Improving information retrieval from electronic health records using dynamic and multi-collaborative filtering

Due to the rapid growth of information available about individual patients, most physicians suffer from information overload when they review patient information in health information technology systems. In this manuscript, we present a novel hybrid dynamic and multi-collaborative filtering method to improve information retrieval from electronic health records. This method recommends relevant information from electronic health records for physicians during patient visits. It models information search dynamics using a Markov model. It also leverages the key idea of collaborative filtering, originating from Recommender Systems, to prioritize information based on various similarities among physicians, patients and information items. We tested this new method using real electronic health record data from the Indiana Network for Patient Care. Our experimental results demonstrated that for 46.7% of testing cases, this new method is able to correctly prioritize relevant information among top-5 recommendations that physicians are truly interested in.

==> graphs/LOOV_circle.dat <==
171	1	0.9
117	2	0.9
171	3	0.9
134	4	0.9
156	5	0.9
190	6	0.9
180	7	0.9
190	8	0.9


==> graphs/LOOV_points.dat <==
13	1
171	1
18	1
17	1
99	1
161	1
73	1
48	1
80	1
18	1
48	1
82	1

50	2
117	2
66	2
66	2
65	2
81	2
70	2

65	3
171	3
153	3

84	4
134	4
116	4
94	4
133	4
127	4
90	4
101	4

44	5
156	5
123	5
148	5
91	5
137	5
119	5
78	5
110	5
142	5

23	6
190	6
107	6
121	6
29	6
64	6
156	6
92	6
52	6
115	6
140	6

160	7
180	7
168	7
169	7
170	7
175	7
170	7
168	7
170	7

154	8
190	8
156	8



==> graphs/all_numuniqitems_pats.txt <==
5872 1
2831 2
1462 3
901 4
592 5
402 6
330 7
234 8
180 9
167 10
131 11
92 12
85 13
65 14
53 15
47 16
44 17
27 18
30 19
27 20
22 21
19 22
18 23
11 24
10 25
13 26
16 27
14 28
16 29
14 30
13 31
6 32
2 33
3 34
3 35
4 36
3 37
4 38
9 39
4 40
2 41
1 42
1 43
1 44
1 45
3 46
3 47
1 48
1 49
3 50
3 51
1 52
1 53
5 54
1 55
1 56
1 57
1 58
2 59
1 60
1 61
1 62
1 63
1 64
1 65
1 66
1 67
1 68
3 69
1 70
1 71
1 72
1 73
1 74
1 75
1 76
1 77
1 78
2 79
1 80
1 81
1 82
1 83
1 84
1 85
1 86
1 87
1 88
1 89
1 90
1 91
1 92
1 93
1 94
1 95
1 96
1 97
1 98
1 99
1 100
1 101
1 102
1 103
1 104
1 105
1 106
2 107
1 108
1 109
1 110
1 111
1 112
1 113
1 114
1 115


==> graphs/all_seq_length.txt <==
10776 1
5202 2
2741 3
1667 4
996 5
739 6
483 7
356 8
222 9
208 10
157 11
126 12
77 13
75 14
57 15
49 16
27 17
22 18
19 19
18 20
17 21
13 22
15 23
9 24
8 25
16 26
9 27
9 28
6 29
3 30
6 31
3 32
6 33
0 34
3 35
8 36
2 37
3 38
3 39
1 40
4 41
4 42
1 43
1 44
1 45
2 46
1 47
1 48
0 49
0 50
0 51
2 52
1 53
1 54
0 55
0 56
0 57
0 58
1 59
1 60
0 61
0 62
0 63
0 64
0 65
0 66
1 67
0 68
0 69
0 70
0 71
0 72
0 73
0 74
0 75
1 76
1 77
0 78
0 79
0 80
0 81
0 82
1 83
0 84
0 85
0 86
0 87
0 88
0 89
0 90
0 91
0 92
0 93
0 94
0 95
0 96
0 97
0 98
0 99
0 100
0 101
0 102
0 103
0 104
0 105
0 106
0 107
0 108
0 109
0 110
0 111
0 112
0 113
0 114
0 115
0 116
0 117
0 118
0 119
0 120
0 121
0 122
0 123
0 124
0 125
0 126
0 127
0 128
0 129
0 130
0 131
0 132
0 133
0 134
0 135
0 136
0 137
0 138
0 139
0 140
0 141
0 142
0 143
0 144
0 145
0 146
1 147


==> graphs/cutoff_circle.dat <==
161	1	0.9
153	3	0.9
156	5	0.9
156	6	0.9


==> graphs/cutoff_points.dat <==
13	1
171	1
146	1
93	1
106	1
19	1
52	1
139	1
79	1
41	1
100	1
124	1
119	1
72	1
82	1
93	1
136	1
95	1
75	1
90	1
18	1
20	1
124	1
168	1
107	1
75	1
40	1
92	1
168	1
134	1
98	1
149	1
50	1
94	1
163	1
104	1
86	1
56	1
100	1
164	1
14	1
137	1
142	1
153	1
130	1
141	1
95	1
102	1
80	1
22	1
150	1
103	1
45	1
93	1
90	1
70	1
68	1
98	1
111	1
110	1
85	1
18	1
50	1
41	1
105	1
149	1
139	1
139	1
142	1
54	1
146	1
119	1

50	2
117	2
52	2
51	2
100	2

65	3
171	3
77	3
131	3
102	3
73	3
82	3
121	3
83	3
94	3
140	3
113	3
99	3
115	3
68	3

84	4
134	4
105	4
94	4
90	4
129	4
109	4
95	4
114	4
125	4
86	4
85	4

44	5
156	5
124	5
62	5
123	5
120	5
105	5
69	5
153	5
133	5

23	6
190	6
61	6
131	6
89	6
119	6
77	6
128	6
33	6
73	6
184	6
169	6
74	6
166	6
75	6
179	6
147	6
93	6
65	6
25	6
169	6
30	6
160	6
183	6
118	6
52	6
168	6
185	6
140	6
108	6
86	6
81	6
58	6
135	6
95	6
56	6
41	6
134	6
73	6
106	6
78	6
168	6
173	6
27	6
57	6

2	7
109	7
107	7
85	7
38	7
25	7
74	7
91	7
101	7
39	7
96	7
75	7
54	7
107	7
27	7
79	7
11	7
20	7
99	7
25	7

94	8
135	8
119	8
128	8
109	8
108	8
106	8
129	8
119	8
133	8
130	8
100	8
117	8
99	8
96	8
97	8
129	8
126	8

21	9
97	9
47	9
68	9
80	9
50	9
64	9
38	9
28	9
42	9
88	9
64	9
91	9
56	9
42	9
81	9
84	9
22	9
72	9
28	9
30	9
88	9
25	9
39	9
96	9
53	9
30	9
34	9
40	9
77	9
29	9
90	9
50	9

2	10
46	10
42	10
15	10
13	10
23	10
7	10
31	10
4	10
3	10
45	10
15	10
28	10
22	10
16	10
5	10
42	10
44	10
44	10
7	10
12	10
29	10
45	10

44	11
121	11
97	11
95	11
64	11
86	11
68	11
63	11
51	11
66	11
119	11
79	11
94	11
93	11
116	11
74	11
68	11
69	11
69	11
109	11
112	11
68	11
70	11

23	12
64	12
47	12
47	12
33	12
24	12
33	12
26	12
46	12
26	12
27	12
49	12
35	12

22	13
104	13
62	13
92	13
35	13
63	13
87	13
29	13
99	13
37	13
85	13
102	13
89	13
48	13
31	13
64	13
97	13
46	13
95	13
34	13
96	13
25	13
48	13
96	13
88	13
96	13
91	13
83	13
78	13
37	13
58	13
35	13
80	13
77	13

84	14
148	14
89	14
145	14
135	14
119	14
119	14
138	14
113	14
109	14

100	15
186	15
122	15
103	15
155	15
136	15
149	15
106	15
131	15
112	15
111	15
123	15
171	15
134	15
135	15
153	15
120	15

12	16
75	16
45	16
44	16
53	16
40	16
55	16
58	16
27	16
43	16
42	16
26	16

72	17
163	17
123	17
154	17
155	17
97	17
131	17
77	17
79	17
119	17
151	17
87	17
141	17
152	17
101	17
135	17
149	17
106	17
136	17
139	17
126	17

94	18
139	18
134	18
137	18
120	18
102	18
106	18
104	18
120	18
128	18
97	18
124	18
126	18
110	18
117	18
102	18
127	18
96	18
138	18
130	18
122	18

83	19
161	19
154	19
157	19
94	19
143	19
148	19
134	19
137	19
118	19
155	19
158	19

30	20
130	20
110	20
73	20
47	20
63	20
43	20
120	20
125	20
42	20
90	20
71	20
42	20
60	20
55	20
105	20
31	20
49	20
74	20
33	20
93	20



==> graphs/cutoff_test_points.dat <==
171	1
161	1


171	3
153	3


156	5

190	6
156	6

160	2
180	2
168	2
169	2
170	2
175	2
170	2
168	2
170	2

154	7
190	7
156	7



==> graphs/cutoff_testline.dat <==
150	1
171	1

150	3
171	3

150	5
156	5

150	6
190	6

160	2
180	2

154	7
190	7



==> graphs/cutoff_train_points.dat <==
13	1
18	1
17	1
99	1
73	1
48	1
80	1
18	1
48	1
82	1

50	2
117	2
66	2
66	2
65	2
81	2
70	2

65	3

84	4
134	4
116	4
94	4
133	4
127	4
90	4
101	4

44	5
123	5
148	5
91	5
137	5
119	5
78	5
110	5
142	5

23	6
107	6
121	6
29	6
64	6
92	6
52	6
115	6
140	6





==> graphs/cutoff_trainline.dat <==
13	1
150	1

50	2
117	2

65	3
150	3

84	4
134	4

44	5
150	5

23	6
150	6



==> graphs/pat_similarity_histogram.txt <==
665490401 0.0
1051790 0.1
835398 0.2
600964 0.3
450400 0.4
437942 0.5
169456 0.6
295438 0.7
128080 0.8
262772 0.9


==> graphs/phy_similarity_histogram.txt <==
9356373 0.0
50796 0.1
21512 0.2
10654 0.3
5528 0.4
3466 0.5
1984 0.6
1522 0.7
858 0.8
2932 0.9


==> graphs/pp_x_y.txt <==
0.005002 0.100544
0.015002 0.0975211
0.025002 0.0824684
0.035002 0.0690186
0.045002 0.0602187
0.055002 0.0520536
0.065002 0.0440472
0.075002 0.0403971
0.085002 0.0350092
0.095002 0.0330255
0.105 0.0293516
0.115 0.0269234
0.125 0.0249318
0.135 0.0214007
0.145 0.020504
0.155 0.0178458
0.165 0.0173935
0.175 0.0157906
0.185 0.0145131
0.195 0.0126643
0.205 0.0116089
0.215 0.0114502
0.225 0.0104266
0.235 0.00913318
0.245 0.00819685
0.255 0.00831588
0.265 0.00780804
0.275 0.00595918
0.285 0.00679236
0.295 0.00514981
0.305 0.00567352
0.315 0.00578461
0.325 0.00425316
0.335 0.00511807
0.345 0.0042849
0.355 0.00405478
0.365 0.00323748
0.375 0.00432457
0.385 0.00273757
0.395 0.00291214
0.405 0.00406272
0.415 0.00214245
0.425 0.00245191
0.435 0.00229321
0.445 0.00309465
0.455 0.00169015
0.465 0.00151558
0.475 0.00183298
0.485 0.00153145
0.495 0.00248365
0.505 0.00115851
0.515 0.00143623
0.525 0.00138069
0.535 0.00162667
0.545 0.00107916
0.555 0.00112677
0.565 0.00093633
0.575 0.00212658
0.585 0.000737955
0.595 0.00074589
0.605 0.000785565
0.615 0.000864915
0.625 0.000610995
0.635 0.00122199
0.645 0.000626865
0.655 0.00076176
0.665 0.000737955
0.675 0.000912525
0.685 0.000737955
0.695 0.000579255
0.705 0.00212658
0.715 0.000309465
0.725 0.000547515
0.735 0.0004761
0.745 0.000357075
0.755 0.000753825
0.765 0.00039675
0.775 0.00049197
0.785 0.000357075
0.795 0.000293595
0.805 0.000452295
0.815 0.00050784
0.825 0.000293595
0.835 0.00049197
0.845 0.000277725
0.855 0.0001587
0.865 0.000198375
0.875 0.000214245
0.885 0.000150765
0.895 0.000595125
0.905 0.00057132
0.915 0.000372945
0.925 0.000404685
0.935 0.00011109
0.945 0.000372945
0.955 0.000150765
0.965 0.00049197
0.975 6.348e-05
0.985 0.000245985
0.995 0.00162667


==> graphs/ptpt_x_y.txt <==
0.0039544 0.000202711
0.0089471 0.00118651
0.01394 0.00269712
0.018932 0.00430096
0.023925 0.00562552
0.028918 0.00682512
0.033911 0.00778036
0.038903 0.00845752
0.043896 0.00946195
0.048889 0.00997963
0.053881 0.010205
0.058874 0.0107433
0.063867 0.0109991
0.06886 0.0104767
0.073852 0.0116045
0.078845 0.011138
0.083838 0.0117735
0.08883 0.0117798
0.093823 0.010706
0.098816 0.0108218
0.10381 0.0111896
0.1088 0.0112617
0.11379 0.0125395
0.11879 0.0113819
0.12378 0.0107453
0.12877 0.0100467
0.13376 0.0132571
0.13876 0.00782915
0.14375 0.0124947
0.14874 0.0119099
0.15374 0.00968172
0.15873 0.0106009
0.16372 0.0076558
0.16871 0.0118445
0.17371 0.00871378
0.1787 0.00874036
0.18369 0.0118941
0.18868 0.00935881
0.19368 0.010675
0.19867 0.00681044
0.20366 0.0111979
0.20866 0.00734677
0.21365 0.00794618
0.21864 0.00857097
0.22363 0.0116803
0.22863 0.00788945
0.23362 0.0125696
0.23861 0.00453342
0.2436 0.00551365
0.2486 0.0120301
0.25359 0.00449692
0.25858 0.0111515
0.26358 0.00356549
0.26857 0.0124832
0.27356 0.00463735
0.27855 0.00717778
0.28355 0.00499636
0.28854 0.0168444
0.29353 0.00331954
0.29852 0.00440013
0.30352 0.00740707
0.30851 0.00471273
0.3135 0.00253607
0.3185 0.0177449
0.32349 0.00332906
0.32848 0.00312992
0.33347 0.0132048
0.33847 0.00419742
0.34346 0.00359484
0.34845 0.00320727
0.35344 0.0170618
0.35844 0.00326122
0.36343 0.00644509
0.36842 0.00211557
0.37341 0.00288754
0.37841 0.0122844
0.3834 0.00386578
0.38839 0.00288079
0.39339 0.00333659
0.39838 0.00417679
0.40337 0.00263603
0.40836 0.0264059
0.41336 0.00149911
0.41835 0.00270545
0.42334 0.00259279
0.42833 0.00342426
0.43333 0.00230638
0.43832 0.00313468
0.44331 0.00178433
0.44831 0.0170229
0.4533 0.00183749
0.45829 0.00209097
0.46328 0.00239326
0.46828 0.00107504
0.47327 0.00651451
0.47826 0.00218896
0.48325 0.00273759
0.48825 0.00174506
0.49324 0.00137296
0.49823 0.0276297
0.50323 0.00135233
0.50822 0.00151577
0.51321 0.001488
0.5182 0.00515782
0.5232 0.00156496
0.52819 0.00207193
0.53318 0.00403755
0.53817 0.00149474
0.54317 0.00149633
0.54816 0.00230717
0.55315 0.00255352
0.55815 0.00121745
0.56314 0.000567273
0.56813 0.00287088
0.57312 0.00113137
0.57812 0.0243709
0.58311 0.0010564
0.5881 0.00173752
0.59309 0.000774744
0.59809 0.00204734
0.60308 0.00179702
0.60807 0.000775537
0.61306 0.00170737
0.61806 0.00150466
0.62305 0.00101871
0.62804 0.000747372
0.63304 0.00765144
0.63803 0.00151418
0.64302 0.000881058
0.64801 0.000754512
0.65301 0.00133012
0.658 0.000701752
0.66299 0.000441917
0.66798 0.00454651
0.67298 0.00295854
0.67797 0.00144912
0.68296 0.000517289
0.68796 0.0012714
0.69295 0.000819967
0.69794 0.000852892
0.70293 0.000509355
0.70793 0.0426049
0.71292 0.000519669
0.71791 0.000725554
0.7229 0.000449851
0.7279 0.00220007
0.73289 0.000405421
0.73788 0.000658512
0.74288 0.000935008
0.74787 0.00103418
0.75286 0.000279273
0.75785 0.00295061
0.76285 0.000554182
0.76784 0.000617653
0.77283 0.00184502
0.77782 0.000253091
0.78282 0.000848925
0.78781 0.000278083
0.7928 0.000552992
0.7978 0.00115755
0.80279 0.00180932
0.80778 0.00057243
0.81277 0.00023643
0.81777 0.00717461
0.82276 0.000365355
0.82775 0.000153124
0.83274 0.00146023
0.83774 0.000334016
0.84273 0.00058195
0.84772 0.000453025
0.85272 0.000232463
0.85771 0.000540694
0.8627 0.000190413
0.86769 0.00162565
0.87269 0.000407802
0.87768 0.000200331
0.88267 0.000213025
0.88766 0.00029276
0.89266 0.00722737
0.89765 0.000408595
0.90264 0.000806876
0.90763 0.000120595
0.91263 0.000615273
0.91762 0.000269752
0.92261 0.000158281
0.92761 0.00029157
0.9326 8.21157e-05
0.93759 0.000131306
0.94258 0.00111392
0.94758 0.00410975
0.95257 6.7438e-05
0.95756 6.90248e-05
0.96255 0.000220959
0.96755 2.26116e-05
0.97254 0.000407802
0.97753 9.40165e-05
0.98253 0.00107583
0.98752 0.00034314
0.99251 0.000111868
0.9975 0.0397487


==> graphs/ptpt_x_y_0626.txt <==
0.00996 0.000391139
0.01494 0.00136899
0.01992 0.00263902
0.0249 0.00407902
0.02988 0.00522683
0.03486 0.00611504
0.03984 0.00687171
0.04482 0.00787749
0.0498 0.00874592
0.05478 0.00905324
0.05976 0.00889027
0.06474 0.0105363
0.06972 0.0100113
0.0747 0.0106865
0.07968 0.0091487
0.08466 0.0110753
0.08964 0.0109577
0.09462 0.0106271
0.0996 0.00869004
0.10458 0.00989722
0.10956 0.0117726
0.11454 0.0106935
0.11952 0.0102336
0.1245 0.0114746
0.12948 0.0119821
0.13446 0.00917198
0.13944 0.0102115
0.14442 0.0116236
0.1494 0.00921156
0.15438 0.0111312
0.15936 0.00827795
0.16434 0.00952354
0.16932 0.0128424
0.1743 0.00885767
0.17928 0.00800787
0.18426 0.0109007
0.18924 0.010463
0.19422 0.00680186
0.1992 0.00803465
0.20418 0.014258
0.20916 0.00560167
0.21414 0.00944787
0.21912 0.00855966
0.2241 0.0115875
0.22908 0.00367973
0.23406 0.00668312
0.23904 0.0123197
0.24402 0.00715342
0.249 0.00440031
0.25398 0.0114653
0.25896 0.011194
0.26394 0.00370418
0.26892 0.0123267
0.2739 0.00518376
0.27888 0.00701256
0.28386 0.00418496
0.28884 0.0171205
0.29382 0.00243181
0.2988 0.00494977
0.30378 0.00761906
0.30876 0.00461102
0.31374 0.00195453
0.31872 0.0177095
0.3237 0.00323155
0.32868 0.00393817
0.33366 0.0129425
0.33864 0.0040441
0.34362 0.00346088
0.3486 0.00322573
0.35358 0.0180064
0.35856 0.00185791
0.36354 0.00231657
0.36852 0.00682165
0.3735 0.00310467
0.37848 0.0138982
0.38346 0.00173917
0.38844 0.0041512
0.39342 0.00306625
0.3984 0.0017252
0.40338 0.00406971
0.40836 0.0283145
0.41334 0.00149005
0.41832 0.00256801
0.4233 0.00233752
0.42828 0.00304646
0.43326 0.00201274
0.43824 0.00306974
0.44322 0.00150752
0.4482 0.0197292
0.45318 0.00167747
0.45816 0.00121532
0.46314 0.00327113
0.46812 0.00100928
0.4731 0.00548177
0.47808 0.00172171
0.48306 0.00232588
0.48804 0.0024225
0.49302 0.00142719
0.498 0.00120485
0.50298 0.0302993
0.50796 0.00141322
0.51294 0.000807888
0.51792 0.00596953
0.5229 0.00141555
0.52788 0.00126887
0.53286 0.00131427
0.53784 0.0039661
0.54282 0.00135851
0.5478 0.00274263
0.55278 0.000699627
0.55776 0.0022281
0.56274 0.00121998
0.56772 0.0020884
0.5727 0.00129565
0.57768 0.028148
0.58266 0.000589037
0.58764 0.000635601
0.59262 0.00171356
0.5976 0.0012549
0.60258 0.00108727
0.60756 0.00214312
0.61254 0.00148656
0.61752 0.00148889
0.6225 0.00047379
0.62748 0.000843976
0.63246 0.00843044
0.63744 0.000371349
0.64242 0.00132126
0.6474 0.000784606
0.65238 0.000757832
0.65736 0.00133872
0.66234 0.000565755
0.66732 0.00415352
0.6723 0.00282877
0.67728 0.00117924
0.68226 0.000749683
0.68724 0.00105584
0.69222 0.000812545
0.6972 0.000792755
0.70218 0.000768309
0.70716 0.049606
0.71214 0.000250282
0.71712 0.00044236
0.7221 0.000731058
0.72708 0.000237477
0.73206 0.00203136
0.73704 0.000398124
0.74202 0.000466806
0.747 0.000803232
0.75198 0.000903345
0.75696 0.00344458
0.76194 0.000275893
0.76692 0.000416749
0.7719 0.000771801
0.77688 0.00156688
0.78186 0.000363201
0.78684 0.000592529
0.79182 0.000564591
0.7968 0.000237477
0.80178 0.00147492
0.80676 0.00138179
0.81174 0.000562262
0.81672 0.00925114
0.8217 0.000142021
0.82668 0.000213031
0.83166 0.000109426
0.83664 0.00211285
0.84162 0.000353888
0.8466 0.000534324
0.85158 0.000410929
0.85656 0.000225836
0.86154 0.000577396
0.86652 0.00157387
0.8715 0.000338754
0.87648 0.000273565
0.88146 0.000190913
0.88644 0.000309652
0.89142 0.000183928
0.8964 0.00911843
0.90138 0.000287534
0.90636 0.000875406
0.91134 0.000108262
0.91632 0.000600678
0.9213 0.000376006
0.92628 0.000268908
0.93126 0.0001362
0.93624 7.10104e-05
0.94122 5.5877e-05
0.9462 0.00103722
0.95118 0.00514301
0.95616 3.3759e-05
0.96114 0.0002724
0.96612 0.000216523
0.9711 0.00024679
0.97608 2.91026e-05
0.98106 0.000820694
0.98604 8.14873e-06
0.99102 0.000203718
0.996 0.000128051
1.001 0.055079


==> graphs/ptpt_x_y_0626_count.txt <==
0.00996 672
0.01494 2352
0.01992 4534
0.0249 7008
0.02988 8980
0.03486 10506
0.03984 11806
0.04482 13534
0.0498 15026
0.05478 15554
0.05976 15274
0.06474 18102
0.06972 17200
0.0747 18360
0.07968 15718
0.08466 19028
0.08964 18826
0.09462 18258
0.0996 14930
0.10458 17004
0.10956 20226
0.11454 18372
0.11952 17582
0.1245 19714
0.12948 20586
0.13446 15758
0.13944 17544
0.14442 19970
0.1494 15826
0.15438 19124
0.15936 14222
0.16434 16362
0.16932 22064
0.1743 15218
0.17928 13758
0.18426 18728
0.18924 17976
0.19422 11686
0.1992 13804
0.20418 24496
0.20916 9624
0.21414 16232
0.21912 14706
0.2241 19908
0.22908 6322
0.23406 11482
0.23904 21166
0.24402 12290
0.249 7560
0.25398 19698
0.25896 19232
0.26394 6364
0.26892 21178
0.2739 8906
0.27888 12048
0.28386 7190
0.28884 29414
0.29382 4178
0.2988 8504
0.30378 13090
0.30876 7922
0.31374 3358
0.31872 30426
0.3237 5552
0.32868 6766
0.33366 22236
0.33864 6948
0.34362 5946
0.3486 5542
0.35358 30936
0.35856 3192
0.36354 3980
0.36852 11720
0.3735 5334
0.37848 23878
0.38346 2988
0.38844 7132
0.39342 5268
0.3984 2964
0.40338 6992
0.40836 48646
0.41334 2560
0.41832 4412
0.4233 4016
0.42828 5234
0.43326 3458
0.43824 5274
0.44322 2590
0.4482 33896
0.45318 2882
0.45816 2088
0.46314 5620
0.46812 1734
0.4731 9418
0.47808 2958
0.48306 3996
0.48804 4162
0.49302 2452
0.498 2070
0.50298 52056
0.50796 2428
0.51294 1388
0.51792 10256
0.5229 2432
0.52788 2180
0.53286 2258
0.53784 6814
0.54282 2334
0.5478 4712
0.55278 1202
0.55776 3828
0.56274 2096
0.56772 3588
0.5727 2226
0.57768 48360
0.58266 1012
0.58764 1092
0.59262 2944
0.5976 2156
0.60258 1868
0.60756 3682
0.61254 2554
0.61752 2558
0.6225 814
0.62748 1450
0.63246 14484
0.63744 638
0.64242 2270
0.6474 1348
0.65238 1302
0.65736 2300
0.66234 972
0.66732 7136
0.6723 4860
0.67728 2026
0.68226 1288
0.68724 1814
0.69222 1396
0.6972 1362
0.70218 1320
0.70716 85226
0.71214 430
0.71712 760
0.7221 1256
0.72708 408
0.73206 3490
0.73704 684
0.74202 802
0.747 1380
0.75198 1552
0.75696 5918
0.76194 474
0.76692 716
0.7719 1326
0.77688 2692
0.78186 624
0.78684 1018
0.79182 970
0.7968 408
0.80178 2534
0.80676 2374
0.81174 966
0.81672 15894
0.8217 244
0.82668 366
0.83166 188
0.83664 3630
0.84162 608
0.8466 918
0.85158 706
0.85656 388
0.86154 992
0.86652 2704
0.8715 582
0.87648 470
0.88146 328
0.88644 532
0.89142 316
0.8964 15666
0.90138 494
0.90636 1504
0.91134 186
0.91632 1032
0.9213 646
0.92628 462
0.93126 234
0.93624 122
0.94122 96
0.9462 1782
0.95118 8836
0.95616 58
0.96114 468
0.96612 372
0.9711 424
0.97608 50
0.98106 1410
0.98604 14
0.99102 350
0.996 220
1.001 94629


==> graphs/ptpt_x_y_0718.txt <==
0.00996 0.000585538
0.01494 0.00180218
0.01992 0.00329765
0.0249 0.00489648
0.02988 0.00592679
0.03486 0.00709378
0.03984 0.0079153
0.04482 0.00851104
0.0498 0.00957467
0.05478 0.0100752
0.05976 0.00937745
0.06474 0.0111973
0.06972 0.0108763
0.0747 0.0114278
0.07968 0.0101792
0.08466 0.0110389
0.08964 0.0113925
0.09462 0.0112265
0.0996 0.00985077
0.10458 0.0105485
0.10956 0.0126472
0.11454 0.0107716
0.11952 0.0100038
0.1245 0.0120107
0.12948 0.0131464
0.13446 0.00919315
0.13944 0.0105057
0.14442 0.0122453
0.1494 0.00944885
0.15438 0.0122773
0.15936 0.00850968
0.16434 0.00935636
0.16932 0.0126084
0.1743 0.00847092
0.17928 0.00833966
0.18426 0.0111293
0.18924 0.0103091
0.19422 0.00726856
0.1992 0.00774801
0.20418 0.0147133
0.20916 0.00529432
0.21414 0.00947538
0.21912 0.00915438
0.2241 0.0112898
0.22908 0.00416949
0.23406 0.00656129
0.23904 0.0120569
0.24402 0.00753446
0.249 0.00406204
0.25398 0.0123976
0.25896 0.0105485
0.26394 0.00360436
0.26892 0.0116768
0.2739 0.00528752
0.27888 0.00672382
0.28386 0.00461834
0.28884 0.0172547
0.29382 0.00260602
0.2988 0.00494137
0.30378 0.00760519
0.30876 0.00499577
0.31374 0.00211365
0.31872 0.0169146
0.3237 0.00330581
0.32868 0.00382062
0.33366 0.0134136
0.33864 0.00438779
0.34362 0.00379205
0.3486 0.00303038
0.35358 0.0174179
0.35856 0.0019994
0.36354 0.00280392
0.36852 0.00635863
0.3735 0.00305622
0.37848 0.0135497
0.38346 0.00178858
0.38844 0.00427558
0.39342 0.00320108
0.3984 0.0017845
0.40338 0.00421574
0.40836 0.0274087
0.41334 0.0014193
0.41832 0.00239316
0.4233 0.00243124
0.42828 0.00296509
0.43326 0.00215989
0.43824 0.00326228
0.44322 0.00170221
0.4482 0.0173465
0.45318 0.00182666
0.45816 0.00134517
0.46314 0.00304738
0.46812 0.00111259
0.4731 0.00595603
0.47808 0.00195859
0.48306 0.0024088
0.48804 0.00254889
0.49302 0.00147167
0.498 0.00124452
0.50298 0.0280963
0.50796 0.00177089
0.51294 0.000977257
0.51792 0.0052746
0.5229 0.00154851
0.52788 0.0014023
0.53286 0.00116359
0.53784 0.00433407
0.54282 0.00155599
0.5478 0.0028318
0.55278 0.000863005
0.55776 0.00218438
0.56274 0.00120236
0.56772 0.00221294
0.5727 0.00131321
0.57768 0.0262234
0.58266 0.00070863
0.58764 0.000663065
0.59262 0.00159612
0.5976 0.00133973
0.60258 0.00120236
0.60756 0.00197968
0.61254 0.00145262
0.61752 0.00142814
0.6225 0.000616821
0.62748 0.000916731
0.63246 0.00775073
0.63744 0.000499849
0.64242 0.00153763
0.6474 0.000860965
0.65238 0.000656265
0.65736 0.00134653
0.66234 0.000566496
0.66732 0.0044184
0.6723 0.0028726
0.67728 0.0014397
0.68226 0.000653545
0.68724 0.000991538
0.69222 0.000714071
0.6972 0.000775277
0.70218 0.000820161
0.70716 0.0459249
0.71214 0.000218302
0.71712 0.000452245
0.7221 0.000741953
0.72708 0.000327792
0.73206 0.00186134
0.73704 0.000416201
0.74202 0.000596419
0.747 0.000957535
0.75198 0.000799759
0.75696 0.0036302
0.76194 0.000323712
0.76692 0.000414841
0.7719 0.000799759
0.77688 0.00130233
0.78186 0.000442724
0.78684 0.000750794
0.79182 0.000484888
0.7968 0.000243464
0.80178 0.00143154
0.80676 0.00151519
0.81174 0.000537933
0.81672 0.00778133
0.8217 0.000226462
0.82668 0.000227822
0.83166 0.000124452
0.83664 0.00155599
0.84162 0.000311471
0.8466 0.000659665
0.85158 0.000512091
0.85656 0.000214221
0.86154 0.00050869
0.86652 0.00146758
0.8715 0.000317591
0.87648 0.00030535
0.88146 0.000253665
0.88644 0.000146214
0.89142 0.000221702
0.8964 0.00811932
0.90138 0.000420282
0.90636 0.000897689
0.91134 0.000113571
0.91632 0.000530452
0.9213 0.000222382
0.92628 0.000297869
0.93126 0.000158456
0.93624 0.000129893
0.94122 5.0325e-05
0.9462 0.00107247
0.95118 0.00453061
0.95616 5.44054e-05
0.96114 9.52094e-05
0.96612 0.000259786
0.9711 0.00030671
0.97608 4.0124e-05
0.98106 0.000692988
0.98604 0.000124452
0.99102 0.00020198
0.996 9.31692e-05
1.001 0.0472239


==> graphs/ptpt_x_y_0718_count.txt <==
0.00996 1722
0.01494 5300
0.01992 9698
0.0249 14400
0.02988 17430
0.03486 20862
0.03984 23278
0.04482 25030
0.0498 28158
0.05478 29630
0.05976 27578
0.06474 32930
0.06972 31986
0.0747 33608
0.07968 29936
0.08466 32464
0.08964 33504
0.09462 33016
0.0996 28970
0.10458 31022
0.10956 37194
0.11454 31678
0.11952 29420
0.1245 35322
0.12948 38662
0.13446 27036
0.13944 30896
0.14442 36012
0.1494 27788
0.15438 36106
0.15936 25026
0.16434 27516
0.16932 37080
0.1743 24912
0.17928 24526
0.18426 32730
0.18924 30318
0.19422 21376
0.1992 22786
0.20418 43270
0.20916 15570
0.21414 27866
0.21912 26922
0.2241 33202
0.22908 12262
0.23406 19296
0.23904 35458
0.24402 22158
0.249 11946
0.25398 36460
0.25896 31022
0.26394 10600
0.26892 34340
0.2739 15550
0.27888 19774
0.28386 13582
0.28884 50744
0.29382 7664
0.2988 14532
0.30378 22366
0.30876 14692
0.31374 6216
0.31872 49744
0.3237 9722
0.32868 11236
0.33366 39448
0.33864 12904
0.34362 11152
0.3486 8912
0.35358 51224
0.35856 5880
0.36354 8246
0.36852 18700
0.3735 8988
0.37848 39848
0.38346 5260
0.38844 12574
0.39342 9414
0.3984 5248
0.40338 12398
0.40836 80606
0.41334 4174
0.41832 7038
0.4233 7150
0.42828 8720
0.43326 6352
0.43824 9594
0.44322 5006
0.4482 51014
0.45318 5372
0.45816 3956
0.46314 8962
0.46812 3272
0.4731 17516
0.47808 5760
0.48306 7084
0.48804 7496
0.49302 4328
0.498 3660
0.50298 82628
0.50796 5208
0.51294 2874
0.51792 15512
0.5229 4554
0.52788 4124
0.53286 3422
0.53784 12746
0.54282 4576
0.5478 8328
0.55278 2538
0.55776 6424
0.56274 3536
0.56772 6508
0.5727 3862
0.57768 77120
0.58266 2084
0.58764 1950
0.59262 4694
0.5976 3940
0.60258 3536
0.60756 5822
0.61254 4272
0.61752 4200
0.6225 1814
0.62748 2696
0.63246 22794
0.63744 1470
0.64242 4522
0.6474 2532
0.65238 1930
0.65736 3960
0.66234 1666
0.66732 12994
0.6723 8448
0.67728 4234
0.68226 1922
0.68724 2916
0.69222 2100
0.6972 2280
0.70218 2412
0.70716 1.3506e+05
0.71214 642
0.71712 1330
0.7221 2182
0.72708 964
0.73206 5474
0.73704 1224
0.74202 1754
0.747 2816
0.75198 2352
0.75696 10676
0.76194 952
0.76692 1220
0.7719 2352
0.77688 3830
0.78186 1302
0.78684 2208
0.79182 1426
0.7968 716
0.80178 4210
0.80676 4456
0.81174 1582
0.81672 22884
0.8217 666
0.82668 670
0.83166 366
0.83664 4576
0.84162 916
0.8466 1940
0.85158 1506
0.85656 630
0.86154 1496
0.86652 4316
0.8715 934
0.87648 898
0.88146 746
0.88644 430
0.89142 652
0.8964 23878
0.90138 1236
0.90636 2640
0.91134 334
0.91632 1560
0.9213 654
0.92628 876
0.93126 466
0.93624 382
0.94122 148
0.9462 3154
0.95118 13324
0.95616 160
0.96114 280
0.96612 764
0.9711 902
0.97608 118
0.98106 2038
0.98604 366
0.99102 594
0.996 274
1.001 1.3888e+05


==> graphs/ptpt_x_y_0903.txt <==
0.00996 0.000955343
0.01494 0.00241635
0.01992 0.00412831
0.0249 0.00545839
0.02988 0.00665257
0.03486 0.00780384
0.03984 0.00842207
0.04482 0.00990516
0.0498 0.00990889
0.05478 0.0104093
0.05976 0.0100342
0.06474 0.0119219
0.06972 0.0109662
0.0747 0.011637
0.07968 0.0106214
0.08466 0.0123495
0.08964 0.0113736
0.09462 0.0122086
0.0996 0.0103729
0.10458 0.0112107
0.10956 0.0131528
0.11454 0.0105862
0.11952 0.01083
0.1245 0.0120407
0.12948 0.0132268
0.13446 0.00966414
0.13944 0.0109731
0.14442 0.0130318
0.1494 0.00955592
0.15438 0.0116069
0.15936 0.00829923
0.16434 0.00970302
0.16932 0.0127768
0.1743 0.00892369
0.17928 0.00815245
0.18426 0.0120055
0.18924 0.0106857
0.19422 0.00694334
0.1992 0.0077858
0.20418 0.0155865
0.20916 0.00502613
0.21414 0.00950927
0.21912 0.0090882
0.2241 0.0119866
0.22908 0.00433605
0.23406 0.006744
0.23904 0.0123193
0.24402 0.0081708
0.249 0.00440229
0.25398 0.0122347
0.25896 0.0114066
0.26394 0.00356792
0.26892 0.0113176
0.2739 0.00539495
0.27888 0.00673778
0.28386 0.00519312
0.28884 0.0177619
0.29382 0.00255131
0.2988 0.0051471
0.30378 0.00780726
0.30876 0.0050084
0.31374 0.00213397
0.31872 0.0167278
0.3237 0.00353962
0.32868 0.00370009
0.33366 0.0130352
0.33864 0.00429904
0.34362 0.00386242
0.3486 0.00331229
0.35358 0.0172892
0.35856 0.0021517
0.36354 0.00298825
0.36852 0.00637797
0.3735 0.00342394
0.37848 0.0128324
0.38346 0.00192561
0.38844 0.00417652
0.39342 0.00349328
0.3984 0.00211967
0.40338 0.00465637
0.40836 0.0256189
0.41334 0.00141125
0.41832 0.00262657
0.4233 0.0025283
0.42828 0.00367894
0.43326 0.00232523
0.43824 0.00344944
0.44322 0.00158446
0.4482 0.0165957
0.45318 0.00202855
0.45816 0.00140409
0.46314 0.00308652
0.46812 0.00114318
0.4731 0.00533991
0.47808 0.00199403
0.48306 0.00245024
0.48804 0.00325974
0.49302 0.00143861
0.498 0.00149552
0.50298 0.0262688
0.50796 0.00184165
0.51294 0.0010561
0.51792 0.0053511
0.5229 0.00156456
0.52788 0.00162334
0.53286 0.00135154
0.53784 0.00430837
0.54282 0.00142555
0.5478 0.00280414
0.55278 0.000975557
0.55776 0.00274412
0.56274 0.00123492
0.56772 0.00261164
0.5727 0.0013789
0.57768 0.0228014
0.58266 0.000761911
0.58764 0.000844011
0.59262 0.00190851
0.5976 0.00134345
0.60258 0.00146536
0.60756 0.00210847
0.61254 0.00152476
0.61752 0.00165537
0.6225 0.000722727
0.62748 0.000936684
0.63246 0.00742008
0.63744 0.000629121
0.64242 0.00140814
0.6474 0.000973691
0.65238 0.000829084
0.65736 0.0012685
0.66234 0.000766887
0.66732 0.00403098
0.6723 0.0029332
0.67728 0.00129618
0.68226 0.000771552
0.68724 0.000842145
0.69222 0.000870445
0.6972 0.000975246
0.70218 0.000861737
0.70716 0.0398308
0.71214 0.000376913
0.71712 0.000548576
0.7221 0.000885061
0.72708 0.000421384
0.73206 0.00206245
0.73704 0.000446573
0.74202 0.000606419
0.747 0.00101816
0.75198 0.00100075
0.75696 0.00299322
0.76194 0.000337729
0.76692 0.000483269
0.7719 0.000779015
0.77688 0.00137175
0.78186 0.000494465
0.78684 0.000538003
0.79182 0.000455903
0.7968 0.000301655
0.80178 0.00132573
0.80676 0.00140596
0.81174 0.000565058
0.81672 0.00648402
0.8217 0.000252519
0.82668 0.000226707
0.83166 0.000218622
0.83664 0.00137455
0.84162 0.000288593
0.8466 0.000534582
0.85158 0.000440665
0.85656 0.000259361
0.86154 0.000538003
0.86652 0.00136553
0.8715 0.000419518
0.87648 0.000459324
0.88146 0.000181926
0.88644 0.000188767
0.89142 0.000194365
0.8964 0.00681273
0.90138 0.000288282
0.90636 0.000849609
0.91134 0.000138077
0.91632 0.000478916
0.9213 0.000227329
0.92628 0.000303521
0.93126 0.000172285
0.93624 0.000141809
0.94122 7.43252e-05
0.9462 0.000912427
0.95118 0.00357414
0.95616 5.00684e-05
0.96114 5.8465e-05
0.96612 0.000187834
0.9711 0.000310984
0.97608 0.000151138
0.98106 0.000820998
0.98604 1.80371e-05
0.99102 0.00036354
0.996 0.00010729
1.001 0.0382899


==> graphs/ptpt_x_y_0903_count.txt <==
0.00996 6144
0.01494 15540
0.01992 26550
0.0249 35104
0.02988 42784
0.03486 50188
0.03984 54164
0.04482 63702
0.0498 63726
0.05478 66944
0.05976 64532
0.06474 76672
0.06972 70526
0.0747 74840
0.07968 68308
0.08466 79422
0.08964 73146
0.09462 78516
0.0996 66710
0.10458 72098
0.10956 84588
0.11454 68082
0.11952 69650
0.1245 77436
0.12948 85064
0.13446 62152
0.13944 70570
0.14442 83810
0.1494 61456
0.15438 74646
0.15936 53374
0.16434 62402
0.16932 82170
0.1743 57390
0.17928 52430
0.18426 77210
0.18924 68722
0.19422 44654
0.1992 50072
0.20418 1.0024e+05
0.20916 32324
0.21414 61156
0.21912 58448
0.2241 77088
0.22908 27886
0.23406 43372
0.23904 79228
0.24402 52548
0.249 28312
0.25398 78684
0.25896 73358
0.26394 22946
0.26892 72786
0.2739 34696
0.27888 43332
0.28386 33398
0.28884 1.1423e+05
0.29382 16408
0.2988 33102
0.30378 50210
0.30876 32210
0.31374 13724
0.31872 1.0758e+05
0.3237 22764
0.32868 23796
0.33366 83832
0.33864 27648
0.34362 24840
0.3486 21302
0.35358 1.1119e+05
0.35856 13838
0.36354 19218
0.36852 41018
0.3735 22020
0.37848 82528
0.38346 12384
0.38844 26860
0.39342 22466
0.3984 13632
0.40338 29946
0.40836 1.6476e+05
0.41334 9076
0.41832 16892
0.4233 16260
0.42828 23660
0.43326 14954
0.43824 22184
0.44322 10190
0.4482 1.0673e+05
0.45318 13046
0.45816 9030
0.46314 19850
0.46812 7352
0.4731 34342
0.47808 12824
0.48306 15758
0.48804 20964
0.49302 9252
0.498 9618
0.50298 1.6894e+05
0.50796 11844
0.51294 6792
0.51792 34414
0.5229 10062
0.52788 10440
0.53286 8692
0.53784 27708
0.54282 9168
0.5478 18034
0.55278 6274
0.55776 17648
0.56274 7942
0.56772 16796
0.5727 8868
0.57768 1.4664e+05
0.58266 4900
0.58764 5428
0.59262 12274
0.5976 8640
0.60258 9424
0.60756 13560
0.61254 9806
0.61752 10646
0.6225 4648
0.62748 6024
0.63246 47720
0.63744 4046
0.64242 9056
0.6474 6262
0.65238 5332
0.65736 8158
0.66234 4932
0.66732 25924
0.6723 18864
0.67728 8336
0.68226 4962
0.68724 5416
0.69222 5598
0.6972 6272
0.70218 5542
0.70716 2.5616e+05
0.71214 2424
0.71712 3528
0.7221 5692
0.72708 2710
0.73206 13264
0.73704 2872
0.74202 3900
0.747 6548
0.75198 6436
0.75696 19250
0.76194 2172
0.76692 3108
0.7719 5010
0.77688 8822
0.78186 3180
0.78684 3460
0.79182 2932
0.7968 1940
0.80178 8526
0.80676 9042
0.81174 3634
0.81672 41700
0.8217 1624
0.82668 1458
0.83166 1406
0.83664 8840
0.84162 1856
0.8466 3438
0.85158 2834
0.85656 1668
0.86154 3460
0.86652 8782
0.8715 2698
0.87648 2954
0.88146 1170
0.88644 1214
0.89142 1250
0.8964 43814
0.90138 1854
0.90636 5464
0.91134 888
0.91632 3080
0.9213 1462
0.92628 1952
0.93126 1108
0.93624 912
0.94122 478
0.9462 5868
0.95118 22986
0.95616 322
0.96114 376
0.96612 1208
0.9711 2000
0.97608 972
0.98106 5280
0.98604 116
0.99102 2338
0.996 690
1.001 2.4625e+05


==> graphs/term_similarity_histogram.txt <==
95527374 0.0
43242 0.1
19852 0.2
10570 0.3
6738 0.4
7372 0.5
1872 0.6
6462 0.7
1976 0.8
22942 0.9


==> graphs/tt_x_y.txt <==
0.0030955 0.011889
0.0080925 0.0366988
0.01309 0.0398174
0.018087 0.0472865
0.023084 0.0404796
0.028081 0.0477639
0.033078 0.0452998
0.038075 0.0381926
0.043072 0.029992
0.048069 0.0258493
0.053066 0.034512
0.058063 0.0260264
0.06306 0.0219223
0.068057 0.0187498
0.073054 0.0166631
0.078051 0.0237241
0.083048 0.0169788
0.088045 0.0147611
0.093042 0.0151692
0.098039 0.0160317
0.10304 0.0135676
0.10803 0.0146379
0.11303 0.0110805
0.11803 0.0130517
0.12302 0.00879354
0.12802 0.00994086
0.13302 0.00816213
0.13801 0.00910155
0.14301 0.00706872
0.14801 0.0060369
0.15301 0.00916315
0.158 0.00823914
0.163 0.00496658
0.168 0.00720732
0.17299 0.00565189
0.17799 0.00734592
0.18299 0.00438137
0.18799 0.00522839
0.19298 0.00500508
0.19798 0.0062833
0.20298 0.00497428
0.20797 0.00438907
0.21297 0.00514368
0.21797 0.00395016
0.22296 0.00573659
0.22796 0.00393476
0.23296 0.00307235
0.23796 0.00565189
0.24295 0.00460468
0.24795 0.00334185
0.25295 0.00217144
0.25794 0.00515138
0.26294 0.00120892
0.26794 0.00365756
0.27293 0.00163243
0.27793 0.00518218
0.28293 0.00136292
0.28793 0.00780793
0.29292 0.000785413
0.29792 0.000985616
0.30292 0.00535159
0.30791 0.00141682
0.31291 0.000854714
0.31791 0.00579049
0.3229 0.00114732
0.3279 0.00060831
0.3329 0.00707642
0.3379 0.000839314
0.34289 0.000739212
0.34789 0.000970216
0.35289 0.00458928
0.35788 0.000916315
0.36288 0.00146302
0.36788 0.000523609
0.37287 0.00108572
0.37787 0.00405027
0.38287 0.00123202
0.38787 0.00062371
0.39286 0.00107032
0.39786 0.000916315
0.40286 0.000315705
0.40785 0.0105954
0.41285 0.000192503
0.41785 0.00122432
0.42284 0.000300305
0.42784 0.000708412
0.43284 0.000400407
0.43784 0.000646811
0.44283 0.000200203
0.44783 0.00707642
0.45283 0.000207903
0.45782 0.000462008
0.46282 0.000392706
0.46782 0.000200203
0.47281 0.000916315
0.47781 0.000177103
0.48281 0.000916315
0.48781 0.000115502
0.4928 0.000115502
0.4978 0.00990236
0.5028 0.000192503
0.50779 0.000184803
0.51279 0.000231004
0.51779 0.000970216
0.52279 0.000469708
0.52778 0.000107802
0.53278 0.000985616
0.53778 0.000500508
0.54277 9.24015e-05
0.54777 0.000531309
0.55277 0.000831614
0.55776 0.000261804
0.56276 0.000161703
0.56776 0.000215604
0.57276 0.000100102
0.57775 0.0122124
0.58275 6.1601e-05
0.58775 0.000331105
0.59274 4.62008e-05
0.59774 0.000215604
0.60274 0.000816213
0.60773 8.47014e-05
0.61273 0.000277205
0.61773 0.000184803
0.62273 7.70013e-05
0.62772 0.000161703
0.63272 0.00174793
0.63772 0.000385006
0.64271 7.70013e-06
0.64771 4.62008e-05
0.65271 0.000138602
0.6577 9.24015e-05
0.6627 4.62008e-05
0.6677 0.00120892
0.6727 0.000854714
0.67769 0.000261804
0.68269 6.1601e-05
0.68769 0.000477408
0.69268 6.1601e-05
0.69768 0.000100102
0.70268 7.70013e-06
0.70767 0.021699
0.71267 7.70013e-06
0.71767 0.000269504
0.72267 0.000154003
0.72766 0.000292605
0.73266 8.47014e-05
0.73766 3.85006e-05
0.74265 0.000254104
0.74765 6.93011e-05
0.75265 9.24015e-05
0.75764 0.000977916
0.76264 2.31004e-05
0.76764 0.000146302
0.77264 0.000500508
0.77763 1.54003e-05
0.78263 0.000161703
0.78763 2.31004e-05
0.79262 6.1601e-05
0.79762 0.000192503
0.80262 0.000423507
0.80761 8.47014e-05
0.81261 1.54003e-05
0.81761 0.00144762
0.82261 0.000238704
0.8276 7.70013e-06
0.8326 0.000723812
0.8376 0.000100102
0.84259 2.31004e-05
0.84759 2.31004e-05
0.85259 9.24015e-05
0.85759 3.08005e-05
0.86258 7.70013e-06
0.86758 0.000238704
0.87258 0.000292605
0.87757 7.70013e-05
0.88257 0.000115502
0.88757 3.85006e-05
0.89256 0.00347276
0.89756 7.70013e-06
0.90256 0.000885515
0.90756 1.54003e-05
0.91255 5.39009e-05
0.91755 0.000238704
0.92255 3.85006e-05
0.92754 8.47014e-05
0.93254 3.85006e-05
0.93754 0.000200203
0.94253 0.000115502
0.94753 0.000954816
0.95253 3.08005e-05
0.95753 3.85006e-05
0.96252 5.39009e-05
0.96752 3.85006e-05
0.97252 0.000238704
0.97751 1.54003e-05
0.98251 0.000123202
0.98751 9.24015e-05
0.9925 5.39009e-05
0.9975 0.0545631


==> performance/Cutoffdate/evan_model_only_hr_cutoffdate.txt <==
obj_coterm_find	obj_coterm_from		obj_1stcol_self	obj_2ndcol_self		num_sim_obj_1stcol	num_sim_obj_2ndcol	CF_weight	N	HR
patient		physician		0		0			  1			  1			1.0		1	0.20748
patient		physician		0		0			  1			  1			1.0		2	0.24486
patient		physician		0		0			  1			  1			1.0		3	0.25607
patient		physician		0		0			  1			  1			1.0		4	0.25794
patient		physician		0		0			  1			  1			1.0		5	0.25981
patient		physician		0		0			  1			  2			1.0		1	0.21682
patient		physician		0		0			  1			  2			1.0		2	0.24486
patient		physician		0		0			  1			  2			1.0		3	0.26168
patient		physician		0		0			  1			  2			1.0		4	0.26542
patient		physician		0		0			  1			  2			1.0		5	0.26916
patient		physician		0		0			  1			  3			1.0		1	0.21869
patient		physician		0		0			  1			  3			1.0		2	0.25047
patient		physician		0		0			  1			  3			1.0		3	0.26355
patient		physician		0		0			  1			  3			1.0		4	0.26542
patient		physician		0		0			  1			  3			1.0		5	0.26729
patient		physician		0		0			  1			  4			1.0		1	0.21869
patient		physician		0		0			  1			  4			1.0		2	0.25234
patient		physician		0		0			  1			  4			1.0		3	0.26355
patient		physician		0		0			  1			  4			1.0		4	0.26542
patient		physician		0		0			  1			  4			1.0		5	0.26729
patient		physician		0		0			  1			  5			1.0		1	0.21495
patient		physician		0		0			  1			  5			1.0		2	0.24860
patient		physician		0		0			  1			  5			1.0		3	0.25981
patient		physician		0		0			  1			  5			1.0		4	0.26168
patient		physician		0		0			  1			  5			1.0		5	0.26355
patient		physician		0		0			  1			 10			1.0		1	0.21121
patient		physician		0		0			  1			 10			1.0		2	0.24299
patient		physician		0		0			  1			 10			1.0		3	0.25607
patient		physician		0		0			  1			 10			1.0		4	0.25981
patient		physician		0		0			  1			 10			1.0		5	0.26168
patient		physician		0		0			  1			 20			1.0		1	0.21121
patient		physician		0		0			  1			 20			1.0		2	0.24112
patient		physician		0		0			  1			 20			1.0		3	0.24860
patient		physician		0		0			  1			 20			1.0		4	0.25047
patient		physician		0		0			  1			 20			1.0		5	0.25234
patient		physician		0		0			  1			 50			1.0		1	0.20187
patient		physician		0		0			  1			 50			1.0		2	0.23364
patient		physician		0		0			  1			 50			1.0		3	0.24299
patient		physician		0		0			  1			 50			1.0		4	0.24486
patient		physician		0		0			  1			 50			1.0		5	0.24673
patient		physician		0		0			  1			100			1.0		1	0.19439
patient		physician		0		0			  1			100			1.0		2	0.22804
patient		physician		0		0			  1			100			1.0		3	0.23364
patient		physician		0		0			  1			100			1.0		4	0.23551
patient		physician		0		0			  1			100			1.0		5	0.23925
patient		physician		0		0			  2			  1			1.0		1	0.20000
patient		physician		0		0			  2			  1			1.0		2	0.24673
patient		physician		0		0			  2			  1			1.0		3	0.26916
patient		physician		0		0			  2			  1			1.0		4	0.27850
patient		physician		0		0			  2			  1			1.0		5	0.28411
patient		physician		0		0			  2			  2			1.0		1	0.20187
patient		physician		0		0			  2			  2			1.0		2	0.25047
patient		physician		0		0			  2			  2			1.0		3	0.27664
patient		physician		0		0			  2			  2			1.0		4	0.29533
patient		physician		0		0			  2			  2			1.0		5	0.29907
patient		physician		0		0			  2			  3			1.0		1	0.20000
patient		physician		0		0			  2			  3			1.0		2	0.25981
patient		physician		0		0			  2			  3			1.0		3	0.28037
patient		physician		0		0			  2			  3			1.0		4	0.29159
patient		physician		0		0			  2			  3			1.0		5	0.29346
patient		physician		0		0			  2			  4			1.0		1	0.19626
patient		physician		0		0			  2			  4			1.0		2	0.25421
patient		physician		0		0			  2			  4			1.0		3	0.27664
patient		physician		0		0			  2			  4			1.0		4	0.28785
patient		physician		0		0			  2			  4			1.0		5	0.28972
patient		physician		0		0			  2			  5			1.0		1	0.20000
patient		physician		0		0			  2			  5			1.0		2	0.25421
patient		physician		0		0			  2			  5			1.0		3	0.27664
patient		physician		0		0			  2			  5			1.0		4	0.28785
patient		physician		0		0			  2			  5			1.0		5	0.28972
patient		physician		0		0			  2			 10			1.0		1	0.20748
patient		physician		0		0			  2			 10			1.0		2	0.25234
patient		physician		0		0			  2			 10			1.0		3	0.26916
patient		physician		0		0			  2			 10			1.0		4	0.27664
patient		physician		0		0			  2			 10			1.0		5	0.28037
patient		physician		0		0			  2			 20			1.0		1	0.22056
patient		physician		0		0			  2			 20			1.0		2	0.26355
patient		physician		0		0			  2			 20			1.0		3	0.27664
patient		physician		0		0			  2			 20			1.0		4	0.28598
patient		physician		0		0			  2			 20			1.0		5	0.28972
patient		physician		0		0			  2			 50			1.0		1	0.20561
patient		physician		0		0			  2			 50			1.0		2	0.25234
patient		physician		0		0			  2			 50			1.0		3	0.26542
patient		physician		0		0			  2			 50			1.0		4	0.27477
patient		physician		0		0			  2			 50			1.0		5	0.27477
patient		physician		0		0			  2			100			1.0		1	0.20374
patient		physician		0		0			  2			100			1.0		2	0.24486
patient		physician		0		0			  2			100			1.0		3	0.25981
patient		physician		0		0			  2			100			1.0		4	0.26729
patient		physician		0		0			  2			100			1.0		5	0.26729
patient		physician		0		0			  3			  1			1.0		1	0.20187
patient		physician		0		0			  3			  1			1.0		2	0.25794
patient		physician		0		0			  3			  1			1.0		3	0.28224
patient		physician		0		0			  3			  1			1.0		4	0.29533
patient		physician		0		0			  3			  1			1.0		5	0.30280
patient		physician		0		0			  3			  2			1.0		1	0.19439
patient		physician		0		0			  3			  2			1.0		2	0.25607
patient		physician		0		0			  3			  2			1.0		3	0.29533
patient		physician		0		0			  3			  2			1.0		4	0.31402
patient		physician		0		0			  3			  2			1.0		5	0.32336
patient		physician		0		0			  3			  3			1.0		1	0.19813
patient		physician		0		0			  3			  3			1.0		2	0.26168
patient		physician		0		0			  3			  3			1.0		3	0.30093
patient		physician		0		0			  3			  3			1.0		4	0.31776
patient		physician		0		0			  3			  3			1.0		5	0.32523
patient		physician		0		0			  3			  4			1.0		1	0.19439
patient		physician		0		0			  3			  4			1.0		2	0.26168
patient		physician		0		0			  3			  4			1.0		3	0.29907
patient		physician		0		0			  3			  4			1.0		4	0.32150
patient		physician		0		0			  3			  4			1.0		5	0.32523
patient		physician		0		0			  3			  5			1.0		1	0.19252
patient		physician		0		0			  3			  5			1.0		2	0.26542
patient		physician		0		0			  3			  5			1.0		3	0.29533
patient		physician		0		0			  3			  5			1.0		4	0.31963
patient		physician		0		0			  3			  5			1.0		5	0.32523
patient		physician		0		0			  3			 10			1.0		1	0.21495
patient		physician		0		0			  3			 10			1.0		2	0.26916
patient		physician		0		0			  3			 10			1.0		3	0.29720
patient		physician		0		0			  3			 10			1.0		4	0.30841
patient		physician		0		0			  3			 10			1.0		5	0.31589
patient		physician		0		0			  3			 20			1.0		1	0.19626
patient		physician		0		0			  3			 20			1.0		2	0.26168
patient		physician		0		0			  3			 20			1.0		3	0.29346
patient		physician		0		0			  3			 20			1.0		4	0.30654
patient		physician		0		0			  3			 20			1.0		5	0.31215
patient		physician		0		0			  3			 50			1.0		1	0.19252
patient		physician		0		0			  3			 50			1.0		2	0.24673
patient		physician		0		0			  3			 50			1.0		3	0.26542
patient		physician		0		0			  3			 50			1.0		4	0.28037
patient		physician		0		0			  3			 50			1.0		5	0.28598
patient		physician		0		0			  3			100			1.0		1	0.20000
patient		physician		0		0			  3			100			1.0		2	0.24673
patient		physician		0		0			  3			100			1.0		3	0.26916
patient		physician		0		0			  3			100			1.0		4	0.28411
patient		physician		0		0			  3			100			1.0		5	0.28972
patient		physician		0		0			  4			  1			1.0		1	0.19626
patient		physician		0		0			  4			  1			1.0		2	0.25607
patient		physician		0		0			  4			  1			1.0		3	0.27664
patient		physician		0		0			  4			  1			1.0		4	0.29720
patient		physician		0		0			  4			  1			1.0		5	0.31215
patient		physician		0		0			  4			  2			1.0		1	0.18318
patient		physician		0		0			  4			  2			1.0		2	0.25234
patient		physician		0		0			  4			  2			1.0		3	0.30654
patient		physician		0		0			  4			  2			1.0		4	0.32897
patient		physician		0		0			  4			  2			1.0		5	0.33271
patient		physician		0		0			  4			  3			1.0		1	0.19065
patient		physician		0		0			  4			  3			1.0		2	0.25794
patient		physician		0		0			  4			  3			1.0		3	0.31215
patient		physician		0		0			  4			  3			1.0		4	0.32897
patient		physician		0		0			  4			  3			1.0		5	0.33832
patient		physician		0		0			  4			  4			1.0		1	0.18318
patient		physician		0		0			  4			  4			1.0		2	0.25234
patient		physician		0		0			  4			  4			1.0		3	0.31776
patient		physician		0		0			  4			  4			1.0		4	0.33271
patient		physician		0		0			  4			  4			1.0		5	0.34206
patient		physician		0		0			  4			  5			1.0		1	0.18692
patient		physician		0		0			  4			  5			1.0		2	0.25794
patient		physician		0		0			  4			  5			1.0		3	0.32150
patient		physician		0		0			  4			  5			1.0		4	0.33832
patient		physician		0		0			  4			  5			1.0		5	0.34393
patient		physician		0		0			  4			 10			1.0		1	0.20748
patient		physician		0		0			  4			 10			1.0		2	0.27103
patient		physician		0		0			  4			 10			1.0		3	0.30654
patient		physician		0		0			  4			 10			1.0		4	0.31589
patient		physician		0		0			  4			 10			1.0		5	0.31963
patient		physician		0		0			  4			 20			1.0		1	0.20187
patient		physician		0		0			  4			 20			1.0		2	0.25421
patient		physician		0		0			  4			 20			1.0		3	0.31028
patient		physician		0		0			  4			 20			1.0		4	0.31776
patient		physician		0		0			  4			 20			1.0		5	0.32710
patient		physician		0		0			  4			 50			1.0		1	0.20000
patient		physician		0		0			  4			 50			1.0		2	0.24299
patient		physician		0		0			  4			 50			1.0		3	0.27103
patient		physician		0		0			  4			 50			1.0		4	0.28411
patient		physician		0		0			  4			 50			1.0		5	0.29346
patient		physician		0		0			  4			100			1.0		1	0.19626
patient		physician		0		0			  4			100			1.0		2	0.24673
patient		physician		0		0			  4			100			1.0		3	0.27477
patient		physician		0		0			  4			100			1.0		4	0.29159
patient		physician		0		0			  4			100			1.0		5	0.29533
patient		physician		0		0			  5			  1			1.0		1	0.18131
patient		physician		0		0			  5			  1			1.0		2	0.24673
patient		physician		0		0			  5			  1			1.0		3	0.27103
patient		physician		0		0			  5			  1			1.0		4	0.29720
patient		physician		0		0			  5			  1			1.0		5	0.30841
patient		physician		0		0			  5			  2			1.0		1	0.16449
patient		physician		0		0			  5			  2			1.0		2	0.23925
patient		physician		0		0			  5			  2			1.0		3	0.28785
patient		physician		0		0			  5			  2			1.0		4	0.31589
patient		physician		0		0			  5			  2			1.0		5	0.33458
patient		physician		0		0			  5			  3			1.0		1	0.16449
patient		physician		0		0			  5			  3			1.0		2	0.24673
patient		physician		0		0			  5			  3			1.0		3	0.29720
patient		physician		0		0			  5			  3			1.0		4	0.31963
patient		physician		0		0			  5			  3			1.0		5	0.33832
patient		physician		0		0			  5			  4			1.0		1	0.16822
patient		physician		0		0			  5			  4			1.0		2	0.24673
patient		physician		0		0			  5			  4			1.0		3	0.30280
patient		physician		0		0			  5			  4			1.0		4	0.33084
patient		physician		0		0			  5			  4			1.0		5	0.34393
patient		physician		0		0			  5			  5			1.0		1	0.17383
patient		physician		0		0			  5			  5			1.0		2	0.25421
patient		physician		0		0			  5			  5			1.0		3	0.31028
patient		physician		0		0			  5			  5			1.0		4	0.33832
patient		physician		0		0			  5			  5			1.0		5	0.34953
patient		physician		0		0			  5			 10			1.0		1	0.18131
patient		physician		0		0			  5			 10			1.0		2	0.25607
patient		physician		0		0			  5			 10			1.0		3	0.30280
patient		physician		0		0			  5			 10			1.0		4	0.31776
patient		physician		0		0			  5			 10			1.0		5	0.32523
patient		physician		0		0			  5			 20			1.0		1	0.18879
patient		physician		0		0			  5			 20			1.0		2	0.24860
patient		physician		0		0			  5			 20			1.0		3	0.29533
patient		physician		0		0			  5			 20			1.0		4	0.31402
patient		physician		0		0			  5			 20			1.0		5	0.32710
patient		physician		0		0			  5			 50			1.0		1	0.17757
patient		physician		0		0			  5			 50			1.0		2	0.24486
patient		physician		0		0			  5			 50			1.0		3	0.27103
patient		physician		0		0			  5			 50			1.0		4	0.28972
patient		physician		0		0			  5			 50			1.0		5	0.30093
patient		physician		0		0			  5			100			1.0		1	0.18692
patient		physician		0		0			  5			100			1.0		2	0.23925
patient		physician		0		0			  5			100			1.0		3	0.26729
patient		physician		0		0			  5			100			1.0		4	0.28785
patient		physician		0		0			  5			100			1.0		5	0.29907
patient		physician		0		0			 10			  1			1.0		1	0.16449
patient		physician		0		0			 10			  1			1.0		2	0.22430
patient		physician		0		0			 10			  1			1.0		3	0.25607
patient		physician		0		0			 10			  1			1.0		4	0.28224
patient		physician		0		0			 10			  1			1.0		5	0.30280
patient		physician		0		0			 10			  2			1.0		1	0.15514
patient		physician		0		0			 10			  2			1.0		2	0.21308
patient		physician		0		0			 10			  2			1.0		3	0.24860
patient		physician		0		0			 10			  2			1.0		4	0.29720
patient		physician		0		0			 10			  2			1.0		5	0.32710
patient		physician		0		0			 10			  3			1.0		1	0.14953
patient		physician		0		0			 10			  3			1.0		2	0.21308
patient		physician		0		0			 10			  3			1.0		3	0.26916
patient		physician		0		0			 10			  3			1.0		4	0.29720
patient		physician		0		0			 10			  3			1.0		5	0.33645
patient		physician		0		0			 10			  4			1.0		1	0.15888
patient		physician		0		0			 10			  4			1.0		2	0.21121
patient		physician		0		0			 10			  4			1.0		3	0.26729
patient		physician		0		0			 10			  4			1.0		4	0.31402
patient		physician		0		0			 10			  4			1.0		5	0.34393
patient		physician		0		0			 10			  5			1.0		1	0.15514
patient		physician		0		0			 10			  5			1.0		2	0.21495
patient		physician		0		0			 10			  5			1.0		3	0.26542
patient		physician		0		0			 10			  5			1.0		4	0.31215
patient		physician		0		0			 10			  5			1.0		5	0.34206
patient		physician		0		0			 10			 10			1.0		1	0.15327
patient		physician		0		0			 10			 10			1.0		2	0.21495
patient		physician		0		0			 10			 10			1.0		3	0.27290
patient		physician		0		0			 10			 10			1.0		4	0.31028
patient		physician		0		0			 10			 10			1.0		5	0.34393
patient		physician		0		0			 10			 20			1.0		1	0.17757
patient		physician		0		0			 10			 20			1.0		2	0.23738
patient		physician		0		0			 10			 20			1.0		3	0.29346
patient		physician		0		0			 10			 20			1.0		4	0.32150
patient		physician		0		0			 10			 20			1.0		5	0.34766
patient		physician		0		0			 10			 50			1.0		1	0.18318
patient		physician		0		0			 10			 50			1.0		2	0.24486
patient		physician		0		0			 10			 50			1.0		3	0.27664
patient		physician		0		0			 10			 50			1.0		4	0.30654
patient		physician		0		0			 10			 50			1.0		5	0.32897
patient		physician		0		0			 10			100			1.0		1	0.17570
patient		physician		0		0			 10			100			1.0		2	0.22991
patient		physician		0		0			 10			100			1.0		3	0.27850
patient		physician		0		0			 10			100			1.0		4	0.29533
patient		physician		0		0			 10			100			1.0		5	0.31963
patient		physician		0		0			 20			  1			1.0		1	0.14579
patient		physician		0		0			 20			  1			1.0		2	0.21121
patient		physician		0		0			 20			  1			1.0		3	0.23551
patient		physician		0		0			 20			  1			1.0		4	0.27103
patient		physician		0		0			 20			  1			1.0		5	0.28972
patient		physician		0		0			 20			  2			1.0		1	0.12150
patient		physician		0		0			 20			  2			1.0		2	0.19439
patient		physician		0		0			 20			  2			1.0		3	0.22430
patient		physician		0		0			 20			  2			1.0		4	0.27290
patient		physician		0		0			 20			  2			1.0		5	0.30093
patient		physician		0		0			 20			  3			1.0		1	0.11963
patient		physician		0		0			 20			  3			1.0		2	0.18692
patient		physician		0		0			 20			  3			1.0		3	0.23364
patient		physician		0		0			 20			  3			1.0		4	0.26916
patient		physician		0		0			 20			  3			1.0		5	0.31028
patient		physician		0		0			 20			  4			1.0		1	0.13271
patient		physician		0		0			 20			  4			1.0		2	0.19252
patient		physician		0		0			 20			  4			1.0		3	0.24486
patient		physician		0		0			 20			  4			1.0		4	0.28224
patient		physician		0		0			 20			  4			1.0		5	0.31963
patient		physician		0		0			 20			  5			1.0		1	0.13458
patient		physician		0		0			 20			  5			1.0		2	0.19439
patient		physician		0		0			 20			  5			1.0		3	0.25047
patient		physician		0		0			 20			  5			1.0		4	0.28972
patient		physician		0		0			 20			  5			1.0		5	0.32150
patient		physician		0		0			 20			 10			1.0		1	0.14393
patient		physician		0		0			 20			 10			1.0		2	0.20561
patient		physician		0		0			 20			 10			1.0		3	0.25047
patient		physician		0		0			 20			 10			1.0		4	0.28037
patient		physician		0		0			 20			 10			1.0		5	0.30280
patient		physician		0		0			 20			 20			1.0		1	0.15140
patient		physician		0		0			 20			 20			1.0		2	0.21308
patient		physician		0		0			 20			 20			1.0		3	0.24860
patient		physician		0		0			 20			 20			1.0		4	0.27290
patient		physician		0		0			 20			 20			1.0		5	0.30467
patient		physician		0		0			 20			 50			1.0		1	0.15701
patient		physician		0		0			 20			 50			1.0		2	0.21121
patient		physician		0		0			 20			 50			1.0		3	0.25421
patient		physician		0		0			 20			 50			1.0		4	0.29533
patient		physician		0		0			 20			 50			1.0		5	0.33084
patient		physician		0		0			 20			100			1.0		1	0.15140
patient		physician		0		0			 20			100			1.0		2	0.21682
patient		physician		0		0			 20			100			1.0		3	0.25794
patient		physician		0		0			 20			100			1.0		4	0.28411
patient		physician		0		0			 20			100			1.0		5	0.31215
patient		physician		0		0			 50			  1			1.0		1	0.14393
patient		physician		0		0			 50			  1			1.0		2	0.19626
patient		physician		0		0			 50			  1			1.0		3	0.22243
patient		physician		0		0			 50			  1			1.0		4	0.25047
patient		physician		0		0			 50			  1			1.0		5	0.25981
patient		physician		0		0			 50			  2			1.0		1	0.09907
patient		physician		0		0			 50			  2			1.0		2	0.15701
patient		physician		0		0			 50			  2			1.0		3	0.19252
patient		physician		0		0			 50			  2			1.0		4	0.23364
patient		physician		0		0			 50			  2			1.0		5	0.25794
patient		physician		0		0			 50			  3			1.0		1	0.07477
patient		physician		0		0			 50			  3			1.0		2	0.12336
patient		physician		0		0			 50			  3			1.0		3	0.16449
patient		physician		0		0			 50			  3			1.0		4	0.21121
patient		physician		0		0			 50			  3			1.0		5	0.24486
patient		physician		0		0			 50			  4			1.0		1	0.07850
patient		physician		0		0			 50			  4			1.0		2	0.11028
patient		physician		0		0			 50			  4			1.0		3	0.15514
patient		physician		0		0			 50			  4			1.0		4	0.21308
patient		physician		0		0			 50			  4			1.0		5	0.24299
patient		physician		0		0			 50			  5			1.0		1	0.07477
patient		physician		0		0			 50			  5			1.0		2	0.11402
patient		physician		0		0			 50			  5			1.0		3	0.15888
patient		physician		0		0			 50			  5			1.0		4	0.20935
patient		physician		0		0			 50			  5			1.0		5	0.24112
patient		physician		0		0			 50			 10			1.0		1	0.07850
patient		physician		0		0			 50			 10			1.0		2	0.12336
patient		physician		0		0			 50			 10			1.0		3	0.16822
patient		physician		0		0			 50			 10			1.0		4	0.20374
patient		physician		0		0			 50			 10			1.0		5	0.22804
patient		physician		0		0			 50			 20			1.0		1	0.10093
patient		physician		0		0			 50			 20			1.0		2	0.16636
patient		physician		0		0			 50			 20			1.0		3	0.20187
patient		physician		0		0			 50			 20			1.0		4	0.23178
patient		physician		0		0			 50			 20			1.0		5	0.26168
patient		physician		0		0			 50			 50			1.0		1	0.09907
patient		physician		0		0			 50			 50			1.0		2	0.13832
patient		physician		0		0			 50			 50			1.0		3	0.18131
patient		physician		0		0			 50			 50			1.0		4	0.22243
patient		physician		0		0			 50			 50			1.0		5	0.25607
patient		physician		0		0			 50			100			1.0		1	0.10467
patient		physician		0		0			 50			100			1.0		2	0.15701
patient		physician		0		0			 50			100			1.0		3	0.20561
patient		physician		0		0			 50			100			1.0		4	0.22804
patient		physician		0		0			 50			100			1.0		5	0.25981
patient		physician		0		0			100			  1			1.0		1	0.12150
patient		physician		0		0			100			  1			1.0		2	0.18505
patient		physician		0		0			100			  1			1.0		3	0.21121
patient		physician		0		0			100			  1			1.0		4	0.23551
patient		physician		0		0			100			  1			1.0		5	0.25047
patient		physician		0		0			100			  2			1.0		1	0.08785
patient		physician		0		0			100			  2			1.0		2	0.14206
patient		physician		0		0			100			  2			1.0		3	0.18879
patient		physician		0		0			100			  2			1.0		4	0.22804
patient		physician		0		0			100			  2			1.0		5	0.25421
patient		physician		0		0			100			  3			1.0		1	0.06729
patient		physician		0		0			100			  3			1.0		2	0.11963
patient		physician		0		0			100			  3			1.0		3	0.15888
patient		physician		0		0			100			  3			1.0		4	0.18879
patient		physician		0		0			100			  3			1.0		5	0.22430
patient		physician		0		0			100			  4			1.0		1	0.07103
patient		physician		0		0			100			  4			1.0		2	0.10841
patient		physician		0		0			100			  4			1.0		3	0.14766
patient		physician		0		0			100			  4			1.0		4	0.18318
patient		physician		0		0			100			  4			1.0		5	0.21495
patient		physician		0		0			100			  5			1.0		1	0.07290
patient		physician		0		0			100			  5			1.0		2	0.10841
patient		physician		0		0			100			  5			1.0		3	0.14393
patient		physician		0		0			100			  5			1.0		4	0.17944
patient		physician		0		0			100			  5			1.0		5	0.20374
patient		physician		0		0			100			 10			1.0		1	0.04112
patient		physician		0		0			100			 10			1.0		2	0.07850
patient		physician		0		0			100			 10			1.0		3	0.11028
patient		physician		0		0			100			 10			1.0		4	0.13832
patient		physician		0		0			100			 10			1.0		5	0.16262
patient		physician		0		0			100			 20			1.0		1	0.06729
patient		physician		0		0			100			 20			1.0		2	0.10093
patient		physician		0		0			100			 20			1.0		3	0.13271
patient		physician		0		0			100			 20			1.0		4	0.15140
patient		physician		0		0			100			 20			1.0		5	0.17570
patient		physician		0		0			100			 50			1.0		1	0.06916
patient		physician		0		0			100			 50			1.0		2	0.09907
patient		physician		0		0			100			 50			1.0		3	0.13271
patient		physician		0		0			100			 50			1.0		4	0.15888
patient		physician		0		0			100			 50			1.0		5	0.18318
patient		physician		0		0			100			100			1.0		1	0.06542
patient		physician		0		0			100			100			1.0		2	0.09720
patient		physician		0		0			100			100			1.0		3	0.13271
patient		physician		0		0			100			100			1.0		4	0.15701
patient		physician		0		0			100			100			1.0		5	0.16822
physician		patient		0		0			  1			  1			1.0		1	0.09533
physician		patient		0		0			  1			  1			1.0		2	0.12897
physician		patient		0		0			  1			  1			1.0		3	0.15888
physician		patient		0		0			  1			  1			1.0		4	0.16636
physician		patient		0		0			  1			  1			1.0		5	0.16822
physician		patient		0		0			  1			  2			1.0		1	0.11215
physician		patient		0		0			  1			  2			1.0		2	0.17196
physician		patient		0		0			  1			  2			1.0		3	0.20000
physician		patient		0		0			  1			  2			1.0		4	0.21495
physician		patient		0		0			  1			  2			1.0		5	0.21682
physician		patient		0		0			  1			  3			1.0		1	0.13271
physician		patient		0		0			  1			  3			1.0		2	0.19252
physician		patient		0		0			  1			  3			1.0		3	0.22056
physician		patient		0		0			  1			  3			1.0		4	0.23738
physician		patient		0		0			  1			  3			1.0		5	0.23738
physician		patient		0		0			  1			  4			1.0		1	0.14393
physician		patient		0		0			  1			  4			1.0		2	0.20748
physician		patient		0		0			  1			  4			1.0		3	0.23551
physician		patient		0		0			  1			  4			1.0		4	0.24486
physician		patient		0		0			  1			  4			1.0		5	0.24486
physician		patient		0		0			  1			  5			1.0		1	0.15140
physician		patient		0		0			  1			  5			1.0		2	0.20935
physician		patient		0		0			  1			  5			1.0		3	0.23364
physician		patient		0		0			  1			  5			1.0		4	0.24299
physician		patient		0		0			  1			  5			1.0		5	0.24299
physician		patient		0		0			  1			 10			1.0		1	0.15514
physician		patient		0		0			  1			 10			1.0		2	0.21869
physician		patient		0		0			  1			 10			1.0		3	0.24860
physician		patient		0		0			  1			 10			1.0		4	0.25794
physician		patient		0		0			  1			 10			1.0		5	0.26355
physician		patient		0		0			  1			 20			1.0		1	0.17196
physician		patient		0		0			  1			 20			1.0		2	0.23925
physician		patient		0		0			  1			 20			1.0		3	0.27103
physician		patient		0		0			  1			 20			1.0		4	0.28037
physician		patient		0		0			  1			 20			1.0		5	0.28598
physician		patient		0		0			  1			 50			1.0		1	0.17570
physician		patient		0		0			  1			 50			1.0		2	0.24486
physician		patient		0		0			  1			 50			1.0		3	0.28037
physician		patient		0		0			  1			 50			1.0		4	0.28972
physician		patient		0		0			  1			 50			1.0		5	0.29346
physician		patient		0		0			  1			100			1.0		1	0.17196
physician		patient		0		0			  1			100			1.0		2	0.24299
physician		patient		0		0			  1			100			1.0		3	0.28037
physician		patient		0		0			  1			100			1.0		4	0.28972
physician		patient		0		0			  1			100			1.0		5	0.29346
physician		patient		0		0			  2			  1			1.0		1	0.08785
physician		patient		0		0			  2			  1			1.0		2	0.11963
physician		patient		0		0			  2			  1			1.0		3	0.14579
physician		patient		0		0			  2			  1			1.0		4	0.15514
physician		patient		0		0			  2			  1			1.0		5	0.16449
physician		patient		0		0			  2			  2			1.0		1	0.09907
physician		patient		0		0			  2			  2			1.0		2	0.14766
physician		patient		0		0			  2			  2			1.0		3	0.19439
physician		patient		0		0			  2			  2			1.0		4	0.20935
physician		patient		0		0			  2			  2			1.0		5	0.21869
physician		patient		0		0			  2			  3			1.0		1	0.12336
physician		patient		0		0			  2			  3			1.0		2	0.17383
physician		patient		0		0			  2			  3			1.0		3	0.22056
physician		patient		0		0			  2			  3			1.0		4	0.23551
physician		patient		0		0			  2			  3			1.0		5	0.24673
physician		patient		0		0			  2			  4			1.0		1	0.12897
physician		patient		0		0			  2			  4			1.0		2	0.18505
physician		patient		0		0			  2			  4			1.0		3	0.22804
physician		patient		0		0			  2			  4			1.0		4	0.24299
physician		patient		0		0			  2			  4			1.0		5	0.25234
physician		patient		0		0			  2			  5			1.0		1	0.13271
physician		patient		0		0			  2			  5			1.0		2	0.19065
physician		patient		0		0			  2			  5			1.0		3	0.23178
physician		patient		0		0			  2			  5			1.0		4	0.24673
physician		patient		0		0			  2			  5			1.0		5	0.25794
physician		patient		0		0			  2			 10			1.0		1	0.12523
physician		patient		0		0			  2			 10			1.0		2	0.20187
physician		patient		0		0			  2			 10			1.0		3	0.23925
physician		patient		0		0			  2			 10			1.0		4	0.25981
physician		patient		0		0			  2			 10			1.0		5	0.27664
physician		patient		0		0			  2			 20			1.0		1	0.14393
physician		patient		0		0			  2			 20			1.0		2	0.21495
physician		patient		0		0			  2			 20			1.0		3	0.25794
physician		patient		0		0			  2			 20			1.0		4	0.28037
physician		patient		0		0			  2			 20			1.0		5	0.29720
physician		patient		0		0			  2			 50			1.0		1	0.17009
physician		patient		0		0			  2			 50			1.0		2	0.25047
physician		patient		0		0			  2			 50			1.0		3	0.28598
physician		patient		0		0			  2			 50			1.0		4	0.30093
physician		patient		0		0			  2			 50			1.0		5	0.31589
physician		patient		0		0			  2			100			1.0		1	0.17009
physician		patient		0		0			  2			100			1.0		2	0.25607
physician		patient		0		0			  2			100			1.0		3	0.29346
physician		patient		0		0			  2			100			1.0		4	0.30280
physician		patient		0		0			  2			100			1.0		5	0.31589
physician		patient		0		0			  3			  1			1.0		1	0.08785
physician		patient		0		0			  3			  1			1.0		2	0.11963
physician		patient		0		0			  3			  1			1.0		3	0.14393
physician		patient		0		0			  3			  1			1.0		4	0.15327
physician		patient		0		0			  3			  1			1.0		5	0.16262
physician		patient		0		0			  3			  2			1.0		1	0.09159
physician		patient		0		0			  3			  2			1.0		2	0.14206
physician		patient		0		0			  3			  2			1.0		3	0.18505
physician		patient		0		0			  3			  2			1.0		4	0.20187
physician		patient		0		0			  3			  2			1.0		5	0.21308
physician		patient		0		0			  3			  3			1.0		1	0.10467
physician		patient		0		0			  3			  3			1.0		2	0.15701
physician		patient		0		0			  3			  3			1.0		3	0.20561
physician		patient		0		0			  3			  3			1.0		4	0.22243
physician		patient		0		0			  3			  3			1.0		5	0.23925
physician		patient		0		0			  3			  4			1.0		1	0.11776
physician		patient		0		0			  3			  4			1.0		2	0.16822
physician		patient		0		0			  3			  4			1.0		3	0.21869
physician		patient		0		0			  3			  4			1.0		4	0.23364
physician		patient		0		0			  3			  4			1.0		5	0.25047
physician		patient		0		0			  3			  5			1.0		1	0.11589
physician		patient		0		0			  3			  5			1.0		2	0.17196
physician		patient		0		0			  3			  5			1.0		3	0.22617
physician		patient		0		0			  3			  5			1.0		4	0.24112
physician		patient		0		0			  3			  5			1.0		5	0.25607
physician		patient		0		0			  3			 10			1.0		1	0.12150
physician		patient		0		0			  3			 10			1.0		2	0.20187
physician		patient		0		0			  3			 10			1.0		3	0.23551
physician		patient		0		0			  3			 10			1.0		4	0.25981
physician		patient		0		0			  3			 10			1.0		5	0.27664
physician		patient		0		0			  3			 20			1.0		1	0.14393
physician		patient		0		0			  3			 20			1.0		2	0.21308
physician		patient		0		0			  3			 20			1.0		3	0.24673
physician		patient		0		0			  3			 20			1.0		4	0.27477
physician		patient		0		0			  3			 20			1.0		5	0.28785
physician		patient		0		0			  3			 50			1.0		1	0.15514
physician		patient		0		0			  3			 50			1.0		2	0.22991
physician		patient		0		0			  3			 50			1.0		3	0.25981
physician		patient		0		0			  3			 50			1.0		4	0.28972
physician		patient		0		0			  3			 50			1.0		5	0.30654
physician		patient		0		0			  3			100			1.0		1	0.15888
physician		patient		0		0			  3			100			1.0		2	0.23738
physician		patient		0		0			  3			100			1.0		3	0.27290
physician		patient		0		0			  3			100			1.0		4	0.29720
physician		patient		0		0			  3			100			1.0		5	0.31215
physician		patient		0		0			  4			  1			1.0		1	0.08785
physician		patient		0		0			  4			  1			1.0		2	0.11963
physician		patient		0		0			  4			  1			1.0		3	0.14393
physician		patient		0		0			  4			  1			1.0		4	0.15327
physician		patient		0		0			  4			  1			1.0		5	0.16262
physician		patient		0		0			  4			  2			1.0		1	0.09159
physician		patient		0		0			  4			  2			1.0		2	0.14206
physician		patient		0		0			  4			  2			1.0		3	0.18318
physician		patient		0		0			  4			  2			1.0		4	0.20187
physician		patient		0		0			  4			  2			1.0		5	0.21121
physician		patient		0		0			  4			  3			1.0		1	0.10467
physician		patient		0		0			  4			  3			1.0		2	0.15514
physician		patient		0		0			  4			  3			1.0		3	0.20187
physician		patient		0		0			  4			  3			1.0		4	0.21495
physician		patient		0		0			  4			  3			1.0		5	0.23364
physician		patient		0		0			  4			  4			1.0		1	0.11402
physician		patient		0		0			  4			  4			1.0		2	0.16449
physician		patient		0		0			  4			  4			1.0		3	0.20748
physician		patient		0		0			  4			  4			1.0		4	0.23178
physician		patient		0		0			  4			  4			1.0		5	0.24486
physician		patient		0		0			  4			  5			1.0		1	0.10841
physician		patient		0		0			  4			  5			1.0		2	0.16449
physician		patient		0		0			  4			  5			1.0		3	0.20935
physician		patient		0		0			  4			  5			1.0		4	0.23178
physician		patient		0		0			  4			  5			1.0		5	0.24860
physician		patient		0		0			  4			 10			1.0		1	0.10654
physician		patient		0		0			  4			 10			1.0		2	0.19813
physician		patient		0		0			  4			 10			1.0		3	0.22991
physician		patient		0		0			  4			 10			1.0		4	0.25607
physician		patient		0		0			  4			 10			1.0		5	0.28037
physician		patient		0		0			  4			 20			1.0		1	0.12897
physician		patient		0		0			  4			 20			1.0		2	0.20000
physician		patient		0		0			  4			 20			1.0		3	0.23925
physician		patient		0		0			  4			 20			1.0		4	0.25794
physician		patient		0		0			  4			 20			1.0		5	0.28037
physician		patient		0		0			  4			 50			1.0		1	0.14579
physician		patient		0		0			  4			 50			1.0		2	0.22243
physician		patient		0		0			  4			 50			1.0		3	0.25607
physician		patient		0		0			  4			 50			1.0		4	0.28785
physician		patient		0		0			  4			 50			1.0		5	0.30467
physician		patient		0		0			  4			100			1.0		1	0.14579
physician		patient		0		0			  4			100			1.0		2	0.23551
physician		patient		0		0			  4			100			1.0		3	0.26168
physician		patient		0		0			  4			100			1.0		4	0.28972
physician		patient		0		0			  4			100			1.0		5	0.30467
physician		patient		0		0			  5			  1			1.0		1	0.08785
physician		patient		0		0			  5			  1			1.0		2	0.11963
physician		patient		0		0			  5			  1			1.0		3	0.14393
physician		patient		0		0			  5			  1			1.0		4	0.15327
physician		patient		0		0			  5			  1			1.0		5	0.16262
physician		patient		0		0			  5			  2			1.0		1	0.09159
physician		patient		0		0			  5			  2			1.0		2	0.14206
physician		patient		0		0			  5			  2			1.0		3	0.18318
physician		patient		0		0			  5			  2			1.0		4	0.20187
physician		patient		0		0			  5			  2			1.0		5	0.21121
physician		patient		0		0			  5			  3			1.0		1	0.10280
physician		patient		0		0			  5			  3			1.0		2	0.15514
physician		patient		0		0			  5			  3			1.0		3	0.20000
physician		patient		0		0			  5			  3			1.0		4	0.21495
physician		patient		0		0			  5			  3			1.0		5	0.23178
physician		patient		0		0			  5			  4			1.0		1	0.11402
physician		patient		0		0			  5			  4			1.0		2	0.16449
physician		patient		0		0			  5			  4			1.0		3	0.20187
physician		patient		0		0			  5			  4			1.0		4	0.22430
physician		patient		0		0			  5			  4			1.0		5	0.23738
physician		patient		0		0			  5			  5			1.0		1	0.11028
physician		patient		0		0			  5			  5			1.0		2	0.16449
physician		patient		0		0			  5			  5			1.0		3	0.20748
physician		patient		0		0			  5			  5			1.0		4	0.22617
physician		patient		0		0			  5			  5			1.0		5	0.23738
physician		patient		0		0			  5			 10			1.0		1	0.10654
physician		patient		0		0			  5			 10			1.0		2	0.17944
physician		patient		0		0			  5			 10			1.0		3	0.22243
physician		patient		0		0			  5			 10			1.0		4	0.24860
physician		patient		0		0			  5			 10			1.0		5	0.26916
physician		patient		0		0			  5			 20			1.0		1	0.12710
physician		patient		0		0			  5			 20			1.0		2	0.18879
physician		patient		0		0			  5			 20			1.0		3	0.22243
physician		patient		0		0			  5			 20			1.0		4	0.25421
physician		patient		0		0			  5			 20			1.0		5	0.27850
physician		patient		0		0			  5			 50			1.0		1	0.13458
physician		patient		0		0			  5			 50			1.0		2	0.20935
physician		patient		0		0			  5			 50			1.0		3	0.25607
physician		patient		0		0			  5			 50			1.0		4	0.28037
physician		patient		0		0			  5			 50			1.0		5	0.30654
physician		patient		0		0			  5			100			1.0		1	0.14393
physician		patient		0		0			  5			100			1.0		2	0.22804
physician		patient		0		0			  5			100			1.0		3	0.26916
physician		patient		0		0			  5			100			1.0		4	0.29159
physician		patient		0		0			  5			100			1.0		5	0.30841
physician		patient		0		0			 10			  1			1.0		1	0.08785
physician		patient		0		0			 10			  1			1.0		2	0.11963
physician		patient		0		0			 10			  1			1.0		3	0.14393
physician		patient		0		0			 10			  1			1.0		4	0.15327
physician		patient		0		0			 10			  1			1.0		5	0.16262
physician		patient		0		0			 10			  2			1.0		1	0.09159
physician		patient		0		0			 10			  2			1.0		2	0.14206
physician		patient		0		0			 10			  2			1.0		3	0.18318
physician		patient		0		0			 10			  2			1.0		4	0.20187
physician		patient		0		0			 10			  2			1.0		5	0.20935
physician		patient		0		0			 10			  3			1.0		1	0.10280
physician		patient		0		0			 10			  3			1.0		2	0.15514
physician		patient		0		0			 10			  3			1.0		3	0.20000
physician		patient		0		0			 10			  3			1.0		4	0.21495
physician		patient		0		0			 10			  3			1.0		5	0.22991
physician		patient		0		0			 10			  4			1.0		1	0.11215
physician		patient		0		0			 10			  4			1.0		2	0.16449
physician		patient		0		0			 10			  4			1.0		3	0.20187
physician		patient		0		0			 10			  4			1.0		4	0.22430
physician		patient		0		0			 10			  4			1.0		5	0.23551
physician		patient		0		0			 10			  5			1.0		1	0.10841
physician		patient		0		0			 10			  5			1.0		2	0.16449
physician		patient		0		0			 10			  5			1.0		3	0.20561
physician		patient		0		0			 10			  5			1.0		4	0.22617
physician		patient		0		0			 10			  5			1.0		5	0.23738
physician		patient		0		0			 10			 10			1.0		1	0.10654
physician		patient		0		0			 10			 10			1.0		2	0.17383
physician		patient		0		0			 10			 10			1.0		3	0.20935
physician		patient		0		0			 10			 10			1.0		4	0.23364
physician		patient		0		0			 10			 10			1.0		5	0.26168
physician		patient		0		0			 10			 20			1.0		1	0.10093
physician		patient		0		0			 10			 20			1.0		2	0.16449
physician		patient		0		0			 10			 20			1.0		3	0.20561
physician		patient		0		0			 10			 20			1.0		4	0.23178
physician		patient		0		0			 10			 20			1.0		5	0.25981
physician		patient		0		0			 10			 50			1.0		1	0.10093
physician		patient		0		0			 10			 50			1.0		2	0.17196
physician		patient		0		0			 10			 50			1.0		3	0.21869
physician		patient		0		0			 10			 50			1.0		4	0.25234
physician		patient		0		0			 10			 50			1.0		5	0.28785
physician		patient		0		0			 10			100			1.0		1	0.11402
physician		patient		0		0			 10			100			1.0		2	0.18879
physician		patient		0		0			 10			100			1.0		3	0.22991
physician		patient		0		0			 10			100			1.0		4	0.26168
physician		patient		0		0			 10			100			1.0		5	0.30093
physician		patient		0		0			 20			  1			1.0		1	0.08785
physician		patient		0		0			 20			  1			1.0		2	0.11963
physician		patient		0		0			 20			  1			1.0		3	0.14393
physician		patient		0		0			 20			  1			1.0		4	0.15327
physician		patient		0		0			 20			  1			1.0		5	0.16262
physician		patient		0		0			 20			  2			1.0		1	0.09159
physician		patient		0		0			 20			  2			1.0		2	0.14206
physician		patient		0		0			 20			  2			1.0		3	0.18318
physician		patient		0		0			 20			  2			1.0		4	0.20187
physician		patient		0		0			 20			  2			1.0		5	0.20935
physician		patient		0		0			 20			  3			1.0		1	0.10280
physician		patient		0		0			 20			  3			1.0		2	0.15514
physician		patient		0		0			 20			  3			1.0		3	0.20000
physician		patient		0		0			 20			  3			1.0		4	0.21495
physician		patient		0		0			 20			  3			1.0		5	0.22991
physician		patient		0		0			 20			  4			1.0		1	0.11215
physician		patient		0		0			 20			  4			1.0		2	0.16449
physician		patient		0		0			 20			  4			1.0		3	0.20187
physician		patient		0		0			 20			  4			1.0		4	0.22430
physician		patient		0		0			 20			  4			1.0		5	0.23551
physician		patient		0		0			 20			  5			1.0		1	0.10841
physician		patient		0		0			 20			  5			1.0		2	0.16449
physician		patient		0		0			 20			  5			1.0		3	0.20561
physician		patient		0		0			 20			  5			1.0		4	0.22617
physician		patient		0		0			 20			  5			1.0		5	0.23738
physician		patient		0		0			 20			 10			1.0		1	0.10654
physician		patient		0		0			 20			 10			1.0		2	0.17196
physician		patient		0		0			 20			 10			1.0		3	0.20561
physician		patient		0		0			 20			 10			1.0		4	0.22991
physician		patient		0		0			 20			 10			1.0		5	0.25607
physician		patient		0		0			 20			 20			1.0		1	0.09533
physician		patient		0		0			 20			 20			1.0		2	0.16075
physician		patient		0		0			 20			 20			1.0		3	0.19626
physician		patient		0		0			 20			 20			1.0		4	0.22430
physician		patient		0		0			 20			 20			1.0		5	0.25234
physician		patient		0		0			 20			 50			1.0		1	0.08411
physician		patient		0		0			 20			 50			1.0		2	0.14766
physician		patient		0		0			 20			 50			1.0		3	0.19626
physician		patient		0		0			 20			 50			1.0		4	0.22056
physician		patient		0		0			 20			 50			1.0		5	0.24860
physician		patient		0		0			 20			100			1.0		1	0.08224
physician		patient		0		0			 20			100			1.0		2	0.15514
physician		patient		0		0			 20			100			1.0		3	0.19626
physician		patient		0		0			 20			100			1.0		4	0.22991
physician		patient		0		0			 20			100			1.0		5	0.25607
physician		patient		0		0			 50			  1			1.0		1	0.08785
physician		patient		0		0			 50			  1			1.0		2	0.11963
physician		patient		0		0			 50			  1			1.0		3	0.14393
physician		patient		0		0			 50			  1			1.0		4	0.15327
physician		patient		0		0			 50			  1			1.0		5	0.16262
physician		patient		0		0			 50			  2			1.0		1	0.09159
physician		patient		0		0			 50			  2			1.0		2	0.14206
physician		patient		0		0			 50			  2			1.0		3	0.18318
physician		patient		0		0			 50			  2			1.0		4	0.20187
physician		patient		0		0			 50			  2			1.0		5	0.20935
physician		patient		0		0			 50			  3			1.0		1	0.10280
physician		patient		0		0			 50			  3			1.0		2	0.15514
physician		patient		0		0			 50			  3			1.0		3	0.20000
physician		patient		0		0			 50			  3			1.0		4	0.21495
physician		patient		0		0			 50			  3			1.0		5	0.22991
physician		patient		0		0			 50			  4			1.0		1	0.11215
physician		patient		0		0			 50			  4			1.0		2	0.16449
physician		patient		0		0			 50			  4			1.0		3	0.20187
physician		patient		0		0			 50			  4			1.0		4	0.22430
physician		patient		0		0			 50			  4			1.0		5	0.23551
physician		patient		0		0			 50			  5			1.0		1	0.10841
physician		patient		0		0			 50			  5			1.0		2	0.16449
physician		patient		0		0			 50			  5			1.0		3	0.20561
physician		patient		0		0			 50			  5			1.0		4	0.22617
physician		patient		0		0			 50			  5			1.0		5	0.23738
physician		patient		0		0			 50			 10			1.0		1	0.10654
physician		patient		0		0			 50			 10			1.0		2	0.17196
physician		patient		0		0			 50			 10			1.0		3	0.20561
physician		patient		0		0			 50			 10			1.0		4	0.22991
physician		patient		0		0			 50			 10			1.0		5	0.25607
physician		patient		0		0			 50			 20			1.0		1	0.09533
physician		patient		0		0			 50			 20			1.0		2	0.15888
physician		patient		0		0			 50			 20			1.0		3	0.19626
physician		patient		0		0			 50			 20			1.0		4	0.22430
physician		patient		0		0			 50			 20			1.0		5	0.25234
physician		patient		0		0			 50			 50			1.0		1	0.07664
physician		patient		0		0			 50			 50			1.0		2	0.14019
physician		patient		0		0			 50			 50			1.0		3	0.18131
physician		patient		0		0			 50			 50			1.0		4	0.19813
physician		patient		0		0			 50			 50			1.0		5	0.22804
physician		patient		0		0			 50			100			1.0		1	0.06168
physician		patient		0		0			 50			100			1.0		2	0.13271
physician		patient		0		0			 50			100			1.0		3	0.16449
physician		patient		0		0			 50			100			1.0		4	0.19252
physician		patient		0		0			 50			100			1.0		5	0.21682
physician		patient		0		0			100			  1			1.0		1	0.08785
physician		patient		0		0			100			  1			1.0		2	0.11963
physician		patient		0		0			100			  1			1.0		3	0.14393
physician		patient		0		0			100			  1			1.0		4	0.15327
physician		patient		0		0			100			  1			1.0		5	0.16262
physician		patient		0		0			100			  2			1.0		1	0.09159
physician		patient		0		0			100			  2			1.0		2	0.14206
physician		patient		0		0			100			  2			1.0		3	0.18318
physician		patient		0		0			100			  2			1.0		4	0.20187
physician		patient		0		0			100			  2			1.0		5	0.20935
physician		patient		0		0			100			  3			1.0		1	0.10280
physician		patient		0		0			100			  3			1.0		2	0.15514
physician		patient		0		0			100			  3			1.0		3	0.20000
physician		patient		0		0			100			  3			1.0		4	0.21495
physician		patient		0		0			100			  3			1.0		5	0.22991
physician		patient		0		0			100			  4			1.0		1	0.11215
physician		patient		0		0			100			  4			1.0		2	0.16449
physician		patient		0		0			100			  4			1.0		3	0.20187
physician		patient		0		0			100			  4			1.0		4	0.22430
physician		patient		0		0			100			  4			1.0		5	0.23551
physician		patient		0		0			100			  5			1.0		1	0.10841
physician		patient		0		0			100			  5			1.0		2	0.16449
physician		patient		0		0			100			  5			1.0		3	0.20561
physician		patient		0		0			100			  5			1.0		4	0.22617
physician		patient		0		0			100			  5			1.0		5	0.23738
physician		patient		0		0			100			 10			1.0		1	0.10654
physician		patient		0		0			100			 10			1.0		2	0.17196
physician		patient		0		0			100			 10			1.0		3	0.20561
physician		patient		0		0			100			 10			1.0		4	0.22991
physician		patient		0		0			100			 10			1.0		5	0.25607
physician		patient		0		0			100			 20			1.0		1	0.09533
physician		patient		0		0			100			 20			1.0		2	0.15888
physician		patient		0		0			100			 20			1.0		3	0.19626
physician		patient		0		0			100			 20			1.0		4	0.22430
physician		patient		0		0			100			 20			1.0		5	0.25234
physician		patient		0		0			100			 50			1.0		1	0.07664
physician		patient		0		0			100			 50			1.0		2	0.13832
physician		patient		0		0			100			 50			1.0		3	0.18131
physician		patient		0		0			100			 50			1.0		4	0.19813
physician		patient		0		0			100			 50			1.0		5	0.22804
physician		patient		0		0			100			100			1.0		1	0.06355
physician		patient		0		0			100			100			1.0		2	0.13271
physician		patient		0		0			100			100			1.0		3	0.16262
physician		patient		0		0			100			100			1.0		4	0.19065
physician		patient		0		0			100			100			1.0		5	0.20935
patient		physician		0		1			  1			  1			1.0		1	0.17009
patient		physician		0		1			  1			  1			1.0		2	0.19626
patient		physician		0		1			  1			  1			1.0		3	0.20561
patient		physician		0		1			  1			  1			1.0		4	0.20935
patient		physician		0		1			  1			  1			1.0		5	0.21121
patient		physician		0		1			  1			  2			1.0		1	0.18879
patient		physician		0		1			  1			  2			1.0		2	0.20561
patient		physician		0		1			  1			  2			1.0		3	0.21682
patient		physician		0		1			  1			  2			1.0		4	0.21869
patient		physician		0		1			  1			  2			1.0		5	0.22056
patient		physician		0		1			  1			  3			1.0		1	0.19626
patient		physician		0		1			  1			  3			1.0		2	0.21869
patient		physician		0		1			  1			  3			1.0		3	0.22804
patient		physician		0		1			  1			  3			1.0		4	0.22991
patient		physician		0		1			  1			  3			1.0		5	0.23178
patient		physician		0		1			  1			  4			1.0		1	0.19813
patient		physician		0		1			  1			  4			1.0		2	0.22430
patient		physician		0		1			  1			  4			1.0		3	0.22991
patient		physician		0		1			  1			  4			1.0		4	0.23178
patient		physician		0		1			  1			  4			1.0		5	0.23364
patient		physician		0		1			  1			  5			1.0		1	0.20374
patient		physician		0		1			  1			  5			1.0		2	0.22991
patient		physician		0		1			  1			  5			1.0		3	0.23551
patient		physician		0		1			  1			  5			1.0		4	0.23738
patient		physician		0		1			  1			  5			1.0		5	0.23925
patient		physician		0		1			  1			 10			1.0		1	0.20187
patient		physician		0		1			  1			 10			1.0		2	0.22991
patient		physician		0		1			  1			 10			1.0		3	0.23925
patient		physician		0		1			  1			 10			1.0		4	0.24112
patient		physician		0		1			  1			 10			1.0		5	0.24299
patient		physician		0		1			  1			 20			1.0		1	0.20374
patient		physician		0		1			  1			 20			1.0		2	0.23364
patient		physician		0		1			  1			 20			1.0		3	0.23925
patient		physician		0		1			  1			 20			1.0		4	0.24112
patient		physician		0		1			  1			 20			1.0		5	0.24299
patient		physician		0		1			  1			 50			1.0		1	0.20000
patient		physician		0		1			  1			 50			1.0		2	0.23178
patient		physician		0		1			  1			 50			1.0		3	0.23925
patient		physician		0		1			  1			 50			1.0		4	0.24112
patient		physician		0		1			  1			 50			1.0		5	0.24299
patient		physician		0		1			  1			100			1.0		1	0.19439
patient		physician		0		1			  1			100			1.0		2	0.22804
patient		physician		0		1			  1			100			1.0		3	0.23364
patient		physician		0		1			  1			100			1.0		4	0.23551
patient		physician		0		1			  1			100			1.0		5	0.23925
patient		physician		0		1			  2			  1			1.0		1	0.18879
patient		physician		0		1			  2			  1			1.0		2	0.22617
patient		physician		0		1			  2			  1			1.0		3	0.25234
patient		physician		0		1			  2			  1			1.0		4	0.25981
patient		physician		0		1			  2			  1			1.0		5	0.26355
patient		physician		0		1			  2			  2			1.0		1	0.18879
patient		physician		0		1			  2			  2			1.0		2	0.22617
patient		physician		0		1			  2			  2			1.0		3	0.25794
patient		physician		0		1			  2			  2			1.0		4	0.26542
patient		physician		0		1			  2			  2			1.0		5	0.26542
patient		physician		0		1			  2			  3			1.0		1	0.18879
patient		physician		0		1			  2			  3			1.0		2	0.23178
patient		physician		0		1			  2			  3			1.0		3	0.25607
patient		physician		0		1			  2			  3			1.0		4	0.26168
patient		physician		0		1			  2			  3			1.0		5	0.26168
patient		physician		0		1			  2			  4			1.0		1	0.18505
patient		physician		0		1			  2			  4			1.0		2	0.22991
patient		physician		0		1			  2			  4			1.0		3	0.25607
patient		physician		0		1			  2			  4			1.0		4	0.25981
patient		physician		0		1			  2			  4			1.0		5	0.25981
patient		physician		0		1			  2			  5			1.0		1	0.19252
patient		physician		0		1			  2			  5			1.0		2	0.23178
patient		physician		0		1			  2			  5			1.0		3	0.25794
patient		physician		0		1			  2			  5			1.0		4	0.26168
patient		physician		0		1			  2			  5			1.0		5	0.26168
patient		physician		0		1			  2			 10			1.0		1	0.20374
patient		physician		0		1			  2			 10			1.0		2	0.24112
patient		physician		0		1			  2			 10			1.0		3	0.26168
patient		physician		0		1			  2			 10			1.0		4	0.26542
patient		physician		0		1			  2			 10			1.0		5	0.26729
patient		physician		0		1			  2			 20			1.0		1	0.20935
patient		physician		0		1			  2			 20			1.0		2	0.25421
patient		physician		0		1			  2			 20			1.0		3	0.26542
patient		physician		0		1			  2			 20			1.0		4	0.27290
patient		physician		0		1			  2			 20			1.0		5	0.27477
patient		physician		0		1			  2			 50			1.0		1	0.20187
patient		physician		0		1			  2			 50			1.0		2	0.24860
patient		physician		0		1			  2			 50			1.0		3	0.26168
patient		physician		0		1			  2			 50			1.0		4	0.26916
patient		physician		0		1			  2			 50			1.0		5	0.26916
patient		physician		0		1			  2			100			1.0		1	0.20000
patient		physician		0		1			  2			100			1.0		2	0.23925
patient		physician		0		1			  2			100			1.0		3	0.25421
patient		physician		0		1			  2			100			1.0		4	0.26168
patient		physician		0		1			  2			100			1.0		5	0.26168
patient		physician		0		1			  3			  1			1.0		1	0.19252
patient		physician		0		1			  3			  1			1.0		2	0.23178
patient		physician		0		1			  3			  1			1.0		3	0.25794
patient		physician		0		1			  3			  1			1.0		4	0.27664
patient		physician		0		1			  3			  1			1.0		5	0.28785
patient		physician		0		1			  3			  2			1.0		1	0.19065
patient		physician		0		1			  3			  2			1.0		2	0.23364
patient		physician		0		1			  3			  2			1.0		3	0.27103
patient		physician		0		1			  3			  2			1.0		4	0.28785
patient		physician		0		1			  3			  2			1.0		5	0.29159
patient		physician		0		1			  3			  3			1.0		1	0.19439
patient		physician		0		1			  3			  3			1.0		2	0.24486
patient		physician		0		1			  3			  3			1.0		3	0.28224
patient		physician		0		1			  3			  3			1.0		4	0.29907
patient		physician		0		1			  3			  3			1.0		5	0.30280
patient		physician		0		1			  3			  4			1.0		1	0.19252
patient		physician		0		1			  3			  4			1.0		2	0.24673
patient		physician		0		1			  3			  4			1.0		3	0.28411
patient		physician		0		1			  3			  4			1.0		4	0.30280
patient		physician		0		1			  3			  4			1.0		5	0.30654
patient		physician		0		1			  3			  5			1.0		1	0.19813
patient		physician		0		1			  3			  5			1.0		2	0.24486
patient		physician		0		1			  3			  5			1.0		3	0.27850
patient		physician		0		1			  3			  5			1.0		4	0.29907
patient		physician		0		1			  3			  5			1.0		5	0.30280
patient		physician		0		1			  3			 10			1.0		1	0.20748
patient		physician		0		1			  3			 10			1.0		2	0.24860
patient		physician		0		1			  3			 10			1.0		3	0.28224
patient		physician		0		1			  3			 10			1.0		4	0.28972
patient		physician		0		1			  3			 10			1.0		5	0.29346
patient		physician		0		1			  3			 20			1.0		1	0.20187
patient		physician		0		1			  3			 20			1.0		2	0.24860
patient		physician		0		1			  3			 20			1.0		3	0.28411
patient		physician		0		1			  3			 20			1.0		4	0.29720
patient		physician		0		1			  3			 20			1.0		5	0.30093
patient		physician		0		1			  3			 50			1.0		1	0.19252
patient		physician		0		1			  3			 50			1.0		2	0.23925
patient		physician		0		1			  3			 50			1.0		3	0.26355
patient		physician		0		1			  3			 50			1.0		4	0.27850
patient		physician		0		1			  3			 50			1.0		5	0.28598
patient		physician		0		1			  3			100			1.0		1	0.19813
patient		physician		0		1			  3			100			1.0		2	0.24299
patient		physician		0		1			  3			100			1.0		3	0.26729
patient		physician		0		1			  3			100			1.0		4	0.28224
patient		physician		0		1			  3			100			1.0		5	0.28785
patient		physician		0		1			  4			  1			1.0		1	0.19065
patient		physician		0		1			  4			  1			1.0		2	0.23925
patient		physician		0		1			  4			  1			1.0		3	0.25981
patient		physician		0		1			  4			  1			1.0		4	0.28785
patient		physician		0		1			  4			  1			1.0		5	0.30093
patient		physician		0		1			  4			  2			1.0		1	0.19252
patient		physician		0		1			  4			  2			1.0		2	0.24486
patient		physician		0		1			  4			  2			1.0		3	0.28037
patient		physician		0		1			  4			  2			1.0		4	0.30280
patient		physician		0		1			  4			  2			1.0		5	0.31402
patient		physician		0		1			  4			  3			1.0		1	0.18692
patient		physician		0		1			  4			  3			1.0		2	0.25047
patient		physician		0		1			  4			  3			1.0		3	0.28972
patient		physician		0		1			  4			  3			1.0		4	0.30841
patient		physician		0		1			  4			  3			1.0		5	0.31776
patient		physician		0		1			  4			  4			1.0		1	0.17944
patient		physician		0		1			  4			  4			1.0		2	0.24112
patient		physician		0		1			  4			  4			1.0		3	0.28785
patient		physician		0		1			  4			  4			1.0		4	0.30467
patient		physician		0		1			  4			  4			1.0		5	0.31215
patient		physician		0		1			  4			  5			1.0		1	0.18131
patient		physician		0		1			  4			  5			1.0		2	0.24673
patient		physician		0		1			  4			  5			1.0		3	0.28598
patient		physician		0		1			  4			  5			1.0		4	0.30280
patient		physician		0		1			  4			  5			1.0		5	0.31028
patient		physician		0		1			  4			 10			1.0		1	0.19813
patient		physician		0		1			  4			 10			1.0		2	0.25234
patient		physician		0		1			  4			 10			1.0		3	0.28411
patient		physician		0		1			  4			 10			1.0		4	0.29159
patient		physician		0		1			  4			 10			1.0		5	0.29533
patient		physician		0		1			  4			 20			1.0		1	0.19439
patient		physician		0		1			  4			 20			1.0		2	0.24673
patient		physician		0		1			  4			 20			1.0		3	0.28598
patient		physician		0		1			  4			 20			1.0		4	0.29533
patient		physician		0		1			  4			 20			1.0		5	0.29907
patient		physician		0		1			  4			 50			1.0		1	0.19439
patient		physician		0		1			  4			 50			1.0		2	0.24486
patient		physician		0		1			  4			 50			1.0		3	0.27477
patient		physician		0		1			  4			 50			1.0		4	0.28598
patient		physician		0		1			  4			 50			1.0		5	0.29159
patient		physician		0		1			  4			100			1.0		1	0.19252
patient		physician		0		1			  4			100			1.0		2	0.24673
patient		physician		0		1			  4			100			1.0		3	0.27290
patient		physician		0		1			  4			100			1.0		4	0.28785
patient		physician		0		1			  4			100			1.0		5	0.29159
patient		physician		0		1			  5			  1			1.0		1	0.17570
patient		physician		0		1			  5			  1			1.0		2	0.23551
patient		physician		0		1			  5			  1			1.0		3	0.25234
patient		physician		0		1			  5			  1			1.0		4	0.27664
patient		physician		0		1			  5			  1			1.0		5	0.29907
patient		physician		0		1			  5			  2			1.0		1	0.17383
patient		physician		0		1			  5			  2			1.0		2	0.24486
patient		physician		0		1			  5			  2			1.0		3	0.27664
patient		physician		0		1			  5			  2			1.0		4	0.30093
patient		physician		0		1			  5			  2			1.0		5	0.31028
patient		physician		0		1			  5			  3			1.0		1	0.17009
patient		physician		0		1			  5			  3			1.0		2	0.24299
patient		physician		0		1			  5			  3			1.0		3	0.28224
patient		physician		0		1			  5			  3			1.0		4	0.30467
patient		physician		0		1			  5			  3			1.0		5	0.31963
patient		physician		0		1			  5			  4			1.0		1	0.17009
patient		physician		0		1			  5			  4			1.0		2	0.24112
patient		physician		0		1			  5			  4			1.0		3	0.28972
patient		physician		0		1			  5			  4			1.0		4	0.31215
patient		physician		0		1			  5			  4			1.0		5	0.31963
patient		physician		0		1			  5			  5			1.0		1	0.17383
patient		physician		0		1			  5			  5			1.0		2	0.24299
patient		physician		0		1			  5			  5			1.0		3	0.28972
patient		physician		0		1			  5			  5			1.0		4	0.31589
patient		physician		0		1			  5			  5			1.0		5	0.32336
patient		physician		0		1			  5			 10			1.0		1	0.18692
patient		physician		0		1			  5			 10			1.0		2	0.25234
patient		physician		0		1			  5			 10			1.0		3	0.28785
patient		physician		0		1			  5			 10			1.0		4	0.29907
patient		physician		0		1			  5			 10			1.0		5	0.31028
patient		physician		0		1			  5			 20			1.0		1	0.18879
patient		physician		0		1			  5			 20			1.0		2	0.24486
patient		physician		0		1			  5			 20			1.0		3	0.27477
patient		physician		0		1			  5			 20			1.0		4	0.29533
patient		physician		0		1			  5			 20			1.0		5	0.30467
patient		physician		0		1			  5			 50			1.0		1	0.17944
patient		physician		0		1			  5			 50			1.0		2	0.24299
patient		physician		0		1			  5			 50			1.0		3	0.27290
patient		physician		0		1			  5			 50			1.0		4	0.28972
patient		physician		0		1			  5			 50			1.0		5	0.29720
patient		physician		0		1			  5			100			1.0		1	0.18318
patient		physician		0		1			  5			100			1.0		2	0.23551
patient		physician		0		1			  5			100			1.0		3	0.26542
patient		physician		0		1			  5			100			1.0		4	0.28598
patient		physician		0		1			  5			100			1.0		5	0.29533
patient		physician		0		1			 10			  1			1.0		1	0.14953
patient		physician		0		1			 10			  1			1.0		2	0.21682
patient		physician		0		1			 10			  1			1.0		3	0.24299
patient		physician		0		1			 10			  1			1.0		4	0.26542
patient		physician		0		1			 10			  1			1.0		5	0.30280
patient		physician		0		1			 10			  2			1.0		1	0.16636
patient		physician		0		1			 10			  2			1.0		2	0.22430
patient		physician		0		1			 10			  2			1.0		3	0.25421
patient		physician		0		1			 10			  2			1.0		4	0.30093
patient		physician		0		1			 10			  2			1.0		5	0.31963
patient		physician		0		1			 10			  3			1.0		1	0.15327
patient		physician		0		1			 10			  3			1.0		2	0.22991
patient		physician		0		1			 10			  3			1.0		3	0.27290
patient		physician		0		1			 10			  3			1.0		4	0.29720
patient		physician		0		1			 10			  3			1.0		5	0.33458
patient		physician		0		1			 10			  4			1.0		1	0.15327
patient		physician		0		1			 10			  4			1.0		2	0.22056
patient		physician		0		1			 10			  4			1.0		3	0.27664
patient		physician		0		1			 10			  4			1.0		4	0.31028
patient		physician		0		1			 10			  4			1.0		5	0.33645
patient		physician		0		1			 10			  5			1.0		1	0.15514
patient		physician		0		1			 10			  5			1.0		2	0.23178
patient		physician		0		1			 10			  5			1.0		3	0.28037
patient		physician		0		1			 10			  5			1.0		4	0.31776
patient		physician		0		1			 10			  5			1.0		5	0.33832
patient		physician		0		1			 10			 10			1.0		1	0.15327
patient		physician		0		1			 10			 10			1.0		2	0.21869
patient		physician		0		1			 10			 10			1.0		3	0.26542
patient		physician		0		1			 10			 10			1.0		4	0.29533
patient		physician		0		1			 10			 10			1.0		5	0.32897
patient		physician		0		1			 10			 20			1.0		1	0.17570
patient		physician		0		1			 10			 20			1.0		2	0.24112
patient		physician		0		1			 10			 20			1.0		3	0.28037
patient		physician		0		1			 10			 20			1.0		4	0.29720
patient		physician		0		1			 10			 20			1.0		5	0.32897
patient		physician		0		1			 10			 50			1.0		1	0.17757
patient		physician		0		1			 10			 50			1.0		2	0.23738
patient		physician		0		1			 10			 50			1.0		3	0.27290
patient		physician		0		1			 10			 50			1.0		4	0.29533
patient		physician		0		1			 10			 50			1.0		5	0.31402
patient		physician		0		1			 10			100			1.0		1	0.17009
patient		physician		0		1			 10			100			1.0		2	0.22617
patient		physician		0		1			 10			100			1.0		3	0.27103
patient		physician		0		1			 10			100			1.0		4	0.28972
patient		physician		0		1			 10			100			1.0		5	0.30841
patient		physician		0		1			 20			  1			1.0		1	0.13084
patient		physician		0		1			 20			  1			1.0		2	0.17757
patient		physician		0		1			 20			  1			1.0		3	0.21495
patient		physician		0		1			 20			  1			1.0		4	0.24486
patient		physician		0		1			 20			  1			1.0		5	0.26729
patient		physician		0		1			 20			  2			1.0		1	0.11215
patient		physician		0		1			 20			  2			1.0		2	0.17757
patient		physician		0		1			 20			  2			1.0		3	0.21869
patient		physician		0		1			 20			  2			1.0		4	0.25047
patient		physician		0		1			 20			  2			1.0		5	0.27103
patient		physician		0		1			 20			  3			1.0		1	0.12336
patient		physician		0		1			 20			  3			1.0		2	0.18692
patient		physician		0		1			 20			  3			1.0		3	0.23178
patient		physician		0		1			 20			  3			1.0		4	0.25981
patient		physician		0		1			 20			  3			1.0		5	0.28785
patient		physician		0		1			 20			  4			1.0		1	0.13084
patient		physician		0		1			 20			  4			1.0		2	0.18318
patient		physician		0		1			 20			  4			1.0		3	0.24486
patient		physician		0		1			 20			  4			1.0		4	0.27477
patient		physician		0		1			 20			  4			1.0		5	0.30280
patient		physician		0		1			 20			  5			1.0		1	0.13458
patient		physician		0		1			 20			  5			1.0		2	0.18692
patient		physician		0		1			 20			  5			1.0		3	0.24299
patient		physician		0		1			 20			  5			1.0		4	0.27664
patient		physician		0		1			 20			  5			1.0		5	0.29907
patient		physician		0		1			 20			 10			1.0		1	0.14766
patient		physician		0		1			 20			 10			1.0		2	0.20935
patient		physician		0		1			 20			 10			1.0		3	0.23551
patient		physician		0		1			 20			 10			1.0		4	0.27290
patient		physician		0		1			 20			 10			1.0		5	0.29907
patient		physician		0		1			 20			 20			1.0		1	0.15327
patient		physician		0		1			 20			 20			1.0		2	0.20935
patient		physician		0		1			 20			 20			1.0		3	0.24299
patient		physician		0		1			 20			 20			1.0		4	0.27103
patient		physician		0		1			 20			 20			1.0		5	0.30654
patient		physician		0		1			 20			 50			1.0		1	0.15888
patient		physician		0		1			 20			 50			1.0		2	0.20561
patient		physician		0		1			 20			 50			1.0		3	0.24673
patient		physician		0		1			 20			 50			1.0		4	0.27664
patient		physician		0		1			 20			 50			1.0		5	0.30841
patient		physician		0		1			 20			100			1.0		1	0.15327
patient		physician		0		1			 20			100			1.0		2	0.21121
patient		physician		0		1			 20			100			1.0		3	0.25607
patient		physician		0		1			 20			100			1.0		4	0.27664
patient		physician		0		1			 20			100			1.0		5	0.30093
patient		physician		0		1			 50			  1			1.0		1	0.10280
patient		physician		0		1			 50			  1			1.0		2	0.14579
patient		physician		0		1			 50			  1			1.0		3	0.18131
patient		physician		0		1			 50			  1			1.0		4	0.22617
patient		physician		0		1			 50			  1			1.0		5	0.25421
patient		physician		0		1			 50			  2			1.0		1	0.08411
patient		physician		0		1			 50			  2			1.0		2	0.13458
patient		physician		0		1			 50			  2			1.0		3	0.17009
patient		physician		0		1			 50			  2			1.0		4	0.21308
patient		physician		0		1			 50			  2			1.0		5	0.23364
patient		physician		0		1			 50			  3			1.0		1	0.07477
patient		physician		0		1			 50			  3			1.0		2	0.11215
patient		physician		0		1			 50			  3			1.0		3	0.16636
patient		physician		0		1			 50			  3			1.0		4	0.19252
patient		physician		0		1			 50			  3			1.0		5	0.22243
patient		physician		0		1			 50			  4			1.0		1	0.07477
patient		physician		0		1			 50			  4			1.0		2	0.11028
patient		physician		0		1			 50			  4			1.0		3	0.17570
patient		physician		0		1			 50			  4			1.0		4	0.20748
patient		physician		0		1			 50			  4			1.0		5	0.23551
patient		physician		0		1			 50			  5			1.0		1	0.07477
patient		physician		0		1			 50			  5			1.0		2	0.11589
patient		physician		0		1			 50			  5			1.0		3	0.17757
patient		physician		0		1			 50			  5			1.0		4	0.20561
patient		physician		0		1			 50			  5			1.0		5	0.23178
patient		physician		0		1			 50			 10			1.0		1	0.08224
patient		physician		0		1			 50			 10			1.0		2	0.14206
patient		physician		0		1			 50			 10			1.0		3	0.18131
patient		physician		0		1			 50			 10			1.0		4	0.21121
patient		physician		0		1			 50			 10			1.0		5	0.24112
patient		physician		0		1			 50			 20			1.0		1	0.09907
patient		physician		0		1			 50			 20			1.0		2	0.16636
patient		physician		0		1			 50			 20			1.0		3	0.21495
patient		physician		0		1			 50			 20			1.0		4	0.24486
patient		physician		0		1			 50			 20			1.0		5	0.27290
patient		physician		0		1			 50			 50			1.0		1	0.10280
patient		physician		0		1			 50			 50			1.0		2	0.15140
patient		physician		0		1			 50			 50			1.0		3	0.19439
patient		physician		0		1			 50			 50			1.0		4	0.23364
patient		physician		0		1			 50			 50			1.0		5	0.27103
patient		physician		0		1			 50			100			1.0		1	0.10467
patient		physician		0		1			 50			100			1.0		2	0.16262
patient		physician		0		1			 50			100			1.0		3	0.21308
patient		physician		0		1			 50			100			1.0		4	0.24299
patient		physician		0		1			 50			100			1.0		5	0.27664
patient		physician		0		1			100			  1			1.0		1	0.09720
patient		physician		0		1			100			  1			1.0		2	0.14579
patient		physician		0		1			100			  1			1.0		3	0.17757
patient		physician		0		1			100			  1			1.0		4	0.20935
patient		physician		0		1			100			  1			1.0		5	0.23551
patient		physician		0		1			100			  2			1.0		1	0.08224
patient		physician		0		1			100			  2			1.0		2	0.12897
patient		physician		0		1			100			  2			1.0		3	0.16075
patient		physician		0		1			100			  2			1.0		4	0.18879
patient		physician		0		1			100			  2			1.0		5	0.21495
patient		physician		0		1			100			  3			1.0		1	0.06916
patient		physician		0		1			100			  3			1.0		2	0.10093
patient		physician		0		1			100			  3			1.0		3	0.14206
patient		physician		0		1			100			  3			1.0		4	0.16449
patient		physician		0		1			100			  3			1.0		5	0.18692
patient		physician		0		1			100			  4			1.0		1	0.06916
patient		physician		0		1			100			  4			1.0		2	0.09159
patient		physician		0		1			100			  4			1.0		3	0.14206
patient		physician		0		1			100			  4			1.0		4	0.16636
patient		physician		0		1			100			  4			1.0		5	0.18692
patient		physician		0		1			100			  5			1.0		1	0.06729
patient		physician		0		1			100			  5			1.0		2	0.09159
patient		physician		0		1			100			  5			1.0		3	0.13832
patient		physician		0		1			100			  5			1.0		4	0.16449
patient		physician		0		1			100			  5			1.0		5	0.18692
patient		physician		0		1			100			 10			1.0		1	0.04673
patient		physician		0		1			100			 10			1.0		2	0.07850
patient		physician		0		1			100			 10			1.0		3	0.11215
patient		physician		0		1			100			 10			1.0		4	0.13832
patient		physician		0		1			100			 10			1.0		5	0.16262
patient		physician		0		1			100			 20			1.0		1	0.06916
patient		physician		0		1			100			 20			1.0		2	0.09533
patient		physician		0		1			100			 20			1.0		3	0.13645
patient		physician		0		1			100			 20			1.0		4	0.15514
patient		physician		0		1			100			 20			1.0		5	0.18131
patient		physician		0		1			100			 50			1.0		1	0.06729
patient		physician		0		1			100			 50			1.0		2	0.09720
patient		physician		0		1			100			 50			1.0		3	0.12897
patient		physician		0		1			100			 50			1.0		4	0.15514
patient		physician		0		1			100			 50			1.0		5	0.18318
patient		physician		0		1			100			100			1.0		1	0.06355
patient		physician		0		1			100			100			1.0		2	0.09533
patient		physician		0		1			100			100			1.0		3	0.13271
patient		physician		0		1			100			100			1.0		4	0.15701
patient		physician		0		1			100			100			1.0		5	0.17383
physician		patient		0		1			  1			  1			1.0		1	0.11028
physician		patient		0		1			  1			  1			1.0		2	0.15888
physician		patient		0		1			  1			  1			1.0		3	0.19065
physician		patient		0		1			  1			  1			1.0		4	0.20000
physician		patient		0		1			  1			  1			1.0		5	0.20187
physician		patient		0		1			  1			  2			1.0		1	0.12897
physician		patient		0		1			  1			  2			1.0		2	0.18692
physician		patient		0		1			  1			  2			1.0		3	0.21869
physician		patient		0		1			  1			  2			1.0		4	0.23178
physician		patient		0		1			  1			  2			1.0		5	0.23364
physician		patient		0		1			  1			  3			1.0		1	0.14393
physician		patient		0		1			  1			  3			1.0		2	0.20187
physician		patient		0		1			  1			  3			1.0		3	0.23738
physician		patient		0		1			  1			  3			1.0		4	0.25047
physician		patient		0		1			  1			  3			1.0		5	0.25047
physician		patient		0		1			  1			  4			1.0		1	0.14579
physician		patient		0		1			  1			  4			1.0		2	0.20935
physician		patient		0		1			  1			  4			1.0		3	0.24299
physician		patient		0		1			  1			  4			1.0		4	0.25234
physician		patient		0		1			  1			  4			1.0		5	0.25234
physician		patient		0		1			  1			  5			1.0		1	0.15327
physician		patient		0		1			  1			  5			1.0		2	0.21121
physician		patient		0		1			  1			  5			1.0		3	0.24112
physician		patient		0		1			  1			  5			1.0		4	0.25047
physician		patient		0		1			  1			  5			1.0		5	0.25047
physician		patient		0		1			  1			 10			1.0		1	0.15701
physician		patient		0		1			  1			 10			1.0		2	0.22056
physician		patient		0		1			  1			 10			1.0		3	0.25421
physician		patient		0		1			  1			 10			1.0		4	0.26355
physician		patient		0		1			  1			 10			1.0		5	0.26916
physician		patient		0		1			  1			 20			1.0		1	0.17383
physician		patient		0		1			  1			 20			1.0		2	0.24112
physician		patient		0		1			  1			 20			1.0		3	0.27477
physician		patient		0		1			  1			 20			1.0		4	0.28411
physician		patient		0		1			  1			 20			1.0		5	0.28972
physician		patient		0		1			  1			 50			1.0		1	0.17570
physician		patient		0		1			  1			 50			1.0		2	0.24486
physician		patient		0		1			  1			 50			1.0		3	0.28037
physician		patient		0		1			  1			 50			1.0		4	0.28972
physician		patient		0		1			  1			 50			1.0		5	0.29346
physician		patient		0		1			  1			100			1.0		1	0.17196
physician		patient		0		1			  1			100			1.0		2	0.24299
physician		patient		0		1			  1			100			1.0		3	0.28037
physician		patient		0		1			  1			100			1.0		4	0.28972
physician		patient		0		1			  1			100			1.0		5	0.29346
physician		patient		0		1			  2			  1			1.0		1	0.09907
physician		patient		0		1			  2			  1			1.0		2	0.14019
physician		patient		0		1			  2			  1			1.0		3	0.16449
physician		patient		0		1			  2			  1			1.0		4	0.18318
physician		patient		0		1			  2			  1			1.0		5	0.19252
physician		patient		0		1			  2			  2			1.0		1	0.11776
physician		patient		0		1			  2			  2			1.0		2	0.16636
physician		patient		0		1			  2			  2			1.0		3	0.20748
physician		patient		0		1			  2			  2			1.0		4	0.22430
physician		patient		0		1			  2			  2			1.0		5	0.23551
physician		patient		0		1			  2			  3			1.0		1	0.13084
physician		patient		0		1			  2			  3			1.0		2	0.17944
physician		patient		0		1			  2			  3			1.0		3	0.22991
physician		patient		0		1			  2			  3			1.0		4	0.24673
physician		patient		0		1			  2			  3			1.0		5	0.25607
physician		patient		0		1			  2			  4			1.0		1	0.13084
physician		patient		0		1			  2			  4			1.0		2	0.18505
physician		patient		0		1			  2			  4			1.0		3	0.22804
physician		patient		0		1			  2			  4			1.0		4	0.24673
physician		patient		0		1			  2			  4			1.0		5	0.25607
physician		patient		0		1			  2			  5			1.0		1	0.13458
physician		patient		0		1			  2			  5			1.0		2	0.19252
physician		patient		0		1			  2			  5			1.0		3	0.23551
physician		patient		0		1			  2			  5			1.0		4	0.25234
physician		patient		0		1			  2			  5			1.0		5	0.26355
physician		patient		0		1			  2			 10			1.0		1	0.12897
physician		patient		0		1			  2			 10			1.0		2	0.19813
physician		patient		0		1			  2			 10			1.0		3	0.24112
physician		patient		0		1			  2			 10			1.0		4	0.26542
physician		patient		0		1			  2			 10			1.0		5	0.28037
physician		patient		0		1			  2			 20			1.0		1	0.14393
physician		patient		0		1			  2			 20			1.0		2	0.21495
physician		patient		0		1			  2			 20			1.0		3	0.25981
physician		patient		0		1			  2			 20			1.0		4	0.28411
physician		patient		0		1			  2			 20			1.0		5	0.30093
physician		patient		0		1			  2			 50			1.0		1	0.17009
physician		patient		0		1			  2			 50			1.0		2	0.25047
physician		patient		0		1			  2			 50			1.0		3	0.28598
physician		patient		0		1			  2			 50			1.0		4	0.30093
physician		patient		0		1			  2			 50			1.0		5	0.31589
physician		patient		0		1			  2			100			1.0		1	0.17009
physician		patient		0		1			  2			100			1.0		2	0.25607
physician		patient		0		1			  2			100			1.0		3	0.29346
physician		patient		0		1			  2			100			1.0		4	0.30280
physician		patient		0		1			  2			100			1.0		5	0.31589
physician		patient		0		1			  3			  1			1.0		1	0.09159
physician		patient		0		1			  3			  1			1.0		2	0.13458
physician		patient		0		1			  3			  1			1.0		3	0.16075
physician		patient		0		1			  3			  1			1.0		4	0.17757
physician		patient		0		1			  3			  1			1.0		5	0.19252
physician		patient		0		1			  3			  2			1.0		1	0.10654
physician		patient		0		1			  3			  2			1.0		2	0.15514
physician		patient		0		1			  3			  2			1.0		3	0.19252
physician		patient		0		1			  3			  2			1.0		4	0.20935
physician		patient		0		1			  3			  2			1.0		5	0.22617
physician		patient		0		1			  3			  3			1.0		1	0.11589
physician		patient		0		1			  3			  3			1.0		2	0.16449
physician		patient		0		1			  3			  3			1.0		3	0.21121
physician		patient		0		1			  3			  3			1.0		4	0.22991
physician		patient		0		1			  3			  3			1.0		5	0.25047
physician		patient		0		1			  3			  4			1.0		1	0.12336
physician		patient		0		1			  3			  4			1.0		2	0.17196
physician		patient		0		1			  3			  4			1.0		3	0.21682
physician		patient		0		1			  3			  4			1.0		4	0.22991
physician		patient		0		1			  3			  4			1.0		5	0.25234
physician		patient		0		1			  3			  5			1.0		1	0.12150
physician		patient		0		1			  3			  5			1.0		2	0.17570
physician		patient		0		1			  3			  5			1.0		3	0.22430
physician		patient		0		1			  3			  5			1.0		4	0.23738
physician		patient		0		1			  3			  5			1.0		5	0.25794
physician		patient		0		1			  3			 10			1.0		1	0.12523
physician		patient		0		1			  3			 10			1.0		2	0.19813
physician		patient		0		1			  3			 10			1.0		3	0.23364
physician		patient		0		1			  3			 10			1.0		4	0.25981
physician		patient		0		1			  3			 10			1.0		5	0.27664
physician		patient		0		1			  3			 20			1.0		1	0.14579
physician		patient		0		1			  3			 20			1.0		2	0.21495
physician		patient		0		1			  3			 20			1.0		3	0.24860
physician		patient		0		1			  3			 20			1.0		4	0.27664
physician		patient		0		1			  3			 20			1.0		5	0.29159
physician		patient		0		1			  3			 50			1.0		1	0.15888
physician		patient		0		1			  3			 50			1.0		2	0.23178
physician		patient		0		1			  3			 50			1.0		3	0.26355
physician		patient		0		1			  3			 50			1.0		4	0.29346
physician		patient		0		1			  3			 50			1.0		5	0.30841
physician		patient		0		1			  3			100			1.0		1	0.15888
physician		patient		0		1			  3			100			1.0		2	0.23738
physician		patient		0		1			  3			100			1.0		3	0.27290
physician		patient		0		1			  3			100			1.0		4	0.29720
physician		patient		0		1			  3			100			1.0		5	0.31215
physician		patient		0		1			  4			  1			1.0		1	0.08785
physician		patient		0		1			  4			  1			1.0		2	0.13271
physician		patient		0		1			  4			  1			1.0		3	0.15888
physician		patient		0		1			  4			  1			1.0		4	0.17383
physician		patient		0		1			  4			  1			1.0		5	0.18692
physician		patient		0		1			  4			  2			1.0		1	0.10280
physician		patient		0		1			  4			  2			1.0		2	0.15327
physician		patient		0		1			  4			  2			1.0		3	0.19065
physician		patient		0		1			  4			  2			1.0		4	0.20374
physician		patient		0		1			  4			  2			1.0		5	0.21869
physician		patient		0		1			  4			  3			1.0		1	0.11402
physician		patient		0		1			  4			  3			1.0		2	0.16636
physician		patient		0		1			  4			  3			1.0		3	0.20935
physician		patient		0		1			  4			  3			1.0		4	0.22243
physician		patient		0		1			  4			  3			1.0		5	0.24112
physician		patient		0		1			  4			  4			1.0		1	0.11589
physician		patient		0		1			  4			  4			1.0		2	0.16822
physician		patient		0		1			  4			  4			1.0		3	0.20935
physician		patient		0		1			  4			  4			1.0		4	0.22617
physician		patient		0		1			  4			  4			1.0		5	0.24486
physician		patient		0		1			  4			  5			1.0		1	0.11028
physician		patient		0		1			  4			  5			1.0		2	0.16449
physician		patient		0		1			  4			  5			1.0		3	0.21121
physician		patient		0		1			  4			  5			1.0		4	0.22804
physician		patient		0		1			  4			  5			1.0		5	0.25047
physician		patient		0		1			  4			 10			1.0		1	0.11402
physician		patient		0		1			  4			 10			1.0		2	0.19252
physician		patient		0		1			  4			 10			1.0		3	0.22617
physician		patient		0		1			  4			 10			1.0		4	0.25234
physician		patient		0		1			  4			 10			1.0		5	0.27664
physician		patient		0		1			  4			 20			1.0		1	0.13084
physician		patient		0		1			  4			 20			1.0		2	0.20000
physician		patient		0		1			  4			 20			1.0		3	0.23925
physician		patient		0		1			  4			 20			1.0		4	0.25794
physician		patient		0		1			  4			 20			1.0		5	0.28037
physician		patient		0		1			  4			 50			1.0		1	0.14579
physician		patient		0		1			  4			 50			1.0		2	0.22243
physician		patient		0		1			  4			 50			1.0		3	0.25794
physician		patient		0		1			  4			 50			1.0		4	0.28972
physician		patient		0		1			  4			 50			1.0		5	0.30654
physician		patient		0		1			  4			100			1.0		1	0.14579
physician		patient		0		1			  4			100			1.0		2	0.23551
physician		patient		0		1			  4			100			1.0		3	0.26168
physician		patient		0		1			  4			100			1.0		4	0.28972
physician		patient		0		1			  4			100			1.0		5	0.30467
physician		patient		0		1			  5			  1			1.0		1	0.08785
physician		patient		0		1			  5			  1			1.0		2	0.12897
physician		patient		0		1			  5			  1			1.0		3	0.15888
physician		patient		0		1			  5			  1			1.0		4	0.17383
physician		patient		0		1			  5			  1			1.0		5	0.18505
physician		patient		0		1			  5			  2			1.0		1	0.10280
physician		patient		0		1			  5			  2			1.0		2	0.14953
physician		patient		0		1			  5			  2			1.0		3	0.19065
physician		patient		0		1			  5			  2			1.0		4	0.20374
physician		patient		0		1			  5			  2			1.0		5	0.21495
physician		patient		0		1			  5			  3			1.0		1	0.11028
physician		patient		0		1			  5			  3			1.0		2	0.16075
physician		patient		0		1			  5			  3			1.0		3	0.20374
physician		patient		0		1			  5			  3			1.0		4	0.21869
physician		patient		0		1			  5			  3			1.0		5	0.23551
physician		patient		0		1			  5			  4			1.0		1	0.11402
physician		patient		0		1			  5			  4			1.0		2	0.16636
physician		patient		0		1			  5			  4			1.0		3	0.20374
physician		patient		0		1			  5			  4			1.0		4	0.22243
physician		patient		0		1			  5			  4			1.0		5	0.23925
physician		patient		0		1			  5			  5			1.0		1	0.11028
physician		patient		0		1			  5			  5			1.0		2	0.16449
physician		patient		0		1			  5			  5			1.0		3	0.20561
physician		patient		0		1			  5			  5			1.0		4	0.22056
physician		patient		0		1			  5			  5			1.0		5	0.23925
physician		patient		0		1			  5			 10			1.0		1	0.11215
physician		patient		0		1			  5			 10			1.0		2	0.17944
physician		patient		0		1			  5			 10			1.0		3	0.21869
physician		patient		0		1			  5			 10			1.0		4	0.24486
physician		patient		0		1			  5			 10			1.0		5	0.26916
physician		patient		0		1			  5			 20			1.0		1	0.12897
physician		patient		0		1			  5			 20			1.0		2	0.19252
physician		patient		0		1			  5			 20			1.0		3	0.22243
physician		patient		0		1			  5			 20			1.0		4	0.25421
physician		patient		0		1			  5			 20			1.0		5	0.27850
physician		patient		0		1			  5			 50			1.0		1	0.13645
physician		patient		0		1			  5			 50			1.0		2	0.20935
physician		patient		0		1			  5			 50			1.0		3	0.25607
physician		patient		0		1			  5			 50			1.0		4	0.28037
physician		patient		0		1			  5			 50			1.0		5	0.30841
physician		patient		0		1			  5			100			1.0		1	0.14393
physician		patient		0		1			  5			100			1.0		2	0.22804
physician		patient		0		1			  5			100			1.0		3	0.26916
physician		patient		0		1			  5			100			1.0		4	0.29159
physician		patient		0		1			  5			100			1.0		5	0.30841
physician		patient		0		1			 10			  1			1.0		1	0.08598
physician		patient		0		1			 10			  1			1.0		2	0.12710
physician		patient		0		1			 10			  1			1.0		3	0.15701
physician		patient		0		1			 10			  1			1.0		4	0.17383
physician		patient		0		1			 10			  1			1.0		5	0.18318
physician		patient		0		1			 10			  2			1.0		1	0.10093
physician		patient		0		1			 10			  2			1.0		2	0.14579
physician		patient		0		1			 10			  2			1.0		3	0.18879
physician		patient		0		1			 10			  2			1.0		4	0.20374
physician		patient		0		1			 10			  2			1.0		5	0.21308
physician		patient		0		1			 10			  3			1.0		1	0.10654
physician		patient		0		1			 10			  3			1.0		2	0.15514
physician		patient		0		1			 10			  3			1.0		3	0.20187
physician		patient		0		1			 10			  3			1.0		4	0.21869
physician		patient		0		1			 10			  3			1.0		5	0.23178
physician		patient		0		1			 10			  4			1.0		1	0.10841
physician		patient		0		1			 10			  4			1.0		2	0.15888
physician		patient		0		1			 10			  4			1.0		3	0.20187
physician		patient		0		1			 10			  4			1.0		4	0.22243
physician		patient		0		1			 10			  4			1.0		5	0.23551
physician		patient		0		1			 10			  5			1.0		1	0.10467
physician		patient		0		1			 10			  5			1.0		2	0.15701
physician		patient		0		1			 10			  5			1.0		3	0.20561
physician		patient		0		1			 10			  5			1.0		4	0.22430
physician		patient		0		1			 10			  5			1.0		5	0.23925
physician		patient		0		1			 10			 10			1.0		1	0.10841
physician		patient		0		1			 10			 10			1.0		2	0.16822
physician		patient		0		1			 10			 10			1.0		3	0.20935
physician		patient		0		1			 10			 10			1.0		4	0.23551
physician		patient		0		1			 10			 10			1.0		5	0.25981
physician		patient		0		1			 10			 20			1.0		1	0.10093
physician		patient		0		1			 10			 20			1.0		2	0.16449
physician		patient		0		1			 10			 20			1.0		3	0.21121
physician		patient		0		1			 10			 20			1.0		4	0.23738
physician		patient		0		1			 10			 20			1.0		5	0.26542
physician		patient		0		1			 10			 50			1.0		1	0.10280
physician		patient		0		1			 10			 50			1.0		2	0.17383
physician		patient		0		1			 10			 50			1.0		3	0.22056
physician		patient		0		1			 10			 50			1.0		4	0.25421
physician		patient		0		1			 10			 50			1.0		5	0.28785
physician		patient		0		1			 10			100			1.0		1	0.11402
physician		patient		0		1			 10			100			1.0		2	0.18879
physician		patient		0		1			 10			100			1.0		3	0.22991
physician		patient		0		1			 10			100			1.0		4	0.26168
physician		patient		0		1			 10			100			1.0		5	0.30093
physician		patient		0		1			 20			  1			1.0		1	0.08598
physician		patient		0		1			 20			  1			1.0		2	0.12523
physician		patient		0		1			 20			  1			1.0		3	0.15701
physician		patient		0		1			 20			  1			1.0		4	0.17383
physician		patient		0		1			 20			  1			1.0		5	0.18318
physician		patient		0		1			 20			  2			1.0		1	0.10093
physician		patient		0		1			 20			  2			1.0		2	0.14393
physician		patient		0		1			 20			  2			1.0		3	0.18879
physician		patient		0		1			 20			  2			1.0		4	0.20374
physician		patient		0		1			 20			  2			1.0		5	0.21308
physician		patient		0		1			 20			  3			1.0		1	0.10654
physician		patient		0		1			 20			  3			1.0		2	0.15327
physician		patient		0		1			 20			  3			1.0		3	0.20187
physician		patient		0		1			 20			  3			1.0		4	0.21869
physician		patient		0		1			 20			  3			1.0		5	0.23178
physician		patient		0		1			 20			  4			1.0		1	0.10841
physician		patient		0		1			 20			  4			1.0		2	0.15701
physician		patient		0		1			 20			  4			1.0		3	0.20187
physician		patient		0		1			 20			  4			1.0		4	0.22243
physician		patient		0		1			 20			  4			1.0		5	0.23551
physician		patient		0		1			 20			  5			1.0		1	0.10467
physician		patient		0		1			 20			  5			1.0		2	0.15514
physician		patient		0		1			 20			  5			1.0		3	0.20561
physician		patient		0		1			 20			  5			1.0		4	0.22430
physician		patient		0		1			 20			  5			1.0		5	0.23925
physician		patient		0		1			 20			 10			1.0		1	0.10841
physician		patient		0		1			 20			 10			1.0		2	0.16449
physician		patient		0		1			 20			 10			1.0		3	0.20374
physician		patient		0		1			 20			 10			1.0		4	0.22991
physician		patient		0		1			 20			 10			1.0		5	0.25234
physician		patient		0		1			 20			 20			1.0		1	0.09533
physician		patient		0		1			 20			 20			1.0		2	0.16262
physician		patient		0		1			 20			 20			1.0		3	0.19813
physician		patient		0		1			 20			 20			1.0		4	0.22617
physician		patient		0		1			 20			 20			1.0		5	0.25421
physician		patient		0		1			 20			 50			1.0		1	0.08411
physician		patient		0		1			 20			 50			1.0		2	0.14766
physician		patient		0		1			 20			 50			1.0		3	0.19626
physician		patient		0		1			 20			 50			1.0		4	0.22056
physician		patient		0		1			 20			 50			1.0		5	0.24860
physician		patient		0		1			 20			100			1.0		1	0.08224
physician		patient		0		1			 20			100			1.0		2	0.15514
physician		patient		0		1			 20			100			1.0		3	0.19626
physician		patient		0		1			 20			100			1.0		4	0.22991
physician		patient		0		1			 20			100			1.0		5	0.25981
physician		patient		0		1			 50			  1			1.0		1	0.08598
physician		patient		0		1			 50			  1			1.0		2	0.12523
physician		patient		0		1			 50			  1			1.0		3	0.15701
physician		patient		0		1			 50			  1			1.0		4	0.17383
physician		patient		0		1			 50			  1			1.0		5	0.18318
physician		patient		0		1			 50			  2			1.0		1	0.10093
physician		patient		0		1			 50			  2			1.0		2	0.14393
physician		patient		0		1			 50			  2			1.0		3	0.18879
physician		patient		0		1			 50			  2			1.0		4	0.20374
physician		patient		0		1			 50			  2			1.0		5	0.21308
physician		patient		0		1			 50			  3			1.0		1	0.10654
physician		patient		0		1			 50			  3			1.0		2	0.15327
physician		patient		0		1			 50			  3			1.0		3	0.20187
physician		patient		0		1			 50			  3			1.0		4	0.21869
physician		patient		0		1			 50			  3			1.0		5	0.23178
physician		patient		0		1			 50			  4			1.0		1	0.10841
physician		patient		0		1			 50			  4			1.0		2	0.15701
physician		patient		0		1			 50			  4			1.0		3	0.20187
physician		patient		0		1			 50			  4			1.0		4	0.22243
physician		patient		0		1			 50			  4			1.0		5	0.23551
physician		patient		0		1			 50			  5			1.0		1	0.10467
physician		patient		0		1			 50			  5			1.0		2	0.15514
physician		patient		0		1			 50			  5			1.0		3	0.20561
physician		patient		0		1			 50			  5			1.0		4	0.22430
physician		patient		0		1			 50			  5			1.0		5	0.23925
physician		patient		0		1			 50			 10			1.0		1	0.10841
physician		patient		0		1			 50			 10			1.0		2	0.16449
physician		patient		0		1			 50			 10			1.0		3	0.20374
physician		patient		0		1			 50			 10			1.0		4	0.22991
physician		patient		0		1			 50			 10			1.0		5	0.25234
physician		patient		0		1			 50			 20			1.0		1	0.09533
physician		patient		0		1			 50			 20			1.0		2	0.16075
physician		patient		0		1			 50			 20			1.0		3	0.19813
physician		patient		0		1			 50			 20			1.0		4	0.22617
physician		patient		0		1			 50			 20			1.0		5	0.25421
physician		patient		0		1			 50			 50			1.0		1	0.07664
physician		patient		0		1			 50			 50			1.0		2	0.14019
physician		patient		0		1			 50			 50			1.0		3	0.18131
physician		patient		0		1			 50			 50			1.0		4	0.19813
physician		patient		0		1			 50			 50			1.0		5	0.22804
physician		patient		0		1			 50			100			1.0		1	0.06168
physician		patient		0		1			 50			100			1.0		2	0.13271
physician		patient		0		1			 50			100			1.0		3	0.16449
physician		patient		0		1			 50			100			1.0		4	0.19252
physician		patient		0		1			 50			100			1.0		5	0.21682
physician		patient		0		1			100			  1			1.0		1	0.08598
physician		patient		0		1			100			  1			1.0		2	0.12523
physician		patient		0		1			100			  1			1.0		3	0.15701
physician		patient		0		1			100			  1			1.0		4	0.17383
physician		patient		0		1			100			  1			1.0		5	0.18318
physician		patient		0		1			100			  2			1.0		1	0.10093
physician		patient		0		1			100			  2			1.0		2	0.14393
physician		patient		0		1			100			  2			1.0		3	0.18879
physician		patient		0		1			100			  2			1.0		4	0.20374
physician		patient		0		1			100			  2			1.0		5	0.21308
physician		patient		0		1			100			  3			1.0		1	0.10654
physician		patient		0		1			100			  3			1.0		2	0.15327
physician		patient		0		1			100			  3			1.0		3	0.20187
physician		patient		0		1			100			  3			1.0		4	0.21869
physician		patient		0		1			100			  3			1.0		5	0.23178
physician		patient		0		1			100			  4			1.0		1	0.10841
physician		patient		0		1			100			  4			1.0		2	0.15701
physician		patient		0		1			100			  4			1.0		3	0.20187
physician		patient		0		1			100			  4			1.0		4	0.22243
physician		patient		0		1			100			  4			1.0		5	0.23551
physician		patient		0		1			100			  5			1.0		1	0.10467
physician		patient		0		1			100			  5			1.0		2	0.15514
physician		patient		0		1			100			  5			1.0		3	0.20561
physician		patient		0		1			100			  5			1.0		4	0.22430
physician		patient		0		1			100			  5			1.0		5	0.23925
physician		patient		0		1			100			 10			1.0		1	0.10841
physician		patient		0		1			100			 10			1.0		2	0.16449
physician		patient		0		1			100			 10			1.0		3	0.20374
physician		patient		0		1			100			 10			1.0		4	0.22991
physician		patient		0		1			100			 10			1.0		5	0.25234
physician		patient		0		1			100			 20			1.0		1	0.09533
physician		patient		0		1			100			 20			1.0		2	0.16075
physician		patient		0		1			100			 20			1.0		3	0.19813
physician		patient		0		1			100			 20			1.0		4	0.22617
physician		patient		0		1			100			 20			1.0		5	0.25421
physician		patient		0		1			100			 50			1.0		1	0.07664
physician		patient		0		1			100			 50			1.0		2	0.13832
physician		patient		0		1			100			 50			1.0		3	0.18131
physician		patient		0		1			100			 50			1.0		4	0.19813
physician		patient		0		1			100			 50			1.0		5	0.22804
physician		patient		0		1			100			100			1.0		1	0.06355
physician		patient		0		1			100			100			1.0		2	0.13271
physician		patient		0		1			100			100			1.0		3	0.16262
physician		patient		0		1			100			100			1.0		4	0.19065
physician		patient		0		1			100			100			1.0		5	0.20935
patient		physician		1		0			  1			  1			1.0		1	0.20374
patient		physician		1		0			  1			  1			1.0		2	0.24299
patient		physician		1		0			  1			  1			1.0		3	0.25047
patient		physician		1		0			  1			  1			1.0		4	0.25234
patient		physician		1		0			  1			  1			1.0		5	0.25421
patient		physician		1		0			  1			  2			1.0		1	0.21121
patient		physician		1		0			  1			  2			1.0		2	0.23925
patient		physician		1		0			  1			  2			1.0		3	0.25421
patient		physician		1		0			  1			  2			1.0		4	0.25794
patient		physician		1		0			  1			  2			1.0		5	0.26168
patient		physician		1		0			  1			  3			1.0		1	0.21308
patient		physician		1		0			  1			  3			1.0		2	0.24673
patient		physician		1		0			  1			  3			1.0		3	0.25794
patient		physician		1		0			  1			  3			1.0		4	0.25981
patient		physician		1		0			  1			  3			1.0		5	0.26168
patient		physician		1		0			  1			  4			1.0		1	0.21495
patient		physician		1		0			  1			  4			1.0		2	0.24860
patient		physician		1		0			  1			  4			1.0		3	0.25794
patient		physician		1		0			  1			  4			1.0		4	0.25981
patient		physician		1		0			  1			  4			1.0		5	0.26168
patient		physician		1		0			  1			  5			1.0		1	0.21121
patient		physician		1		0			  1			  5			1.0		2	0.24673
patient		physician		1		0			  1			  5			1.0		3	0.25607
patient		physician		1		0			  1			  5			1.0		4	0.25794
patient		physician		1		0			  1			  5			1.0		5	0.25981
patient		physician		1		0			  1			 10			1.0		1	0.20561
patient		physician		1		0			  1			 10			1.0		2	0.23925
patient		physician		1		0			  1			 10			1.0		3	0.25047
patient		physician		1		0			  1			 10			1.0		4	0.25234
patient		physician		1		0			  1			 10			1.0		5	0.25421
patient		physician		1		0			  1			 20			1.0		1	0.20374
patient		physician		1		0			  1			 20			1.0		2	0.23925
patient		physician		1		0			  1			 20			1.0		3	0.24486
patient		physician		1		0			  1			 20			1.0		4	0.24486
patient		physician		1		0			  1			 20			1.0		5	0.24673
patient		physician		1		0			  1			 50			1.0		1	0.19252
patient		physician		1		0			  1			 50			1.0		2	0.23178
patient		physician		1		0			  1			 50			1.0		3	0.23925
patient		physician		1		0			  1			 50			1.0		4	0.23925
patient		physician		1		0			  1			 50			1.0		5	0.24112
patient		physician		1		0			  1			100			1.0		1	0.18318
patient		physician		1		0			  1			100			1.0		2	0.22056
patient		physician		1		0			  1			100			1.0		3	0.22430
patient		physician		1		0			  1			100			1.0		4	0.22617
patient		physician		1		0			  1			100			1.0		5	0.22991
patient		physician		1		0			  2			  1			1.0		1	0.19626
patient		physician		1		0			  2			  1			1.0		2	0.24673
patient		physician		1		0			  2			  1			1.0		3	0.26729
patient		physician		1		0			  2			  1			1.0		4	0.27664
patient		physician		1		0			  2			  1			1.0		5	0.28224
patient		physician		1		0			  2			  2			1.0		1	0.20000
patient		physician		1		0			  2			  2			1.0		2	0.25047
patient		physician		1		0			  2			  2			1.0		3	0.27477
patient		physician		1		0			  2			  2			1.0		4	0.29346
patient		physician		1		0			  2			  2			1.0		5	0.29533
patient		physician		1		0			  2			  3			1.0		1	0.19439
patient		physician		1		0			  2			  3			1.0		2	0.25794
patient		physician		1		0			  2			  3			1.0		3	0.27664
patient		physician		1		0			  2			  3			1.0		4	0.28785
patient		physician		1		0			  2			  3			1.0		5	0.28785
patient		physician		1		0			  2			  4			1.0		1	0.19065
patient		physician		1		0			  2			  4			1.0		2	0.25047
patient		physician		1		0			  2			  4			1.0		3	0.27103
patient		physician		1		0			  2			  4			1.0		4	0.28224
patient		physician		1		0			  2			  4			1.0		5	0.28224
patient		physician		1		0			  2			  5			1.0		1	0.19439
patient		physician		1		0			  2			  5			1.0		2	0.25047
patient		physician		1		0			  2			  5			1.0		3	0.27103
patient		physician		1		0			  2			  5			1.0		4	0.28224
patient		physician		1		0			  2			  5			1.0		5	0.28224
patient		physician		1		0			  2			 10			1.0		1	0.20374
patient		physician		1		0			  2			 10			1.0		2	0.24860
patient		physician		1		0			  2			 10			1.0		3	0.26542
patient		physician		1		0			  2			 10			1.0		4	0.26916
patient		physician		1		0			  2			 10			1.0		5	0.27290
patient		physician		1		0			  2			 20			1.0		1	0.21682
patient		physician		1		0			  2			 20			1.0		2	0.25421
patient		physician		1		0			  2			 20			1.0		3	0.27290
patient		physician		1		0			  2			 20			1.0		4	0.27850
patient		physician		1		0			  2			 20			1.0		5	0.28224
patient		physician		1		0			  2			 50			1.0		1	0.19252
patient		physician		1		0			  2			 50			1.0		2	0.24299
patient		physician		1		0			  2			 50			1.0		3	0.26168
patient		physician		1		0			  2			 50			1.0		4	0.26542
patient		physician		1		0			  2			 50			1.0		5	0.26542
patient		physician		1		0			  2			100			1.0		1	0.19252
patient		physician		1		0			  2			100			1.0		2	0.23551
patient		physician		1		0			  2			100			1.0		3	0.25421
patient		physician		1		0			  2			100			1.0		4	0.25981
patient		physician		1		0			  2			100			1.0		5	0.25981
patient		physician		1		0			  3			  1			1.0		1	0.19813
patient		physician		1		0			  3			  1			1.0		2	0.25794
patient		physician		1		0			  3			  1			1.0		3	0.28037
patient		physician		1		0			  3			  1			1.0		4	0.29346
patient		physician		1		0			  3			  1			1.0		5	0.30093
patient		physician		1		0			  3			  2			1.0		1	0.19252
patient		physician		1		0			  3			  2			1.0		2	0.25794
patient		physician		1		0			  3			  2			1.0		3	0.29159
patient		physician		1		0			  3			  2			1.0		4	0.31028
patient		physician		1		0			  3			  2			1.0		5	0.31963
patient		physician		1		0			  3			  3			1.0		1	0.19252
patient		physician		1		0			  3			  3			1.0		2	0.25981
patient		physician		1		0			  3			  3			1.0		3	0.29720
patient		physician		1		0			  3			  3			1.0		4	0.31402
patient		physician		1		0			  3			  3			1.0		5	0.32150
patient		physician		1		0			  3			  4			1.0		1	0.18879
patient		physician		1		0			  3			  4			1.0		2	0.25981
patient		physician		1		0			  3			  4			1.0		3	0.29720
patient		physician		1		0			  3			  4			1.0		4	0.31963
patient		physician		1		0			  3			  4			1.0		5	0.32336
patient		physician		1		0			  3			  5			1.0		1	0.18692
patient		physician		1		0			  3			  5			1.0		2	0.26355
patient		physician		1		0			  3			  5			1.0		3	0.29159
patient		physician		1		0			  3			  5			1.0		4	0.31589
patient		physician		1		0			  3			  5			1.0		5	0.32150
patient		physician		1		0			  3			 10			1.0		1	0.20935
patient		physician		1		0			  3			 10			1.0		2	0.26542
patient		physician		1		0			  3			 10			1.0		3	0.29533
patient		physician		1		0			  3			 10			1.0		4	0.30467
patient		physician		1		0			  3			 10			1.0		5	0.31215
patient		physician		1		0			  3			 20			1.0		1	0.19065
patient		physician		1		0			  3			 20			1.0		2	0.24673
patient		physician		1		0			  3			 20			1.0		3	0.28785
patient		physician		1		0			  3			 20			1.0		4	0.29720
patient		physician		1		0			  3			 20			1.0		5	0.30093
patient		physician		1		0			  3			 50			1.0		1	0.18879
patient		physician		1		0			  3			 50			1.0		2	0.24112
patient		physician		1		0			  3			 50			1.0		3	0.26916
patient		physician		1		0			  3			 50			1.0		4	0.28224
patient		physician		1		0			  3			 50			1.0		5	0.28224
patient		physician		1		0			  3			100			1.0		1	0.19065
patient		physician		1		0			  3			100			1.0		2	0.23738
patient		physician		1		0			  3			100			1.0		3	0.26542
patient		physician		1		0			  3			100			1.0		4	0.27850
patient		physician		1		0			  3			100			1.0		5	0.27850
patient		physician		1		0			  4			  1			1.0		1	0.19065
patient		physician		1		0			  4			  1			1.0		2	0.25607
patient		physician		1		0			  4			  1			1.0		3	0.27290
patient		physician		1		0			  4			  1			1.0		4	0.29533
patient		physician		1		0			  4			  1			1.0		5	0.31028
patient		physician		1		0			  4			  2			1.0		1	0.17944
patient		physician		1		0			  4			  2			1.0		2	0.25421
patient		physician		1		0			  4			  2			1.0		3	0.30654
patient		physician		1		0			  4			  2			1.0		4	0.32710
patient		physician		1		0			  4			  2			1.0		5	0.33084
patient		physician		1		0			  4			  3			1.0		1	0.17570
patient		physician		1		0			  4			  3			1.0		2	0.25047
patient		physician		1		0			  4			  3			1.0		3	0.30467
patient		physician		1		0			  4			  3			1.0		4	0.32336
patient		physician		1		0			  4			  3			1.0		5	0.33271
patient		physician		1		0			  4			  4			1.0		1	0.17009
patient		physician		1		0			  4			  4			1.0		2	0.24673
patient		physician		1		0			  4			  4			1.0		3	0.31028
patient		physician		1		0			  4			  4			1.0		4	0.32710
patient		physician		1		0			  4			  4			1.0		5	0.33645
patient		physician		1		0			  4			  5			1.0		1	0.17196
patient		physician		1		0			  4			  5			1.0		2	0.25421
patient		physician		1		0			  4			  5			1.0		3	0.31589
patient		physician		1		0			  4			  5			1.0		4	0.33084
patient		physician		1		0			  4			  5			1.0		5	0.33832
patient		physician		1		0			  4			 10			1.0		1	0.19439
patient		physician		1		0			  4			 10			1.0		2	0.26168
patient		physician		1		0			  4			 10			1.0		3	0.29907
patient		physician		1		0			  4			 10			1.0		4	0.30841
patient		physician		1		0			  4			 10			1.0		5	0.31402
patient		physician		1		0			  4			 20			1.0		1	0.18692
patient		physician		1		0			  4			 20			1.0		2	0.24112
patient		physician		1		0			  4			 20			1.0		3	0.30280
patient		physician		1		0			  4			 20			1.0		4	0.30841
patient		physician		1		0			  4			 20			1.0		5	0.31963
patient		physician		1		0			  4			 50			1.0		1	0.19626
patient		physician		1		0			  4			 50			1.0		2	0.24299
patient		physician		1		0			  4			 50			1.0		3	0.27477
patient		physician		1		0			  4			 50			1.0		4	0.28411
patient		physician		1		0			  4			 50			1.0		5	0.29346
patient		physician		1		0			  4			100			1.0		1	0.19626
patient		physician		1		0			  4			100			1.0		2	0.24486
patient		physician		1		0			  4			100			1.0		3	0.27477
patient		physician		1		0			  4			100			1.0		4	0.29159
patient		physician		1		0			  4			100			1.0		5	0.29720
patient		physician		1		0			  5			  1			1.0		1	0.17570
patient		physician		1		0			  5			  1			1.0		2	0.24673
patient		physician		1		0			  5			  1			1.0		3	0.26729
patient		physician		1		0			  5			  1			1.0		4	0.29533
patient		physician		1		0			  5			  1			1.0		5	0.30654
patient		physician		1		0			  5			  2			1.0		1	0.15888
patient		physician		1		0			  5			  2			1.0		2	0.23925
patient		physician		1		0			  5			  2			1.0		3	0.28598
patient		physician		1		0			  5			  2			1.0		4	0.31402
patient		physician		1		0			  5			  2			1.0		5	0.33271
patient		physician		1		0			  5			  3			1.0		1	0.15514
patient		physician		1		0			  5			  3			1.0		2	0.24299
patient		physician		1		0			  5			  3			1.0		3	0.29533
patient		physician		1		0			  5			  3			1.0		4	0.31963
patient		physician		1		0			  5			  3			1.0		5	0.33645
patient		physician		1		0			  5			  4			1.0		1	0.16075
patient		physician		1		0			  5			  4			1.0		2	0.24299
patient		physician		1		0			  5			  4			1.0		3	0.29907
patient		physician		1		0			  5			  4			1.0		4	0.32897
patient		physician		1		0			  5			  4			1.0		5	0.34206
patient		physician		1		0			  5			  5			1.0		1	0.16075
patient		physician		1		0			  5			  5			1.0		2	0.24860
patient		physician		1		0			  5			  5			1.0		3	0.30654
patient		physician		1		0			  5			  5			1.0		4	0.33645
patient		physician		1		0			  5			  5			1.0		5	0.34766
patient		physician		1		0			  5			 10			1.0		1	0.17196
patient		physician		1		0			  5			 10			1.0		2	0.25421
patient		physician		1		0			  5			 10			1.0		3	0.29907
patient		physician		1		0			  5			 10			1.0		4	0.31402
patient		physician		1		0			  5			 10			1.0		5	0.32336
patient		physician		1		0			  5			 20			1.0		1	0.18318
patient		physician		1		0			  5			 20			1.0		2	0.24299
patient		physician		1		0			  5			 20			1.0		3	0.29159
patient		physician		1		0			  5			 20			1.0		4	0.31028
patient		physician		1		0			  5			 20			1.0		5	0.32336
patient		physician		1		0			  5			 50			1.0		1	0.17757
patient		physician		1		0			  5			 50			1.0		2	0.24112
patient		physician		1		0			  5			 50			1.0		3	0.27103
patient		physician		1		0			  5			 50			1.0		4	0.28785
patient		physician		1		0			  5			 50			1.0		5	0.29720
patient		physician		1		0			  5			100			1.0		1	0.18505
patient		physician		1		0			  5			100			1.0		2	0.23738
patient		physician		1		0			  5			100			1.0		3	0.26916
patient		physician		1		0			  5			100			1.0		4	0.28972
patient		physician		1		0			  5			100			1.0		5	0.29907
patient		physician		1		0			 10			  1			1.0		1	0.16262
patient		physician		1		0			 10			  1			1.0		2	0.22243
patient		physician		1		0			 10			  1			1.0		3	0.25421
patient		physician		1		0			 10			  1			1.0		4	0.28224
patient		physician		1		0			 10			  1			1.0		5	0.30280
patient		physician		1		0			 10			  2			1.0		1	0.15327
patient		physician		1		0			 10			  2			1.0		2	0.21121
patient		physician		1		0			 10			  2			1.0		3	0.25234
patient		physician		1		0			 10			  2			1.0		4	0.29720
patient		physician		1		0			 10			  2			1.0		5	0.32523
patient		physician		1		0			 10			  3			1.0		1	0.14579
patient		physician		1		0			 10			  3			1.0		2	0.20935
patient		physician		1		0			 10			  3			1.0		3	0.26542
patient		physician		1		0			 10			  3			1.0		4	0.29720
patient		physician		1		0			 10			  3			1.0		5	0.33458
patient		physician		1		0			 10			  4			1.0		1	0.15327
patient		physician		1		0			 10			  4			1.0		2	0.20748
patient		physician		1		0			 10			  4			1.0		3	0.26355
patient		physician		1		0			 10			  4			1.0		4	0.31402
patient		physician		1		0			 10			  4			1.0		5	0.34206
patient		physician		1		0			 10			  5			1.0		1	0.14953
patient		physician		1		0			 10			  5			1.0		2	0.21121
patient		physician		1		0			 10			  5			1.0		3	0.25981
patient		physician		1		0			 10			  5			1.0		4	0.31215
patient		physician		1		0			 10			  5			1.0		5	0.34019
patient		physician		1		0			 10			 10			1.0		1	0.14953
patient		physician		1		0			 10			 10			1.0		2	0.21121
patient		physician		1		0			 10			 10			1.0		3	0.27290
patient		physician		1		0			 10			 10			1.0		4	0.31402
patient		physician		1		0			 10			 10			1.0		5	0.34766
patient		physician		1		0			 10			 20			1.0		1	0.17383
patient		physician		1		0			 10			 20			1.0		2	0.23178
patient		physician		1		0			 10			 20			1.0		3	0.28972
patient		physician		1		0			 10			 20			1.0		4	0.32150
patient		physician		1		0			 10			 20			1.0		5	0.35140
patient		physician		1		0			 10			 50			1.0		1	0.18505
patient		physician		1		0			 10			 50			1.0		2	0.24299
patient		physician		1		0			 10			 50			1.0		3	0.28411
patient		physician		1		0			 10			 50			1.0		4	0.31028
patient		physician		1		0			 10			 50			1.0		5	0.33084
patient		physician		1		0			 10			100			1.0		1	0.17570
patient		physician		1		0			 10			100			1.0		2	0.23364
patient		physician		1		0			 10			100			1.0		3	0.28411
patient		physician		1		0			 10			100			1.0		4	0.30280
patient		physician		1		0			 10			100			1.0		5	0.32523
patient		physician		1		0			 20			  1			1.0		1	0.14393
patient		physician		1		0			 20			  1			1.0		2	0.21121
patient		physician		1		0			 20			  1			1.0		3	0.23738
patient		physician		1		0			 20			  1			1.0		4	0.27103
patient		physician		1		0			 20			  1			1.0		5	0.28972
patient		physician		1		0			 20			  2			1.0		1	0.12150
patient		physician		1		0			 20			  2			1.0		2	0.19439
patient		physician		1		0			 20			  2			1.0		3	0.22617
patient		physician		1		0			 20			  2			1.0		4	0.27103
patient		physician		1		0			 20			  2			1.0		5	0.30093
patient		physician		1		0			 20			  3			1.0		1	0.11963
patient		physician		1		0			 20			  3			1.0		2	0.18505
patient		physician		1		0			 20			  3			1.0		3	0.23178
patient		physician		1		0			 20			  3			1.0		4	0.26916
patient		physician		1		0			 20			  3			1.0		5	0.31028
patient		physician		1		0			 20			  4			1.0		1	0.13271
patient		physician		1		0			 20			  4			1.0		2	0.18879
patient		physician		1		0			 20			  4			1.0		3	0.24299
patient		physician		1		0			 20			  4			1.0		4	0.28224
patient		physician		1		0			 20			  4			1.0		5	0.32150
patient		physician		1		0			 20			  5			1.0		1	0.13271
patient		physician		1		0			 20			  5			1.0		2	0.19252
patient		physician		1		0			 20			  5			1.0		3	0.24860
patient		physician		1		0			 20			  5			1.0		4	0.28785
patient		physician		1		0			 20			  5			1.0		5	0.32336
patient		physician		1		0			 20			 10			1.0		1	0.14206
patient		physician		1		0			 20			 10			1.0		2	0.20187
patient		physician		1		0			 20			 10			1.0		3	0.24299
patient		physician		1		0			 20			 10			1.0		4	0.28037
patient		physician		1		0			 20			 10			1.0		5	0.30467
patient		physician		1		0			 20			 20			1.0		1	0.14579
patient		physician		1		0			 20			 20			1.0		2	0.20374
patient		physician		1		0			 20			 20			1.0		3	0.24112
patient		physician		1		0			 20			 20			1.0		4	0.27664
patient		physician		1		0			 20			 20			1.0		5	0.30841
patient		physician		1		0			 20			 50			1.0		1	0.15888
patient		physician		1		0			 20			 50			1.0		2	0.20748
patient		physician		1		0			 20			 50			1.0		3	0.25421
patient		physician		1		0			 20			 50			1.0		4	0.29907
patient		physician		1		0			 20			 50			1.0		5	0.33458
patient		physician		1		0			 20			100			1.0		1	0.15327
patient		physician		1		0			 20			100			1.0		2	0.20561
patient		physician		1		0			 20			100			1.0		3	0.25421
patient		physician		1		0			 20			100			1.0		4	0.28224
patient		physician		1		0			 20			100			1.0		5	0.31402
patient		physician		1		0			 50			  1			1.0		1	0.14206
patient		physician		1		0			 50			  1			1.0		2	0.19439
patient		physician		1		0			 50			  1			1.0		3	0.22243
patient		physician		1		0			 50			  1			1.0		4	0.25234
patient		physician		1		0			 50			  1			1.0		5	0.26168
patient		physician		1		0			 50			  2			1.0		1	0.10467
patient		physician		1		0			 50			  2			1.0		2	0.15514
patient		physician		1		0			 50			  2			1.0		3	0.19439
patient		physician		1		0			 50			  2			1.0		4	0.23551
patient		physician		1		0			 50			  2			1.0		5	0.25981
patient		physician		1		0			 50			  3			1.0		1	0.08037
patient		physician		1		0			 50			  3			1.0		2	0.12523
patient		physician		1		0			 50			  3			1.0		3	0.16636
patient		physician		1		0			 50			  3			1.0		4	0.21308
patient		physician		1		0			 50			  3			1.0		5	0.24860
patient		physician		1		0			 50			  4			1.0		1	0.08411
patient		physician		1		0			 50			  4			1.0		2	0.11215
patient		physician		1		0			 50			  4			1.0		3	0.15701
patient		physician		1		0			 50			  4			1.0		4	0.21308
patient		physician		1		0			 50			  4			1.0		5	0.24673
patient		physician		1		0			 50			  5			1.0		1	0.07850
patient		physician		1		0			 50			  5			1.0		2	0.11776
patient		physician		1		0			 50			  5			1.0		3	0.15888
patient		physician		1		0			 50			  5			1.0		4	0.20935
patient		physician		1		0			 50			  5			1.0		5	0.24299
patient		physician		1		0			 50			 10			1.0		1	0.08411
patient		physician		1		0			 50			 10			1.0		2	0.13084
patient		physician		1		0			 50			 10			1.0		3	0.16636
patient		physician		1		0			 50			 10			1.0		4	0.20187
patient		physician		1		0			 50			 10			1.0		5	0.23178
patient		physician		1		0			 50			 20			1.0		1	0.10654
patient		physician		1		0			 50			 20			1.0		2	0.16449
patient		physician		1		0			 50			 20			1.0		3	0.20000
patient		physician		1		0			 50			 20			1.0		4	0.23178
patient		physician		1		0			 50			 20			1.0		5	0.26542
patient		physician		1		0			 50			 50			1.0		1	0.10467
patient		physician		1		0			 50			 50			1.0		2	0.14393
patient		physician		1		0			 50			 50			1.0		3	0.18131
patient		physician		1		0			 50			 50			1.0		4	0.22430
patient		physician		1		0			 50			 50			1.0		5	0.26168
patient		physician		1		0			 50			100			1.0		1	0.11028
patient		physician		1		0			 50			100			1.0		2	0.15327
patient		physician		1		0			 50			100			1.0		3	0.20748
patient		physician		1		0			 50			100			1.0		4	0.22804
patient		physician		1		0			 50			100			1.0		5	0.25981
patient		physician		1		0			100			  1			1.0		1	0.11963
patient		physician		1		0			100			  1			1.0		2	0.18318
patient		physician		1		0			100			  1			1.0		3	0.21121
patient		physician		1		0			100			  1			1.0		4	0.23551
patient		physician		1		0			100			  1			1.0		5	0.25047
patient		physician		1		0			100			  2			1.0		1	0.09159
patient		physician		1		0			100			  2			1.0		2	0.14019
patient		physician		1		0			100			  2			1.0		3	0.18879
patient		physician		1		0			100			  2			1.0		4	0.22804
patient		physician		1		0			100			  2			1.0		5	0.25421
patient		physician		1		0			100			  3			1.0		1	0.07290
patient		physician		1		0			100			  3			1.0		2	0.12150
patient		physician		1		0			100			  3			1.0		3	0.15701
patient		physician		1		0			100			  3			1.0		4	0.18879
patient		physician		1		0			100			  3			1.0		5	0.22430
patient		physician		1		0			100			  4			1.0		1	0.07477
patient		physician		1		0			100			  4			1.0		2	0.11028
patient		physician		1		0			100			  4			1.0		3	0.14579
patient		physician		1		0			100			  4			1.0		4	0.18318
patient		physician		1		0			100			  4			1.0		5	0.21682
patient		physician		1		0			100			  5			1.0		1	0.07477
patient		physician		1		0			100			  5			1.0		2	0.11215
patient		physician		1		0			100			  5			1.0		3	0.14393
patient		physician		1		0			100			  5			1.0		4	0.17944
patient		physician		1		0			100			  5			1.0		5	0.20561
patient		physician		1		0			100			 10			1.0		1	0.04673
patient		physician		1		0			100			 10			1.0		2	0.08037
patient		physician		1		0			100			 10			1.0		3	0.11028
patient		physician		1		0			100			 10			1.0		4	0.14019
patient		physician		1		0			100			 10			1.0		5	0.16449
patient		physician		1		0			100			 20			1.0		1	0.07103
patient		physician		1		0			100			 20			1.0		2	0.10654
patient		physician		1		0			100			 20			1.0		3	0.13271
patient		physician		1		0			100			 20			1.0		4	0.14953
patient		physician		1		0			100			 20			1.0		5	0.18131
patient		physician		1		0			100			 50			1.0		1	0.07290
patient		physician		1		0			100			 50			1.0		2	0.10093
patient		physician		1		0			100			 50			1.0		3	0.13645
patient		physician		1		0			100			 50			1.0		4	0.16075
patient		physician		1		0			100			 50			1.0		5	0.18879
patient		physician		1		0			100			100			1.0		1	0.06916
patient		physician		1		0			100			100			1.0		2	0.09907
patient		physician		1		0			100			100			1.0		3	0.13458
patient		physician		1		0			100			100			1.0		4	0.15701
patient		physician		1		0			100			100			1.0		5	0.17757
physician		patient		1		0			  1			  1			1.0		1	0.16262
physician		patient		1		0			  1			  1			1.0		2	0.23925
physician		patient		1		0			  1			  1			1.0		3	0.27850
physician		patient		1		0			  1			  1			1.0		4	0.28598
physician		patient		1		0			  1			  1			1.0		5	0.28785
physician		patient		1		0			  1			  2			1.0		1	0.18131
physician		patient		1		0			  1			  2			1.0		2	0.27103
physician		patient		1		0			  1			  2			1.0		3	0.30654
physician		patient		1		0			  1			  2			1.0		4	0.31776
physician		patient		1		0			  1			  2			1.0		5	0.32150
physician		patient		1		0			  1			  3			1.0		1	0.19439
physician		patient		1		0			  1			  3			1.0		2	0.28598
physician		patient		1		0			  1			  3			1.0		3	0.32336
physician		patient		1		0			  1			  3			1.0		4	0.33271
physician		patient		1		0			  1			  3			1.0		5	0.33832
physician		patient		1		0			  1			  4			1.0		1	0.19065
physician		patient		1		0			  1			  4			1.0		2	0.28411
physician		patient		1		0			  1			  4			1.0		3	0.32710
physician		patient		1		0			  1			  4			1.0		4	0.33458
physician		patient		1		0			  1			  4			1.0		5	0.34206
physician		patient		1		0			  1			  5			1.0		1	0.19439
physician		patient		1		0			  1			  5			1.0		2	0.28411
physician		patient		1		0			  1			  5			1.0		3	0.32523
physician		patient		1		0			  1			  5			1.0		4	0.33271
physician		patient		1		0			  1			  5			1.0		5	0.34019
physician		patient		1		0			  1			 10			1.0		1	0.19252
physician		patient		1		0			  1			 10			1.0		2	0.28598
physician		patient		1		0			  1			 10			1.0		3	0.33458
physician		patient		1		0			  1			 10			1.0		4	0.34019
physician		patient		1		0			  1			 10			1.0		5	0.34953
physician		patient		1		0			  1			 20			1.0		1	0.20561
physician		patient		1		0			  1			 20			1.0		2	0.30654
physician		patient		1		0			  1			 20			1.0		3	0.35701
physician		patient		1		0			  1			 20			1.0		4	0.36636
physician		patient		1		0			  1			 20			1.0		5	0.37570
physician		patient		1		0			  1			 50			1.0		1	0.21682
physician		patient		1		0			  1			 50			1.0		2	0.31589
physician		patient		1		0			  1			 50			1.0		3	0.36075
physician		patient		1		0			  1			 50			1.0		4	0.37009
physician		patient		1		0			  1			 50			1.0		5	0.37944
physician		patient		1		0			  1			100			1.0		1	0.22430
physician		patient		1		0			  1			100			1.0		2	0.32336
physician		patient		1		0			  1			100			1.0		3	0.36822
physician		patient		1		0			  1			100			1.0		4	0.37757
physician		patient		1		0			  1			100			1.0		5	0.38692
physician		patient		1		0			  2			  1			1.0		1	0.14953
physician		patient		1		0			  2			  1			1.0		2	0.22243
physician		patient		1		0			  2			  1			1.0		3	0.27103
physician		patient		1		0			  2			  1			1.0		4	0.28224
physician		patient		1		0			  2			  1			1.0		5	0.28972
physician		patient		1		0			  2			  2			1.0		1	0.16262
physician		patient		1		0			  2			  2			1.0		2	0.24112
physician		patient		1		0			  2			  2			1.0		3	0.31028
physician		patient		1		0			  2			  2			1.0		4	0.32710
physician		patient		1		0			  2			  2			1.0		5	0.32897
physician		patient		1		0			  2			  3			1.0		1	0.17757
physician		patient		1		0			  2			  3			1.0		2	0.25981
physician		patient		1		0			  2			  3			1.0		3	0.32336
physician		patient		1		0			  2			  3			1.0		4	0.34206
physician		patient		1		0			  2			  3			1.0		5	0.34766
physician		patient		1		0			  2			  4			1.0		1	0.17570
physician		patient		1		0			  2			  4			1.0		2	0.26168
physician		patient		1		0			  2			  4			1.0		3	0.32336
physician		patient		1		0			  2			  4			1.0		4	0.34019
physician		patient		1		0			  2			  4			1.0		5	0.34579
physician		patient		1		0			  2			  5			1.0		1	0.17944
physician		patient		1		0			  2			  5			1.0		2	0.26542
physician		patient		1		0			  2			  5			1.0		3	0.32523
physician		patient		1		0			  2			  5			1.0		4	0.34206
physician		patient		1		0			  2			  5			1.0		5	0.34953
physician		patient		1		0			  2			 10			1.0		1	0.17757
physician		patient		1		0			  2			 10			1.0		2	0.27850
physician		patient		1		0			  2			 10			1.0		3	0.33458
physician		patient		1		0			  2			 10			1.0		4	0.35140
physician		patient		1		0			  2			 10			1.0		5	0.35701
physician		patient		1		0			  2			 20			1.0		1	0.20000
physician		patient		1		0			  2			 20			1.0		2	0.30467
physician		patient		1		0			  2			 20			1.0		3	0.36075
physician		patient		1		0			  2			 20			1.0		4	0.37944
physician		patient		1		0			  2			 20			1.0		5	0.39065
physician		patient		1		0			  2			 50			1.0		1	0.21682
physician		patient		1		0			  2			 50			1.0		2	0.32150
physician		patient		1		0			  2			 50			1.0		3	0.36636
physician		patient		1		0			  2			 50			1.0		4	0.38318
physician		patient		1		0			  2			 50			1.0		5	0.39626
physician		patient		1		0			  2			100			1.0		1	0.22430
physician		patient		1		0			  2			100			1.0		2	0.32710
physician		patient		1		0			  2			100			1.0		3	0.37383
physician		patient		1		0			  2			100			1.0		4	0.39065
physician		patient		1		0			  2			100			1.0		5	0.40561
physician		patient		1		0			  3			  1			1.0		1	0.14766
physician		patient		1		0			  3			  1			1.0		2	0.22056
physician		patient		1		0			  3			  1			1.0		3	0.25981
physician		patient		1		0			  3			  1			1.0		4	0.27290
physician		patient		1		0			  3			  1			1.0		5	0.28785
physician		patient		1		0			  3			  2			1.0		1	0.14953
physician		patient		1		0			  3			  2			1.0		2	0.22991
physician		patient		1		0			  3			  2			1.0		3	0.29159
physician		patient		1		0			  3			  2			1.0		4	0.31215
physician		patient		1		0			  3			  2			1.0		5	0.32336
physician		patient		1		0			  3			  3			1.0		1	0.15140
physician		patient		1		0			  3			  3			1.0		2	0.23551
physician		patient		1		0			  3			  3			1.0		3	0.30093
physician		patient		1		0			  3			  3			1.0		4	0.32710
physician		patient		1		0			  3			  3			1.0		5	0.34579
physician		patient		1		0			  3			  4			1.0		1	0.15888
physician		patient		1		0			  3			  4			1.0		2	0.24673
physician		patient		1		0			  3			  4			1.0		3	0.31028
physician		patient		1		0			  3			  4			1.0		4	0.32897
physician		patient		1		0			  3			  4			1.0		5	0.34393
physician		patient		1		0			  3			  5			1.0		1	0.15327
physician		patient		1		0			  3			  5			1.0		2	0.25047
physician		patient		1		0			  3			  5			1.0		3	0.31589
physician		patient		1		0			  3			  5			1.0		4	0.33458
physician		patient		1		0			  3			  5			1.0		5	0.34953
physician		patient		1		0			  3			 10			1.0		1	0.15888
physician		patient		1		0			  3			 10			1.0		2	0.27477
physician		patient		1		0			  3			 10			1.0		3	0.32897
physician		patient		1		0			  3			 10			1.0		4	0.34206
physician		patient		1		0			  3			 10			1.0		5	0.35888
physician		patient		1		0			  3			 20			1.0		1	0.18505
physician		patient		1		0			  3			 20			1.0		2	0.28972
physician		patient		1		0			  3			 20			1.0		3	0.35514
physician		patient		1		0			  3			 20			1.0		4	0.37944
physician		patient		1		0			  3			 20			1.0		5	0.38879
physician		patient		1		0			  3			 50			1.0		1	0.19813
physician		patient		1		0			  3			 50			1.0		2	0.30467
physician		patient		1		0			  3			 50			1.0		3	0.35701
physician		patient		1		0			  3			 50			1.0		4	0.38318
physician		patient		1		0			  3			 50			1.0		5	0.39626
physician		patient		1		0			  3			100			1.0		1	0.21308
physician		patient		1		0			  3			100			1.0		2	0.32336
physician		patient		1		0			  3			100			1.0		3	0.37009
physician		patient		1		0			  3			100			1.0		4	0.40000
physician		patient		1		0			  3			100			1.0		5	0.41495
physician		patient		1		0			  4			  1			1.0		1	0.14766
physician		patient		1		0			  4			  1			1.0		2	0.22056
physician		patient		1		0			  4			  1			1.0		3	0.25981
physician		patient		1		0			  4			  1			1.0		4	0.27290
physician		patient		1		0			  4			  1			1.0		5	0.28785
physician		patient		1		0			  4			  2			1.0		1	0.14579
physician		patient		1		0			  4			  2			1.0		2	0.22617
physician		patient		1		0			  4			  2			1.0		3	0.28411
physician		patient		1		0			  4			  2			1.0		4	0.30841
physician		patient		1		0			  4			  2			1.0		5	0.31963
physician		patient		1		0			  4			  3			1.0		1	0.14579
physician		patient		1		0			  4			  3			1.0		2	0.22991
physician		patient		1		0			  4			  3			1.0		3	0.28972
physician		patient		1		0			  4			  3			1.0		4	0.31589
physician		patient		1		0			  4			  3			1.0		5	0.33645
physician		patient		1		0			  4			  4			1.0		1	0.14766
physician		patient		1		0			  4			  4			1.0		2	0.24112
physician		patient		1		0			  4			  4			1.0		3	0.29720
physician		patient		1		0			  4			  4			1.0		4	0.32336
physician		patient		1		0			  4			  4			1.0		5	0.33832
physician		patient		1		0			  4			  5			1.0		1	0.14579
physician		patient		1		0			  4			  5			1.0		2	0.23738
physician		patient		1		0			  4			  5			1.0		3	0.29533
physician		patient		1		0			  4			  5			1.0		4	0.31963
physician		patient		1		0			  4			  5			1.0		5	0.34206
physician		patient		1		0			  4			 10			1.0		1	0.14393
physician		patient		1		0			  4			 10			1.0		2	0.25421
physician		patient		1		0			  4			 10			1.0		3	0.31589
physician		patient		1		0			  4			 10			1.0		4	0.33645
physician		patient		1		0			  4			 10			1.0		5	0.35514
physician		patient		1		0			  4			 20			1.0		1	0.17757
physician		patient		1		0			  4			 20			1.0		2	0.27850
physician		patient		1		0			  4			 20			1.0		3	0.33832
physician		patient		1		0			  4			 20			1.0		4	0.36449
physician		patient		1		0			  4			 20			1.0		5	0.37757
physician		patient		1		0			  4			 50			1.0		1	0.18505
physician		patient		1		0			  4			 50			1.0		2	0.28972
physician		patient		1		0			  4			 50			1.0		3	0.33271
physician		patient		1		0			  4			 50			1.0		4	0.36636
physician		patient		1		0			  4			 50			1.0		5	0.37944
physician		patient		1		0			  4			100			1.0		1	0.20187
physician		patient		1		0			  4			100			1.0		2	0.30841
physician		patient		1		0			  4			100			1.0		3	0.34766
physician		patient		1		0			  4			100			1.0		4	0.38131
physician		patient		1		0			  4			100			1.0		5	0.39252
physician		patient		1		0			  5			  1			1.0		1	0.14766
physician		patient		1		0			  5			  1			1.0		2	0.22056
physician		patient		1		0			  5			  1			1.0		3	0.25981
physician		patient		1		0			  5			  1			1.0		4	0.27290
physician		patient		1		0			  5			  1			1.0		5	0.28785
physician		patient		1		0			  5			  2			1.0		1	0.14579
physician		patient		1		0			  5			  2			1.0		2	0.22617
physician		patient		1		0			  5			  2			1.0		3	0.28224
physician		patient		1		0			  5			  2			1.0		4	0.30654
physician		patient		1		0			  5			  2			1.0		5	0.31776
physician		patient		1		0			  5			  3			1.0		1	0.14579
physician		patient		1		0			  5			  3			1.0		2	0.22991
physician		patient		1		0			  5			  3			1.0		3	0.28411
physician		patient		1		0			  5			  3			1.0		4	0.31402
physician		patient		1		0			  5			  3			1.0		5	0.33271
physician		patient		1		0			  5			  4			1.0		1	0.14766
physician		patient		1		0			  5			  4			1.0		2	0.23925
physician		patient		1		0			  5			  4			1.0		3	0.28224
physician		patient		1		0			  5			  4			1.0		4	0.31589
physician		patient		1		0			  5			  4			1.0		5	0.32897
physician		patient		1		0			  5			  5			1.0		1	0.14206
physician		patient		1		0			  5			  5			1.0		2	0.24112
physician		patient		1		0			  5			  5			1.0		3	0.28411
physician		patient		1		0			  5			  5			1.0		4	0.31028
physician		patient		1		0			  5			  5			1.0		5	0.32897
physician		patient		1		0			  5			 10			1.0		1	0.14393
physician		patient		1		0			  5			 10			1.0		2	0.24860
physician		patient		1		0			  5			 10			1.0		3	0.29720
physician		patient		1		0			  5			 10			1.0		4	0.33084
physician		patient		1		0			  5			 10			1.0		5	0.35327
physician		patient		1		0			  5			 20			1.0		1	0.16449
physician		patient		1		0			  5			 20			1.0		2	0.26355
physician		patient		1		0			  5			 20			1.0		3	0.31215
physician		patient		1		0			  5			 20			1.0		4	0.34953
physician		patient		1		0			  5			 20			1.0		5	0.36636
physician		patient		1		0			  5			 50			1.0		1	0.17944
physician		patient		1		0			  5			 50			1.0		2	0.28224
physician		patient		1		0			  5			 50			1.0		3	0.33271
physician		patient		1		0			  5			 50			1.0		4	0.36075
physician		patient		1		0			  5			 50			1.0		5	0.37570
physician		patient		1		0			  5			100			1.0		1	0.19065
physician		patient		1		0			  5			100			1.0		2	0.30280
physician		patient		1		0			  5			100			1.0		3	0.33645
physician		patient		1		0			  5			100			1.0		4	0.37383
physician		patient		1		0			  5			100			1.0		5	0.38692
physician		patient		1		0			 10			  1			1.0		1	0.14766
physician		patient		1		0			 10			  1			1.0		2	0.22056
physician		patient		1		0			 10			  1			1.0		3	0.25981
physician		patient		1		0			 10			  1			1.0		4	0.27290
physician		patient		1		0			 10			  1			1.0		5	0.28785
physician		patient		1		0			 10			  2			1.0		1	0.14579
physician		patient		1		0			 10			  2			1.0		2	0.22617
physician		patient		1		0			 10			  2			1.0		3	0.28224
physician		patient		1		0			 10			  2			1.0		4	0.30467
physician		patient		1		0			 10			  2			1.0		5	0.31402
physician		patient		1		0			 10			  3			1.0		1	0.14579
physician		patient		1		0			 10			  3			1.0		2	0.22991
physician		patient		1		0			 10			  3			1.0		3	0.28224
physician		patient		1		0			 10			  3			1.0		4	0.30841
physician		patient		1		0			 10			  3			1.0		5	0.32710
physician		patient		1		0			 10			  4			1.0		1	0.14393
physician		patient		1		0			 10			  4			1.0		2	0.23738
physician		patient		1		0			 10			  4			1.0		3	0.27850
physician		patient		1		0			 10			  4			1.0		4	0.31028
physician		patient		1		0			 10			  4			1.0		5	0.32150
physician		patient		1		0			 10			  5			1.0		1	0.13832
physician		patient		1		0			 10			  5			1.0		2	0.23925
physician		patient		1		0			 10			  5			1.0		3	0.27664
physician		patient		1		0			 10			  5			1.0		4	0.30654
physician		patient		1		0			 10			  5			1.0		5	0.31963
physician		patient		1		0			 10			 10			1.0		1	0.14019
physician		patient		1		0			 10			 10			1.0		2	0.23551
physician		patient		1		0			 10			 10			1.0		3	0.27664
physician		patient		1		0			 10			 10			1.0		4	0.31028
physician		patient		1		0			 10			 10			1.0		5	0.32710
physician		patient		1		0			 10			 20			1.0		1	0.13271
physician		patient		1		0			 10			 20			1.0		2	0.22617
physician		patient		1		0			 10			 20			1.0		3	0.28411
physician		patient		1		0			 10			 20			1.0		4	0.31776
physician		patient		1		0			 10			 20			1.0		5	0.33458
physician		patient		1		0			 10			 50			1.0		1	0.14953
physician		patient		1		0			 10			 50			1.0		2	0.24673
physician		patient		1		0			 10			 50			1.0		3	0.28785
physician		patient		1		0			 10			 50			1.0		4	0.32523
physician		patient		1		0			 10			 50			1.0		5	0.35327
physician		patient		1		0			 10			100			1.0		1	0.16262
physician		patient		1		0			 10			100			1.0		2	0.26729
physician		patient		1		0			 10			100			1.0		3	0.30654
physician		patient		1		0			 10			100			1.0		4	0.33458
physician		patient		1		0			 10			100			1.0		5	0.36262
physician		patient		1		0			 20			  1			1.0		1	0.14766
physician		patient		1		0			 20			  1			1.0		2	0.22056
physician		patient		1		0			 20			  1			1.0		3	0.25981
physician		patient		1		0			 20			  1			1.0		4	0.27290
physician		patient		1		0			 20			  1			1.0		5	0.28785
physician		patient		1		0			 20			  2			1.0		1	0.14579
physician		patient		1		0			 20			  2			1.0		2	0.22617
physician		patient		1		0			 20			  2			1.0		3	0.28224
physician		patient		1		0			 20			  2			1.0		4	0.30467
physician		patient		1		0			 20			  2			1.0		5	0.31402
physician		patient		1		0			 20			  3			1.0		1	0.14579
physician		patient		1		0			 20			  3			1.0		2	0.22991
physician		patient		1		0			 20			  3			1.0		3	0.28224
physician		patient		1		0			 20			  3			1.0		4	0.30841
physician		patient		1		0			 20			  3			1.0		5	0.32710
physician		patient		1		0			 20			  4			1.0		1	0.14393
physician		patient		1		0			 20			  4			1.0		2	0.23738
physician		patient		1		0			 20			  4			1.0		3	0.27850
physician		patient		1		0			 20			  4			1.0		4	0.31028
physician		patient		1		0			 20			  4			1.0		5	0.32150
physician		patient		1		0			 20			  5			1.0		1	0.13832
physician		patient		1		0			 20			  5			1.0		2	0.23925
physician		patient		1		0			 20			  5			1.0		3	0.27664
physician		patient		1		0			 20			  5			1.0		4	0.30654
physician		patient		1		0			 20			  5			1.0		5	0.31963
physician		patient		1		0			 20			 10			1.0		1	0.13832
physician		patient		1		0			 20			 10			1.0		2	0.23178
physician		patient		1		0			 20			 10			1.0		3	0.27290
physician		patient		1		0			 20			 10			1.0		4	0.30841
physician		patient		1		0			 20			 10			1.0		5	0.32336
physician		patient		1		0			 20			 20			1.0		1	0.12523
physician		patient		1		0			 20			 20			1.0		2	0.22056
physician		patient		1		0			 20			 20			1.0		3	0.26542
physician		patient		1		0			 20			 20			1.0		4	0.30841
physician		patient		1		0			 20			 20			1.0		5	0.32897
physician		patient		1		0			 20			 50			1.0		1	0.11963
physician		patient		1		0			 20			 50			1.0		2	0.21121
physician		patient		1		0			 20			 50			1.0		3	0.26355
physician		patient		1		0			 20			 50			1.0		4	0.29907
physician		patient		1		0			 20			 50			1.0		5	0.32336
physician		patient		1		0			 20			100			1.0		1	0.13084
physician		patient		1		0			 20			100			1.0		2	0.22243
physician		patient		1		0			 20			100			1.0		3	0.28037
physician		patient		1		0			 20			100			1.0		4	0.31215
physician		patient		1		0			 20			100			1.0		5	0.33271
physician		patient		1		0			 50			  1			1.0		1	0.14766
physician		patient		1		0			 50			  1			1.0		2	0.22056
physician		patient		1		0			 50			  1			1.0		3	0.25981
physician		patient		1		0			 50			  1			1.0		4	0.27290
physician		patient		1		0			 50			  1			1.0		5	0.28785
physician		patient		1		0			 50			  2			1.0		1	0.14579
physician		patient		1		0			 50			  2			1.0		2	0.22617
physician		patient		1		0			 50			  2			1.0		3	0.28224
physician		patient		1		0			 50			  2			1.0		4	0.30467
physician		patient		1		0			 50			  2			1.0		5	0.31402
physician		patient		1		0			 50			  3			1.0		1	0.14579
physician		patient		1		0			 50			  3			1.0		2	0.22991
physician		patient		1		0			 50			  3			1.0		3	0.28224
physician		patient		1		0			 50			  3			1.0		4	0.30841
physician		patient		1		0			 50			  3			1.0		5	0.32710
physician		patient		1		0			 50			  4			1.0		1	0.14393
physician		patient		1		0			 50			  4			1.0		2	0.23738
physician		patient		1		0			 50			  4			1.0		3	0.27850
physician		patient		1		0			 50			  4			1.0		4	0.31028
physician		patient		1		0			 50			  4			1.0		5	0.32150
physician		patient		1		0			 50			  5			1.0		1	0.13832
physician		patient		1		0			 50			  5			1.0		2	0.23925
physician		patient		1		0			 50			  5			1.0		3	0.27664
physician		patient		1		0			 50			  5			1.0		4	0.30654
physician		patient		1		0			 50			  5			1.0		5	0.31963
physician		patient		1		0			 50			 10			1.0		1	0.13832
physician		patient		1		0			 50			 10			1.0		2	0.23178
physician		patient		1		0			 50			 10			1.0		3	0.27290
physician		patient		1		0			 50			 10			1.0		4	0.30841
physician		patient		1		0			 50			 10			1.0		5	0.32336
physician		patient		1		0			 50			 20			1.0		1	0.12523
physician		patient		1		0			 50			 20			1.0		2	0.22056
physician		patient		1		0			 50			 20			1.0		3	0.26355
physician		patient		1		0			 50			 20			1.0		4	0.30654
physician		patient		1		0			 50			 20			1.0		5	0.32710
physician		patient		1		0			 50			 50			1.0		1	0.10654
physician		patient		1		0			 50			 50			1.0		2	0.19626
physician		patient		1		0			 50			 50			1.0		3	0.24860
physician		patient		1		0			 50			 50			1.0		4	0.28224
physician		patient		1		0			 50			 50			1.0		5	0.29907
physician		patient		1		0			 50			100			1.0		1	0.09346
physician		patient		1		0			 50			100			1.0		2	0.17383
physician		patient		1		0			 50			100			1.0		3	0.22243
physician		patient		1		0			 50			100			1.0		4	0.27290
physician		patient		1		0			 50			100			1.0		5	0.30093
physician		patient		1		0			100			  1			1.0		1	0.14766
physician		patient		1		0			100			  1			1.0		2	0.22056
physician		patient		1		0			100			  1			1.0		3	0.25981
physician		patient		1		0			100			  1			1.0		4	0.27290
physician		patient		1		0			100			  1			1.0		5	0.28785
physician		patient		1		0			100			  2			1.0		1	0.14579
physician		patient		1		0			100			  2			1.0		2	0.22617
physician		patient		1		0			100			  2			1.0		3	0.28224
physician		patient		1		0			100			  2			1.0		4	0.30467
physician		patient		1		0			100			  2			1.0		5	0.31402
physician		patient		1		0			100			  3			1.0		1	0.14579
physician		patient		1		0			100			  3			1.0		2	0.22991
physician		patient		1		0			100			  3			1.0		3	0.28224
physician		patient		1		0			100			  3			1.0		4	0.30841
physician		patient		1		0			100			  3			1.0		5	0.32710
physician		patient		1		0			100			  4			1.0		1	0.14393
physician		patient		1		0			100			  4			1.0		2	0.23738
physician		patient		1		0			100			  4			1.0		3	0.27850
physician		patient		1		0			100			  4			1.0		4	0.31028
physician		patient		1		0			100			  4			1.0		5	0.32150
physician		patient		1		0			100			  5			1.0		1	0.13832
physician		patient		1		0			100			  5			1.0		2	0.23925
physician		patient		1		0			100			  5			1.0		3	0.27664
physician		patient		1		0			100			  5			1.0		4	0.30654
physician		patient		1		0			100			  5			1.0		5	0.31963
physician		patient		1		0			100			 10			1.0		1	0.13832
physician		patient		1		0			100			 10			1.0		2	0.23178
physician		patient		1		0			100			 10			1.0		3	0.27290
physician		patient		1		0			100			 10			1.0		4	0.30841
physician		patient		1		0			100			 10			1.0		5	0.32336
physician		patient		1		0			100			 20			1.0		1	0.12523
physician		patient		1		0			100			 20			1.0		2	0.22056
physician		patient		1		0			100			 20			1.0		3	0.26355
physician		patient		1		0			100			 20			1.0		4	0.30654
physician		patient		1		0			100			 20			1.0		5	0.32710
physician		patient		1		0			100			 50			1.0		1	0.10654
physician		patient		1		0			100			 50			1.0		2	0.19626
physician		patient		1		0			100			 50			1.0		3	0.24673
physician		patient		1		0			100			 50			1.0		4	0.28037
physician		patient		1		0			100			 50			1.0		5	0.29907
physician		patient		1		0			100			100			1.0		1	0.09533
physician		patient		1		0			100			100			1.0		2	0.17009
physician		patient		1		0			100			100			1.0		3	0.22056
physician		patient		1		0			100			100			1.0		4	0.26729
physician		patient		1		0			100			100			1.0		5	0.28972
patient		physician		1		1			  1			  1			1.0		1	0.14019
patient		physician		1		1			  1			  1			1.0		2	0.17196
patient		physician		1		1			  1			  1			1.0		3	0.17944
patient		physician		1		1			  1			  1			1.0		4	0.18131
patient		physician		1		1			  1			  1			1.0		5	0.18318
patient		physician		1		1			  1			  2			1.0		1	0.15888
patient		physician		1		1			  1			  2			1.0		2	0.18318
patient		physician		1		1			  1			  2			1.0		3	0.19065
patient		physician		1		1			  1			  2			1.0		4	0.19252
patient		physician		1		1			  1			  2			1.0		5	0.19439
patient		physician		1		1			  1			  3			1.0		1	0.16636
patient		physician		1		1			  1			  3			1.0		2	0.19439
patient		physician		1		1			  1			  3			1.0		3	0.20000
patient		physician		1		1			  1			  3			1.0		4	0.20187
patient		physician		1		1			  1			  3			1.0		5	0.20374
patient		physician		1		1			  1			  4			1.0		1	0.16449
patient		physician		1		1			  1			  4			1.0		2	0.19439
patient		physician		1		1			  1			  4			1.0		3	0.19813
patient		physician		1		1			  1			  4			1.0		4	0.20000
patient		physician		1		1			  1			  4			1.0		5	0.20187
patient		physician		1		1			  1			  5			1.0		1	0.16636
patient		physician		1		1			  1			  5			1.0		2	0.19626
patient		physician		1		1			  1			  5			1.0		3	0.20000
patient		physician		1		1			  1			  5			1.0		4	0.20187
patient		physician		1		1			  1			  5			1.0		5	0.20374
patient		physician		1		1			  1			 10			1.0		1	0.17009
patient		physician		1		1			  1			 10			1.0		2	0.20187
patient		physician		1		1			  1			 10			1.0		3	0.20748
patient		physician		1		1			  1			 10			1.0		4	0.20935
patient		physician		1		1			  1			 10			1.0		5	0.21121
patient		physician		1		1			  1			 20			1.0		1	0.17383
patient		physician		1		1			  1			 20			1.0		2	0.20748
patient		physician		1		1			  1			 20			1.0		3	0.21121
patient		physician		1		1			  1			 20			1.0		4	0.21308
patient		physician		1		1			  1			 20			1.0		5	0.21495
patient		physician		1		1			  1			 50			1.0		1	0.17757
patient		physician		1		1			  1			 50			1.0		2	0.20935
patient		physician		1		1			  1			 50			1.0		3	0.21308
patient		physician		1		1			  1			 50			1.0		4	0.21495
patient		physician		1		1			  1			 50			1.0		5	0.21682
patient		physician		1		1			  1			100			1.0		1	0.17570
patient		physician		1		1			  1			100			1.0		2	0.20935
patient		physician		1		1			  1			100			1.0		3	0.21308
patient		physician		1		1			  1			100			1.0		4	0.21495
patient		physician		1		1			  1			100			1.0		5	0.21682
patient		physician		1		1			  2			  1			1.0		1	0.18505
patient		physician		1		1			  2			  1			1.0		2	0.22804
patient		physician		1		1			  2			  1			1.0		3	0.24673
patient		physician		1		1			  2			  1			1.0		4	0.25421
patient		physician		1		1			  2			  1			1.0		5	0.25794
patient		physician		1		1			  2			  2			1.0		1	0.18879
patient		physician		1		1			  2			  2			1.0		2	0.22804
patient		physician		1		1			  2			  2			1.0		3	0.25421
patient		physician		1		1			  2			  2			1.0		4	0.26168
patient		physician		1		1			  2			  2			1.0		5	0.26168
patient		physician		1		1			  2			  3			1.0		1	0.18879
patient		physician		1		1			  2			  3			1.0		2	0.22991
patient		physician		1		1			  2			  3			1.0		3	0.25607
patient		physician		1		1			  2			  3			1.0		4	0.26355
patient		physician		1		1			  2			  3			1.0		5	0.26355
patient		physician		1		1			  2			  4			1.0		1	0.18692
patient		physician		1		1			  2			  4			1.0		2	0.22804
patient		physician		1		1			  2			  4			1.0		3	0.25234
patient		physician		1		1			  2			  4			1.0		4	0.25794
patient		physician		1		1			  2			  4			1.0		5	0.25794
patient		physician		1		1			  2			  5			1.0		1	0.19065
patient		physician		1		1			  2			  5			1.0		2	0.22991
patient		physician		1		1			  2			  5			1.0		3	0.25421
patient		physician		1		1			  2			  5			1.0		4	0.25981
patient		physician		1		1			  2			  5			1.0		5	0.25981
patient		physician		1		1			  2			 10			1.0		1	0.19626
patient		physician		1		1			  2			 10			1.0		2	0.22991
patient		physician		1		1			  2			 10			1.0		3	0.25421
patient		physician		1		1			  2			 10			1.0		4	0.25607
patient		physician		1		1			  2			 10			1.0		5	0.25607
patient		physician		1		1			  2			 20			1.0		1	0.20374
patient		physician		1		1			  2			 20			1.0		2	0.23925
patient		physician		1		1			  2			 20			1.0		3	0.26168
patient		physician		1		1			  2			 20			1.0		4	0.26542
patient		physician		1		1			  2			 20			1.0		5	0.26542
patient		physician		1		1			  2			 50			1.0		1	0.19252
patient		physician		1		1			  2			 50			1.0		2	0.23738
patient		physician		1		1			  2			 50			1.0		3	0.25607
patient		physician		1		1			  2			 50			1.0		4	0.25794
patient		physician		1		1			  2			 50			1.0		5	0.25794
patient		physician		1		1			  2			100			1.0		1	0.18879
patient		physician		1		1			  2			100			1.0		2	0.22991
patient		physician		1		1			  2			100			1.0		3	0.24860
patient		physician		1		1			  2			100			1.0		4	0.25047
patient		physician		1		1			  2			100			1.0		5	0.25234
patient		physician		1		1			  3			  1			1.0		1	0.18505
patient		physician		1		1			  3			  1			1.0		2	0.23551
patient		physician		1		1			  3			  1			1.0		3	0.26355
patient		physician		1		1			  3			  1			1.0		4	0.27850
patient		physician		1		1			  3			  1			1.0		5	0.28598
patient		physician		1		1			  3			  2			1.0		1	0.18692
patient		physician		1		1			  3			  2			1.0		2	0.23551
patient		physician		1		1			  3			  2			1.0		3	0.27850
patient		physician		1		1			  3			  2			1.0		4	0.29159
patient		physician		1		1			  3			  2			1.0		5	0.29533
patient		physician		1		1			  3			  3			1.0		1	0.19252
patient		physician		1		1			  3			  3			1.0		2	0.24112
patient		physician		1		1			  3			  3			1.0		3	0.28224
patient		physician		1		1			  3			  3			1.0		4	0.29907
patient		physician		1		1			  3			  3			1.0		5	0.30093
patient		physician		1		1			  3			  4			1.0		1	0.18692
patient		physician		1		1			  3			  4			1.0		2	0.24299
patient		physician		1		1			  3			  4			1.0		3	0.28224
patient		physician		1		1			  3			  4			1.0		4	0.30467
patient		physician		1		1			  3			  4			1.0		5	0.30467
patient		physician		1		1			  3			  5			1.0		1	0.19626
patient		physician		1		1			  3			  5			1.0		2	0.24112
patient		physician		1		1			  3			  5			1.0		3	0.27850
patient		physician		1		1			  3			  5			1.0		4	0.29720
patient		physician		1		1			  3			  5			1.0		5	0.29720
patient		physician		1		1			  3			 10			1.0		1	0.20187
patient		physician		1		1			  3			 10			1.0		2	0.24112
patient		physician		1		1			  3			 10			1.0		3	0.27850
patient		physician		1		1			  3			 10			1.0		4	0.28785
patient		physician		1		1			  3			 10			1.0		5	0.28785
patient		physician		1		1			  3			 20			1.0		1	0.20000
patient		physician		1		1			  3			 20			1.0		2	0.24299
patient		physician		1		1			  3			 20			1.0		3	0.28411
patient		physician		1		1			  3			 20			1.0		4	0.28972
patient		physician		1		1			  3			 20			1.0		5	0.28972
patient		physician		1		1			  3			 50			1.0		1	0.19252
patient		physician		1		1			  3			 50			1.0		2	0.23738
patient		physician		1		1			  3			 50			1.0		3	0.26916
patient		physician		1		1			  3			 50			1.0		4	0.27664
patient		physician		1		1			  3			 50			1.0		5	0.27664
patient		physician		1		1			  3			100			1.0		1	0.19252
patient		physician		1		1			  3			100			1.0		2	0.23738
patient		physician		1		1			  3			100			1.0		3	0.26916
patient		physician		1		1			  3			100			1.0		4	0.27290
patient		physician		1		1			  3			100			1.0		5	0.27477
patient		physician		1		1			  4			  1			1.0		1	0.18131
patient		physician		1		1			  4			  1			1.0		2	0.23738
patient		physician		1		1			  4			  1			1.0		3	0.26355
patient		physician		1		1			  4			  1			1.0		4	0.28972
patient		physician		1		1			  4			  1			1.0		5	0.30280
patient		physician		1		1			  4			  2			1.0		1	0.18692
patient		physician		1		1			  4			  2			1.0		2	0.23925
patient		physician		1		1			  4			  2			1.0		3	0.28037
patient		physician		1		1			  4			  2			1.0		4	0.30093
patient		physician		1		1			  4			  2			1.0		5	0.31215
patient		physician		1		1			  4			  3			1.0		1	0.17570
patient		physician		1		1			  4			  3			1.0		2	0.24112
patient		physician		1		1			  4			  3			1.0		3	0.28224
patient		physician		1		1			  4			  3			1.0		4	0.30280
patient		physician		1		1			  4			  3			1.0		5	0.31402
patient		physician		1		1			  4			  4			1.0		1	0.17196
patient		physician		1		1			  4			  4			1.0		2	0.23925
patient		physician		1		1			  4			  4			1.0		3	0.28224
patient		physician		1		1			  4			  4			1.0		4	0.30280
patient		physician		1		1			  4			  4			1.0		5	0.31215
patient		physician		1		1			  4			  5			1.0		1	0.17570
patient		physician		1		1			  4			  5			1.0		2	0.24112
patient		physician		1		1			  4			  5			1.0		3	0.28224
patient		physician		1		1			  4			  5			1.0		4	0.29907
patient		physician		1		1			  4			  5			1.0		5	0.31028
patient		physician		1		1			  4			 10			1.0		1	0.18692
patient		physician		1		1			  4			 10			1.0		2	0.24112
patient		physician		1		1			  4			 10			1.0		3	0.27477
patient		physician		1		1			  4			 10			1.0		4	0.28598
patient		physician		1		1			  4			 10			1.0		5	0.28972
patient		physician		1		1			  4			 20			1.0		1	0.18879
patient		physician		1		1			  4			 20			1.0		2	0.23738
patient		physician		1		1			  4			 20			1.0		3	0.28411
patient		physician		1		1			  4			 20			1.0		4	0.29907
patient		physician		1		1			  4			 20			1.0		5	0.30654
patient		physician		1		1			  4			 50			1.0		1	0.19252
patient		physician		1		1			  4			 50			1.0		2	0.23925
patient		physician		1		1			  4			 50			1.0		3	0.27477
patient		physician		1		1			  4			 50			1.0		4	0.28598
patient		physician		1		1			  4			 50			1.0		5	0.29533
patient		physician		1		1			  4			100			1.0		1	0.19439
patient		physician		1		1			  4			100			1.0		2	0.24112
patient		physician		1		1			  4			100			1.0		3	0.27477
patient		physician		1		1			  4			100			1.0		4	0.28785
patient		physician		1		1			  4			100			1.0		5	0.29533
patient		physician		1		1			  5			  1			1.0		1	0.17009
patient		physician		1		1			  5			  1			1.0		2	0.23551
patient		physician		1		1			  5			  1			1.0		3	0.25981
patient		physician		1		1			  5			  1			1.0		4	0.28411
patient		physician		1		1			  5			  1			1.0		5	0.29907
patient		physician		1		1			  5			  2			1.0		1	0.17009
patient		physician		1		1			  5			  2			1.0		2	0.23738
patient		physician		1		1			  5			  2			1.0		3	0.27664
patient		physician		1		1			  5			  2			1.0		4	0.30093
patient		physician		1		1			  5			  2			1.0		5	0.31215
patient		physician		1		1			  5			  3			1.0		1	0.16075
patient		physician		1		1			  5			  3			1.0		2	0.23551
patient		physician		1		1			  5			  3			1.0		3	0.27664
patient		physician		1		1			  5			  3			1.0		4	0.29907
patient		physician		1		1			  5			  3			1.0		5	0.31963
patient		physician		1		1			  5			  4			1.0		1	0.16262
patient		physician		1		1			  5			  4			1.0		2	0.23364
patient		physician		1		1			  5			  4			1.0		3	0.27664
patient		physician		1		1			  5			  4			1.0		4	0.30093
patient		physician		1		1			  5			  4			1.0		5	0.31402
patient		physician		1		1			  5			  5			1.0		1	0.16075
patient		physician		1		1			  5			  5			1.0		2	0.23551
patient		physician		1		1			  5			  5			1.0		3	0.28037
patient		physician		1		1			  5			  5			1.0		4	0.30280
patient		physician		1		1			  5			  5			1.0		5	0.31776
patient		physician		1		1			  5			 10			1.0		1	0.17383
patient		physician		1		1			  5			 10			1.0		2	0.23925
patient		physician		1		1			  5			 10			1.0		3	0.27664
patient		physician		1		1			  5			 10			1.0		4	0.29159
patient		physician		1		1			  5			 10			1.0		5	0.30093
patient		physician		1		1			  5			 20			1.0		1	0.17757
patient		physician		1		1			  5			 20			1.0		2	0.22991
patient		physician		1		1			  5			 20			1.0		3	0.27290
patient		physician		1		1			  5			 20			1.0		4	0.28598
patient		physician		1		1			  5			 20			1.0		5	0.29720
patient		physician		1		1			  5			 50			1.0		1	0.18318
patient		physician		1		1			  5			 50			1.0		2	0.23178
patient		physician		1		1			  5			 50			1.0		3	0.27290
patient		physician		1		1			  5			 50			1.0		4	0.28411
patient		physician		1		1			  5			 50			1.0		5	0.29159
patient		physician		1		1			  5			100			1.0		1	0.18318
patient		physician		1		1			  5			100			1.0		2	0.23178
patient		physician		1		1			  5			100			1.0		3	0.27103
patient		physician		1		1			  5			100			1.0		4	0.28598
patient		physician		1		1			  5			100			1.0		5	0.29720
patient		physician		1		1			 10			  1			1.0		1	0.14766
patient		physician		1		1			 10			  1			1.0		2	0.21495
patient		physician		1		1			 10			  1			1.0		3	0.24860
patient		physician		1		1			 10			  1			1.0		4	0.27664
patient		physician		1		1			 10			  1			1.0		5	0.30841
patient		physician		1		1			 10			  2			1.0		1	0.15888
patient		physician		1		1			 10			  2			1.0		2	0.22056
patient		physician		1		1			 10			  2			1.0		3	0.26542
patient		physician		1		1			 10			  2			1.0		4	0.31215
patient		physician		1		1			 10			  2			1.0		5	0.32710
patient		physician		1		1			 10			  3			1.0		1	0.14766
patient		physician		1		1			 10			  3			1.0		2	0.22056
patient		physician		1		1			 10			  3			1.0		3	0.27850
patient		physician		1		1			 10			  3			1.0		4	0.30467
patient		physician		1		1			 10			  3			1.0		5	0.33458
patient		physician		1		1			 10			  4			1.0		1	0.14766
patient		physician		1		1			 10			  4			1.0		2	0.21495
patient		physician		1		1			 10			  4			1.0		3	0.28037
patient		physician		1		1			 10			  4			1.0		4	0.31215
patient		physician		1		1			 10			  4			1.0		5	0.33645
patient		physician		1		1			 10			  5			1.0		1	0.15140
patient		physician		1		1			 10			  5			1.0		2	0.22056
patient		physician		1		1			 10			  5			1.0		3	0.28785
patient		physician		1		1			 10			  5			1.0		4	0.31589
patient		physician		1		1			 10			  5			1.0		5	0.33832
patient		physician		1		1			 10			 10			1.0		1	0.14953
patient		physician		1		1			 10			 10			1.0		2	0.21121
patient		physician		1		1			 10			 10			1.0		3	0.26916
patient		physician		1		1			 10			 10			1.0		4	0.29533
patient		physician		1		1			 10			 10			1.0		5	0.32710
patient		physician		1		1			 10			 20			1.0		1	0.17383
patient		physician		1		1			 10			 20			1.0		2	0.23364
patient		physician		1		1			 10			 20			1.0		3	0.28037
patient		physician		1		1			 10			 20			1.0		4	0.30093
patient		physician		1		1			 10			 20			1.0		5	0.32336
patient		physician		1		1			 10			 50			1.0		1	0.17757
patient		physician		1		1			 10			 50			1.0		2	0.23738
patient		physician		1		1			 10			 50			1.0		3	0.28411
patient		physician		1		1			 10			 50			1.0		4	0.30093
patient		physician		1		1			 10			 50			1.0		5	0.31776
patient		physician		1		1			 10			100			1.0		1	0.16822
patient		physician		1		1			 10			100			1.0		2	0.22804
patient		physician		1		1			 10			100			1.0		3	0.27477
patient		physician		1		1			 10			100			1.0		4	0.29720
patient		physician		1		1			 10			100			1.0		5	0.31589
patient		physician		1		1			 20			  1			1.0		1	0.13084
patient		physician		1		1			 20			  1			1.0		2	0.17757
patient		physician		1		1			 20			  1			1.0		3	0.22056
patient		physician		1		1			 20			  1			1.0		4	0.24860
patient		physician		1		1			 20			  1			1.0		5	0.27850
patient		physician		1		1			 20			  2			1.0		1	0.11589
patient		physician		1		1			 20			  2			1.0		2	0.17757
patient		physician		1		1			 20			  2			1.0		3	0.22430
patient		physician		1		1			 20			  2			1.0		4	0.25794
patient		physician		1		1			 20			  2			1.0		5	0.27850
patient		physician		1		1			 20			  3			1.0		1	0.12150
patient		physician		1		1			 20			  3			1.0		2	0.18879
patient		physician		1		1			 20			  3			1.0		3	0.22991
patient		physician		1		1			 20			  3			1.0		4	0.25981
patient		physician		1		1			 20			  3			1.0		5	0.28972
patient		physician		1		1			 20			  4			1.0		1	0.12897
patient		physician		1		1			 20			  4			1.0		2	0.18131
patient		physician		1		1			 20			  4			1.0		3	0.24299
patient		physician		1		1			 20			  4			1.0		4	0.27477
patient		physician		1		1			 20			  4			1.0		5	0.30093
patient		physician		1		1			 20			  5			1.0		1	0.13645
patient		physician		1		1			 20			  5			1.0		2	0.18692
patient		physician		1		1			 20			  5			1.0		3	0.24673
patient		physician		1		1			 20			  5			1.0		4	0.27664
patient		physician		1		1			 20			  5			1.0		5	0.30280
patient		physician		1		1			 20			 10			1.0		1	0.14579
patient		physician		1		1			 20			 10			1.0		2	0.20561
patient		physician		1		1			 20			 10			1.0		3	0.23925
patient		physician		1		1			 20			 10			1.0		4	0.27477
patient		physician		1		1			 20			 10			1.0		5	0.30467
patient		physician		1		1			 20			 20			1.0		1	0.15514
patient		physician		1		1			 20			 20			1.0		2	0.20561
patient		physician		1		1			 20			 20			1.0		3	0.24299
patient		physician		1		1			 20			 20			1.0		4	0.27103
patient		physician		1		1			 20			 20			1.0		5	0.31776
patient		physician		1		1			 20			 50			1.0		1	0.16075
patient		physician		1		1			 20			 50			1.0		2	0.20748
patient		physician		1		1			 20			 50			1.0		3	0.25234
patient		physician		1		1			 20			 50			1.0		4	0.28224
patient		physician		1		1			 20			 50			1.0		5	0.31776
patient		physician		1		1			 20			100			1.0		1	0.15701
patient		physician		1		1			 20			100			1.0		2	0.20935
patient		physician		1		1			 20			100			1.0		3	0.25794
patient		physician		1		1			 20			100			1.0		4	0.27664
patient		physician		1		1			 20			100			1.0		5	0.31028
patient		physician		1		1			 50			  1			1.0		1	0.10467
patient		physician		1		1			 50			  1			1.0		2	0.14579
patient		physician		1		1			 50			  1			1.0		3	0.18505
patient		physician		1		1			 50			  1			1.0		4	0.22991
patient		physician		1		1			 50			  1			1.0		5	0.25981
patient		physician		1		1			 50			  2			1.0		1	0.08785
patient		physician		1		1			 50			  2			1.0		2	0.13458
patient		physician		1		1			 50			  2			1.0		3	0.17570
patient		physician		1		1			 50			  2			1.0		4	0.21869
patient		physician		1		1			 50			  2			1.0		5	0.23925
patient		physician		1		1			 50			  3			1.0		1	0.07664
patient		physician		1		1			 50			  3			1.0		2	0.11402
patient		physician		1		1			 50			  3			1.0		3	0.17196
patient		physician		1		1			 50			  3			1.0		4	0.19813
patient		physician		1		1			 50			  3			1.0		5	0.22617
patient		physician		1		1			 50			  4			1.0		1	0.07664
patient		physician		1		1			 50			  4			1.0		2	0.11028
patient		physician		1		1			 50			  4			1.0		3	0.17757
patient		physician		1		1			 50			  4			1.0		4	0.21308
patient		physician		1		1			 50			  4			1.0		5	0.23925
patient		physician		1		1			 50			  5			1.0		1	0.07850
patient		physician		1		1			 50			  5			1.0		2	0.11776
patient		physician		1		1			 50			  5			1.0		3	0.18318
patient		physician		1		1			 50			  5			1.0		4	0.20748
patient		physician		1		1			 50			  5			1.0		5	0.23738
patient		physician		1		1			 50			 10			1.0		1	0.08785
patient		physician		1		1			 50			 10			1.0		2	0.14206
patient		physician		1		1			 50			 10			1.0		3	0.18318
patient		physician		1		1			 50			 10			1.0		4	0.21308
patient		physician		1		1			 50			 10			1.0		5	0.24486
patient		physician		1		1			 50			 20			1.0		1	0.10467
patient		physician		1		1			 50			 20			1.0		2	0.16449
patient		physician		1		1			 50			 20			1.0		3	0.21682
patient		physician		1		1			 50			 20			1.0		4	0.24673
patient		physician		1		1			 50			 20			1.0		5	0.28037
patient		physician		1		1			 50			 50			1.0		1	0.10841
patient		physician		1		1			 50			 50			1.0		2	0.14953
patient		physician		1		1			 50			 50			1.0		3	0.19626
patient		physician		1		1			 50			 50			1.0		4	0.23364
patient		physician		1		1			 50			 50			1.0		5	0.27477
patient		physician		1		1			 50			100			1.0		1	0.11028
patient		physician		1		1			 50			100			1.0		2	0.15888
patient		physician		1		1			 50			100			1.0		3	0.21495
patient		physician		1		1			 50			100			1.0		4	0.24112
patient		physician		1		1			 50			100			1.0		5	0.27664
patient		physician		1		1			100			  1			1.0		1	0.09720
patient		physician		1		1			100			  1			1.0		2	0.14393
patient		physician		1		1			100			  1			1.0		3	0.18131
patient		physician		1		1			100			  1			1.0		4	0.21308
patient		physician		1		1			100			  1			1.0		5	0.24112
patient		physician		1		1			100			  2			1.0		1	0.08598
patient		physician		1		1			100			  2			1.0		2	0.13084
patient		physician		1		1			100			  2			1.0		3	0.16075
patient		physician		1		1			100			  2			1.0		4	0.19439
patient		physician		1		1			100			  2			1.0		5	0.21682
patient		physician		1		1			100			  3			1.0		1	0.06916
patient		physician		1		1			100			  3			1.0		2	0.10467
patient		physician		1		1			100			  3			1.0		3	0.14393
patient		physician		1		1			100			  3			1.0		4	0.17009
patient		physician		1		1			100			  3			1.0		5	0.19065
patient		physician		1		1			100			  4			1.0		1	0.06916
patient		physician		1		1			100			  4			1.0		2	0.09346
patient		physician		1		1			100			  4			1.0		3	0.14206
patient		physician		1		1			100			  4			1.0		4	0.17196
patient		physician		1		1			100			  4			1.0		5	0.19065
patient		physician		1		1			100			  5			1.0		1	0.06916
patient		physician		1		1			100			  5			1.0		2	0.09346
patient		physician		1		1			100			  5			1.0		3	0.14206
patient		physician		1		1			100			  5			1.0		4	0.16636
patient		physician		1		1			100			  5			1.0		5	0.19252
patient		physician		1		1			100			 10			1.0		1	0.04860
patient		physician		1		1			100			 10			1.0		2	0.08224
patient		physician		1		1			100			 10			1.0		3	0.11589
patient		physician		1		1			100			 10			1.0		4	0.14206
patient		physician		1		1			100			 10			1.0		5	0.16636
patient		physician		1		1			100			 20			1.0		1	0.07290
patient		physician		1		1			100			 20			1.0		2	0.10467
patient		physician		1		1			100			 20			1.0		3	0.13832
patient		physician		1		1			100			 20			1.0		4	0.15327
patient		physician		1		1			100			 20			1.0		5	0.18879
patient		physician		1		1			100			 50			1.0		1	0.07103
patient		physician		1		1			100			 50			1.0		2	0.10093
patient		physician		1		1			100			 50			1.0		3	0.13084
patient		physician		1		1			100			 50			1.0		4	0.15701
patient		physician		1		1			100			 50			1.0		5	0.18879
patient		physician		1		1			100			100			1.0		1	0.06729
patient		physician		1		1			100			100			1.0		2	0.09720
patient		physician		1		1			100			100			1.0		3	0.13458
patient		physician		1		1			100			100			1.0		4	0.15888
patient		physician		1		1			100			100			1.0		5	0.17944
physician		patient		1		1			  1			  1			1.0		1	0.21869
physician		patient		1		1			  1			  1			1.0		2	0.31402
physician		patient		1		1			  1			  1			1.0		3	0.36075
physician		patient		1		1			  1			  1			1.0		4	0.37009
physician		patient		1		1			  1			  1			1.0		5	0.37944
physician		patient		1		1			  1			  2			1.0		1	0.22056
physician		patient		1		1			  1			  2			1.0		2	0.31963
physician		patient		1		1			  1			  2			1.0		3	0.36449
physician		patient		1		1			  1			  2			1.0		4	0.37383
physician		patient		1		1			  1			  2			1.0		5	0.38318
physician		patient		1		1			  1			  3			1.0		1	0.22430
physician		patient		1		1			  1			  3			1.0		2	0.32336
physician		patient		1		1			  1			  3			1.0		3	0.36822
physician		patient		1		1			  1			  3			1.0		4	0.37757
physician		patient		1		1			  1			  3			1.0		5	0.38692
physician		patient		1		1			  1			  4			1.0		1	0.22430
physician		patient		1		1			  1			  4			1.0		2	0.32336
physician		patient		1		1			  1			  4			1.0		3	0.36822
physician		patient		1		1			  1			  4			1.0		4	0.37757
physician		patient		1		1			  1			  4			1.0		5	0.38692
physician		patient		1		1			  1			  5			1.0		1	0.22430
physician		patient		1		1			  1			  5			1.0		2	0.32336
physician		patient		1		1			  1			  5			1.0		3	0.36822
physician		patient		1		1			  1			  5			1.0		4	0.37757
physician		patient		1		1			  1			  5			1.0		5	0.38692
physician		patient		1		1			  1			 10			1.0		1	0.22243
physician		patient		1		1			  1			 10			1.0		2	0.32336
physician		patient		1		1			  1			 10			1.0		3	0.37009
physician		patient		1		1			  1			 10			1.0		4	0.37944
physician		patient		1		1			  1			 10			1.0		5	0.38879
physician		patient		1		1			  1			 20			1.0		1	0.22430
physician		patient		1		1			  1			 20			1.0		2	0.32336
physician		patient		1		1			  1			 20			1.0		3	0.37009
physician		patient		1		1			  1			 20			1.0		4	0.37944
physician		patient		1		1			  1			 20			1.0		5	0.38879
physician		patient		1		1			  1			 50			1.0		1	0.22430
physician		patient		1		1			  1			 50			1.0		2	0.32523
physician		patient		1		1			  1			 50			1.0		3	0.37009
physician		patient		1		1			  1			 50			1.0		4	0.37944
physician		patient		1		1			  1			 50			1.0		5	0.38879
physician		patient		1		1			  1			100			1.0		1	0.22243
physician		patient		1		1			  1			100			1.0		2	0.32150
physician		patient		1		1			  1			100			1.0		3	0.36636
physician		patient		1		1			  1			100			1.0		4	0.37570
physician		patient		1		1			  1			100			1.0		5	0.38505
physician		patient		1		1			  2			  1			1.0		1	0.18692
physician		patient		1		1			  2			  1			1.0		2	0.30654
physician		patient		1		1			  2			  1			1.0		3	0.35514
physician		patient		1		1			  2			  1			1.0		4	0.37757
physician		patient		1		1			  2			  1			1.0		5	0.39065
physician		patient		1		1			  2			  2			1.0		1	0.19065
physician		patient		1		1			  2			  2			1.0		2	0.29907
physician		patient		1		1			  2			  2			1.0		3	0.35888
physician		patient		1		1			  2			  2			1.0		4	0.38318
physician		patient		1		1			  2			  2			1.0		5	0.39439
physician		patient		1		1			  2			  3			1.0		1	0.19626
physician		patient		1		1			  2			  3			1.0		2	0.31215
physician		patient		1		1			  2			  3			1.0		3	0.36636
physician		patient		1		1			  2			  3			1.0		4	0.39252
physician		patient		1		1			  2			  3			1.0		5	0.40748
physician		patient		1		1			  2			  4			1.0		1	0.19439
physician		patient		1		1			  2			  4			1.0		2	0.31215
physician		patient		1		1			  2			  4			1.0		3	0.36449
physician		patient		1		1			  2			  4			1.0		4	0.38879
physician		patient		1		1			  2			  4			1.0		5	0.40374
physician		patient		1		1			  2			  5			1.0		1	0.19813
physician		patient		1		1			  2			  5			1.0		2	0.31215
physician		patient		1		1			  2			  5			1.0		3	0.36449
physician		patient		1		1			  2			  5			1.0		4	0.38692
physician		patient		1		1			  2			  5			1.0		5	0.40187
physician		patient		1		1			  2			 10			1.0		1	0.19813
physician		patient		1		1			  2			 10			1.0		2	0.31028
physician		patient		1		1			  2			 10			1.0		3	0.36636
physician		patient		1		1			  2			 10			1.0		4	0.38692
physician		patient		1		1			  2			 10			1.0		5	0.40000
physician		patient		1		1			  2			 20			1.0		1	0.21121
physician		patient		1		1			  2			 20			1.0		2	0.31963
physician		patient		1		1			  2			 20			1.0		3	0.37570
physician		patient		1		1			  2			 20			1.0		4	0.39626
physician		patient		1		1			  2			 20			1.0		5	0.40935
physician		patient		1		1			  2			 50			1.0		1	0.22430
physician		patient		1		1			  2			 50			1.0		2	0.32897
physician		patient		1		1			  2			 50			1.0		3	0.37757
physician		patient		1		1			  2			 50			1.0		4	0.39626
physician		patient		1		1			  2			 50			1.0		5	0.40935
physician		patient		1		1			  2			100			1.0		1	0.22430
physician		patient		1		1			  2			100			1.0		2	0.33084
physician		patient		1		1			  2			100			1.0		3	0.37757
physician		patient		1		1			  2			100			1.0		4	0.39439
physician		patient		1		1			  2			100			1.0		5	0.40935
physician		patient		1		1			  3			  1			1.0		1	0.17944
physician		patient		1		1			  3			  1			1.0		2	0.29159
physician		patient		1		1			  3			  1			1.0		3	0.33645
physician		patient		1		1			  3			  1			1.0		4	0.35701
physician		patient		1		1			  3			  1			1.0		5	0.38692
physician		patient		1		1			  3			  2			1.0		1	0.18318
physician		patient		1		1			  3			  2			1.0		2	0.28037
physician		patient		1		1			  3			  2			1.0		3	0.34019
physician		patient		1		1			  3			  2			1.0		4	0.36075
physician		patient		1		1			  3			  2			1.0		5	0.38692
physician		patient		1		1			  3			  3			1.0		1	0.17570
physician		patient		1		1			  3			  3			1.0		2	0.28037
physician		patient		1		1			  3			  3			1.0		3	0.34579
physician		patient		1		1			  3			  3			1.0		4	0.38131
physician		patient		1		1			  3			  3			1.0		5	0.40187
physician		patient		1		1			  3			  4			1.0		1	0.18131
physician		patient		1		1			  3			  4			1.0		2	0.28411
physician		patient		1		1			  3			  4			1.0		3	0.34393
physician		patient		1		1			  3			  4			1.0		4	0.37570
physician		patient		1		1			  3			  4			1.0		5	0.39626
physician		patient		1		1			  3			  5			1.0		1	0.18318
physician		patient		1		1			  3			  5			1.0		2	0.28785
physician		patient		1		1			  3			  5			1.0		3	0.34766
physician		patient		1		1			  3			  5			1.0		4	0.37944
physician		patient		1		1			  3			  5			1.0		5	0.40374
physician		patient		1		1			  3			 10			1.0		1	0.18505
physician		patient		1		1			  3			 10			1.0		2	0.30093
physician		patient		1		1			  3			 10			1.0		3	0.35327
physician		patient		1		1			  3			 10			1.0		4	0.38131
physician		patient		1		1			  3			 10			1.0		5	0.40561
physician		patient		1		1			  3			 20			1.0		1	0.19439
physician		patient		1		1			  3			 20			1.0		2	0.29907
physician		patient		1		1			  3			 20			1.0		3	0.36262
physician		patient		1		1			  3			 20			1.0		4	0.39252
physician		patient		1		1			  3			 20			1.0		5	0.40561
physician		patient		1		1			  3			 50			1.0		1	0.20561
physician		patient		1		1			  3			 50			1.0		2	0.31776
physician		patient		1		1			  3			 50			1.0		3	0.37196
physician		patient		1		1			  3			 50			1.0		4	0.40187
physician		patient		1		1			  3			 50			1.0		5	0.41308
physician		patient		1		1			  3			100			1.0		1	0.21308
physician		patient		1		1			  3			100			1.0		2	0.32523
physician		patient		1		1			  3			100			1.0		3	0.37196
physician		patient		1		1			  3			100			1.0		4	0.40187
physician		patient		1		1			  3			100			1.0		5	0.41682
physician		patient		1		1			  4			  1			1.0		1	0.16822
physician		patient		1		1			  4			  1			1.0		2	0.28598
physician		patient		1		1			  4			  1			1.0		3	0.32897
physician		patient		1		1			  4			  1			1.0		4	0.35140
physician		patient		1		1			  4			  1			1.0		5	0.37757
physician		patient		1		1			  4			  2			1.0		1	0.18131
physician		patient		1		1			  4			  2			1.0		2	0.27850
physician		patient		1		1			  4			  2			1.0		3	0.32523
physician		patient		1		1			  4			  2			1.0		4	0.34579
physician		patient		1		1			  4			  2			1.0		5	0.37383
physician		patient		1		1			  4			  3			1.0		1	0.17196
physician		patient		1		1			  4			  3			1.0		2	0.27477
physician		patient		1		1			  4			  3			1.0		3	0.32710
physician		patient		1		1			  4			  3			1.0		4	0.35327
physician		patient		1		1			  4			  3			1.0		5	0.38131
physician		patient		1		1			  4			  4			1.0		1	0.17383
physician		patient		1		1			  4			  4			1.0		2	0.27477
physician		patient		1		1			  4			  4			1.0		3	0.32523
physician		patient		1		1			  4			  4			1.0		4	0.35140
physician		patient		1		1			  4			  4			1.0		5	0.37944
physician		patient		1		1			  4			  5			1.0		1	0.17196
physician		patient		1		1			  4			  5			1.0		2	0.26729
physician		patient		1		1			  4			  5			1.0		3	0.32336
physician		patient		1		1			  4			  5			1.0		4	0.35327
physician		patient		1		1			  4			  5			1.0		5	0.38318
physician		patient		1		1			  4			 10			1.0		1	0.17757
physician		patient		1		1			  4			 10			1.0		2	0.28411
physician		patient		1		1			  4			 10			1.0		3	0.33271
physician		patient		1		1			  4			 10			1.0		4	0.36449
physician		patient		1		1			  4			 10			1.0		5	0.39439
physician		patient		1		1			  4			 20			1.0		1	0.19065
physician		patient		1		1			  4			 20			1.0		2	0.29159
physician		patient		1		1			  4			 20			1.0		3	0.34579
physician		patient		1		1			  4			 20			1.0		4	0.37757
physician		patient		1		1			  4			 20			1.0		5	0.39439
physician		patient		1		1			  4			 50			1.0		1	0.19626
physician		patient		1		1			  4			 50			1.0		2	0.30093
physician		patient		1		1			  4			 50			1.0		3	0.34393
physician		patient		1		1			  4			 50			1.0		4	0.38131
physician		patient		1		1			  4			 50			1.0		5	0.39626
physician		patient		1		1			  4			100			1.0		1	0.20187
physician		patient		1		1			  4			100			1.0		2	0.30841
physician		patient		1		1			  4			100			1.0		3	0.34766
physician		patient		1		1			  4			100			1.0		4	0.38318
physician		patient		1		1			  4			100			1.0		5	0.39439
physician		patient		1		1			  5			  1			1.0		1	0.15888
physician		patient		1		1			  5			  1			1.0		2	0.27477
physician		patient		1		1			  5			  1			1.0		3	0.31589
physician		patient		1		1			  5			  1			1.0		4	0.35140
physician		patient		1		1			  5			  1			1.0		5	0.37570
physician		patient		1		1			  5			  2			1.0		1	0.16822
physician		patient		1		1			  5			  2			1.0		2	0.27290
physician		patient		1		1			  5			  2			1.0		3	0.31589
physician		patient		1		1			  5			  2			1.0		4	0.34393
physician		patient		1		1			  5			  2			1.0		5	0.37009
physician		patient		1		1			  5			  3			1.0		1	0.16262
physician		patient		1		1			  5			  3			1.0		2	0.26916
physician		patient		1		1			  5			  3			1.0		3	0.31589
physician		patient		1		1			  5			  3			1.0		4	0.34766
physician		patient		1		1			  5			  3			1.0		5	0.37570
physician		patient		1		1			  5			  4			1.0		1	0.17009
physician		patient		1		1			  5			  4			1.0		2	0.27290
physician		patient		1		1			  5			  4			1.0		3	0.31402
physician		patient		1		1			  5			  4			1.0		4	0.34393
physician		patient		1		1			  5			  4			1.0		5	0.37009
physician		patient		1		1			  5			  5			1.0		1	0.16449
physician		patient		1		1			  5			  5			1.0		2	0.26542
physician		patient		1		1			  5			  5			1.0		3	0.31028
physician		patient		1		1			  5			  5			1.0		4	0.33832
physician		patient		1		1			  5			  5			1.0		5	0.37383
physician		patient		1		1			  5			 10			1.0		1	0.16636
physician		patient		1		1			  5			 10			1.0		2	0.26916
physician		patient		1		1			  5			 10			1.0		3	0.31402
physician		patient		1		1			  5			 10			1.0		4	0.34766
physician		patient		1		1			  5			 10			1.0		5	0.38505
physician		patient		1		1			  5			 20			1.0		1	0.17570
physician		patient		1		1			  5			 20			1.0		2	0.27664
physician		patient		1		1			  5			 20			1.0		3	0.32150
physician		patient		1		1			  5			 20			1.0		4	0.35888
physician		patient		1		1			  5			 20			1.0		5	0.38131
physician		patient		1		1			  5			 50			1.0		1	0.18505
physician		patient		1		1			  5			 50			1.0		2	0.28972
physician		patient		1		1			  5			 50			1.0		3	0.34019
physician		patient		1		1			  5			 50			1.0		4	0.37196
physician		patient		1		1			  5			 50			1.0		5	0.39252
physician		patient		1		1			  5			100			1.0		1	0.19065
physician		patient		1		1			  5			100			1.0		2	0.30280
physician		patient		1		1			  5			100			1.0		3	0.33645
physician		patient		1		1			  5			100			1.0		4	0.37383
physician		patient		1		1			  5			100			1.0		5	0.38692
physician		patient		1		1			 10			  1			1.0		1	0.15701
physician		patient		1		1			 10			  1			1.0		2	0.27103
physician		patient		1		1			 10			  1			1.0		3	0.31028
physician		patient		1		1			 10			  1			1.0		4	0.35140
physician		patient		1		1			 10			  1			1.0		5	0.37570
physician		patient		1		1			 10			  2			1.0		1	0.16262
physician		patient		1		1			 10			  2			1.0		2	0.26168
physician		patient		1		1			 10			  2			1.0		3	0.30841
physician		patient		1		1			 10			  2			1.0		4	0.34019
physician		patient		1		1			 10			  2			1.0		5	0.36449
physician		patient		1		1			 10			  3			1.0		1	0.15514
physician		patient		1		1			 10			  3			1.0		2	0.25607
physician		patient		1		1			 10			  3			1.0		3	0.30093
physician		patient		1		1			 10			  3			1.0		4	0.34019
physician		patient		1		1			 10			  3			1.0		5	0.36449
physician		patient		1		1			 10			  4			1.0		1	0.15514
physician		patient		1		1			 10			  4			1.0		2	0.25607
physician		patient		1		1			 10			  4			1.0		3	0.29720
physician		patient		1		1			 10			  4			1.0		4	0.33458
physician		patient		1		1			 10			  4			1.0		5	0.35701
physician		patient		1		1			 10			  5			1.0		1	0.14953
physician		patient		1		1			 10			  5			1.0		2	0.25234
physician		patient		1		1			 10			  5			1.0		3	0.29159
physician		patient		1		1			 10			  5			1.0		4	0.32710
physician		patient		1		1			 10			  5			1.0		5	0.35327
physician		patient		1		1			 10			 10			1.0		1	0.15140
physician		patient		1		1			 10			 10			1.0		2	0.24486
physician		patient		1		1			 10			 10			1.0		3	0.28785
physician		patient		1		1			 10			 10			1.0		4	0.32710
physician		patient		1		1			 10			 10			1.0		5	0.35140
physician		patient		1		1			 10			 20			1.0		1	0.14393
physician		patient		1		1			 10			 20			1.0		2	0.23738
physician		patient		1		1			 10			 20			1.0		3	0.29159
physician		patient		1		1			 10			 20			1.0		4	0.32710
physician		patient		1		1			 10			 20			1.0		5	0.34953
physician		patient		1		1			 10			 50			1.0		1	0.15140
physician		patient		1		1			 10			 50			1.0		2	0.24860
physician		patient		1		1			 10			 50			1.0		3	0.28972
physician		patient		1		1			 10			 50			1.0		4	0.32897
physician		patient		1		1			 10			 50			1.0		5	0.35888
physician		patient		1		1			 10			100			1.0		1	0.16075
physician		patient		1		1			 10			100			1.0		2	0.26542
physician		patient		1		1			 10			100			1.0		3	0.30467
physician		patient		1		1			 10			100			1.0		4	0.33271
physician		patient		1		1			 10			100			1.0		5	0.36075
physician		patient		1		1			 20			  1			1.0		1	0.15701
physician		patient		1		1			 20			  1			1.0		2	0.27103
physician		patient		1		1			 20			  1			1.0		3	0.31028
physician		patient		1		1			 20			  1			1.0		4	0.34766
physician		patient		1		1			 20			  1			1.0		5	0.37570
physician		patient		1		1			 20			  2			1.0		1	0.16262
physician		patient		1		1			 20			  2			1.0		2	0.26168
physician		patient		1		1			 20			  2			1.0		3	0.30467
physician		patient		1		1			 20			  2			1.0		4	0.33832
physician		patient		1		1			 20			  2			1.0		5	0.36449
physician		patient		1		1			 20			  3			1.0		1	0.15514
physician		patient		1		1			 20			  3			1.0		2	0.25607
physician		patient		1		1			 20			  3			1.0		3	0.29720
physician		patient		1		1			 20			  3			1.0		4	0.33832
physician		patient		1		1			 20			  3			1.0		5	0.36449
physician		patient		1		1			 20			  4			1.0		1	0.15514
physician		patient		1		1			 20			  4			1.0		2	0.25607
physician		patient		1		1			 20			  4			1.0		3	0.29346
physician		patient		1		1			 20			  4			1.0		4	0.33271
physician		patient		1		1			 20			  4			1.0		5	0.35701
physician		patient		1		1			 20			  5			1.0		1	0.14953
physician		patient		1		1			 20			  5			1.0		2	0.25234
physician		patient		1		1			 20			  5			1.0		3	0.28785
physician		patient		1		1			 20			  5			1.0		4	0.32523
physician		patient		1		1			 20			  5			1.0		5	0.35327
physician		patient		1		1			 20			 10			1.0		1	0.14766
physician		patient		1		1			 20			 10			1.0		2	0.23738
physician		patient		1		1			 20			 10			1.0		3	0.27664
physician		patient		1		1			 20			 10			1.0		4	0.32523
physician		patient		1		1			 20			 10			1.0		5	0.34953
physician		patient		1		1			 20			 20			1.0		1	0.13271
physician		patient		1		1			 20			 20			1.0		2	0.22617
physician		patient		1		1			 20			 20			1.0		3	0.26542
physician		patient		1		1			 20			 20			1.0		4	0.31589
physician		patient		1		1			 20			 20			1.0		5	0.34019
physician		patient		1		1			 20			 50			1.0		1	0.11963
physician		patient		1		1			 20			 50			1.0		2	0.21308
physician		patient		1		1			 20			 50			1.0		3	0.26729
physician		patient		1		1			 20			 50			1.0		4	0.30093
physician		patient		1		1			 20			 50			1.0		5	0.33084
physician		patient		1		1			 20			100			1.0		1	0.12897
physician		patient		1		1			 20			100			1.0		2	0.22056
physician		patient		1		1			 20			100			1.0		3	0.27850
physician		patient		1		1			 20			100			1.0		4	0.31028
physician		patient		1		1			 20			100			1.0		5	0.33271
physician		patient		1		1			 50			  1			1.0		1	0.15701
physician		patient		1		1			 50			  1			1.0		2	0.27103
physician		patient		1		1			 50			  1			1.0		3	0.31028
physician		patient		1		1			 50			  1			1.0		4	0.34766
physician		patient		1		1			 50			  1			1.0		5	0.37570
physician		patient		1		1			 50			  2			1.0		1	0.16262
physician		patient		1		1			 50			  2			1.0		2	0.26168
physician		patient		1		1			 50			  2			1.0		3	0.30467
physician		patient		1		1			 50			  2			1.0		4	0.33832
physician		patient		1		1			 50			  2			1.0		5	0.36449
physician		patient		1		1			 50			  3			1.0		1	0.15514
physician		patient		1		1			 50			  3			1.0		2	0.25607
physician		patient		1		1			 50			  3			1.0		3	0.29720
physician		patient		1		1			 50			  3			1.0		4	0.33832
physician		patient		1		1			 50			  3			1.0		5	0.36449
physician		patient		1		1			 50			  4			1.0		1	0.15514
physician		patient		1		1			 50			  4			1.0		2	0.25607
physician		patient		1		1			 50			  4			1.0		3	0.29346
physician		patient		1		1			 50			  4			1.0		4	0.33271
physician		patient		1		1			 50			  4			1.0		5	0.35701
physician		patient		1		1			 50			  5			1.0		1	0.14953
physician		patient		1		1			 50			  5			1.0		2	0.25234
physician		patient		1		1			 50			  5			1.0		3	0.28785
physician		patient		1		1			 50			  5			1.0		4	0.32523
physician		patient		1		1			 50			  5			1.0		5	0.35327
physician		patient		1		1			 50			 10			1.0		1	0.14766
physician		patient		1		1			 50			 10			1.0		2	0.23738
physician		patient		1		1			 50			 10			1.0		3	0.27664
physician		patient		1		1			 50			 10			1.0		4	0.32336
physician		patient		1		1			 50			 10			1.0		5	0.34766
physician		patient		1		1			 50			 20			1.0		1	0.13271
physician		patient		1		1			 50			 20			1.0		2	0.22430
physician		patient		1		1			 50			 20			1.0		3	0.26355
physician		patient		1		1			 50			 20			1.0		4	0.31402
physician		patient		1		1			 50			 20			1.0		5	0.33832
physician		patient		1		1			 50			 50			1.0		1	0.10841
physician		patient		1		1			 50			 50			1.0		2	0.20000
physician		patient		1		1			 50			 50			1.0		3	0.25234
physician		patient		1		1			 50			 50			1.0		4	0.28598
physician		patient		1		1			 50			 50			1.0		5	0.30841
physician		patient		1		1			 50			100			1.0		1	0.09346
physician		patient		1		1			 50			100			1.0		2	0.17383
physician		patient		1		1			 50			100			1.0		3	0.22243
physician		patient		1		1			 50			100			1.0		4	0.27290
physician		patient		1		1			 50			100			1.0		5	0.30280
physician		patient		1		1			100			  1			1.0		1	0.15701
physician		patient		1		1			100			  1			1.0		2	0.27103
physician		patient		1		1			100			  1			1.0		3	0.31028
physician		patient		1		1			100			  1			1.0		4	0.34766
physician		patient		1		1			100			  1			1.0		5	0.37570
physician		patient		1		1			100			  2			1.0		1	0.16262
physician		patient		1		1			100			  2			1.0		2	0.26168
physician		patient		1		1			100			  2			1.0		3	0.30467
physician		patient		1		1			100			  2			1.0		4	0.33832
physician		patient		1		1			100			  2			1.0		5	0.36449
physician		patient		1		1			100			  3			1.0		1	0.15514
physician		patient		1		1			100			  3			1.0		2	0.25607
physician		patient		1		1			100			  3			1.0		3	0.29720
physician		patient		1		1			100			  3			1.0		4	0.33832
physician		patient		1		1			100			  3			1.0		5	0.36449
physician		patient		1		1			100			  4			1.0		1	0.15514
physician		patient		1		1			100			  4			1.0		2	0.25607
physician		patient		1		1			100			  4			1.0		3	0.29346
physician		patient		1		1			100			  4			1.0		4	0.33271
physician		patient		1		1			100			  4			1.0		5	0.35701
physician		patient		1		1			100			  5			1.0		1	0.14953
physician		patient		1		1			100			  5			1.0		2	0.25234
physician		patient		1		1			100			  5			1.0		3	0.28785
physician		patient		1		1			100			  5			1.0		4	0.32523
physician		patient		1		1			100			  5			1.0		5	0.35327
physician		patient		1		1			100			 10			1.0		1	0.14766
physician		patient		1		1			100			 10			1.0		2	0.23738
physician		patient		1		1			100			 10			1.0		3	0.27664
physician		patient		1		1			100			 10			1.0		4	0.32336
physician		patient		1		1			100			 10			1.0		5	0.34766
physician		patient		1		1			100			 20			1.0		1	0.13271
physician		patient		1		1			100			 20			1.0		2	0.22430
physician		patient		1		1			100			 20			1.0		3	0.26355
physician		patient		1		1			100			 20			1.0		4	0.31402
physician		patient		1		1			100			 20			1.0		5	0.33832
physician		patient		1		1			100			 50			1.0		1	0.10841
physician		patient		1		1			100			 50			1.0		2	0.20000
physician		patient		1		1			100			 50			1.0		3	0.25047
physician		patient		1		1			100			 50			1.0		4	0.28411
physician		patient		1		1			100			 50			1.0		5	0.30841
physician		patient		1		1			100			100			1.0		1	0.09533
physician		patient		1		1			100			100			1.0		2	0.17009
physician		patient		1		1			100			100			1.0		3	0.22056
physician		patient		1		1			100			100			1.0		4	0.26729
physician		patient		1		1			100			100			1.0		5	0.29159


==> performance/Cutoffdate/markov_hr.txt <==
N	Markov_HR
1       0.20187
2       0.29720
3       0.33832
4       0.37757
5       0.39252


==> performance/Cutoffdate_evan_allterms/cutoffdate_0626/markov.txt <==
Top-N   combined_HR
   1    0.20525    
   2    0.31327    
   3    0.34105    
   4    0.36883    
   5    0.38117    


==> performance/Cutoffdate_evan_allterms/cutoffdate_0718/markov.txt <==
Top-N   combined_HR
   1    0.20954    
   2    0.29191    
   3    0.32514    
   4    0.34104    
   5    0.34827    


==> performance/Cutoffdate_evan_allterms/cutoffdate_0903/markov.txt <==
Top-N   combined_HR
   1    0.19324
   2    0.27053    
   3    0.30435    
   4    0.33092    
   5    0.36473    


==> performance/Cutoffdate_evan_allterms/evan_model_only_hr_cutoffdate.txt <==
obj_coterm_find	obj_coterm_from		obj_1stcol_self	obj_2ndcol_self		num_sim_obj_1stcol	num_sim_obj_2ndcol	CF_weight	N	HR
patient		physician		0		0			  1			  1			1.0		1	0.20748
patient		physician		0		0			  1			  1			1.0		2	0.24486
patient		physician		0		0			  1			  1			1.0		3	0.25607
patient		physician		0		0			  1			  1			1.0		4	0.25794
patient		physician		0		0			  1			  1			1.0		5	0.25981
patient		physician		0		0			  1			  2			1.0		1	0.21682
patient		physician		0		0			  1			  2			1.0		2	0.24486
patient		physician		0		0			  1			  2			1.0		3	0.26168
patient		physician		0		0			  1			  2			1.0		4	0.26542
patient		physician		0		0			  1			  2			1.0		5	0.26916
patient		physician		0		0			  1			  3			1.0		1	0.21869
patient		physician		0		0			  1			  3			1.0		2	0.25047
patient		physician		0		0			  1			  3			1.0		3	0.26355
patient		physician		0		0			  1			  3			1.0		4	0.26542
patient		physician		0		0			  1			  3			1.0		5	0.26729
patient		physician		0		0			  1			  4			1.0		1	0.21869
patient		physician		0		0			  1			  4			1.0		2	0.25234
patient		physician		0		0			  1			  4			1.0		3	0.26355
patient		physician		0		0			  1			  4			1.0		4	0.26542
patient		physician		0		0			  1			  4			1.0		5	0.26729
patient		physician		0		0			  1			  5			1.0		1	0.21495
patient		physician		0		0			  1			  5			1.0		2	0.24860
patient		physician		0		0			  1			  5			1.0		3	0.25981
patient		physician		0		0			  1			  5			1.0		4	0.26168
patient		physician		0		0			  1			  5			1.0		5	0.26355
patient		physician		0		0			  1			 10			1.0		1	0.21121
patient		physician		0		0			  1			 10			1.0		2	0.24299
patient		physician		0		0			  1			 10			1.0		3	0.25607
patient		physician		0		0			  1			 10			1.0		4	0.25981
patient		physician		0		0			  1			 10			1.0		5	0.26168
patient		physician		0		0			  1			 20			1.0		1	0.21121
patient		physician		0		0			  1			 20			1.0		2	0.24112
patient		physician		0		0			  1			 20			1.0		3	0.24860
patient		physician		0		0			  1			 20			1.0		4	0.25047
patient		physician		0		0			  1			 20			1.0		5	0.25234
patient		physician		0		0			  1			 50			1.0		1	0.20187
patient		physician		0		0			  1			 50			1.0		2	0.23364
patient		physician		0		0			  1			 50			1.0		3	0.24299
patient		physician		0		0			  1			 50			1.0		4	0.24486
patient		physician		0		0			  1			 50			1.0		5	0.24673
patient		physician		0		0			  1			100			1.0		1	0.19439
patient		physician		0		0			  1			100			1.0		2	0.22804
patient		physician		0		0			  1			100			1.0		3	0.23364
patient		physician		0		0			  1			100			1.0		4	0.23551
patient		physician		0		0			  1			100			1.0		5	0.23925
patient		physician		0		0			  2			  1			1.0		1	0.20000
patient		physician		0		0			  2			  1			1.0		2	0.24673
patient		physician		0		0			  2			  1			1.0		3	0.26916
patient		physician		0		0			  2			  1			1.0		4	0.27850
patient		physician		0		0			  2			  1			1.0		5	0.28411
patient		physician		0		0			  2			  2			1.0		1	0.20187
patient		physician		0		0			  2			  2			1.0		2	0.25047
patient		physician		0		0			  2			  2			1.0		3	0.27664
patient		physician		0		0			  2			  2			1.0		4	0.29533
patient		physician		0		0			  2			  2			1.0		5	0.29907
patient		physician		0		0			  2			  3			1.0		1	0.20000
patient		physician		0		0			  2			  3			1.0		2	0.25981
patient		physician		0		0			  2			  3			1.0		3	0.28037
patient		physician		0		0			  2			  3			1.0		4	0.29159
patient		physician		0		0			  2			  3			1.0		5	0.29346
patient		physician		0		0			  2			  4			1.0		1	0.19626
patient		physician		0		0			  2			  4			1.0		2	0.25421
patient		physician		0		0			  2			  4			1.0		3	0.27664
patient		physician		0		0			  2			  4			1.0		4	0.28785
patient		physician		0		0			  2			  4			1.0		5	0.28972
patient		physician		0		0			  2			  5			1.0		1	0.20000
patient		physician		0		0			  2			  5			1.0		2	0.25421
patient		physician		0		0			  2			  5			1.0		3	0.27664
patient		physician		0		0			  2			  5			1.0		4	0.28785
patient		physician		0		0			  2			  5			1.0		5	0.28972
patient		physician		0		0			  2			 10			1.0		1	0.20748
patient		physician		0		0			  2			 10			1.0		2	0.25234
patient		physician		0		0			  2			 10			1.0		3	0.26916
patient		physician		0		0			  2			 10			1.0		4	0.27664
patient		physician		0		0			  2			 10			1.0		5	0.28037
patient		physician		0		0			  2			 20			1.0		1	0.22056
patient		physician		0		0			  2			 20			1.0		2	0.26355
patient		physician		0		0			  2			 20			1.0		3	0.27664
patient		physician		0		0			  2			 20			1.0		4	0.28598
patient		physician		0		0			  2			 20			1.0		5	0.28972
patient		physician		0		0			  2			 50			1.0		1	0.20561
patient		physician		0		0			  2			 50			1.0		2	0.25234
patient		physician		0		0			  2			 50			1.0		3	0.26542
patient		physician		0		0			  2			 50			1.0		4	0.27477
patient		physician		0		0			  2			 50			1.0		5	0.27477
patient		physician		0		0			  2			100			1.0		1	0.20374
patient		physician		0		0			  2			100			1.0		2	0.24486
patient		physician		0		0			  2			100			1.0		3	0.25981
patient		physician		0		0			  2			100			1.0		4	0.26729
patient		physician		0		0			  2			100			1.0		5	0.26729
patient		physician		0		0			  3			  1			1.0		1	0.20187
patient		physician		0		0			  3			  1			1.0		2	0.25794
patient		physician		0		0			  3			  1			1.0		3	0.28224
patient		physician		0		0			  3			  1			1.0		4	0.29533
patient		physician		0		0			  3			  1			1.0		5	0.30280
patient		physician		0		0			  3			  2			1.0		1	0.19439
patient		physician		0		0			  3			  2			1.0		2	0.25607
patient		physician		0		0			  3			  2			1.0		3	0.29533
patient		physician		0		0			  3			  2			1.0		4	0.31402
patient		physician		0		0			  3			  2			1.0		5	0.32336
patient		physician		0		0			  3			  3			1.0		1	0.19813
patient		physician		0		0			  3			  3			1.0		2	0.26168
patient		physician		0		0			  3			  3			1.0		3	0.30093
patient		physician		0		0			  3			  3			1.0		4	0.31776
patient		physician		0		0			  3			  3			1.0		5	0.32523
patient		physician		0		0			  3			  4			1.0		1	0.19439
patient		physician		0		0			  3			  4			1.0		2	0.26168
patient		physician		0		0			  3			  4			1.0		3	0.29907
patient		physician		0		0			  3			  4			1.0		4	0.32150
patient		physician		0		0			  3			  4			1.0		5	0.32523
patient		physician		0		0			  3			  5			1.0		1	0.19252
patient		physician		0		0			  3			  5			1.0		2	0.26542
patient		physician		0		0			  3			  5			1.0		3	0.29533
patient		physician		0		0			  3			  5			1.0		4	0.31963
patient		physician		0		0			  3			  5			1.0		5	0.32523
patient		physician		0		0			  3			 10			1.0		1	0.21495
patient		physician		0		0			  3			 10			1.0		2	0.26916
patient		physician		0		0			  3			 10			1.0		3	0.29720
patient		physician		0		0			  3			 10			1.0		4	0.30841
patient		physician		0		0			  3			 10			1.0		5	0.31589
patient		physician		0		0			  3			 20			1.0		1	0.19626
patient		physician		0		0			  3			 20			1.0		2	0.26168
patient		physician		0		0			  3			 20			1.0		3	0.29346
patient		physician		0		0			  3			 20			1.0		4	0.30654
patient		physician		0		0			  3			 20			1.0		5	0.31215
patient		physician		0		0			  3			 50			1.0		1	0.19252
patient		physician		0		0			  3			 50			1.0		2	0.24673
patient		physician		0		0			  3			 50			1.0		3	0.26542
patient		physician		0		0			  3			 50			1.0		4	0.28037
patient		physician		0		0			  3			 50			1.0		5	0.28598
patient		physician		0		0			  3			100			1.0		1	0.20000
patient		physician		0		0			  3			100			1.0		2	0.24673
patient		physician		0		0			  3			100			1.0		3	0.26916
patient		physician		0		0			  3			100			1.0		4	0.28411
patient		physician		0		0			  3			100			1.0		5	0.28972
patient		physician		0		0			  4			  1			1.0		1	0.19626
patient		physician		0		0			  4			  1			1.0		2	0.25607
patient		physician		0		0			  4			  1			1.0		3	0.27664
patient		physician		0		0			  4			  1			1.0		4	0.29720
patient		physician		0		0			  4			  1			1.0		5	0.31215
patient		physician		0		0			  4			  2			1.0		1	0.18318
patient		physician		0		0			  4			  2			1.0		2	0.25234
patient		physician		0		0			  4			  2			1.0		3	0.30654
patient		physician		0		0			  4			  2			1.0		4	0.32897
patient		physician		0		0			  4			  2			1.0		5	0.33271
patient		physician		0		0			  4			  3			1.0		1	0.19065
patient		physician		0		0			  4			  3			1.0		2	0.25794
patient		physician		0		0			  4			  3			1.0		3	0.31215
patient		physician		0		0			  4			  3			1.0		4	0.32897
patient		physician		0		0			  4			  3			1.0		5	0.33832
patient		physician		0		0			  4			  4			1.0		1	0.18318
patient		physician		0		0			  4			  4			1.0		2	0.25234
patient		physician		0		0			  4			  4			1.0		3	0.31776
patient		physician		0		0			  4			  4			1.0		4	0.33271
patient		physician		0		0			  4			  4			1.0		5	0.34206
patient		physician		0		0			  4			  5			1.0		1	0.18692
patient		physician		0		0			  4			  5			1.0		2	0.25794
patient		physician		0		0			  4			  5			1.0		3	0.32150
patient		physician		0		0			  4			  5			1.0		4	0.33832
patient		physician		0		0			  4			  5			1.0		5	0.34393
patient		physician		0		0			  4			 10			1.0		1	0.20748
patient		physician		0		0			  4			 10			1.0		2	0.27103
patient		physician		0		0			  4			 10			1.0		3	0.30654
patient		physician		0		0			  4			 10			1.0		4	0.31589
patient		physician		0		0			  4			 10			1.0		5	0.31963
patient		physician		0		0			  4			 20			1.0		1	0.20187
patient		physician		0		0			  4			 20			1.0		2	0.25421
patient		physician		0		0			  4			 20			1.0		3	0.31028
patient		physician		0		0			  4			 20			1.0		4	0.31776
patient		physician		0		0			  4			 20			1.0		5	0.32710
patient		physician		0		0			  4			 50			1.0		1	0.20000
patient		physician		0		0			  4			 50			1.0		2	0.24299
patient		physician		0		0			  4			 50			1.0		3	0.27103
patient		physician		0		0			  4			 50			1.0		4	0.28411
patient		physician		0		0			  4			 50			1.0		5	0.29346
patient		physician		0		0			  4			100			1.0		1	0.19626
patient		physician		0		0			  4			100			1.0		2	0.24673
patient		physician		0		0			  4			100			1.0		3	0.27477
patient		physician		0		0			  4			100			1.0		4	0.29159
patient		physician		0		0			  4			100			1.0		5	0.29533
patient		physician		0		0			  5			  1			1.0		1	0.18131
patient		physician		0		0			  5			  1			1.0		2	0.24673
patient		physician		0		0			  5			  1			1.0		3	0.27103
patient		physician		0		0			  5			  1			1.0		4	0.29720
patient		physician		0		0			  5			  1			1.0		5	0.30841
patient		physician		0		0			  5			  2			1.0		1	0.16449
patient		physician		0		0			  5			  2			1.0		2	0.23925
patient		physician		0		0			  5			  2			1.0		3	0.28785
patient		physician		0		0			  5			  2			1.0		4	0.31589
patient		physician		0		0			  5			  2			1.0		5	0.33458
patient		physician		0		0			  5			  3			1.0		1	0.16449
patient		physician		0		0			  5			  3			1.0		2	0.24673
patient		physician		0		0			  5			  3			1.0		3	0.29720
patient		physician		0		0			  5			  3			1.0		4	0.31963
patient		physician		0		0			  5			  3			1.0		5	0.33832
patient		physician		0		0			  5			  4			1.0		1	0.16822
patient		physician		0		0			  5			  4			1.0		2	0.24673
patient		physician		0		0			  5			  4			1.0		3	0.30280
patient		physician		0		0			  5			  4			1.0		4	0.33084
patient		physician		0		0			  5			  4			1.0		5	0.34393
patient		physician		0		0			  5			  5			1.0		1	0.17383
patient		physician		0		0			  5			  5			1.0		2	0.25421
patient		physician		0		0			  5			  5			1.0		3	0.31028
patient		physician		0		0			  5			  5			1.0		4	0.33832
patient		physician		0		0			  5			  5			1.0		5	0.34953
patient		physician		0		0			  5			 10			1.0		1	0.18131
patient		physician		0		0			  5			 10			1.0		2	0.25607
patient		physician		0		0			  5			 10			1.0		3	0.30280
patient		physician		0		0			  5			 10			1.0		4	0.31776
patient		physician		0		0			  5			 10			1.0		5	0.32523
patient		physician		0		0			  5			 20			1.0		1	0.18879
patient		physician		0		0			  5			 20			1.0		2	0.24860
patient		physician		0		0			  5			 20			1.0		3	0.29533
patient		physician		0		0			  5			 20			1.0		4	0.31402
patient		physician		0		0			  5			 20			1.0		5	0.32710
patient		physician		0		0			  5			 50			1.0		1	0.17757
patient		physician		0		0			  5			 50			1.0		2	0.24486
patient		physician		0		0			  5			 50			1.0		3	0.27103
patient		physician		0		0			  5			 50			1.0		4	0.28972
patient		physician		0		0			  5			 50			1.0		5	0.30093
patient		physician		0		0			  5			100			1.0		1	0.18692
patient		physician		0		0			  5			100			1.0		2	0.23925
patient		physician		0		0			  5			100			1.0		3	0.26729
patient		physician		0		0			  5			100			1.0		4	0.28785
patient		physician		0		0			  5			100			1.0		5	0.29907
patient		physician		0		0			 10			  1			1.0		1	0.16449
patient		physician		0		0			 10			  1			1.0		2	0.22430
patient		physician		0		0			 10			  1			1.0		3	0.25607
patient		physician		0		0			 10			  1			1.0		4	0.28224
patient		physician		0		0			 10			  1			1.0		5	0.30280
patient		physician		0		0			 10			  2			1.0		1	0.15514
patient		physician		0		0			 10			  2			1.0		2	0.21308
patient		physician		0		0			 10			  2			1.0		3	0.24860
patient		physician		0		0			 10			  2			1.0		4	0.29720
patient		physician		0		0			 10			  2			1.0		5	0.32710
patient		physician		0		0			 10			  3			1.0		1	0.14953
patient		physician		0		0			 10			  3			1.0		2	0.21308
patient		physician		0		0			 10			  3			1.0		3	0.26916
patient		physician		0		0			 10			  3			1.0		4	0.29720
patient		physician		0		0			 10			  3			1.0		5	0.33645
patient		physician		0		0			 10			  4			1.0		1	0.15888
patient		physician		0		0			 10			  4			1.0		2	0.21121
patient		physician		0		0			 10			  4			1.0		3	0.26729
patient		physician		0		0			 10			  4			1.0		4	0.31402
patient		physician		0		0			 10			  4			1.0		5	0.34393
patient		physician		0		0			 10			  5			1.0		1	0.15514
patient		physician		0		0			 10			  5			1.0		2	0.21495
patient		physician		0		0			 10			  5			1.0		3	0.26542
patient		physician		0		0			 10			  5			1.0		4	0.31215
patient		physician		0		0			 10			  5			1.0		5	0.34206
patient		physician		0		0			 10			 10			1.0		1	0.15327
patient		physician		0		0			 10			 10			1.0		2	0.21495
patient		physician		0		0			 10			 10			1.0		3	0.27290
patient		physician		0		0			 10			 10			1.0		4	0.31028
patient		physician		0		0			 10			 10			1.0		5	0.34393
patient		physician		0		0			 10			 20			1.0		1	0.17757
patient		physician		0		0			 10			 20			1.0		2	0.23738
patient		physician		0		0			 10			 20			1.0		3	0.29346
patient		physician		0		0			 10			 20			1.0		4	0.32150
patient		physician		0		0			 10			 20			1.0		5	0.34766
patient		physician		0		0			 10			 50			1.0		1	0.18318
patient		physician		0		0			 10			 50			1.0		2	0.24486
patient		physician		0		0			 10			 50			1.0		3	0.27664
patient		physician		0		0			 10			 50			1.0		4	0.30654
patient		physician		0		0			 10			 50			1.0		5	0.32897
patient		physician		0		0			 10			100			1.0		1	0.17570
patient		physician		0		0			 10			100			1.0		2	0.22991
patient		physician		0		0			 10			100			1.0		3	0.27850
patient		physician		0		0			 10			100			1.0		4	0.29533
patient		physician		0		0			 10			100			1.0		5	0.31963
patient		physician		0		0			 20			  1			1.0		1	0.14579
patient		physician		0		0			 20			  1			1.0		2	0.21121
patient		physician		0		0			 20			  1			1.0		3	0.23551
patient		physician		0		0			 20			  1			1.0		4	0.27103
patient		physician		0		0			 20			  1			1.0		5	0.28972
patient		physician		0		0			 20			  2			1.0		1	0.12150
patient		physician		0		0			 20			  2			1.0		2	0.19439
patient		physician		0		0			 20			  2			1.0		3	0.22430
patient		physician		0		0			 20			  2			1.0		4	0.27290
patient		physician		0		0			 20			  2			1.0		5	0.30093
patient		physician		0		0			 20			  3			1.0		1	0.11963
patient		physician		0		0			 20			  3			1.0		2	0.18692
patient		physician		0		0			 20			  3			1.0		3	0.23364
patient		physician		0		0			 20			  3			1.0		4	0.26916
patient		physician		0		0			 20			  3			1.0		5	0.31028
patient		physician		0		0			 20			  4			1.0		1	0.13271
patient		physician		0		0			 20			  4			1.0		2	0.19252
patient		physician		0		0			 20			  4			1.0		3	0.24486
patient		physician		0		0			 20			  4			1.0		4	0.28224
patient		physician		0		0			 20			  4			1.0		5	0.31963
patient		physician		0		0			 20			  5			1.0		1	0.13458
patient		physician		0		0			 20			  5			1.0		2	0.19439
patient		physician		0		0			 20			  5			1.0		3	0.25047
patient		physician		0		0			 20			  5			1.0		4	0.28972
patient		physician		0		0			 20			  5			1.0		5	0.32150
patient		physician		0		0			 20			 10			1.0		1	0.14393
patient		physician		0		0			 20			 10			1.0		2	0.20561
patient		physician		0		0			 20			 10			1.0		3	0.25047
patient		physician		0		0			 20			 10			1.0		4	0.28037
patient		physician		0		0			 20			 10			1.0		5	0.30280
patient		physician		0		0			 20			 20			1.0		1	0.15140
patient		physician		0		0			 20			 20			1.0		2	0.21308
patient		physician		0		0			 20			 20			1.0		3	0.24860
patient		physician		0		0			 20			 20			1.0		4	0.27290
patient		physician		0		0			 20			 20			1.0		5	0.30467
patient		physician		0		0			 20			 50			1.0		1	0.15701
patient		physician		0		0			 20			 50			1.0		2	0.21121
patient		physician		0		0			 20			 50			1.0		3	0.25421
patient		physician		0		0			 20			 50			1.0		4	0.29533
patient		physician		0		0			 20			 50			1.0		5	0.33084
patient		physician		0		0			 20			100			1.0		1	0.15140
patient		physician		0		0			 20			100			1.0		2	0.21682
patient		physician		0		0			 20			100			1.0		3	0.25794
patient		physician		0		0			 20			100			1.0		4	0.28411
patient		physician		0		0			 20			100			1.0		5	0.31215
patient		physician		0		0			 50			  1			1.0		1	0.14393
patient		physician		0		0			 50			  1			1.0		2	0.19626
patient		physician		0		0			 50			  1			1.0		3	0.22243
patient		physician		0		0			 50			  1			1.0		4	0.25047
patient		physician		0		0			 50			  1			1.0		5	0.25981
patient		physician		0		0			 50			  2			1.0		1	0.09907
patient		physician		0		0			 50			  2			1.0		2	0.15701
patient		physician		0		0			 50			  2			1.0		3	0.19252
patient		physician		0		0			 50			  2			1.0		4	0.23364
patient		physician		0		0			 50			  2			1.0		5	0.25794
patient		physician		0		0			 50			  3			1.0		1	0.07477
patient		physician		0		0			 50			  3			1.0		2	0.12336
patient		physician		0		0			 50			  3			1.0		3	0.16449
patient		physician		0		0			 50			  3			1.0		4	0.21121
patient		physician		0		0			 50			  3			1.0		5	0.24486
patient		physician		0		0			 50			  4			1.0		1	0.07850
patient		physician		0		0			 50			  4			1.0		2	0.11028
patient		physician		0		0			 50			  4			1.0		3	0.15514
patient		physician		0		0			 50			  4			1.0		4	0.21308
patient		physician		0		0			 50			  4			1.0		5	0.24299
patient		physician		0		0			 50			  5			1.0		1	0.07477
patient		physician		0		0			 50			  5			1.0		2	0.11402
patient		physician		0		0			 50			  5			1.0		3	0.15888
patient		physician		0		0			 50			  5			1.0		4	0.20935
patient		physician		0		0			 50			  5			1.0		5	0.24112
patient		physician		0		0			 50			 10			1.0		1	0.07850
patient		physician		0		0			 50			 10			1.0		2	0.12336
patient		physician		0		0			 50			 10			1.0		3	0.16822
patient		physician		0		0			 50			 10			1.0		4	0.20374
patient		physician		0		0			 50			 10			1.0		5	0.22804
patient		physician		0		0			 50			 20			1.0		1	0.10093
patient		physician		0		0			 50			 20			1.0		2	0.16636
patient		physician		0		0			 50			 20			1.0		3	0.20187
patient		physician		0		0			 50			 20			1.0		4	0.23178
patient		physician		0		0			 50			 20			1.0		5	0.26168
patient		physician		0		0			 50			 50			1.0		1	0.09907
patient		physician		0		0			 50			 50			1.0		2	0.13832
patient		physician		0		0			 50			 50			1.0		3	0.18131
patient		physician		0		0			 50			 50			1.0		4	0.22243
patient		physician		0		0			 50			 50			1.0		5	0.25607
patient		physician		0		0			 50			100			1.0		1	0.10467
patient		physician		0		0			 50			100			1.0		2	0.15701
patient		physician		0		0			 50			100			1.0		3	0.20561
patient		physician		0		0			 50			100			1.0		4	0.22804
patient		physician		0		0			 50			100			1.0		5	0.25981
patient		physician		0		0			100			  1			1.0		1	0.12150
patient		physician		0		0			100			  1			1.0		2	0.18505
patient		physician		0		0			100			  1			1.0		3	0.21121
patient		physician		0		0			100			  1			1.0		4	0.23551
patient		physician		0		0			100			  1			1.0		5	0.25047
patient		physician		0		0			100			  2			1.0		1	0.08785
patient		physician		0		0			100			  2			1.0		2	0.14206
patient		physician		0		0			100			  2			1.0		3	0.18879
patient		physician		0		0			100			  2			1.0		4	0.22804
patient		physician		0		0			100			  2			1.0		5	0.25421
patient		physician		0		0			100			  3			1.0		1	0.06729
patient		physician		0		0			100			  3			1.0		2	0.11963
patient		physician		0		0			100			  3			1.0		3	0.15888
patient		physician		0		0			100			  3			1.0		4	0.18879
patient		physician		0		0			100			  3			1.0		5	0.22430
patient		physician		0		0			100			  4			1.0		1	0.07103
patient		physician		0		0			100			  4			1.0		2	0.10841
patient		physician		0		0			100			  4			1.0		3	0.14766
patient		physician		0		0			100			  4			1.0		4	0.18318
patient		physician		0		0			100			  4			1.0		5	0.21495
patient		physician		0		0			100			  5			1.0		1	0.07290
patient		physician		0		0			100			  5			1.0		2	0.10841
patient		physician		0		0			100			  5			1.0		3	0.14393
patient		physician		0		0			100			  5			1.0		4	0.17944
patient		physician		0		0			100			  5			1.0		5	0.20374
patient		physician		0		0			100			 10			1.0		1	0.04112
patient		physician		0		0			100			 10			1.0		2	0.07850
patient		physician		0		0			100			 10			1.0		3	0.11028
patient		physician		0		0			100			 10			1.0		4	0.13832
patient		physician		0		0			100			 10			1.0		5	0.16262
patient		physician		0		0			100			 20			1.0		1	0.06729
patient		physician		0		0			100			 20			1.0		2	0.10093
patient		physician		0		0			100			 20			1.0		3	0.13271
patient		physician		0		0			100			 20			1.0		4	0.15140
patient		physician		0		0			100			 20			1.0		5	0.17570
patient		physician		0		0			100			 50			1.0		1	0.06916
patient		physician		0		0			100			 50			1.0		2	0.09907
patient		physician		0		0			100			 50			1.0		3	0.13271
patient		physician		0		0			100			 50			1.0		4	0.15888
patient		physician		0		0			100			 50			1.0		5	0.18318
patient		physician		0		0			100			100			1.0		1	0.06542
patient		physician		0		0			100			100			1.0		2	0.09720
patient		physician		0		0			100			100			1.0		3	0.13271
patient		physician		0		0			100			100			1.0		4	0.15701
patient		physician		0		0			100			100			1.0		5	0.16822
physician		patient		0		0			  1			  1			1.0		1	0.09533
physician		patient		0		0			  1			  1			1.0		2	0.12897
physician		patient		0		0			  1			  1			1.0		3	0.15888
physician		patient		0		0			  1			  1			1.0		4	0.16636
physician		patient		0		0			  1			  1			1.0		5	0.16822
physician		patient		0		0			  1			  2			1.0		1	0.11215
physician		patient		0		0			  1			  2			1.0		2	0.17196
physician		patient		0		0			  1			  2			1.0		3	0.20000
physician		patient		0		0			  1			  2			1.0		4	0.21495
physician		patient		0		0			  1			  2			1.0		5	0.21682
physician		patient		0		0			  1			  3			1.0		1	0.13271
physician		patient		0		0			  1			  3			1.0		2	0.19252
physician		patient		0		0			  1			  3			1.0		3	0.22056
physician		patient		0		0			  1			  3			1.0		4	0.23738
physician		patient		0		0			  1			  3			1.0		5	0.23738
physician		patient		0		0			  1			  4			1.0		1	0.14393
physician		patient		0		0			  1			  4			1.0		2	0.20748
physician		patient		0		0			  1			  4			1.0		3	0.23551
physician		patient		0		0			  1			  4			1.0		4	0.24486
physician		patient		0		0			  1			  4			1.0		5	0.24486
physician		patient		0		0			  1			  5			1.0		1	0.15140
physician		patient		0		0			  1			  5			1.0		2	0.20935
physician		patient		0		0			  1			  5			1.0		3	0.23364
physician		patient		0		0			  1			  5			1.0		4	0.24299
physician		patient		0		0			  1			  5			1.0		5	0.24299
physician		patient		0		0			  1			 10			1.0		1	0.15514
physician		patient		0		0			  1			 10			1.0		2	0.21869
physician		patient		0		0			  1			 10			1.0		3	0.24860
physician		patient		0		0			  1			 10			1.0		4	0.25794
physician		patient		0		0			  1			 10			1.0		5	0.26355
physician		patient		0		0			  1			 20			1.0		1	0.17196
physician		patient		0		0			  1			 20			1.0		2	0.23925
physician		patient		0		0			  1			 20			1.0		3	0.27103
physician		patient		0		0			  1			 20			1.0		4	0.28037
physician		patient		0		0			  1			 20			1.0		5	0.28598
physician		patient		0		0			  1			 50			1.0		1	0.17570
physician		patient		0		0			  1			 50			1.0		2	0.24486
physician		patient		0		0			  1			 50			1.0		3	0.28037
physician		patient		0		0			  1			 50			1.0		4	0.28972
physician		patient		0		0			  1			 50			1.0		5	0.29346
physician		patient		0		0			  1			100			1.0		1	0.17196
physician		patient		0		0			  1			100			1.0		2	0.24299
physician		patient		0		0			  1			100			1.0		3	0.28037
physician		patient		0		0			  1			100			1.0		4	0.28972
physician		patient		0		0			  1			100			1.0		5	0.29346
physician		patient		0		0			  2			  1			1.0		1	0.08785
physician		patient		0		0			  2			  1			1.0		2	0.11963
physician		patient		0		0			  2			  1			1.0		3	0.14579
physician		patient		0		0			  2			  1			1.0		4	0.15514
physician		patient		0		0			  2			  1			1.0		5	0.16449
physician		patient		0		0			  2			  2			1.0		1	0.09907
physician		patient		0		0			  2			  2			1.0		2	0.14766
physician		patient		0		0			  2			  2			1.0		3	0.19439
physician		patient		0		0			  2			  2			1.0		4	0.20935
physician		patient		0		0			  2			  2			1.0		5	0.21869
physician		patient		0		0			  2			  3			1.0		1	0.12336
physician		patient		0		0			  2			  3			1.0		2	0.17383
physician		patient		0		0			  2			  3			1.0		3	0.22056
physician		patient		0		0			  2			  3			1.0		4	0.23551
physician		patient		0		0			  2			  3			1.0		5	0.24673
physician		patient		0		0			  2			  4			1.0		1	0.12897
physician		patient		0		0			  2			  4			1.0		2	0.18505
physician		patient		0		0			  2			  4			1.0		3	0.22804
physician		patient		0		0			  2			  4			1.0		4	0.24299
physician		patient		0		0			  2			  4			1.0		5	0.25234
physician		patient		0		0			  2			  5			1.0		1	0.13271
physician		patient		0		0			  2			  5			1.0		2	0.19065
physician		patient		0		0			  2			  5			1.0		3	0.23178
physician		patient		0		0			  2			  5			1.0		4	0.24673
physician		patient		0		0			  2			  5			1.0		5	0.25794
physician		patient		0		0			  2			 10			1.0		1	0.12523
physician		patient		0		0			  2			 10			1.0		2	0.20187
physician		patient		0		0			  2			 10			1.0		3	0.23925
physician		patient		0		0			  2			 10			1.0		4	0.25981
physician		patient		0		0			  2			 10			1.0		5	0.27664
physician		patient		0		0			  2			 20			1.0		1	0.14393
physician		patient		0		0			  2			 20			1.0		2	0.21495
physician		patient		0		0			  2			 20			1.0		3	0.25794
physician		patient		0		0			  2			 20			1.0		4	0.28037
physician		patient		0		0			  2			 20			1.0		5	0.29720
physician		patient		0		0			  2			 50			1.0		1	0.17009
physician		patient		0		0			  2			 50			1.0		2	0.25047
physician		patient		0		0			  2			 50			1.0		3	0.28598
physician		patient		0		0			  2			 50			1.0		4	0.30093
physician		patient		0		0			  2			 50			1.0		5	0.31589
physician		patient		0		0			  2			100			1.0		1	0.17009
physician		patient		0		0			  2			100			1.0		2	0.25607
physician		patient		0		0			  2			100			1.0		3	0.29346
physician		patient		0		0			  2			100			1.0		4	0.30280
physician		patient		0		0			  2			100			1.0		5	0.31589
physician		patient		0		0			  3			  1			1.0		1	0.08785
physician		patient		0		0			  3			  1			1.0		2	0.11963
physician		patient		0		0			  3			  1			1.0		3	0.14393
physician		patient		0		0			  3			  1			1.0		4	0.15327
physician		patient		0		0			  3			  1			1.0		5	0.16262
physician		patient		0		0			  3			  2			1.0		1	0.09159
physician		patient		0		0			  3			  2			1.0		2	0.14206
physician		patient		0		0			  3			  2			1.0		3	0.18505
physician		patient		0		0			  3			  2			1.0		4	0.20187
physician		patient		0		0			  3			  2			1.0		5	0.21308
physician		patient		0		0			  3			  3			1.0		1	0.10467
physician		patient		0		0			  3			  3			1.0		2	0.15701
physician		patient		0		0			  3			  3			1.0		3	0.20561
physician		patient		0		0			  3			  3			1.0		4	0.22243
physician		patient		0		0			  3			  3			1.0		5	0.23925
physician		patient		0		0			  3			  4			1.0		1	0.11776
physician		patient		0		0			  3			  4			1.0		2	0.16822
physician		patient		0		0			  3			  4			1.0		3	0.21869
physician		patient		0		0			  3			  4			1.0		4	0.23364
physician		patient		0		0			  3			  4			1.0		5	0.25047
physician		patient		0		0			  3			  5			1.0		1	0.11589
physician		patient		0		0			  3			  5			1.0		2	0.17196
physician		patient		0		0			  3			  5			1.0		3	0.22617
physician		patient		0		0			  3			  5			1.0		4	0.24112
physician		patient		0		0			  3			  5			1.0		5	0.25607
physician		patient		0		0			  3			 10			1.0		1	0.12150
physician		patient		0		0			  3			 10			1.0		2	0.20187
physician		patient		0		0			  3			 10			1.0		3	0.23551
physician		patient		0		0			  3			 10			1.0		4	0.25981
physician		patient		0		0			  3			 10			1.0		5	0.27664
physician		patient		0		0			  3			 20			1.0		1	0.14393
physician		patient		0		0			  3			 20			1.0		2	0.21308
physician		patient		0		0			  3			 20			1.0		3	0.24673
physician		patient		0		0			  3			 20			1.0		4	0.27477
physician		patient		0		0			  3			 20			1.0		5	0.28785
physician		patient		0		0			  3			 50			1.0		1	0.15514
physician		patient		0		0			  3			 50			1.0		2	0.22991
physician		patient		0		0			  3			 50			1.0		3	0.25981
physician		patient		0		0			  3			 50			1.0		4	0.28972
physician		patient		0		0			  3			 50			1.0		5	0.30654
physician		patient		0		0			  3			100			1.0		1	0.15888
physician		patient		0		0			  3			100			1.0		2	0.23738
physician		patient		0		0			  3			100			1.0		3	0.27290
physician		patient		0		0			  3			100			1.0		4	0.29720
physician		patient		0		0			  3			100			1.0		5	0.31215
physician		patient		0		0			  4			  1			1.0		1	0.08785
physician		patient		0		0			  4			  1			1.0		2	0.11963
physician		patient		0		0			  4			  1			1.0		3	0.14393
physician		patient		0		0			  4			  1			1.0		4	0.15327
physician		patient		0		0			  4			  1			1.0		5	0.16262
physician		patient		0		0			  4			  2			1.0		1	0.09159
physician		patient		0		0			  4			  2			1.0		2	0.14206
physician		patient		0		0			  4			  2			1.0		3	0.18318
physician		patient		0		0			  4			  2			1.0		4	0.20187
physician		patient		0		0			  4			  2			1.0		5	0.21121
physician		patient		0		0			  4			  3			1.0		1	0.10467
physician		patient		0		0			  4			  3			1.0		2	0.15514
physician		patient		0		0			  4			  3			1.0		3	0.20187
physician		patient		0		0			  4			  3			1.0		4	0.21495
physician		patient		0		0			  4			  3			1.0		5	0.23364
physician		patient		0		0			  4			  4			1.0		1	0.11402
physician		patient		0		0			  4			  4			1.0		2	0.16449
physician		patient		0		0			  4			  4			1.0		3	0.20748
physician		patient		0		0			  4			  4			1.0		4	0.23178
physician		patient		0		0			  4			  4			1.0		5	0.24486
physician		patient		0		0			  4			  5			1.0		1	0.10841
physician		patient		0		0			  4			  5			1.0		2	0.16449
physician		patient		0		0			  4			  5			1.0		3	0.20935
physician		patient		0		0			  4			  5			1.0		4	0.23178
physician		patient		0		0			  4			  5			1.0		5	0.24860
physician		patient		0		0			  4			 10			1.0		1	0.10654
physician		patient		0		0			  4			 10			1.0		2	0.19813
physician		patient		0		0			  4			 10			1.0		3	0.22991
physician		patient		0		0			  4			 10			1.0		4	0.25607
physician		patient		0		0			  4			 10			1.0		5	0.28037
physician		patient		0		0			  4			 20			1.0		1	0.12897
physician		patient		0		0			  4			 20			1.0		2	0.20000
physician		patient		0		0			  4			 20			1.0		3	0.23925
physician		patient		0		0			  4			 20			1.0		4	0.25794
physician		patient		0		0			  4			 20			1.0		5	0.28037
physician		patient		0		0			  4			 50			1.0		1	0.14579
physician		patient		0		0			  4			 50			1.0		2	0.22243
physician		patient		0		0			  4			 50			1.0		3	0.25607
physician		patient		0		0			  4			 50			1.0		4	0.28785
physician		patient		0		0			  4			 50			1.0		5	0.30467
physician		patient		0		0			  4			100			1.0		1	0.14579
physician		patient		0		0			  4			100			1.0		2	0.23551
physician		patient		0		0			  4			100			1.0		3	0.26168
physician		patient		0		0			  4			100			1.0		4	0.28972
physician		patient		0		0			  4			100			1.0		5	0.30467
physician		patient		0		0			  5			  1			1.0		1	0.08785
physician		patient		0		0			  5			  1			1.0		2	0.11963
physician		patient		0		0			  5			  1			1.0		3	0.14393
physician		patient		0		0			  5			  1			1.0		4	0.15327
physician		patient		0		0			  5			  1			1.0		5	0.16262
physician		patient		0		0			  5			  2			1.0		1	0.09159
physician		patient		0		0			  5			  2			1.0		2	0.14206
physician		patient		0		0			  5			  2			1.0		3	0.18318
physician		patient		0		0			  5			  2			1.0		4	0.20187
physician		patient		0		0			  5			  2			1.0		5	0.21121
physician		patient		0		0			  5			  3			1.0		1	0.10280
physician		patient		0		0			  5			  3			1.0		2	0.15514
physician		patient		0		0			  5			  3			1.0		3	0.20000
physician		patient		0		0			  5			  3			1.0		4	0.21495
physician		patient		0		0			  5			  3			1.0		5	0.23178
physician		patient		0		0			  5			  4			1.0		1	0.11402
physician		patient		0		0			  5			  4			1.0		2	0.16449
physician		patient		0		0			  5			  4			1.0		3	0.20187
physician		patient		0		0			  5			  4			1.0		4	0.22430
physician		patient		0		0			  5			  4			1.0		5	0.23738
physician		patient		0		0			  5			  5			1.0		1	0.11028
physician		patient		0		0			  5			  5			1.0		2	0.16449
physician		patient		0		0			  5			  5			1.0		3	0.20748
physician		patient		0		0			  5			  5			1.0		4	0.22617
physician		patient		0		0			  5			  5			1.0		5	0.23738
physician		patient		0		0			  5			 10			1.0		1	0.10654
physician		patient		0		0			  5			 10			1.0		2	0.17944
physician		patient		0		0			  5			 10			1.0		3	0.22243
physician		patient		0		0			  5			 10			1.0		4	0.24860
physician		patient		0		0			  5			 10			1.0		5	0.26916
physician		patient		0		0			  5			 20			1.0		1	0.12710
physician		patient		0		0			  5			 20			1.0		2	0.18879
physician		patient		0		0			  5			 20			1.0		3	0.22243
physician		patient		0		0			  5			 20			1.0		4	0.25421
physician		patient		0		0			  5			 20			1.0		5	0.27850
physician		patient		0		0			  5			 50			1.0		1	0.13458
physician		patient		0		0			  5			 50			1.0		2	0.20935
physician		patient		0		0			  5			 50			1.0		3	0.25607
physician		patient		0		0			  5			 50			1.0		4	0.28037
physician		patient		0		0			  5			 50			1.0		5	0.30654
physician		patient		0		0			  5			100			1.0		1	0.14393
physician		patient		0		0			  5			100			1.0		2	0.22804
physician		patient		0		0			  5			100			1.0		3	0.26916
physician		patient		0		0			  5			100			1.0		4	0.29159
physician		patient		0		0			  5			100			1.0		5	0.30841
physician		patient		0		0			 10			  1			1.0		1	0.08785
physician		patient		0		0			 10			  1			1.0		2	0.11963
physician		patient		0		0			 10			  1			1.0		3	0.14393
physician		patient		0		0			 10			  1			1.0		4	0.15327
physician		patient		0		0			 10			  1			1.0		5	0.16262
physician		patient		0		0			 10			  2			1.0		1	0.09159
physician		patient		0		0			 10			  2			1.0		2	0.14206
physician		patient		0		0			 10			  2			1.0		3	0.18318
physician		patient		0		0			 10			  2			1.0		4	0.20187
physician		patient		0		0			 10			  2			1.0		5	0.20935
physician		patient		0		0			 10			  3			1.0		1	0.10280
physician		patient		0		0			 10			  3			1.0		2	0.15514
physician		patient		0		0			 10			  3			1.0		3	0.20000
physician		patient		0		0			 10			  3			1.0		4	0.21495
physician		patient		0		0			 10			  3			1.0		5	0.22991
physician		patient		0		0			 10			  4			1.0		1	0.11215
physician		patient		0		0			 10			  4			1.0		2	0.16449
physician		patient		0		0			 10			  4			1.0		3	0.20187
physician		patient		0		0			 10			  4			1.0		4	0.22430
physician		patient		0		0			 10			  4			1.0		5	0.23551
physician		patient		0		0			 10			  5			1.0		1	0.10841
physician		patient		0		0			 10			  5			1.0		2	0.16449
physician		patient		0		0			 10			  5			1.0		3	0.20561
physician		patient		0		0			 10			  5			1.0		4	0.22617
physician		patient		0		0			 10			  5			1.0		5	0.23738
physician		patient		0		0			 10			 10			1.0		1	0.10654
physician		patient		0		0			 10			 10			1.0		2	0.17383
physician		patient		0		0			 10			 10			1.0		3	0.20935
physician		patient		0		0			 10			 10			1.0		4	0.23364
physician		patient		0		0			 10			 10			1.0		5	0.26168
physician		patient		0		0			 10			 20			1.0		1	0.10093
physician		patient		0		0			 10			 20			1.0		2	0.16449
physician		patient		0		0			 10			 20			1.0		3	0.20561
physician		patient		0		0			 10			 20			1.0		4	0.23178
physician		patient		0		0			 10			 20			1.0		5	0.25981
physician		patient		0		0			 10			 50			1.0		1	0.10093
physician		patient		0		0			 10			 50			1.0		2	0.17196
physician		patient		0		0			 10			 50			1.0		3	0.21869
physician		patient		0		0			 10			 50			1.0		4	0.25234
physician		patient		0		0			 10			 50			1.0		5	0.28785
physician		patient		0		0			 10			100			1.0		1	0.11402
physician		patient		0		0			 10			100			1.0		2	0.18879
physician		patient		0		0			 10			100			1.0		3	0.22991
physician		patient		0		0			 10			100			1.0		4	0.26168
physician		patient		0		0			 10			100			1.0		5	0.30093
physician		patient		0		0			 20			  1			1.0		1	0.08785
physician		patient		0		0			 20			  1			1.0		2	0.11963
physician		patient		0		0			 20			  1			1.0		3	0.14393
physician		patient		0		0			 20			  1			1.0		4	0.15327
physician		patient		0		0			 20			  1			1.0		5	0.16262
physician		patient		0		0			 20			  2			1.0		1	0.09159
physician		patient		0		0			 20			  2			1.0		2	0.14206
physician		patient		0		0			 20			  2			1.0		3	0.18318
physician		patient		0		0			 20			  2			1.0		4	0.20187
physician		patient		0		0			 20			  2			1.0		5	0.20935
physician		patient		0		0			 20			  3			1.0		1	0.10280
physician		patient		0		0			 20			  3			1.0		2	0.15514
physician		patient		0		0			 20			  3			1.0		3	0.20000
physician		patient		0		0			 20			  3			1.0		4	0.21495
physician		patient		0		0			 20			  3			1.0		5	0.22991
physician		patient		0		0			 20			  4			1.0		1	0.11215
physician		patient		0		0			 20			  4			1.0		2	0.16449
physician		patient		0		0			 20			  4			1.0		3	0.20187
physician		patient		0		0			 20			  4			1.0		4	0.22430
physician		patient		0		0			 20			  4			1.0		5	0.23551
physician		patient		0		0			 20			  5			1.0		1	0.10841
physician		patient		0		0			 20			  5			1.0		2	0.16449
physician		patient		0		0			 20			  5			1.0		3	0.20561
physician		patient		0		0			 20			  5			1.0		4	0.22617
physician		patient		0		0			 20			  5			1.0		5	0.23738
physician		patient		0		0			 20			 10			1.0		1	0.10654
physician		patient		0		0			 20			 10			1.0		2	0.17196
physician		patient		0		0			 20			 10			1.0		3	0.20561
physician		patient		0		0			 20			 10			1.0		4	0.22991
physician		patient		0		0			 20			 10			1.0		5	0.25607
physician		patient		0		0			 20			 20			1.0		1	0.09533
physician		patient		0		0			 20			 20			1.0		2	0.16075
physician		patient		0		0			 20			 20			1.0		3	0.19626
physician		patient		0		0			 20			 20			1.0		4	0.22430
physician		patient		0		0			 20			 20			1.0		5	0.25234
physician		patient		0		0			 20			 50			1.0		1	0.08411
physician		patient		0		0			 20			 50			1.0		2	0.14766
physician		patient		0		0			 20			 50			1.0		3	0.19626
physician		patient		0		0			 20			 50			1.0		4	0.22056
physician		patient		0		0			 20			 50			1.0		5	0.24860
physician		patient		0		0			 20			100			1.0		1	0.08224
physician		patient		0		0			 20			100			1.0		2	0.15514
physician		patient		0		0			 20			100			1.0		3	0.19626
physician		patient		0		0			 20			100			1.0		4	0.22991
physician		patient		0		0			 20			100			1.0		5	0.25607
physician		patient		0		0			 50			  1			1.0		1	0.08785
physician		patient		0		0			 50			  1			1.0		2	0.11963
physician		patient		0		0			 50			  1			1.0		3	0.14393
physician		patient		0		0			 50			  1			1.0		4	0.15327
physician		patient		0		0			 50			  1			1.0		5	0.16262
physician		patient		0		0			 50			  2			1.0		1	0.09159
physician		patient		0		0			 50			  2			1.0		2	0.14206
physician		patient		0		0			 50			  2			1.0		3	0.18318
physician		patient		0		0			 50			  2			1.0		4	0.20187
physician		patient		0		0			 50			  2			1.0		5	0.20935
physician		patient		0		0			 50			  3			1.0		1	0.10280
physician		patient		0		0			 50			  3			1.0		2	0.15514
physician		patient		0		0			 50			  3			1.0		3	0.20000
physician		patient		0		0			 50			  3			1.0		4	0.21495
physician		patient		0		0			 50			  3			1.0		5	0.22991
physician		patient		0		0			 50			  4			1.0		1	0.11215
physician		patient		0		0			 50			  4			1.0		2	0.16449
physician		patient		0		0			 50			  4			1.0		3	0.20187
physician		patient		0		0			 50			  4			1.0		4	0.22430
physician		patient		0		0			 50			  4			1.0		5	0.23551
physician		patient		0		0			 50			  5			1.0		1	0.10841
physician		patient		0		0			 50			  5			1.0		2	0.16449
physician		patient		0		0			 50			  5			1.0		3	0.20561
physician		patient		0		0			 50			  5			1.0		4	0.22617
physician		patient		0		0			 50			  5			1.0		5	0.23738
physician		patient		0		0			 50			 10			1.0		1	0.10654
physician		patient		0		0			 50			 10			1.0		2	0.17196
physician		patient		0		0			 50			 10			1.0		3	0.20561
physician		patient		0		0			 50			 10			1.0		4	0.22991
physician		patient		0		0			 50			 10			1.0		5	0.25607
physician		patient		0		0			 50			 20			1.0		1	0.09533
physician		patient		0		0			 50			 20			1.0		2	0.15888
physician		patient		0		0			 50			 20			1.0		3	0.19626
physician		patient		0		0			 50			 20			1.0		4	0.22430
physician		patient		0		0			 50			 20			1.0		5	0.25234
physician		patient		0		0			 50			 50			1.0		1	0.07664
physician		patient		0		0			 50			 50			1.0		2	0.14019
physician		patient		0		0			 50			 50			1.0		3	0.18131
physician		patient		0		0			 50			 50			1.0		4	0.19813
physician		patient		0		0			 50			 50			1.0		5	0.22804
physician		patient		0		0			 50			100			1.0		1	0.06168
physician		patient		0		0			 50			100			1.0		2	0.13271
physician		patient		0		0			 50			100			1.0		3	0.16449
physician		patient		0		0			 50			100			1.0		4	0.19252
physician		patient		0		0			 50			100			1.0		5	0.21682
physician		patient		0		0			100			  1			1.0		1	0.08785
physician		patient		0		0			100			  1			1.0		2	0.11963
physician		patient		0		0			100			  1			1.0		3	0.14393
physician		patient		0		0			100			  1			1.0		4	0.15327
physician		patient		0		0			100			  1			1.0		5	0.16262
physician		patient		0		0			100			  2			1.0		1	0.09159
physician		patient		0		0			100			  2			1.0		2	0.14206
physician		patient		0		0			100			  2			1.0		3	0.18318
physician		patient		0		0			100			  2			1.0		4	0.20187
physician		patient		0		0			100			  2			1.0		5	0.20935
physician		patient		0		0			100			  3			1.0		1	0.10280
physician		patient		0		0			100			  3			1.0		2	0.15514
physician		patient		0		0			100			  3			1.0		3	0.20000
physician		patient		0		0			100			  3			1.0		4	0.21495
physician		patient		0		0			100			  3			1.0		5	0.22991
physician		patient		0		0			100			  4			1.0		1	0.11215
physician		patient		0		0			100			  4			1.0		2	0.16449
physician		patient		0		0			100			  4			1.0		3	0.20187
physician		patient		0		0			100			  4			1.0		4	0.22430
physician		patient		0		0			100			  4			1.0		5	0.23551
physician		patient		0		0			100			  5			1.0		1	0.10841
physician		patient		0		0			100			  5			1.0		2	0.16449
physician		patient		0		0			100			  5			1.0		3	0.20561
physician		patient		0		0			100			  5			1.0		4	0.22617
physician		patient		0		0			100			  5			1.0		5	0.23738
physician		patient		0		0			100			 10			1.0		1	0.10654
physician		patient		0		0			100			 10			1.0		2	0.17196
physician		patient		0		0			100			 10			1.0		3	0.20561
physician		patient		0		0			100			 10			1.0		4	0.22991
physician		patient		0		0			100			 10			1.0		5	0.25607
physician		patient		0		0			100			 20			1.0		1	0.09533
physician		patient		0		0			100			 20			1.0		2	0.15888
physician		patient		0		0			100			 20			1.0		3	0.19626
physician		patient		0		0			100			 20			1.0		4	0.22430
physician		patient		0		0			100			 20			1.0		5	0.25234
physician		patient		0		0			100			 50			1.0		1	0.07664
physician		patient		0		0			100			 50			1.0		2	0.13832
physician		patient		0		0			100			 50			1.0		3	0.18131
physician		patient		0		0			100			 50			1.0		4	0.19813
physician		patient		0		0			100			 50			1.0		5	0.22804
physician		patient		0		0			100			100			1.0		1	0.06355
physician		patient		0		0			100			100			1.0		2	0.13271
physician		patient		0		0			100			100			1.0		3	0.16262
physician		patient		0		0			100			100			1.0		4	0.19065
physician		patient		0		0			100			100			1.0		5	0.20935
patient		physician		0		1			  1			  1			1.0		1	0.17009
patient		physician		0		1			  1			  1			1.0		2	0.19626
patient		physician		0		1			  1			  1			1.0		3	0.20561
patient		physician		0		1			  1			  1			1.0		4	0.20935
patient		physician		0		1			  1			  1			1.0		5	0.21121
patient		physician		0		1			  1			  2			1.0		1	0.18879
patient		physician		0		1			  1			  2			1.0		2	0.20561
patient		physician		0		1			  1			  2			1.0		3	0.21682
patient		physician		0		1			  1			  2			1.0		4	0.21869
patient		physician		0		1			  1			  2			1.0		5	0.22056
patient		physician		0		1			  1			  3			1.0		1	0.19626
patient		physician		0		1			  1			  3			1.0		2	0.21869
patient		physician		0		1			  1			  3			1.0		3	0.22804
patient		physician		0		1			  1			  3			1.0		4	0.22991
patient		physician		0		1			  1			  3			1.0		5	0.23178
patient		physician		0		1			  1			  4			1.0		1	0.19813
patient		physician		0		1			  1			  4			1.0		2	0.22430
patient		physician		0		1			  1			  4			1.0		3	0.22991
patient		physician		0		1			  1			  4			1.0		4	0.23178
patient		physician		0		1			  1			  4			1.0		5	0.23364
patient		physician		0		1			  1			  5			1.0		1	0.20374
patient		physician		0		1			  1			  5			1.0		2	0.22991
patient		physician		0		1			  1			  5			1.0		3	0.23551
patient		physician		0		1			  1			  5			1.0		4	0.23738
patient		physician		0		1			  1			  5			1.0		5	0.23925
patient		physician		0		1			  1			 10			1.0		1	0.20187
patient		physician		0		1			  1			 10			1.0		2	0.22991
patient		physician		0		1			  1			 10			1.0		3	0.23925
patient		physician		0		1			  1			 10			1.0		4	0.24112
patient		physician		0		1			  1			 10			1.0		5	0.24299
patient		physician		0		1			  1			 20			1.0		1	0.20374
patient		physician		0		1			  1			 20			1.0		2	0.23364
patient		physician		0		1			  1			 20			1.0		3	0.23925
patient		physician		0		1			  1			 20			1.0		4	0.24112
patient		physician		0		1			  1			 20			1.0		5	0.24299
patient		physician		0		1			  1			 50			1.0		1	0.20000
patient		physician		0		1			  1			 50			1.0		2	0.23178
patient		physician		0		1			  1			 50			1.0		3	0.23925
patient		physician		0		1			  1			 50			1.0		4	0.24112
patient		physician		0		1			  1			 50			1.0		5	0.24299
patient		physician		0		1			  1			100			1.0		1	0.19439
patient		physician		0		1			  1			100			1.0		2	0.22804
patient		physician		0		1			  1			100			1.0		3	0.23364
patient		physician		0		1			  1			100			1.0		4	0.23551
patient		physician		0		1			  1			100			1.0		5	0.23925
patient		physician		0		1			  2			  1			1.0		1	0.18879
patient		physician		0		1			  2			  1			1.0		2	0.22617
patient		physician		0		1			  2			  1			1.0		3	0.25234
patient		physician		0		1			  2			  1			1.0		4	0.25981
patient		physician		0		1			  2			  1			1.0		5	0.26355
patient		physician		0		1			  2			  2			1.0		1	0.18879
patient		physician		0		1			  2			  2			1.0		2	0.22617
patient		physician		0		1			  2			  2			1.0		3	0.25794
patient		physician		0		1			  2			  2			1.0		4	0.26542
patient		physician		0		1			  2			  2			1.0		5	0.26542
patient		physician		0		1			  2			  3			1.0		1	0.18879
patient		physician		0		1			  2			  3			1.0		2	0.23178
patient		physician		0		1			  2			  3			1.0		3	0.25607
patient		physician		0		1			  2			  3			1.0		4	0.26168
patient		physician		0		1			  2			  3			1.0		5	0.26168
patient		physician		0		1			  2			  4			1.0		1	0.18505
patient		physician		0		1			  2			  4			1.0		2	0.22991
patient		physician		0		1			  2			  4			1.0		3	0.25607
patient		physician		0		1			  2			  4			1.0		4	0.25981
patient		physician		0		1			  2			  4			1.0		5	0.25981
patient		physician		0		1			  2			  5			1.0		1	0.19252
patient		physician		0		1			  2			  5			1.0		2	0.23178
patient		physician		0		1			  2			  5			1.0		3	0.25794
patient		physician		0		1			  2			  5			1.0		4	0.26168
patient		physician		0		1			  2			  5			1.0		5	0.26168
patient		physician		0		1			  2			 10			1.0		1	0.20374
patient		physician		0		1			  2			 10			1.0		2	0.24112
patient		physician		0		1			  2			 10			1.0		3	0.26168
patient		physician		0		1			  2			 10			1.0		4	0.26542
patient		physician		0		1			  2			 10			1.0		5	0.26729
patient		physician		0		1			  2			 20			1.0		1	0.20935
patient		physician		0		1			  2			 20			1.0		2	0.25421
patient		physician		0		1			  2			 20			1.0		3	0.26542
patient		physician		0		1			  2			 20			1.0		4	0.27290
patient		physician		0		1			  2			 20			1.0		5	0.27477
patient		physician		0		1			  2			 50			1.0		1	0.20187
patient		physician		0		1			  2			 50			1.0		2	0.24860
patient		physician		0		1			  2			 50			1.0		3	0.26168
patient		physician		0		1			  2			 50			1.0		4	0.26916
patient		physician		0		1			  2			 50			1.0		5	0.26916
patient		physician		0		1			  2			100			1.0		1	0.20000
patient		physician		0		1			  2			100			1.0		2	0.23925
patient		physician		0		1			  2			100			1.0		3	0.25421
patient		physician		0		1			  2			100			1.0		4	0.26168
patient		physician		0		1			  2			100			1.0		5	0.26168
patient		physician		0		1			  3			  1			1.0		1	0.19252
patient		physician		0		1			  3			  1			1.0		2	0.23178
patient		physician		0		1			  3			  1			1.0		3	0.25794
patient		physician		0		1			  3			  1			1.0		4	0.27664
patient		physician		0		1			  3			  1			1.0		5	0.28785
patient		physician		0		1			  3			  2			1.0		1	0.19065
patient		physician		0		1			  3			  2			1.0		2	0.23364
patient		physician		0		1			  3			  2			1.0		3	0.27103
patient		physician		0		1			  3			  2			1.0		4	0.28785
patient		physician		0		1			  3			  2			1.0		5	0.29159
patient		physician		0		1			  3			  3			1.0		1	0.19439
patient		physician		0		1			  3			  3			1.0		2	0.24486
patient		physician		0		1			  3			  3			1.0		3	0.28224
patient		physician		0		1			  3			  3			1.0		4	0.29907
patient		physician		0		1			  3			  3			1.0		5	0.30280
patient		physician		0		1			  3			  4			1.0		1	0.19252
patient		physician		0		1			  3			  4			1.0		2	0.24673
patient		physician		0		1			  3			  4			1.0		3	0.28411
patient		physician		0		1			  3			  4			1.0		4	0.30280
patient		physician		0		1			  3			  4			1.0		5	0.30654
patient		physician		0		1			  3			  5			1.0		1	0.19813
patient		physician		0		1			  3			  5			1.0		2	0.24486
patient		physician		0		1			  3			  5			1.0		3	0.27850
patient		physician		0		1			  3			  5			1.0		4	0.29907
patient		physician		0		1			  3			  5			1.0		5	0.30280
patient		physician		0		1			  3			 10			1.0		1	0.20748
patient		physician		0		1			  3			 10			1.0		2	0.24860
patient		physician		0		1			  3			 10			1.0		3	0.28224
patient		physician		0		1			  3			 10			1.0		4	0.28972
patient		physician		0		1			  3			 10			1.0		5	0.29346
patient		physician		0		1			  3			 20			1.0		1	0.20187
patient		physician		0		1			  3			 20			1.0		2	0.24860
patient		physician		0		1			  3			 20			1.0		3	0.28411
patient		physician		0		1			  3			 20			1.0		4	0.29720
patient		physician		0		1			  3			 20			1.0		5	0.30093
patient		physician		0		1			  3			 50			1.0		1	0.19252
patient		physician		0		1			  3			 50			1.0		2	0.23925
patient		physician		0		1			  3			 50			1.0		3	0.26355
patient		physician		0		1			  3			 50			1.0		4	0.27850
patient		physician		0		1			  3			 50			1.0		5	0.28598
patient		physician		0		1			  3			100			1.0		1	0.19813
patient		physician		0		1			  3			100			1.0		2	0.24299
patient		physician		0		1			  3			100			1.0		3	0.26729
patient		physician		0		1			  3			100			1.0		4	0.28224
patient		physician		0		1			  3			100			1.0		5	0.28785
patient		physician		0		1			  4			  1			1.0		1	0.19065
patient		physician		0		1			  4			  1			1.0		2	0.23925
patient		physician		0		1			  4			  1			1.0		3	0.25981
patient		physician		0		1			  4			  1			1.0		4	0.28785
patient		physician		0		1			  4			  1			1.0		5	0.30093
patient		physician		0		1			  4			  2			1.0		1	0.19252
patient		physician		0		1			  4			  2			1.0		2	0.24486
patient		physician		0		1			  4			  2			1.0		3	0.28037
patient		physician		0		1			  4			  2			1.0		4	0.30280
patient		physician		0		1			  4			  2			1.0		5	0.31402
patient		physician		0		1			  4			  3			1.0		1	0.18692
patient		physician		0		1			  4			  3			1.0		2	0.25047
patient		physician		0		1			  4			  3			1.0		3	0.28972
patient		physician		0		1			  4			  3			1.0		4	0.30841
patient		physician		0		1			  4			  3			1.0		5	0.31776
patient		physician		0		1			  4			  4			1.0		1	0.17944
patient		physician		0		1			  4			  4			1.0		2	0.24112
patient		physician		0		1			  4			  4			1.0		3	0.28785
patient		physician		0		1			  4			  4			1.0		4	0.30467
patient		physician		0		1			  4			  4			1.0		5	0.31215
patient		physician		0		1			  4			  5			1.0		1	0.18131
patient		physician		0		1			  4			  5			1.0		2	0.24673
patient		physician		0		1			  4			  5			1.0		3	0.28598
patient		physician		0		1			  4			  5			1.0		4	0.30280
patient		physician		0		1			  4			  5			1.0		5	0.31028
patient		physician		0		1			  4			 10			1.0		1	0.19813
patient		physician		0		1			  4			 10			1.0		2	0.25234
patient		physician		0		1			  4			 10			1.0		3	0.28411
patient		physician		0		1			  4			 10			1.0		4	0.29159
patient		physician		0		1			  4			 10			1.0		5	0.29533
patient		physician		0		1			  4			 20			1.0		1	0.19439
patient		physician		0		1			  4			 20			1.0		2	0.24673
patient		physician		0		1			  4			 20			1.0		3	0.28598
patient		physician		0		1			  4			 20			1.0		4	0.29533
patient		physician		0		1			  4			 20			1.0		5	0.29907
patient		physician		0		1			  4			 50			1.0		1	0.19439
patient		physician		0		1			  4			 50			1.0		2	0.24486
patient		physician		0		1			  4			 50			1.0		3	0.27477
patient		physician		0		1			  4			 50			1.0		4	0.28598
patient		physician		0		1			  4			 50			1.0		5	0.29159
patient		physician		0		1			  4			100			1.0		1	0.19252
patient		physician		0		1			  4			100			1.0		2	0.24673
patient		physician		0		1			  4			100			1.0		3	0.27290
patient		physician		0		1			  4			100			1.0		4	0.28785
patient		physician		0		1			  4			100			1.0		5	0.29159
patient		physician		0		1			  5			  1			1.0		1	0.17570
patient		physician		0		1			  5			  1			1.0		2	0.23551
patient		physician		0		1			  5			  1			1.0		3	0.25234
patient		physician		0		1			  5			  1			1.0		4	0.27664
patient		physician		0		1			  5			  1			1.0		5	0.29907
patient		physician		0		1			  5			  2			1.0		1	0.17383
patient		physician		0		1			  5			  2			1.0		2	0.24486
patient		physician		0		1			  5			  2			1.0		3	0.27664
patient		physician		0		1			  5			  2			1.0		4	0.30093
patient		physician		0		1			  5			  2			1.0		5	0.31028
patient		physician		0		1			  5			  3			1.0		1	0.17009
patient		physician		0		1			  5			  3			1.0		2	0.24299
patient		physician		0		1			  5			  3			1.0		3	0.28224
patient		physician		0		1			  5			  3			1.0		4	0.30467
patient		physician		0		1			  5			  3			1.0		5	0.31963
patient		physician		0		1			  5			  4			1.0		1	0.17009
patient		physician		0		1			  5			  4			1.0		2	0.24112
patient		physician		0		1			  5			  4			1.0		3	0.28972
patient		physician		0		1			  5			  4			1.0		4	0.31215
patient		physician		0		1			  5			  4			1.0		5	0.31963
patient		physician		0		1			  5			  5			1.0		1	0.17383
patient		physician		0		1			  5			  5			1.0		2	0.24299
patient		physician		0		1			  5			  5			1.0		3	0.28972
patient		physician		0		1			  5			  5			1.0		4	0.31589
patient		physician		0		1			  5			  5			1.0		5	0.32336
patient		physician		0		1			  5			 10			1.0		1	0.18692
patient		physician		0		1			  5			 10			1.0		2	0.25234
patient		physician		0		1			  5			 10			1.0		3	0.28785
patient		physician		0		1			  5			 10			1.0		4	0.29907
patient		physician		0		1			  5			 10			1.0		5	0.31028
patient		physician		0		1			  5			 20			1.0		1	0.18879
patient		physician		0		1			  5			 20			1.0		2	0.24486
patient		physician		0		1			  5			 20			1.0		3	0.27477
patient		physician		0		1			  5			 20			1.0		4	0.29533
patient		physician		0		1			  5			 20			1.0		5	0.30467
patient		physician		0		1			  5			 50			1.0		1	0.17944
patient		physician		0		1			  5			 50			1.0		2	0.24299
patient		physician		0		1			  5			 50			1.0		3	0.27290
patient		physician		0		1			  5			 50			1.0		4	0.28972
patient		physician		0		1			  5			 50			1.0		5	0.29720
patient		physician		0		1			  5			100			1.0		1	0.18318
patient		physician		0		1			  5			100			1.0		2	0.23551
patient		physician		0		1			  5			100			1.0		3	0.26542
patient		physician		0		1			  5			100			1.0		4	0.28598
patient		physician		0		1			  5			100			1.0		5	0.29533
patient		physician		0		1			 10			  1			1.0		1	0.14953
patient		physician		0		1			 10			  1			1.0		2	0.21682
patient		physician		0		1			 10			  1			1.0		3	0.24299
patient		physician		0		1			 10			  1			1.0		4	0.26542
patient		physician		0		1			 10			  1			1.0		5	0.30280
patient		physician		0		1			 10			  2			1.0		1	0.16636
patient		physician		0		1			 10			  2			1.0		2	0.22430
patient		physician		0		1			 10			  2			1.0		3	0.25421
patient		physician		0		1			 10			  2			1.0		4	0.30093
patient		physician		0		1			 10			  2			1.0		5	0.31963
patient		physician		0		1			 10			  3			1.0		1	0.15327
patient		physician		0		1			 10			  3			1.0		2	0.22991
patient		physician		0		1			 10			  3			1.0		3	0.27290
patient		physician		0		1			 10			  3			1.0		4	0.29720
patient		physician		0		1			 10			  3			1.0		5	0.33458
patient		physician		0		1			 10			  4			1.0		1	0.15327
patient		physician		0		1			 10			  4			1.0		2	0.22056
patient		physician		0		1			 10			  4			1.0		3	0.27664
patient		physician		0		1			 10			  4			1.0		4	0.31028
patient		physician		0		1			 10			  4			1.0		5	0.33645
patient		physician		0		1			 10			  5			1.0		1	0.15514
patient		physician		0		1			 10			  5			1.0		2	0.23178
patient		physician		0		1			 10			  5			1.0		3	0.28037
patient		physician		0		1			 10			  5			1.0		4	0.31776
patient		physician		0		1			 10			  5			1.0		5	0.33832
patient		physician		0		1			 10			 10			1.0		1	0.15327
patient		physician		0		1			 10			 10			1.0		2	0.21869
patient		physician		0		1			 10			 10			1.0		3	0.26542
patient		physician		0		1			 10			 10			1.0		4	0.29533
patient		physician		0		1			 10			 10			1.0		5	0.32897
patient		physician		0		1			 10			 20			1.0		1	0.17570
patient		physician		0		1			 10			 20			1.0		2	0.24112
patient		physician		0		1			 10			 20			1.0		3	0.28037
patient		physician		0		1			 10			 20			1.0		4	0.29720
patient		physician		0		1			 10			 20			1.0		5	0.32897
patient		physician		0		1			 10			 50			1.0		1	0.17757
patient		physician		0		1			 10			 50			1.0		2	0.23738
patient		physician		0		1			 10			 50			1.0		3	0.27290
patient		physician		0		1			 10			 50			1.0		4	0.29533
patient		physician		0		1			 10			 50			1.0		5	0.31402
patient		physician		0		1			 10			100			1.0		1	0.17009
patient		physician		0		1			 10			100			1.0		2	0.22617
patient		physician		0		1			 10			100			1.0		3	0.27103
patient		physician		0		1			 10			100			1.0		4	0.28972
patient		physician		0		1			 10			100			1.0		5	0.30841
patient		physician		0		1			 20			  1			1.0		1	0.13084
patient		physician		0		1			 20			  1			1.0		2	0.17757
patient		physician		0		1			 20			  1			1.0		3	0.21495
patient		physician		0		1			 20			  1			1.0		4	0.24486
patient		physician		0		1			 20			  1			1.0		5	0.26729
patient		physician		0		1			 20			  2			1.0		1	0.11215
patient		physician		0		1			 20			  2			1.0		2	0.17757
patient		physician		0		1			 20			  2			1.0		3	0.21869
patient		physician		0		1			 20			  2			1.0		4	0.25047
patient		physician		0		1			 20			  2			1.0		5	0.27103
patient		physician		0		1			 20			  3			1.0		1	0.12336
patient		physician		0		1			 20			  3			1.0		2	0.18692
patient		physician		0		1			 20			  3			1.0		3	0.23178
patient		physician		0		1			 20			  3			1.0		4	0.25981
patient		physician		0		1			 20			  3			1.0		5	0.28785
patient		physician		0		1			 20			  4			1.0		1	0.13084
patient		physician		0		1			 20			  4			1.0		2	0.18318
patient		physician		0		1			 20			  4			1.0		3	0.24486
patient		physician		0		1			 20			  4			1.0		4	0.27477
patient		physician		0		1			 20			  4			1.0		5	0.30280
patient		physician		0		1			 20			  5			1.0		1	0.13458
patient		physician		0		1			 20			  5			1.0		2	0.18692
patient		physician		0		1			 20			  5			1.0		3	0.24299
patient		physician		0		1			 20			  5			1.0		4	0.27664
patient		physician		0		1			 20			  5			1.0		5	0.29907
patient		physician		0		1			 20			 10			1.0		1	0.14766
patient		physician		0		1			 20			 10			1.0		2	0.20935
patient		physician		0		1			 20			 10			1.0		3	0.23551
patient		physician		0		1			 20			 10			1.0		4	0.27290
patient		physician		0		1			 20			 10			1.0		5	0.29907
patient		physician		0		1			 20			 20			1.0		1	0.15327
patient		physician		0		1			 20			 20			1.0		2	0.20935
patient		physician		0		1			 20			 20			1.0		3	0.24299
patient		physician		0		1			 20			 20			1.0		4	0.27103
patient		physician		0		1			 20			 20			1.0		5	0.30654
patient		physician		0		1			 20			 50			1.0		1	0.15888
patient		physician		0		1			 20			 50			1.0		2	0.20561
patient		physician		0		1			 20			 50			1.0		3	0.24673
patient		physician		0		1			 20			 50			1.0		4	0.27664
patient		physician		0		1			 20			 50			1.0		5	0.30841
patient		physician		0		1			 20			100			1.0		1	0.15327
patient		physician		0		1			 20			100			1.0		2	0.21121
patient		physician		0		1			 20			100			1.0		3	0.25607
patient		physician		0		1			 20			100			1.0		4	0.27664
patient		physician		0		1			 20			100			1.0		5	0.30093
patient		physician		0		1			 50			  1			1.0		1	0.10280
patient		physician		0		1			 50			  1			1.0		2	0.14579
patient		physician		0		1			 50			  1			1.0		3	0.18131
patient		physician		0		1			 50			  1			1.0		4	0.22617
patient		physician		0		1			 50			  1			1.0		5	0.25421
patient		physician		0		1			 50			  2			1.0		1	0.08411
patient		physician		0		1			 50			  2			1.0		2	0.13458
patient		physician		0		1			 50			  2			1.0		3	0.17009
patient		physician		0		1			 50			  2			1.0		4	0.21308
patient		physician		0		1			 50			  2			1.0		5	0.23364
patient		physician		0		1			 50			  3			1.0		1	0.07477
patient		physician		0		1			 50			  3			1.0		2	0.11215
patient		physician		0		1			 50			  3			1.0		3	0.16636
patient		physician		0		1			 50			  3			1.0		4	0.19252
patient		physician		0		1			 50			  3			1.0		5	0.22243
patient		physician		0		1			 50			  4			1.0		1	0.07477
patient		physician		0		1			 50			  4			1.0		2	0.11028
patient		physician		0		1			 50			  4			1.0		3	0.17570
patient		physician		0		1			 50			  4			1.0		4	0.20748
patient		physician		0		1			 50			  4			1.0		5	0.23551
patient		physician		0		1			 50			  5			1.0		1	0.07477
patient		physician		0		1			 50			  5			1.0		2	0.11589
patient		physician		0		1			 50			  5			1.0		3	0.17757
patient		physician		0		1			 50			  5			1.0		4	0.20561
patient		physician		0		1			 50			  5			1.0		5	0.23178
patient		physician		0		1			 50			 10			1.0		1	0.08224
patient		physician		0		1			 50			 10			1.0		2	0.14206
patient		physician		0		1			 50			 10			1.0		3	0.18131
patient		physician		0		1			 50			 10			1.0		4	0.21121
patient		physician		0		1			 50			 10			1.0		5	0.24112
patient		physician		0		1			 50			 20			1.0		1	0.09907
patient		physician		0		1			 50			 20			1.0		2	0.16636
patient		physician		0		1			 50			 20			1.0		3	0.21495
patient		physician		0		1			 50			 20			1.0		4	0.24486
patient		physician		0		1			 50			 20			1.0		5	0.27290
patient		physician		0		1			 50			 50			1.0		1	0.10280
patient		physician		0		1			 50			 50			1.0		2	0.15140
patient		physician		0		1			 50			 50			1.0		3	0.19439
patient		physician		0		1			 50			 50			1.0		4	0.23364
patient		physician		0		1			 50			 50			1.0		5	0.27103
patient		physician		0		1			 50			100			1.0		1	0.10467
patient		physician		0		1			 50			100			1.0		2	0.16262
patient		physician		0		1			 50			100			1.0		3	0.21308
patient		physician		0		1			 50			100			1.0		4	0.24299
patient		physician		0		1			 50			100			1.0		5	0.27664
patient		physician		0		1			100			  1			1.0		1	0.09720
patient		physician		0		1			100			  1			1.0		2	0.14579
patient		physician		0		1			100			  1			1.0		3	0.17757
patient		physician		0		1			100			  1			1.0		4	0.20935
patient		physician		0		1			100			  1			1.0		5	0.23551
patient		physician		0		1			100			  2			1.0		1	0.08224
patient		physician		0		1			100			  2			1.0		2	0.12897
patient		physician		0		1			100			  2			1.0		3	0.16075
patient		physician		0		1			100			  2			1.0		4	0.18879
patient		physician		0		1			100			  2			1.0		5	0.21495
patient		physician		0		1			100			  3			1.0		1	0.06916
patient		physician		0		1			100			  3			1.0		2	0.10093
patient		physician		0		1			100			  3			1.0		3	0.14206
patient		physician		0		1			100			  3			1.0		4	0.16449
patient		physician		0		1			100			  3			1.0		5	0.18692
patient		physician		0		1			100			  4			1.0		1	0.06916
patient		physician		0		1			100			  4			1.0		2	0.09159
patient		physician		0		1			100			  4			1.0		3	0.14206
patient		physician		0		1			100			  4			1.0		4	0.16636
patient		physician		0		1			100			  4			1.0		5	0.18692
patient		physician		0		1			100			  5			1.0		1	0.06729
patient		physician		0		1			100			  5			1.0		2	0.09159
patient		physician		0		1			100			  5			1.0		3	0.13832
patient		physician		0		1			100			  5			1.0		4	0.16449
patient		physician		0		1			100			  5			1.0		5	0.18692
patient		physician		0		1			100			 10			1.0		1	0.04673
patient		physician		0		1			100			 10			1.0		2	0.07850
patient		physician		0		1			100			 10			1.0		3	0.11215
patient		physician		0		1			100			 10			1.0		4	0.13832
patient		physician		0		1			100			 10			1.0		5	0.16262
patient		physician		0		1			100			 20			1.0		1	0.06916
patient		physician		0		1			100			 20			1.0		2	0.09533
patient		physician		0		1			100			 20			1.0		3	0.13645
patient		physician		0		1			100			 20			1.0		4	0.15514
patient		physician		0		1			100			 20			1.0		5	0.18131
patient		physician		0		1			100			 50			1.0		1	0.06729
patient		physician		0		1			100			 50			1.0		2	0.09720
patient		physician		0		1			100			 50			1.0		3	0.12897
patient		physician		0		1			100			 50			1.0		4	0.15514
patient		physician		0		1			100			 50			1.0		5	0.18318
patient		physician		0		1			100			100			1.0		1	0.06355
patient		physician		0		1			100			100			1.0		2	0.09533
patient		physician		0		1			100			100			1.0		3	0.13271
patient		physician		0		1			100			100			1.0		4	0.15701
patient		physician		0		1			100			100			1.0		5	0.17383
physician		patient		0		1			  1			  1			1.0		1	0.11028
physician		patient		0		1			  1			  1			1.0		2	0.15888
physician		patient		0		1			  1			  1			1.0		3	0.19065
physician		patient		0		1			  1			  1			1.0		4	0.20000
physician		patient		0		1			  1			  1			1.0		5	0.20187
physician		patient		0		1			  1			  2			1.0		1	0.12897
physician		patient		0		1			  1			  2			1.0		2	0.18692
physician		patient		0		1			  1			  2			1.0		3	0.21869
physician		patient		0		1			  1			  2			1.0		4	0.23178
physician		patient		0		1			  1			  2			1.0		5	0.23364
physician		patient		0		1			  1			  3			1.0		1	0.14393
physician		patient		0		1			  1			  3			1.0		2	0.20187
physician		patient		0		1			  1			  3			1.0		3	0.23738
physician		patient		0		1			  1			  3			1.0		4	0.25047
physician		patient		0		1			  1			  3			1.0		5	0.25047
physician		patient		0		1			  1			  4			1.0		1	0.14579
physician		patient		0		1			  1			  4			1.0		2	0.20935
physician		patient		0		1			  1			  4			1.0		3	0.24299
physician		patient		0		1			  1			  4			1.0		4	0.25234
physician		patient		0		1			  1			  4			1.0		5	0.25234
physician		patient		0		1			  1			  5			1.0		1	0.15327
physician		patient		0		1			  1			  5			1.0		2	0.21121
physician		patient		0		1			  1			  5			1.0		3	0.24112
physician		patient		0		1			  1			  5			1.0		4	0.25047
physician		patient		0		1			  1			  5			1.0		5	0.25047
physician		patient		0		1			  1			 10			1.0		1	0.15701
physician		patient		0		1			  1			 10			1.0		2	0.22056
physician		patient		0		1			  1			 10			1.0		3	0.25421
physician		patient		0		1			  1			 10			1.0		4	0.26355
physician		patient		0		1			  1			 10			1.0		5	0.26916
physician		patient		0		1			  1			 20			1.0		1	0.17383
physician		patient		0		1			  1			 20			1.0		2	0.24112
physician		patient		0		1			  1			 20			1.0		3	0.27477
physician		patient		0		1			  1			 20			1.0		4	0.28411
physician		patient		0		1			  1			 20			1.0		5	0.28972
physician		patient		0		1			  1			 50			1.0		1	0.17570
physician		patient		0		1			  1			 50			1.0		2	0.24486
physician		patient		0		1			  1			 50			1.0		3	0.28037
physician		patient		0		1			  1			 50			1.0		4	0.28972
physician		patient		0		1			  1			 50			1.0		5	0.29346
physician		patient		0		1			  1			100			1.0		1	0.17196
physician		patient		0		1			  1			100			1.0		2	0.24299
physician		patient		0		1			  1			100			1.0		3	0.28037
physician		patient		0		1			  1			100			1.0		4	0.28972
physician		patient		0		1			  1			100			1.0		5	0.29346
physician		patient		0		1			  2			  1			1.0		1	0.09907
physician		patient		0		1			  2			  1			1.0		2	0.14019
physician		patient		0		1			  2			  1			1.0		3	0.16449
physician		patient		0		1			  2			  1			1.0		4	0.18318
physician		patient		0		1			  2			  1			1.0		5	0.19252
physician		patient		0		1			  2			  2			1.0		1	0.11776
physician		patient		0		1			  2			  2			1.0		2	0.16636
physician		patient		0		1			  2			  2			1.0		3	0.20748
physician		patient		0		1			  2			  2			1.0		4	0.22430
physician		patient		0		1			  2			  2			1.0		5	0.23551
physician		patient		0		1			  2			  3			1.0		1	0.13084
physician		patient		0		1			  2			  3			1.0		2	0.17944
physician		patient		0		1			  2			  3			1.0		3	0.22991
physician		patient		0		1			  2			  3			1.0		4	0.24673
physician		patient		0		1			  2			  3			1.0		5	0.25607
physician		patient		0		1			  2			  4			1.0		1	0.13084
physician		patient		0		1			  2			  4			1.0		2	0.18505
physician		patient		0		1			  2			  4			1.0		3	0.22804
physician		patient		0		1			  2			  4			1.0		4	0.24673
physician		patient		0		1			  2			  4			1.0		5	0.25607
physician		patient		0		1			  2			  5			1.0		1	0.13458
physician		patient		0		1			  2			  5			1.0		2	0.19252
physician		patient		0		1			  2			  5			1.0		3	0.23551
physician		patient		0		1			  2			  5			1.0		4	0.25234
physician		patient		0		1			  2			  5			1.0		5	0.26355
physician		patient		0		1			  2			 10			1.0		1	0.12897
physician		patient		0		1			  2			 10			1.0		2	0.19813
physician		patient		0		1			  2			 10			1.0		3	0.24112
physician		patient		0		1			  2			 10			1.0		4	0.26542
physician		patient		0		1			  2			 10			1.0		5	0.28037
physician		patient		0		1			  2			 20			1.0		1	0.14393
physician		patient		0		1			  2			 20			1.0		2	0.21495
physician		patient		0		1			  2			 20			1.0		3	0.25981
physician		patient		0		1			  2			 20			1.0		4	0.28411
physician		patient		0		1			  2			 20			1.0		5	0.30093
physician		patient		0		1			  2			 50			1.0		1	0.17009
physician		patient		0		1			  2			 50			1.0		2	0.25047
physician		patient		0		1			  2			 50			1.0		3	0.28598
physician		patient		0		1			  2			 50			1.0		4	0.30093
physician		patient		0		1			  2			 50			1.0		5	0.31589
physician		patient		0		1			  2			100			1.0		1	0.17009
physician		patient		0		1			  2			100			1.0		2	0.25607
physician		patient		0		1			  2			100			1.0		3	0.29346
physician		patient		0		1			  2			100			1.0		4	0.30280
physician		patient		0		1			  2			100			1.0		5	0.31589
physician		patient		0		1			  3			  1			1.0		1	0.09159
physician		patient		0		1			  3			  1			1.0		2	0.13458
physician		patient		0		1			  3			  1			1.0		3	0.16075
physician		patient		0		1			  3			  1			1.0		4	0.17757
physician		patient		0		1			  3			  1			1.0		5	0.19252
physician		patient		0		1			  3			  2			1.0		1	0.10654
physician		patient		0		1			  3			  2			1.0		2	0.15514
physician		patient		0		1			  3			  2			1.0		3	0.19252
physician		patient		0		1			  3			  2			1.0		4	0.20935
physician		patient		0		1			  3			  2			1.0		5	0.22617
physician		patient		0		1			  3			  3			1.0		1	0.11589
physician		patient		0		1			  3			  3			1.0		2	0.16449
physician		patient		0		1			  3			  3			1.0		3	0.21121
physician		patient		0		1			  3			  3			1.0		4	0.22991
physician		patient		0		1			  3			  3			1.0		5	0.25047
physician		patient		0		1			  3			  4			1.0		1	0.12336
physician		patient		0		1			  3			  4			1.0		2	0.17196
physician		patient		0		1			  3			  4			1.0		3	0.21682
physician		patient		0		1			  3			  4			1.0		4	0.22991
physician		patient		0		1			  3			  4			1.0		5	0.25234
physician		patient		0		1			  3			  5			1.0		1	0.12150
physician		patient		0		1			  3			  5			1.0		2	0.17570
physician		patient		0		1			  3			  5			1.0		3	0.22430
physician		patient		0		1			  3			  5			1.0		4	0.23738
physician		patient		0		1			  3			  5			1.0		5	0.25794
physician		patient		0		1			  3			 10			1.0		1	0.12523
physician		patient		0		1			  3			 10			1.0		2	0.19813
physician		patient		0		1			  3			 10			1.0		3	0.23364
physician		patient		0		1			  3			 10			1.0		4	0.25981
physician		patient		0		1			  3			 10			1.0		5	0.27664
physician		patient		0		1			  3			 20			1.0		1	0.14579
physician		patient		0		1			  3			 20			1.0		2	0.21495
physician		patient		0		1			  3			 20			1.0		3	0.24860
physician		patient		0		1			  3			 20			1.0		4	0.27664
physician		patient		0		1			  3			 20			1.0		5	0.29159
physician		patient		0		1			  3			 50			1.0		1	0.15888
physician		patient		0		1			  3			 50			1.0		2	0.23178
physician		patient		0		1			  3			 50			1.0		3	0.26355
physician		patient		0		1			  3			 50			1.0		4	0.29346
physician		patient		0		1			  3			 50			1.0		5	0.30841
physician		patient		0		1			  3			100			1.0		1	0.15888
physician		patient		0		1			  3			100			1.0		2	0.23738
physician		patient		0		1			  3			100			1.0		3	0.27290
physician		patient		0		1			  3			100			1.0		4	0.29720
physician		patient		0		1			  3			100			1.0		5	0.31215
physician		patient		0		1			  4			  1			1.0		1	0.08785
physician		patient		0		1			  4			  1			1.0		2	0.13271
physician		patient		0		1			  4			  1			1.0		3	0.15888
physician		patient		0		1			  4			  1			1.0		4	0.17383
physician		patient		0		1			  4			  1			1.0		5	0.18692
physician		patient		0		1			  4			  2			1.0		1	0.10280
physician		patient		0		1			  4			  2			1.0		2	0.15327
physician		patient		0		1			  4			  2			1.0		3	0.19065
physician		patient		0		1			  4			  2			1.0		4	0.20374
physician		patient		0		1			  4			  2			1.0		5	0.21869
physician		patient		0		1			  4			  3			1.0		1	0.11402
physician		patient		0		1			  4			  3			1.0		2	0.16636
physician		patient		0		1			  4			  3			1.0		3	0.20935
physician		patient		0		1			  4			  3			1.0		4	0.22243
physician		patient		0		1			  4			  3			1.0		5	0.24112
physician		patient		0		1			  4			  4			1.0		1	0.11589
physician		patient		0		1			  4			  4			1.0		2	0.16822
physician		patient		0		1			  4			  4			1.0		3	0.20935
physician		patient		0		1			  4			  4			1.0		4	0.22617
physician		patient		0		1			  4			  4			1.0		5	0.24486
physician		patient		0		1			  4			  5			1.0		1	0.11028
physician		patient		0		1			  4			  5			1.0		2	0.16449
physician		patient		0		1			  4			  5			1.0		3	0.21121
physician		patient		0		1			  4			  5			1.0		4	0.22804
physician		patient		0		1			  4			  5			1.0		5	0.25047
physician		patient		0		1			  4			 10			1.0		1	0.11402
physician		patient		0		1			  4			 10			1.0		2	0.19252
physician		patient		0		1			  4			 10			1.0		3	0.22617
physician		patient		0		1			  4			 10			1.0		4	0.25234
physician		patient		0		1			  4			 10			1.0		5	0.27664
physician		patient		0		1			  4			 20			1.0		1	0.13084
physician		patient		0		1			  4			 20			1.0		2	0.20000
physician		patient		0		1			  4			 20			1.0		3	0.23925
physician		patient		0		1			  4			 20			1.0		4	0.25794
physician		patient		0		1			  4			 20			1.0		5	0.28037
physician		patient		0		1			  4			 50			1.0		1	0.14579
physician		patient		0		1			  4			 50			1.0		2	0.22243
physician		patient		0		1			  4			 50			1.0		3	0.25794
physician		patient		0		1			  4			 50			1.0		4	0.28972
physician		patient		0		1			  4			 50			1.0		5	0.30654
physician		patient		0		1			  4			100			1.0		1	0.14579
physician		patient		0		1			  4			100			1.0		2	0.23551
physician		patient		0		1			  4			100			1.0		3	0.26168
physician		patient		0		1			  4			100			1.0		4	0.28972
physician		patient		0		1			  4			100			1.0		5	0.30467
physician		patient		0		1			  5			  1			1.0		1	0.08785
physician		patient		0		1			  5			  1			1.0		2	0.12897
physician		patient		0		1			  5			  1			1.0		3	0.15888
physician		patient		0		1			  5			  1			1.0		4	0.17383
physician		patient		0		1			  5			  1			1.0		5	0.18505
physician		patient		0		1			  5			  2			1.0		1	0.10280
physician		patient		0		1			  5			  2			1.0		2	0.14953
physician		patient		0		1			  5			  2			1.0		3	0.19065
physician		patient		0		1			  5			  2			1.0		4	0.20374
physician		patient		0		1			  5			  2			1.0		5	0.21495
physician		patient		0		1			  5			  3			1.0		1	0.11028
physician		patient		0		1			  5			  3			1.0		2	0.16075
physician		patient		0		1			  5			  3			1.0		3	0.20374
physician		patient		0		1			  5			  3			1.0		4	0.21869
physician		patient		0		1			  5			  3			1.0		5	0.23551
physician		patient		0		1			  5			  4			1.0		1	0.11402
physician		patient		0		1			  5			  4			1.0		2	0.16636
physician		patient		0		1			  5			  4			1.0		3	0.20374
physician		patient		0		1			  5			  4			1.0		4	0.22243
physician		patient		0		1			  5			  4			1.0		5	0.23925
physician		patient		0		1			  5			  5			1.0		1	0.11028
physician		patient		0		1			  5			  5			1.0		2	0.16449
physician		patient		0		1			  5			  5			1.0		3	0.20561
physician		patient		0		1			  5			  5			1.0		4	0.22056
physician		patient		0		1			  5			  5			1.0		5	0.23925
physician		patient		0		1			  5			 10			1.0		1	0.11215
physician		patient		0		1			  5			 10			1.0		2	0.17944
physician		patient		0		1			  5			 10			1.0		3	0.21869
physician		patient		0		1			  5			 10			1.0		4	0.24486
physician		patient		0		1			  5			 10			1.0		5	0.26916
physician		patient		0		1			  5			 20			1.0		1	0.12897
physician		patient		0		1			  5			 20			1.0		2	0.19252
physician		patient		0		1			  5			 20			1.0		3	0.22243
physician		patient		0		1			  5			 20			1.0		4	0.25421
physician		patient		0		1			  5			 20			1.0		5	0.27850
physician		patient		0		1			  5			 50			1.0		1	0.13645
physician		patient		0		1			  5			 50			1.0		2	0.20935
physician		patient		0		1			  5			 50			1.0		3	0.25607
physician		patient		0		1			  5			 50			1.0		4	0.28037
physician		patient		0		1			  5			 50			1.0		5	0.30841
physician		patient		0		1			  5			100			1.0		1	0.14393
physician		patient		0		1			  5			100			1.0		2	0.22804
physician		patient		0		1			  5			100			1.0		3	0.26916
physician		patient		0		1			  5			100			1.0		4	0.29159
physician		patient		0		1			  5			100			1.0		5	0.30841
physician		patient		0		1			 10			  1			1.0		1	0.08598
physician		patient		0		1			 10			  1			1.0		2	0.12710
physician		patient		0		1			 10			  1			1.0		3	0.15701
physician		patient		0		1			 10			  1			1.0		4	0.17383
physician		patient		0		1			 10			  1			1.0		5	0.18318
physician		patient		0		1			 10			  2			1.0		1	0.10093
physician		patient		0		1			 10			  2			1.0		2	0.14579
physician		patient		0		1			 10			  2			1.0		3	0.18879
physician		patient		0		1			 10			  2			1.0		4	0.20374
physician		patient		0		1			 10			  2			1.0		5	0.21308
physician		patient		0		1			 10			  3			1.0		1	0.10654
physician		patient		0		1			 10			  3			1.0		2	0.15514
physician		patient		0		1			 10			  3			1.0		3	0.20187
physician		patient		0		1			 10			  3			1.0		4	0.21869
physician		patient		0		1			 10			  3			1.0		5	0.23178
physician		patient		0		1			 10			  4			1.0		1	0.10841
physician		patient		0		1			 10			  4			1.0		2	0.15888
physician		patient		0		1			 10			  4			1.0		3	0.20187
physician		patient		0		1			 10			  4			1.0		4	0.22243
physician		patient		0		1			 10			  4			1.0		5	0.23551
physician		patient		0		1			 10			  5			1.0		1	0.10467
physician		patient		0		1			 10			  5			1.0		2	0.15701
physician		patient		0		1			 10			  5			1.0		3	0.20561
physician		patient		0		1			 10			  5			1.0		4	0.22430
physician		patient		0		1			 10			  5			1.0		5	0.23925
physician		patient		0		1			 10			 10			1.0		1	0.10841
physician		patient		0		1			 10			 10			1.0		2	0.16822
physician		patient		0		1			 10			 10			1.0		3	0.20935
physician		patient		0		1			 10			 10			1.0		4	0.23551
physician		patient		0		1			 10			 10			1.0		5	0.25981
physician		patient		0		1			 10			 20			1.0		1	0.10093
physician		patient		0		1			 10			 20			1.0		2	0.16449
physician		patient		0		1			 10			 20			1.0		3	0.21121
physician		patient		0		1			 10			 20			1.0		4	0.23738
physician		patient		0		1			 10			 20			1.0		5	0.26542
physician		patient		0		1			 10			 50			1.0		1	0.10280
physician		patient		0		1			 10			 50			1.0		2	0.17383
physician		patient		0		1			 10			 50			1.0		3	0.22056
physician		patient		0		1			 10			 50			1.0		4	0.25421
physician		patient		0		1			 10			 50			1.0		5	0.28785
physician		patient		0		1			 10			100			1.0		1	0.11402
physician		patient		0		1			 10			100			1.0		2	0.18879
physician		patient		0		1			 10			100			1.0		3	0.22991
physician		patient		0		1			 10			100			1.0		4	0.26168
physician		patient		0		1			 10			100			1.0		5	0.30093
physician		patient		0		1			 20			  1			1.0		1	0.08598
physician		patient		0		1			 20			  1			1.0		2	0.12523
physician		patient		0		1			 20			  1			1.0		3	0.15701
physician		patient		0		1			 20			  1			1.0		4	0.17383
physician		patient		0		1			 20			  1			1.0		5	0.18318
physician		patient		0		1			 20			  2			1.0		1	0.10093
physician		patient		0		1			 20			  2			1.0		2	0.14393
physician		patient		0		1			 20			  2			1.0		3	0.18879
physician		patient		0		1			 20			  2			1.0		4	0.20374
physician		patient		0		1			 20			  2			1.0		5	0.21308
physician		patient		0		1			 20			  3			1.0		1	0.10654
physician		patient		0		1			 20			  3			1.0		2	0.15327
physician		patient		0		1			 20			  3			1.0		3	0.20187
physician		patient		0		1			 20			  3			1.0		4	0.21869
physician		patient		0		1			 20			  3			1.0		5	0.23178
physician		patient		0		1			 20			  4			1.0		1	0.10841
physician		patient		0		1			 20			  4			1.0		2	0.15701
physician		patient		0		1			 20			  4			1.0		3	0.20187
physician		patient		0		1			 20			  4			1.0		4	0.22243
physician		patient		0		1			 20			  4			1.0		5	0.23551
physician		patient		0		1			 20			  5			1.0		1	0.10467
physician		patient		0		1			 20			  5			1.0		2	0.15514
physician		patient		0		1			 20			  5			1.0		3	0.20561
physician		patient		0		1			 20			  5			1.0		4	0.22430
physician		patient		0		1			 20			  5			1.0		5	0.23925
physician		patient		0		1			 20			 10			1.0		1	0.10841
physician		patient		0		1			 20			 10			1.0		2	0.16449
physician		patient		0		1			 20			 10			1.0		3	0.20374
physician		patient		0		1			 20			 10			1.0		4	0.22991
physician		patient		0		1			 20			 10			1.0		5	0.25234
physician		patient		0		1			 20			 20			1.0		1	0.09533
physician		patient		0		1			 20			 20			1.0		2	0.16262
physician		patient		0		1			 20			 20			1.0		3	0.19813
physician		patient		0		1			 20			 20			1.0		4	0.22617
physician		patient		0		1			 20			 20			1.0		5	0.25421
physician		patient		0		1			 20			 50			1.0		1	0.08411
physician		patient		0		1			 20			 50			1.0		2	0.14766
physician		patient		0		1			 20			 50			1.0		3	0.19626
physician		patient		0		1			 20			 50			1.0		4	0.22056
physician		patient		0		1			 20			 50			1.0		5	0.24860
physician		patient		0		1			 20			100			1.0		1	0.08224
physician		patient		0		1			 20			100			1.0		2	0.15514
physician		patient		0		1			 20			100			1.0		3	0.19626
physician		patient		0		1			 20			100			1.0		4	0.22991
physician		patient		0		1			 20			100			1.0		5	0.25981
physician		patient		0		1			 50			  1			1.0		1	0.08598
physician		patient		0		1			 50			  1			1.0		2	0.12523
physician		patient		0		1			 50			  1			1.0		3	0.15701
physician		patient		0		1			 50			  1			1.0		4	0.17383
physician		patient		0		1			 50			  1			1.0		5	0.18318
physician		patient		0		1			 50			  2			1.0		1	0.10093
physician		patient		0		1			 50			  2			1.0		2	0.14393
physician		patient		0		1			 50			  2			1.0		3	0.18879
physician		patient		0		1			 50			  2			1.0		4	0.20374
physician		patient		0		1			 50			  2			1.0		5	0.21308
physician		patient		0		1			 50			  3			1.0		1	0.10654
physician		patient		0		1			 50			  3			1.0		2	0.15327
physician		patient		0		1			 50			  3			1.0		3	0.20187
physician		patient		0		1			 50			  3			1.0		4	0.21869
physician		patient		0		1			 50			  3			1.0		5	0.23178
physician		patient		0		1			 50			  4			1.0		1	0.10841
physician		patient		0		1			 50			  4			1.0		2	0.15701
physician		patient		0		1			 50			  4			1.0		3	0.20187
physician		patient		0		1			 50			  4			1.0		4	0.22243
physician		patient		0		1			 50			  4			1.0		5	0.23551
physician		patient		0		1			 50			  5			1.0		1	0.10467
physician		patient		0		1			 50			  5			1.0		2	0.15514
physician		patient		0		1			 50			  5			1.0		3	0.20561
physician		patient		0		1			 50			  5			1.0		4	0.22430
physician		patient		0		1			 50			  5			1.0		5	0.23925
physician		patient		0		1			 50			 10			1.0		1	0.10841
physician		patient		0		1			 50			 10			1.0		2	0.16449
physician		patient		0		1			 50			 10			1.0		3	0.20374
physician		patient		0		1			 50			 10			1.0		4	0.22991
physician		patient		0		1			 50			 10			1.0		5	0.25234
physician		patient		0		1			 50			 20			1.0		1	0.09533
physician		patient		0		1			 50			 20			1.0		2	0.16075
physician		patient		0		1			 50			 20			1.0		3	0.19813
physician		patient		0		1			 50			 20			1.0		4	0.22617
physician		patient		0		1			 50			 20			1.0		5	0.25421
physician		patient		0		1			 50			 50			1.0		1	0.07664
physician		patient		0		1			 50			 50			1.0		2	0.14019
physician		patient		0		1			 50			 50			1.0		3	0.18131
physician		patient		0		1			 50			 50			1.0		4	0.19813
physician		patient		0		1			 50			 50			1.0		5	0.22804
physician		patient		0		1			 50			100			1.0		1	0.06168
physician		patient		0		1			 50			100			1.0		2	0.13271
physician		patient		0		1			 50			100			1.0		3	0.16449
physician		patient		0		1			 50			100			1.0		4	0.19252
physician		patient		0		1			 50			100			1.0		5	0.21682
physician		patient		0		1			100			  1			1.0		1	0.08598
physician		patient		0		1			100			  1			1.0		2	0.12523
physician		patient		0		1			100			  1			1.0		3	0.15701
physician		patient		0		1			100			  1			1.0		4	0.17383
physician		patient		0		1			100			  1			1.0		5	0.18318
physician		patient		0		1			100			  2			1.0		1	0.10093
physician		patient		0		1			100			  2			1.0		2	0.14393
physician		patient		0		1			100			  2			1.0		3	0.18879
physician		patient		0		1			100			  2			1.0		4	0.20374
physician		patient		0		1			100			  2			1.0		5	0.21308
physician		patient		0		1			100			  3			1.0		1	0.10654
physician		patient		0		1			100			  3			1.0		2	0.15327
physician		patient		0		1			100			  3			1.0		3	0.20187
physician		patient		0		1			100			  3			1.0		4	0.21869
physician		patient		0		1			100			  3			1.0		5	0.23178
physician		patient		0		1			100			  4			1.0		1	0.10841
physician		patient		0		1			100			  4			1.0		2	0.15701
physician		patient		0		1			100			  4			1.0		3	0.20187
physician		patient		0		1			100			  4			1.0		4	0.22243
physician		patient		0		1			100			  4			1.0		5	0.23551
physician		patient		0		1			100			  5			1.0		1	0.10467
physician		patient		0		1			100			  5			1.0		2	0.15514
physician		patient		0		1			100			  5			1.0		3	0.20561
physician		patient		0		1			100			  5			1.0		4	0.22430
physician		patient		0		1			100			  5			1.0		5	0.23925
physician		patient		0		1			100			 10			1.0		1	0.10841
physician		patient		0		1			100			 10			1.0		2	0.16449
physician		patient		0		1			100			 10			1.0		3	0.20374
physician		patient		0		1			100			 10			1.0		4	0.22991
physician		patient		0		1			100			 10			1.0		5	0.25234
physician		patient		0		1			100			 20			1.0		1	0.09533
physician		patient		0		1			100			 20			1.0		2	0.16075
physician		patient		0		1			100			 20			1.0		3	0.19813
physician		patient		0		1			100			 20			1.0		4	0.22617
physician		patient		0		1			100			 20			1.0		5	0.25421
physician		patient		0		1			100			 50			1.0		1	0.07664
physician		patient		0		1			100			 50			1.0		2	0.13832
physician		patient		0		1			100			 50			1.0		3	0.18131
physician		patient		0		1			100			 50			1.0		4	0.19813
physician		patient		0		1			100			 50			1.0		5	0.22804
physician		patient		0		1			100			100			1.0		1	0.06355
physician		patient		0		1			100			100			1.0		2	0.13271
physician		patient		0		1			100			100			1.0		3	0.16262
physician		patient		0		1			100			100			1.0		4	0.19065
physician		patient		0		1			100			100			1.0		5	0.20935
patient		physician		1		0			  1			  1			1.0		1	0.20374
patient		physician		1		0			  1			  1			1.0		2	0.24299
patient		physician		1		0			  1			  1			1.0		3	0.25047
patient		physician		1		0			  1			  1			1.0		4	0.25234
patient		physician		1		0			  1			  1			1.0		5	0.25421
patient		physician		1		0			  1			  2			1.0		1	0.21121
patient		physician		1		0			  1			  2			1.0		2	0.23925
patient		physician		1		0			  1			  2			1.0		3	0.25421
patient		physician		1		0			  1			  2			1.0		4	0.25794
patient		physician		1		0			  1			  2			1.0		5	0.26168
patient		physician		1		0			  1			  3			1.0		1	0.21308
patient		physician		1		0			  1			  3			1.0		2	0.24673
patient		physician		1		0			  1			  3			1.0		3	0.25794
patient		physician		1		0			  1			  3			1.0		4	0.25981
patient		physician		1		0			  1			  3			1.0		5	0.26168
patient		physician		1		0			  1			  4			1.0		1	0.21495
patient		physician		1		0			  1			  4			1.0		2	0.24860
patient		physician		1		0			  1			  4			1.0		3	0.25794
patient		physician		1		0			  1			  4			1.0		4	0.25981
patient		physician		1		0			  1			  4			1.0		5	0.26168
patient		physician		1		0			  1			  5			1.0		1	0.21121
patient		physician		1		0			  1			  5			1.0		2	0.24673
patient		physician		1		0			  1			  5			1.0		3	0.25607
patient		physician		1		0			  1			  5			1.0		4	0.25794
patient		physician		1		0			  1			  5			1.0		5	0.25981
patient		physician		1		0			  1			 10			1.0		1	0.20561
patient		physician		1		0			  1			 10			1.0		2	0.23925
patient		physician		1		0			  1			 10			1.0		3	0.25047
patient		physician		1		0			  1			 10			1.0		4	0.25234
patient		physician		1		0			  1			 10			1.0		5	0.25421
patient		physician		1		0			  1			 20			1.0		1	0.20374
patient		physician		1		0			  1			 20			1.0		2	0.23925
patient		physician		1		0			  1			 20			1.0		3	0.24486
patient		physician		1		0			  1			 20			1.0		4	0.24486
patient		physician		1		0			  1			 20			1.0		5	0.24673
patient		physician		1		0			  1			 50			1.0		1	0.19252
patient		physician		1		0			  1			 50			1.0		2	0.23178
patient		physician		1		0			  1			 50			1.0		3	0.23925
patient		physician		1		0			  1			 50			1.0		4	0.23925
patient		physician		1		0			  1			 50			1.0		5	0.24112
patient		physician		1		0			  1			100			1.0		1	0.18318
patient		physician		1		0			  1			100			1.0		2	0.22056
patient		physician		1		0			  1			100			1.0		3	0.22430
patient		physician		1		0			  1			100			1.0		4	0.22617
patient		physician		1		0			  1			100			1.0		5	0.22991
patient		physician		1		0			  2			  1			1.0		1	0.19626
patient		physician		1		0			  2			  1			1.0		2	0.24673
patient		physician		1		0			  2			  1			1.0		3	0.26729
patient		physician		1		0			  2			  1			1.0		4	0.27664
patient		physician		1		0			  2			  1			1.0		5	0.28224
patient		physician		1		0			  2			  2			1.0		1	0.20000
patient		physician		1		0			  2			  2			1.0		2	0.25047
patient		physician		1		0			  2			  2			1.0		3	0.27477
patient		physician		1		0			  2			  2			1.0		4	0.29346
patient		physician		1		0			  2			  2			1.0		5	0.29533
patient		physician		1		0			  2			  3			1.0		1	0.19439
patient		physician		1		0			  2			  3			1.0		2	0.25794
patient		physician		1		0			  2			  3			1.0		3	0.27664
patient		physician		1		0			  2			  3			1.0		4	0.28785
patient		physician		1		0			  2			  3			1.0		5	0.28785
patient		physician		1		0			  2			  4			1.0		1	0.19065
patient		physician		1		0			  2			  4			1.0		2	0.25047
patient		physician		1		0			  2			  4			1.0		3	0.27103
patient		physician		1		0			  2			  4			1.0		4	0.28224
patient		physician		1		0			  2			  4			1.0		5	0.28224
patient		physician		1		0			  2			  5			1.0		1	0.19439
patient		physician		1		0			  2			  5			1.0		2	0.25047
patient		physician		1		0			  2			  5			1.0		3	0.27103
patient		physician		1		0			  2			  5			1.0		4	0.28224
patient		physician		1		0			  2			  5			1.0		5	0.28224
patient		physician		1		0			  2			 10			1.0		1	0.20374
patient		physician		1		0			  2			 10			1.0		2	0.24860
patient		physician		1		0			  2			 10			1.0		3	0.26542
patient		physician		1		0			  2			 10			1.0		4	0.26916
patient		physician		1		0			  2			 10			1.0		5	0.27290
patient		physician		1		0			  2			 20			1.0		1	0.21682
patient		physician		1		0			  2			 20			1.0		2	0.25421
patient		physician		1		0			  2			 20			1.0		3	0.27290
patient		physician		1		0			  2			 20			1.0		4	0.27850
patient		physician		1		0			  2			 20			1.0		5	0.28224
patient		physician		1		0			  2			 50			1.0		1	0.19252
patient		physician		1		0			  2			 50			1.0		2	0.24299
patient		physician		1		0			  2			 50			1.0		3	0.26168
patient		physician		1		0			  2			 50			1.0		4	0.26542
patient		physician		1		0			  2			 50			1.0		5	0.26542
patient		physician		1		0			  2			100			1.0		1	0.19252
patient		physician		1		0			  2			100			1.0		2	0.23551
patient		physician		1		0			  2			100			1.0		3	0.25421
patient		physician		1		0			  2			100			1.0		4	0.25981
patient		physician		1		0			  2			100			1.0		5	0.25981
patient		physician		1		0			  3			  1			1.0		1	0.19813
patient		physician		1		0			  3			  1			1.0		2	0.25794
patient		physician		1		0			  3			  1			1.0		3	0.28037
patient		physician		1		0			  3			  1			1.0		4	0.29346
patient		physician		1		0			  3			  1			1.0		5	0.30093
patient		physician		1		0			  3			  2			1.0		1	0.19252
patient		physician		1		0			  3			  2			1.0		2	0.25794
patient		physician		1		0			  3			  2			1.0		3	0.29159
patient		physician		1		0			  3			  2			1.0		4	0.31028
patient		physician		1		0			  3			  2			1.0		5	0.31963
patient		physician		1		0			  3			  3			1.0		1	0.19252
patient		physician		1		0			  3			  3			1.0		2	0.25981
patient		physician		1		0			  3			  3			1.0		3	0.29720
patient		physician		1		0			  3			  3			1.0		4	0.31402
patient		physician		1		0			  3			  3			1.0		5	0.32150
patient		physician		1		0			  3			  4			1.0		1	0.18879
patient		physician		1		0			  3			  4			1.0		2	0.25981
patient		physician		1		0			  3			  4			1.0		3	0.29720
patient		physician		1		0			  3			  4			1.0		4	0.31963
patient		physician		1		0			  3			  4			1.0		5	0.32336
patient		physician		1		0			  3			  5			1.0		1	0.18692
patient		physician		1		0			  3			  5			1.0		2	0.26355
patient		physician		1		0			  3			  5			1.0		3	0.29159
patient		physician		1		0			  3			  5			1.0		4	0.31589
patient		physician		1		0			  3			  5			1.0		5	0.32150
patient		physician		1		0			  3			 10			1.0		1	0.20935
patient		physician		1		0			  3			 10			1.0		2	0.26542
patient		physician		1		0			  3			 10			1.0		3	0.29533
patient		physician		1		0			  3			 10			1.0		4	0.30467
patient		physician		1		0			  3			 10			1.0		5	0.31215
patient		physician		1		0			  3			 20			1.0		1	0.19065
patient		physician		1		0			  3			 20			1.0		2	0.24673
patient		physician		1		0			  3			 20			1.0		3	0.28785
patient		physician		1		0			  3			 20			1.0		4	0.29720
patient		physician		1		0			  3			 20			1.0		5	0.30093
patient		physician		1		0			  3			 50			1.0		1	0.18879
patient		physician		1		0			  3			 50			1.0		2	0.24112
patient		physician		1		0			  3			 50			1.0		3	0.26916
patient		physician		1		0			  3			 50			1.0		4	0.28224
patient		physician		1		0			  3			 50			1.0		5	0.28224
patient		physician		1		0			  3			100			1.0		1	0.19065
patient		physician		1		0			  3			100			1.0		2	0.23738
patient		physician		1		0			  3			100			1.0		3	0.26542
patient		physician		1		0			  3			100			1.0		4	0.27850
patient		physician		1		0			  3			100			1.0		5	0.27850
patient		physician		1		0			  4			  1			1.0		1	0.19065
patient		physician		1		0			  4			  1			1.0		2	0.25607
patient		physician		1		0			  4			  1			1.0		3	0.27290
patient		physician		1		0			  4			  1			1.0		4	0.29533
patient		physician		1		0			  4			  1			1.0		5	0.31028
patient		physician		1		0			  4			  2			1.0		1	0.17944
patient		physician		1		0			  4			  2			1.0		2	0.25421
patient		physician		1		0			  4			  2			1.0		3	0.30654
patient		physician		1		0			  4			  2			1.0		4	0.32710
patient		physician		1		0			  4			  2			1.0		5	0.33084
patient		physician		1		0			  4			  3			1.0		1	0.17570
patient		physician		1		0			  4			  3			1.0		2	0.25047
patient		physician		1		0			  4			  3			1.0		3	0.30467
patient		physician		1		0			  4			  3			1.0		4	0.32336
patient		physician		1		0			  4			  3			1.0		5	0.33271
patient		physician		1		0			  4			  4			1.0		1	0.17009
patient		physician		1		0			  4			  4			1.0		2	0.24673
patient		physician		1		0			  4			  4			1.0		3	0.31028
patient		physician		1		0			  4			  4			1.0		4	0.32710
patient		physician		1		0			  4			  4			1.0		5	0.33645
patient		physician		1		0			  4			  5			1.0		1	0.17196
patient		physician		1		0			  4			  5			1.0		2	0.25421
patient		physician		1		0			  4			  5			1.0		3	0.31589
patient		physician		1		0			  4			  5			1.0		4	0.33084
patient		physician		1		0			  4			  5			1.0		5	0.33832
patient		physician		1		0			  4			 10			1.0		1	0.19439
patient		physician		1		0			  4			 10			1.0		2	0.26168
patient		physician		1		0			  4			 10			1.0		3	0.29907
patient		physician		1		0			  4			 10			1.0		4	0.30841
patient		physician		1		0			  4			 10			1.0		5	0.31402
patient		physician		1		0			  4			 20			1.0		1	0.18692
patient		physician		1		0			  4			 20			1.0		2	0.24112
patient		physician		1		0			  4			 20			1.0		3	0.30280
patient		physician		1		0			  4			 20			1.0		4	0.30841
patient		physician		1		0			  4			 20			1.0		5	0.31963
patient		physician		1		0			  4			 50			1.0		1	0.19626
patient		physician		1		0			  4			 50			1.0		2	0.24299
patient		physician		1		0			  4			 50			1.0		3	0.27477
patient		physician		1		0			  4			 50			1.0		4	0.28411
patient		physician		1		0			  4			 50			1.0		5	0.29346
patient		physician		1		0			  4			100			1.0		1	0.19626
patient		physician		1		0			  4			100			1.0		2	0.24486
patient		physician		1		0			  4			100			1.0		3	0.27477
patient		physician		1		0			  4			100			1.0		4	0.29159
patient		physician		1		0			  4			100			1.0		5	0.29720
patient		physician		1		0			  5			  1			1.0		1	0.17570
patient		physician		1		0			  5			  1			1.0		2	0.24673
patient		physician		1		0			  5			  1			1.0		3	0.26729
patient		physician		1		0			  5			  1			1.0		4	0.29533
patient		physician		1		0			  5			  1			1.0		5	0.30654
patient		physician		1		0			  5			  2			1.0		1	0.15888
patient		physician		1		0			  5			  2			1.0		2	0.23925
patient		physician		1		0			  5			  2			1.0		3	0.28598
patient		physician		1		0			  5			  2			1.0		4	0.31402
patient		physician		1		0			  5			  2			1.0		5	0.33271
patient		physician		1		0			  5			  3			1.0		1	0.15514
patient		physician		1		0			  5			  3			1.0		2	0.24299
patient		physician		1		0			  5			  3			1.0		3	0.29533
patient		physician		1		0			  5			  3			1.0		4	0.31963
patient		physician		1		0			  5			  3			1.0		5	0.33645
patient		physician		1		0			  5			  4			1.0		1	0.16075
patient		physician		1		0			  5			  4			1.0		2	0.24299
patient		physician		1		0			  5			  4			1.0		3	0.29907
patient		physician		1		0			  5			  4			1.0		4	0.32897
patient		physician		1		0			  5			  4			1.0		5	0.34206
patient		physician		1		0			  5			  5			1.0		1	0.16075
patient		physician		1		0			  5			  5			1.0		2	0.24860
patient		physician		1		0			  5			  5			1.0		3	0.30654
patient		physician		1		0			  5			  5			1.0		4	0.33645
patient		physician		1		0			  5			  5			1.0		5	0.34766
patient		physician		1		0			  5			 10			1.0		1	0.17196
patient		physician		1		0			  5			 10			1.0		2	0.25421
patient		physician		1		0			  5			 10			1.0		3	0.29907
patient		physician		1		0			  5			 10			1.0		4	0.31402
patient		physician		1		0			  5			 10			1.0		5	0.32336
patient		physician		1		0			  5			 20			1.0		1	0.18318
patient		physician		1		0			  5			 20			1.0		2	0.24299
patient		physician		1		0			  5			 20			1.0		3	0.29159
patient		physician		1		0			  5			 20			1.0		4	0.31028
patient		physician		1		0			  5			 20			1.0		5	0.32336
patient		physician		1		0			  5			 50			1.0		1	0.17757
patient		physician		1		0			  5			 50			1.0		2	0.24112
patient		physician		1		0			  5			 50			1.0		3	0.27103
patient		physician		1		0			  5			 50			1.0		4	0.28785
patient		physician		1		0			  5			 50			1.0		5	0.29720
patient		physician		1		0			  5			100			1.0		1	0.18505
patient		physician		1		0			  5			100			1.0		2	0.23738
patient		physician		1		0			  5			100			1.0		3	0.26916
patient		physician		1		0			  5			100			1.0		4	0.28972
patient		physician		1		0			  5			100			1.0		5	0.29907
patient		physician		1		0			 10			  1			1.0		1	0.16262
patient		physician		1		0			 10			  1			1.0		2	0.22243
patient		physician		1		0			 10			  1			1.0		3	0.25421
patient		physician		1		0			 10			  1			1.0		4	0.28224
patient		physician		1		0			 10			  1			1.0		5	0.30280
patient		physician		1		0			 10			  2			1.0		1	0.15327
patient		physician		1		0			 10			  2			1.0		2	0.21121
patient		physician		1		0			 10			  2			1.0		3	0.25234
patient		physician		1		0			 10			  2			1.0		4	0.29720
patient		physician		1		0			 10			  2			1.0		5	0.32523
patient		physician		1		0			 10			  3			1.0		1	0.14579
patient		physician		1		0			 10			  3			1.0		2	0.20935
patient		physician		1		0			 10			  3			1.0		3	0.26542
patient		physician		1		0			 10			  3			1.0		4	0.29720
patient		physician		1		0			 10			  3			1.0		5	0.33458
patient		physician		1		0			 10			  4			1.0		1	0.15327
patient		physician		1		0			 10			  4			1.0		2	0.20748
patient		physician		1		0			 10			  4			1.0		3	0.26355
patient		physician		1		0			 10			  4			1.0		4	0.31402
patient		physician		1		0			 10			  4			1.0		5	0.34206
patient		physician		1		0			 10			  5			1.0		1	0.14953
patient		physician		1		0			 10			  5			1.0		2	0.21121
patient		physician		1		0			 10			  5			1.0		3	0.25981
patient		physician		1		0			 10			  5			1.0		4	0.31215
patient		physician		1		0			 10			  5			1.0		5	0.34019
patient		physician		1		0			 10			 10			1.0		1	0.14953
patient		physician		1		0			 10			 10			1.0		2	0.21121
patient		physician		1		0			 10			 10			1.0		3	0.27290
patient		physician		1		0			 10			 10			1.0		4	0.31402
patient		physician		1		0			 10			 10			1.0		5	0.34766
patient		physician		1		0			 10			 20			1.0		1	0.17383
patient		physician		1		0			 10			 20			1.0		2	0.23178
patient		physician		1		0			 10			 20			1.0		3	0.28972
patient		physician		1		0			 10			 20			1.0		4	0.32150
patient		physician		1		0			 10			 20			1.0		5	0.35140
patient		physician		1		0			 10			 50			1.0		1	0.18505
patient		physician		1		0			 10			 50			1.0		2	0.24299
patient		physician		1		0			 10			 50			1.0		3	0.28411
patient		physician		1		0			 10			 50			1.0		4	0.31028
patient		physician		1		0			 10			 50			1.0		5	0.33084
patient		physician		1		0			 10			100			1.0		1	0.17570
patient		physician		1		0			 10			100			1.0		2	0.23364
patient		physician		1		0			 10			100			1.0		3	0.28411
patient		physician		1		0			 10			100			1.0		4	0.30280
patient		physician		1		0			 10			100			1.0		5	0.32523
patient		physician		1		0			 20			  1			1.0		1	0.14393
patient		physician		1		0			 20			  1			1.0		2	0.21121
patient		physician		1		0			 20			  1			1.0		3	0.23738
patient		physician		1		0			 20			  1			1.0		4	0.27103
patient		physician		1		0			 20			  1			1.0		5	0.28972
patient		physician		1		0			 20			  2			1.0		1	0.12150
patient		physician		1		0			 20			  2			1.0		2	0.19439
patient		physician		1		0			 20			  2			1.0		3	0.22617
patient		physician		1		0			 20			  2			1.0		4	0.27103
patient		physician		1		0			 20			  2			1.0		5	0.30093
patient		physician		1		0			 20			  3			1.0		1	0.11963
patient		physician		1		0			 20			  3			1.0		2	0.18505
patient		physician		1		0			 20			  3			1.0		3	0.23178
patient		physician		1		0			 20			  3			1.0		4	0.26916
patient		physician		1		0			 20			  3			1.0		5	0.31028
patient		physician		1		0			 20			  4			1.0		1	0.13271
patient		physician		1		0			 20			  4			1.0		2	0.18879
patient		physician		1		0			 20			  4			1.0		3	0.24299
patient		physician		1		0			 20			  4			1.0		4	0.28224
patient		physician		1		0			 20			  4			1.0		5	0.32150
patient		physician		1		0			 20			  5			1.0		1	0.13271
patient		physician		1		0			 20			  5			1.0		2	0.19252
patient		physician		1		0			 20			  5			1.0		3	0.24860
patient		physician		1		0			 20			  5			1.0		4	0.28785
patient		physician		1		0			 20			  5			1.0		5	0.32336
patient		physician		1		0			 20			 10			1.0		1	0.14206
patient		physician		1		0			 20			 10			1.0		2	0.20187
patient		physician		1		0			 20			 10			1.0		3	0.24299
patient		physician		1		0			 20			 10			1.0		4	0.28037
patient		physician		1		0			 20			 10			1.0		5	0.30467
patient		physician		1		0			 20			 20			1.0		1	0.14579
patient		physician		1		0			 20			 20			1.0		2	0.20374
patient		physician		1		0			 20			 20			1.0		3	0.24112
patient		physician		1		0			 20			 20			1.0		4	0.27664
patient		physician		1		0			 20			 20			1.0		5	0.30841
patient		physician		1		0			 20			 50			1.0		1	0.15888
patient		physician		1		0			 20			 50			1.0		2	0.20748
patient		physician		1		0			 20			 50			1.0		3	0.25421
patient		physician		1		0			 20			 50			1.0		4	0.29907
patient		physician		1		0			 20			 50			1.0		5	0.33458
patient		physician		1		0			 20			100			1.0		1	0.15327
patient		physician		1		0			 20			100			1.0		2	0.20561
patient		physician		1		0			 20			100			1.0		3	0.25421
patient		physician		1		0			 20			100			1.0		4	0.28224
patient		physician		1		0			 20			100			1.0		5	0.31402
patient		physician		1		0			 50			  1			1.0		1	0.14206
patient		physician		1		0			 50			  1			1.0		2	0.19439
patient		physician		1		0			 50			  1			1.0		3	0.22243
patient		physician		1		0			 50			  1			1.0		4	0.25234
patient		physician		1		0			 50			  1			1.0		5	0.26168
patient		physician		1		0			 50			  2			1.0		1	0.10467
patient		physician		1		0			 50			  2			1.0		2	0.15514
patient		physician		1		0			 50			  2			1.0		3	0.19439
patient		physician		1		0			 50			  2			1.0		4	0.23551
patient		physician		1		0			 50			  2			1.0		5	0.25981
patient		physician		1		0			 50			  3			1.0		1	0.08037
patient		physician		1		0			 50			  3			1.0		2	0.12523
patient		physician		1		0			 50			  3			1.0		3	0.16636
patient		physician		1		0			 50			  3			1.0		4	0.21308
patient		physician		1		0			 50			  3			1.0		5	0.24860
patient		physician		1		0			 50			  4			1.0		1	0.08411
patient		physician		1		0			 50			  4			1.0		2	0.11215
patient		physician		1		0			 50			  4			1.0		3	0.15701
patient		physician		1		0			 50			  4			1.0		4	0.21308
patient		physician		1		0			 50			  4			1.0		5	0.24673
patient		physician		1		0			 50			  5			1.0		1	0.07850
patient		physician		1		0			 50			  5			1.0		2	0.11776
patient		physician		1		0			 50			  5			1.0		3	0.15888
patient		physician		1		0			 50			  5			1.0		4	0.20935
patient		physician		1		0			 50			  5			1.0		5	0.24299
patient		physician		1		0			 50			 10			1.0		1	0.08411
patient		physician		1		0			 50			 10			1.0		2	0.13084
patient		physician		1		0			 50			 10			1.0		3	0.16636
patient		physician		1		0			 50			 10			1.0		4	0.20187
patient		physician		1		0			 50			 10			1.0		5	0.23178
patient		physician		1		0			 50			 20			1.0		1	0.10654
patient		physician		1		0			 50			 20			1.0		2	0.16449
patient		physician		1		0			 50			 20			1.0		3	0.20000
patient		physician		1		0			 50			 20			1.0		4	0.23178
patient		physician		1		0			 50			 20			1.0		5	0.26542
patient		physician		1		0			 50			 50			1.0		1	0.10467
patient		physician		1		0			 50			 50			1.0		2	0.14393
patient		physician		1		0			 50			 50			1.0		3	0.18131
patient		physician		1		0			 50			 50			1.0		4	0.22430
patient		physician		1		0			 50			 50			1.0		5	0.26168
patient		physician		1		0			 50			100			1.0		1	0.11028
patient		physician		1		0			 50			100			1.0		2	0.15327
patient		physician		1		0			 50			100			1.0		3	0.20748
patient		physician		1		0			 50			100			1.0		4	0.22804
patient		physician		1		0			 50			100			1.0		5	0.25981
patient		physician		1		0			100			  1			1.0		1	0.11963
patient		physician		1		0			100			  1			1.0		2	0.18318
patient		physician		1		0			100			  1			1.0		3	0.21121
patient		physician		1		0			100			  1			1.0		4	0.23551
patient		physician		1		0			100			  1			1.0		5	0.25047
patient		physician		1		0			100			  2			1.0		1	0.09159
patient		physician		1		0			100			  2			1.0		2	0.14019
patient		physician		1		0			100			  2			1.0		3	0.18879
patient		physician		1		0			100			  2			1.0		4	0.22804
patient		physician		1		0			100			  2			1.0		5	0.25421
patient		physician		1		0			100			  3			1.0		1	0.07290
patient		physician		1		0			100			  3			1.0		2	0.12150
patient		physician		1		0			100			  3			1.0		3	0.15701
patient		physician		1		0			100			  3			1.0		4	0.18879
patient		physician		1		0			100			  3			1.0		5	0.22430
patient		physician		1		0			100			  4			1.0		1	0.07477
patient		physician		1		0			100			  4			1.0		2	0.11028
patient		physician		1		0			100			  4			1.0		3	0.14579
patient		physician		1		0			100			  4			1.0		4	0.18318
patient		physician		1		0			100			  4			1.0		5	0.21682
patient		physician		1		0			100			  5			1.0		1	0.07477
patient		physician		1		0			100			  5			1.0		2	0.11215
patient		physician		1		0			100			  5			1.0		3	0.14393
patient		physician		1		0			100			  5			1.0		4	0.17944
patient		physician		1		0			100			  5			1.0		5	0.20561
patient		physician		1		0			100			 10			1.0		1	0.04673
patient		physician		1		0			100			 10			1.0		2	0.08037
patient		physician		1		0			100			 10			1.0		3	0.11028
patient		physician		1		0			100			 10			1.0		4	0.14019
patient		physician		1		0			100			 10			1.0		5	0.16449
patient		physician		1		0			100			 20			1.0		1	0.07103
patient		physician		1		0			100			 20			1.0		2	0.10654
patient		physician		1		0			100			 20			1.0		3	0.13271
patient		physician		1		0			100			 20			1.0		4	0.14953
patient		physician		1		0			100			 20			1.0		5	0.18131
patient		physician		1		0			100			 50			1.0		1	0.07290
patient		physician		1		0			100			 50			1.0		2	0.10093
patient		physician		1		0			100			 50			1.0		3	0.13645
patient		physician		1		0			100			 50			1.0		4	0.16075
patient		physician		1		0			100			 50			1.0		5	0.18879
patient		physician		1		0			100			100			1.0		1	0.06916
patient		physician		1		0			100			100			1.0		2	0.09907
patient		physician		1		0			100			100			1.0		3	0.13458
patient		physician		1		0			100			100			1.0		4	0.15701
patient		physician		1		0			100			100			1.0		5	0.17757
physician		patient		1		0			  1			  1			1.0		1	0.16262
physician		patient		1		0			  1			  1			1.0		2	0.23925
physician		patient		1		0			  1			  1			1.0		3	0.27850
physician		patient		1		0			  1			  1			1.0		4	0.28598
physician		patient		1		0			  1			  1			1.0		5	0.28785
physician		patient		1		0			  1			  2			1.0		1	0.18131
physician		patient		1		0			  1			  2			1.0		2	0.27103
physician		patient		1		0			  1			  2			1.0		3	0.30654
physician		patient		1		0			  1			  2			1.0		4	0.31776
physician		patient		1		0			  1			  2			1.0		5	0.32150
physician		patient		1		0			  1			  3			1.0		1	0.19439
physician		patient		1		0			  1			  3			1.0		2	0.28598
physician		patient		1		0			  1			  3			1.0		3	0.32336
physician		patient		1		0			  1			  3			1.0		4	0.33271
physician		patient		1		0			  1			  3			1.0		5	0.33832
physician		patient		1		0			  1			  4			1.0		1	0.19065
physician		patient		1		0			  1			  4			1.0		2	0.28411
physician		patient		1		0			  1			  4			1.0		3	0.32710
physician		patient		1		0			  1			  4			1.0		4	0.33458
physician		patient		1		0			  1			  4			1.0		5	0.34206
physician		patient		1		0			  1			  5			1.0		1	0.19439
physician		patient		1		0			  1			  5			1.0		2	0.28411
physician		patient		1		0			  1			  5			1.0		3	0.32523
physician		patient		1		0			  1			  5			1.0		4	0.33271
physician		patient		1		0			  1			  5			1.0		5	0.34019
physician		patient		1		0			  1			 10			1.0		1	0.19252
physician		patient		1		0			  1			 10			1.0		2	0.28598
physician		patient		1		0			  1			 10			1.0		3	0.33458
physician		patient		1		0			  1			 10			1.0		4	0.34019
physician		patient		1		0			  1			 10			1.0		5	0.34953
physician		patient		1		0			  1			 20			1.0		1	0.20561
physician		patient		1		0			  1			 20			1.0		2	0.30654
physician		patient		1		0			  1			 20			1.0		3	0.35701
physician		patient		1		0			  1			 20			1.0		4	0.36636
physician		patient		1		0			  1			 20			1.0		5	0.37570
physician		patient		1		0			  1			 50			1.0		1	0.21682
physician		patient		1		0			  1			 50			1.0		2	0.31589
physician		patient		1		0			  1			 50			1.0		3	0.36075
physician		patient		1		0			  1			 50			1.0		4	0.37009
physician		patient		1		0			  1			 50			1.0		5	0.37944
physician		patient		1		0			  1			100			1.0		1	0.22430
physician		patient		1		0			  1			100			1.0		2	0.32336
physician		patient		1		0			  1			100			1.0		3	0.36822
physician		patient		1		0			  1			100			1.0		4	0.37757
physician		patient		1		0			  1			100			1.0		5	0.38692
physician		patient		1		0			  2			  1			1.0		1	0.14953
physician		patient		1		0			  2			  1			1.0		2	0.22243
physician		patient		1		0			  2			  1			1.0		3	0.27103
physician		patient		1		0			  2			  1			1.0		4	0.28224
physician		patient		1		0			  2			  1			1.0		5	0.28972
physician		patient		1		0			  2			  2			1.0		1	0.16262
physician		patient		1		0			  2			  2			1.0		2	0.24112
physician		patient		1		0			  2			  2			1.0		3	0.31028
physician		patient		1		0			  2			  2			1.0		4	0.32710
physician		patient		1		0			  2			  2			1.0		5	0.32897
physician		patient		1		0			  2			  3			1.0		1	0.17757
physician		patient		1		0			  2			  3			1.0		2	0.25981
physician		patient		1		0			  2			  3			1.0		3	0.32336
physician		patient		1		0			  2			  3			1.0		4	0.34206
physician		patient		1		0			  2			  3			1.0		5	0.34766
physician		patient		1		0			  2			  4			1.0		1	0.17570
physician		patient		1		0			  2			  4			1.0		2	0.26168
physician		patient		1		0			  2			  4			1.0		3	0.32336
physician		patient		1		0			  2			  4			1.0		4	0.34019
physician		patient		1		0			  2			  4			1.0		5	0.34579
physician		patient		1		0			  2			  5			1.0		1	0.17944
physician		patient		1		0			  2			  5			1.0		2	0.26542
physician		patient		1		0			  2			  5			1.0		3	0.32523
physician		patient		1		0			  2			  5			1.0		4	0.34206
physician		patient		1		0			  2			  5			1.0		5	0.34953
physician		patient		1		0			  2			 10			1.0		1	0.17757
physician		patient		1		0			  2			 10			1.0		2	0.27850
physician		patient		1		0			  2			 10			1.0		3	0.33458
physician		patient		1		0			  2			 10			1.0		4	0.35140
physician		patient		1		0			  2			 10			1.0		5	0.35701
physician		patient		1		0			  2			 20			1.0		1	0.20000
physician		patient		1		0			  2			 20			1.0		2	0.30467
physician		patient		1		0			  2			 20			1.0		3	0.36075
physician		patient		1		0			  2			 20			1.0		4	0.37944
physician		patient		1		0			  2			 20			1.0		5	0.39065
physician		patient		1		0			  2			 50			1.0		1	0.21682
physician		patient		1		0			  2			 50			1.0		2	0.32150
physician		patient		1		0			  2			 50			1.0		3	0.36636
physician		patient		1		0			  2			 50			1.0		4	0.38318
physician		patient		1		0			  2			 50			1.0		5	0.39626
physician		patient		1		0			  2			100			1.0		1	0.22430
physician		patient		1		0			  2			100			1.0		2	0.32710
physician		patient		1		0			  2			100			1.0		3	0.37383
physician		patient		1		0			  2			100			1.0		4	0.39065
physician		patient		1		0			  2			100			1.0		5	0.40561
physician		patient		1		0			  3			  1			1.0		1	0.14766
physician		patient		1		0			  3			  1			1.0		2	0.22056
physician		patient		1		0			  3			  1			1.0		3	0.25981
physician		patient		1		0			  3			  1			1.0		4	0.27290
physician		patient		1		0			  3			  1			1.0		5	0.28785
physician		patient		1		0			  3			  2			1.0		1	0.14953
physician		patient		1		0			  3			  2			1.0		2	0.22991
physician		patient		1		0			  3			  2			1.0		3	0.29159
physician		patient		1		0			  3			  2			1.0		4	0.31215
physician		patient		1		0			  3			  2			1.0		5	0.32336
physician		patient		1		0			  3			  3			1.0		1	0.15140
physician		patient		1		0			  3			  3			1.0		2	0.23551
physician		patient		1		0			  3			  3			1.0		3	0.30093
physician		patient		1		0			  3			  3			1.0		4	0.32710
physician		patient		1		0			  3			  3			1.0		5	0.34579
physician		patient		1		0			  3			  4			1.0		1	0.15888
physician		patient		1		0			  3			  4			1.0		2	0.24673
physician		patient		1		0			  3			  4			1.0		3	0.31028
physician		patient		1		0			  3			  4			1.0		4	0.32897
physician		patient		1		0			  3			  4			1.0		5	0.34393
physician		patient		1		0			  3			  5			1.0		1	0.15327
physician		patient		1		0			  3			  5			1.0		2	0.25047
physician		patient		1		0			  3			  5			1.0		3	0.31589
physician		patient		1		0			  3			  5			1.0		4	0.33458
physician		patient		1		0			  3			  5			1.0		5	0.34953
physician		patient		1		0			  3			 10			1.0		1	0.15888
physician		patient		1		0			  3			 10			1.0		2	0.27477
physician		patient		1		0			  3			 10			1.0		3	0.32897
physician		patient		1		0			  3			 10			1.0		4	0.34206
physician		patient		1		0			  3			 10			1.0		5	0.35888
physician		patient		1		0			  3			 20			1.0		1	0.18505
physician		patient		1		0			  3			 20			1.0		2	0.28972
physician		patient		1		0			  3			 20			1.0		3	0.35514
physician		patient		1		0			  3			 20			1.0		4	0.37944
physician		patient		1		0			  3			 20			1.0		5	0.38879
physician		patient		1		0			  3			 50			1.0		1	0.19813
physician		patient		1		0			  3			 50			1.0		2	0.30467
physician		patient		1		0			  3			 50			1.0		3	0.35701
physician		patient		1		0			  3			 50			1.0		4	0.38318
physician		patient		1		0			  3			 50			1.0		5	0.39626
physician		patient		1		0			  3			100			1.0		1	0.21308
physician		patient		1		0			  3			100			1.0		2	0.32336
physician		patient		1		0			  3			100			1.0		3	0.37009
physician		patient		1		0			  3			100			1.0		4	0.40000
physician		patient		1		0			  3			100			1.0		5	0.41495
physician		patient		1		0			  4			  1			1.0		1	0.14766
physician		patient		1		0			  4			  1			1.0		2	0.22056
physician		patient		1		0			  4			  1			1.0		3	0.25981
physician		patient		1		0			  4			  1			1.0		4	0.27290
physician		patient		1		0			  4			  1			1.0		5	0.28785
physician		patient		1		0			  4			  2			1.0		1	0.14579
physician		patient		1		0			  4			  2			1.0		2	0.22617
physician		patient		1		0			  4			  2			1.0		3	0.28411
physician		patient		1		0			  4			  2			1.0		4	0.30841
physician		patient		1		0			  4			  2			1.0		5	0.31963
physician		patient		1		0			  4			  3			1.0		1	0.14579
physician		patient		1		0			  4			  3			1.0		2	0.22991
physician		patient		1		0			  4			  3			1.0		3	0.28972
physician		patient		1		0			  4			  3			1.0		4	0.31589
physician		patient		1		0			  4			  3			1.0		5	0.33645
physician		patient		1		0			  4			  4			1.0		1	0.14766
physician		patient		1		0			  4			  4			1.0		2	0.24112
physician		patient		1		0			  4			  4			1.0		3	0.29720
physician		patient		1		0			  4			  4			1.0		4	0.32336
physician		patient		1		0			  4			  4			1.0		5	0.33832
physician		patient		1		0			  4			  5			1.0		1	0.14579
physician		patient		1		0			  4			  5			1.0		2	0.23738
physician		patient		1		0			  4			  5			1.0		3	0.29533
physician		patient		1		0			  4			  5			1.0		4	0.31963
physician		patient		1		0			  4			  5			1.0		5	0.34206
physician		patient		1		0			  4			 10			1.0		1	0.14393
physician		patient		1		0			  4			 10			1.0		2	0.25421
physician		patient		1		0			  4			 10			1.0		3	0.31589
physician		patient		1		0			  4			 10			1.0		4	0.33645
physician		patient		1		0			  4			 10			1.0		5	0.35514
physician		patient		1		0			  4			 20			1.0		1	0.17757
physician		patient		1		0			  4			 20			1.0		2	0.27850
physician		patient		1		0			  4			 20			1.0		3	0.33832
physician		patient		1		0			  4			 20			1.0		4	0.36449
physician		patient		1		0			  4			 20			1.0		5	0.37757
physician		patient		1		0			  4			 50			1.0		1	0.18505
physician		patient		1		0			  4			 50			1.0		2	0.28972
physician		patient		1		0			  4			 50			1.0		3	0.33271
physician		patient		1		0			  4			 50			1.0		4	0.36636
physician		patient		1		0			  4			 50			1.0		5	0.37944
physician		patient		1		0			  4			100			1.0		1	0.20187
physician		patient		1		0			  4			100			1.0		2	0.30841
physician		patient		1		0			  4			100			1.0		3	0.34766
physician		patient		1		0			  4			100			1.0		4	0.38131
physician		patient		1		0			  4			100			1.0		5	0.39252
physician		patient		1		0			  5			  1			1.0		1	0.14766
physician		patient		1		0			  5			  1			1.0		2	0.22056
physician		patient		1		0			  5			  1			1.0		3	0.25981
physician		patient		1		0			  5			  1			1.0		4	0.27290
physician		patient		1		0			  5			  1			1.0		5	0.28785
physician		patient		1		0			  5			  2			1.0		1	0.14579
physician		patient		1		0			  5			  2			1.0		2	0.22617
physician		patient		1		0			  5			  2			1.0		3	0.28224
physician		patient		1		0			  5			  2			1.0		4	0.30654
physician		patient		1		0			  5			  2			1.0		5	0.31776
physician		patient		1		0			  5			  3			1.0		1	0.14579
physician		patient		1		0			  5			  3			1.0		2	0.22991
physician		patient		1		0			  5			  3			1.0		3	0.28411
physician		patient		1		0			  5			  3			1.0		4	0.31402
physician		patient		1		0			  5			  3			1.0		5	0.33271
physician		patient		1		0			  5			  4			1.0		1	0.14766
physician		patient		1		0			  5			  4			1.0		2	0.23925
physician		patient		1		0			  5			  4			1.0		3	0.28224
physician		patient		1		0			  5			  4			1.0		4	0.31589
physician		patient		1		0			  5			  4			1.0		5	0.32897
physician		patient		1		0			  5			  5			1.0		1	0.14206
physician		patient		1		0			  5			  5			1.0		2	0.24112
physician		patient		1		0			  5			  5			1.0		3	0.28411
physician		patient		1		0			  5			  5			1.0		4	0.31028
physician		patient		1		0			  5			  5			1.0		5	0.32897
physician		patient		1		0			  5			 10			1.0		1	0.14393
physician		patient		1		0			  5			 10			1.0		2	0.24860
physician		patient		1		0			  5			 10			1.0		3	0.29720
physician		patient		1		0			  5			 10			1.0		4	0.33084
physician		patient		1		0			  5			 10			1.0		5	0.35327
physician		patient		1		0			  5			 20			1.0		1	0.16449
physician		patient		1		0			  5			 20			1.0		2	0.26355
physician		patient		1		0			  5			 20			1.0		3	0.31215
physician		patient		1		0			  5			 20			1.0		4	0.34953
physician		patient		1		0			  5			 20			1.0		5	0.36636
physician		patient		1		0			  5			 50			1.0		1	0.17944
physician		patient		1		0			  5			 50			1.0		2	0.28224
physician		patient		1		0			  5			 50			1.0		3	0.33271
physician		patient		1		0			  5			 50			1.0		4	0.36075
physician		patient		1		0			  5			 50			1.0		5	0.37570
physician		patient		1		0			  5			100			1.0		1	0.19065
physician		patient		1		0			  5			100			1.0		2	0.30280
physician		patient		1		0			  5			100			1.0		3	0.33645
physician		patient		1		0			  5			100			1.0		4	0.37383
physician		patient		1		0			  5			100			1.0		5	0.38692
physician		patient		1		0			 10			  1			1.0		1	0.14766
physician		patient		1		0			 10			  1			1.0		2	0.22056
physician		patient		1		0			 10			  1			1.0		3	0.25981
physician		patient		1		0			 10			  1			1.0		4	0.27290
physician		patient		1		0			 10			  1			1.0		5	0.28785
physician		patient		1		0			 10			  2			1.0		1	0.14579
physician		patient		1		0			 10			  2			1.0		2	0.22617
physician		patient		1		0			 10			  2			1.0		3	0.28224
physician		patient		1		0			 10			  2			1.0		4	0.30467
physician		patient		1		0			 10			  2			1.0		5	0.31402
physician		patient		1		0			 10			  3			1.0		1	0.14579
physician		patient		1		0			 10			  3			1.0		2	0.22991
physician		patient		1		0			 10			  3			1.0		3	0.28224
physician		patient		1		0			 10			  3			1.0		4	0.30841
physician		patient		1		0			 10			  3			1.0		5	0.32710
physician		patient		1		0			 10			  4			1.0		1	0.14393
physician		patient		1		0			 10			  4			1.0		2	0.23738
physician		patient		1		0			 10			  4			1.0		3	0.27850
physician		patient		1		0			 10			  4			1.0		4	0.31028
physician		patient		1		0			 10			  4			1.0		5	0.32150
physician		patient		1		0			 10			  5			1.0		1	0.13832
physician		patient		1		0			 10			  5			1.0		2	0.23925
physician		patient		1		0			 10			  5			1.0		3	0.27664
physician		patient		1		0			 10			  5			1.0		4	0.30654
physician		patient		1		0			 10			  5			1.0		5	0.31963
physician		patient		1		0			 10			 10			1.0		1	0.14019
physician		patient		1		0			 10			 10			1.0		2	0.23551
physician		patient		1		0			 10			 10			1.0		3	0.27664
physician		patient		1		0			 10			 10			1.0		4	0.31028
physician		patient		1		0			 10			 10			1.0		5	0.32710
physician		patient		1		0			 10			 20			1.0		1	0.13271
physician		patient		1		0			 10			 20			1.0		2	0.22617
physician		patient		1		0			 10			 20			1.0		3	0.28411
physician		patient		1		0			 10			 20			1.0		4	0.31776
physician		patient		1		0			 10			 20			1.0		5	0.33458
physician		patient		1		0			 10			 50			1.0		1	0.14953
physician		patient		1		0			 10			 50			1.0		2	0.24673
physician		patient		1		0			 10			 50			1.0		3	0.28785
physician		patient		1		0			 10			 50			1.0		4	0.32523
physician		patient		1		0			 10			 50			1.0		5	0.35327
physician		patient		1		0			 10			100			1.0		1	0.16262
physician		patient		1		0			 10			100			1.0		2	0.26729
physician		patient		1		0			 10			100			1.0		3	0.30654
physician		patient		1		0			 10			100			1.0		4	0.33458
physician		patient		1		0			 10			100			1.0		5	0.36262
physician		patient		1		0			 20			  1			1.0		1	0.14766
physician		patient		1		0			 20			  1			1.0		2	0.22056
physician		patient		1		0			 20			  1			1.0		3	0.25981
physician		patient		1		0			 20			  1			1.0		4	0.27290
physician		patient		1		0			 20			  1			1.0		5	0.28785
physician		patient		1		0			 20			  2			1.0		1	0.14579
physician		patient		1		0			 20			  2			1.0		2	0.22617
physician		patient		1		0			 20			  2			1.0		3	0.28224
physician		patient		1		0			 20			  2			1.0		4	0.30467
physician		patient		1		0			 20			  2			1.0		5	0.31402
physician		patient		1		0			 20			  3			1.0		1	0.14579
physician		patient		1		0			 20			  3			1.0		2	0.22991
physician		patient		1		0			 20			  3			1.0		3	0.28224
physician		patient		1		0			 20			  3			1.0		4	0.30841
physician		patient		1		0			 20			  3			1.0		5	0.32710
physician		patient		1		0			 20			  4			1.0		1	0.14393
physician		patient		1		0			 20			  4			1.0		2	0.23738
physician		patient		1		0			 20			  4			1.0		3	0.27850
physician		patient		1		0			 20			  4			1.0		4	0.31028
physician		patient		1		0			 20			  4			1.0		5	0.32150
physician		patient		1		0			 20			  5			1.0		1	0.13832
physician		patient		1		0			 20			  5			1.0		2	0.23925
physician		patient		1		0			 20			  5			1.0		3	0.27664
physician		patient		1		0			 20			  5			1.0		4	0.30654
physician		patient		1		0			 20			  5			1.0		5	0.31963
physician		patient		1		0			 20			 10			1.0		1	0.13832
physician		patient		1		0			 20			 10			1.0		2	0.23178
physician		patient		1		0			 20			 10			1.0		3	0.27290
physician		patient		1		0			 20			 10			1.0		4	0.30841
physician		patient		1		0			 20			 10			1.0		5	0.32336
physician		patient		1		0			 20			 20			1.0		1	0.12523
physician		patient		1		0			 20			 20			1.0		2	0.22056
physician		patient		1		0			 20			 20			1.0		3	0.26542
physician		patient		1		0			 20			 20			1.0		4	0.30841
physician		patient		1		0			 20			 20			1.0		5	0.32897
physician		patient		1		0			 20			 50			1.0		1	0.11963
physician		patient		1		0			 20			 50			1.0		2	0.21121
physician		patient		1		0			 20			 50			1.0		3	0.26355
physician		patient		1		0			 20			 50			1.0		4	0.29907
physician		patient		1		0			 20			 50			1.0		5	0.32336
physician		patient		1		0			 20			100			1.0		1	0.13084
physician		patient		1		0			 20			100			1.0		2	0.22243
physician		patient		1		0			 20			100			1.0		3	0.28037
physician		patient		1		0			 20			100			1.0		4	0.31215
physician		patient		1		0			 20			100			1.0		5	0.33271
physician		patient		1		0			 50			  1			1.0		1	0.14766
physician		patient		1		0			 50			  1			1.0		2	0.22056
physician		patient		1		0			 50			  1			1.0		3	0.25981
physician		patient		1		0			 50			  1			1.0		4	0.27290
physician		patient		1		0			 50			  1			1.0		5	0.28785
physician		patient		1		0			 50			  2			1.0		1	0.14579
physician		patient		1		0			 50			  2			1.0		2	0.22617
physician		patient		1		0			 50			  2			1.0		3	0.28224
physician		patient		1		0			 50			  2			1.0		4	0.30467
physician		patient		1		0			 50			  2			1.0		5	0.31402
physician		patient		1		0			 50			  3			1.0		1	0.14579
physician		patient		1		0			 50			  3			1.0		2	0.22991
physician		patient		1		0			 50			  3			1.0		3	0.28224
physician		patient		1		0			 50			  3			1.0		4	0.30841
physician		patient		1		0			 50			  3			1.0		5	0.32710
physician		patient		1		0			 50			  4			1.0		1	0.14393
physician		patient		1		0			 50			  4			1.0		2	0.23738
physician		patient		1		0			 50			  4			1.0		3	0.27850
physician		patient		1		0			 50			  4			1.0		4	0.31028
physician		patient		1		0			 50			  4			1.0		5	0.32150
physician		patient		1		0			 50			  5			1.0		1	0.13832
physician		patient		1		0			 50			  5			1.0		2	0.23925
physician		patient		1		0			 50			  5			1.0		3	0.27664
physician		patient		1		0			 50			  5			1.0		4	0.30654
physician		patient		1		0			 50			  5			1.0		5	0.31963
physician		patient		1		0			 50			 10			1.0		1	0.13832
physician		patient		1		0			 50			 10			1.0		2	0.23178
physician		patient		1		0			 50			 10			1.0		3	0.27290
physician		patient		1		0			 50			 10			1.0		4	0.30841
physician		patient		1		0			 50			 10			1.0		5	0.32336
physician		patient		1		0			 50			 20			1.0		1	0.12523
physician		patient		1		0			 50			 20			1.0		2	0.22056
physician		patient		1		0			 50			 20			1.0		3	0.26355
physician		patient		1		0			 50			 20			1.0		4	0.30654
physician		patient		1		0			 50			 20			1.0		5	0.32710
physician		patient		1		0			 50			 50			1.0		1	0.10654
physician		patient		1		0			 50			 50			1.0		2	0.19626
physician		patient		1		0			 50			 50			1.0		3	0.24860
physician		patient		1		0			 50			 50			1.0		4	0.28224
physician		patient		1		0			 50			 50			1.0		5	0.29907
physician		patient		1		0			 50			100			1.0		1	0.09346
physician		patient		1		0			 50			100			1.0		2	0.17383
physician		patient		1		0			 50			100			1.0		3	0.22243
physician		patient		1		0			 50			100			1.0		4	0.27290
physician		patient		1		0			 50			100			1.0		5	0.30093
physician		patient		1		0			100			  1			1.0		1	0.14766
physician		patient		1		0			100			  1			1.0		2	0.22056
physician		patient		1		0			100			  1			1.0		3	0.25981
physician		patient		1		0			100			  1			1.0		4	0.27290
physician		patient		1		0			100			  1			1.0		5	0.28785
physician		patient		1		0			100			  2			1.0		1	0.14579
physician		patient		1		0			100			  2			1.0		2	0.22617
physician		patient		1		0			100			  2			1.0		3	0.28224
physician		patient		1		0			100			  2			1.0		4	0.30467
physician		patient		1		0			100			  2			1.0		5	0.31402
physician		patient		1		0			100			  3			1.0		1	0.14579
physician		patient		1		0			100			  3			1.0		2	0.22991
physician		patient		1		0			100			  3			1.0		3	0.28224
physician		patient		1		0			100			  3			1.0		4	0.30841
physician		patient		1		0			100			  3			1.0		5	0.32710
physician		patient		1		0			100			  4			1.0		1	0.14393
physician		patient		1		0			100			  4			1.0		2	0.23738
physician		patient		1		0			100			  4			1.0		3	0.27850
physician		patient		1		0			100			  4			1.0		4	0.31028
physician		patient		1		0			100			  4			1.0		5	0.32150
physician		patient		1		0			100			  5			1.0		1	0.13832
physician		patient		1		0			100			  5			1.0		2	0.23925
physician		patient		1		0			100			  5			1.0		3	0.27664
physician		patient		1		0			100			  5			1.0		4	0.30654
physician		patient		1		0			100			  5			1.0		5	0.31963
physician		patient		1		0			100			 10			1.0		1	0.13832
physician		patient		1		0			100			 10			1.0		2	0.23178
physician		patient		1		0			100			 10			1.0		3	0.27290
physician		patient		1		0			100			 10			1.0		4	0.30841
physician		patient		1		0			100			 10			1.0		5	0.32336
physician		patient		1		0			100			 20			1.0		1	0.12523
physician		patient		1		0			100			 20			1.0		2	0.22056
physician		patient		1		0			100			 20			1.0		3	0.26355
physician		patient		1		0			100			 20			1.0		4	0.30654
physician		patient		1		0			100			 20			1.0		5	0.32710
physician		patient		1		0			100			 50			1.0		1	0.10654
physician		patient		1		0			100			 50			1.0		2	0.19626
physician		patient		1		0			100			 50			1.0		3	0.24673
physician		patient		1		0			100			 50			1.0		4	0.28037
physician		patient		1		0			100			 50			1.0		5	0.29907
physician		patient		1		0			100			100			1.0		1	0.09533
physician		patient		1		0			100			100			1.0		2	0.17009
physician		patient		1		0			100			100			1.0		3	0.22056
physician		patient		1		0			100			100			1.0		4	0.26729
physician		patient		1		0			100			100			1.0		5	0.28972
patient		physician		1		1			  1			  1			1.0		1	0.14019
patient		physician		1		1			  1			  1			1.0		2	0.17196
patient		physician		1		1			  1			  1			1.0		3	0.17944
patient		physician		1		1			  1			  1			1.0		4	0.18131
patient		physician		1		1			  1			  1			1.0		5	0.18318
patient		physician		1		1			  1			  2			1.0		1	0.15888
patient		physician		1		1			  1			  2			1.0		2	0.18318
patient		physician		1		1			  1			  2			1.0		3	0.19065
patient		physician		1		1			  1			  2			1.0		4	0.19252
patient		physician		1		1			  1			  2			1.0		5	0.19439
patient		physician		1		1			  1			  3			1.0		1	0.16636
patient		physician		1		1			  1			  3			1.0		2	0.19439
patient		physician		1		1			  1			  3			1.0		3	0.20000
patient		physician		1		1			  1			  3			1.0		4	0.20187
patient		physician		1		1			  1			  3			1.0		5	0.20374
patient		physician		1		1			  1			  4			1.0		1	0.16449
patient		physician		1		1			  1			  4			1.0		2	0.19439
patient		physician		1		1			  1			  4			1.0		3	0.19813
patient		physician		1		1			  1			  4			1.0		4	0.20000
patient		physician		1		1			  1			  4			1.0		5	0.20187
patient		physician		1		1			  1			  5			1.0		1	0.16636
patient		physician		1		1			  1			  5			1.0		2	0.19626
patient		physician		1		1			  1			  5			1.0		3	0.20000
patient		physician		1		1			  1			  5			1.0		4	0.20187
patient		physician		1		1			  1			  5			1.0		5	0.20374
patient		physician		1		1			  1			 10			1.0		1	0.17009
patient		physician		1		1			  1			 10			1.0		2	0.20187
patient		physician		1		1			  1			 10			1.0		3	0.20748
patient		physician		1		1			  1			 10			1.0		4	0.20935
patient		physician		1		1			  1			 10			1.0		5	0.21121
patient		physician		1		1			  1			 20			1.0		1	0.17383
patient		physician		1		1			  1			 20			1.0		2	0.20748
patient		physician		1		1			  1			 20			1.0		3	0.21121
patient		physician		1		1			  1			 20			1.0		4	0.21308
patient		physician		1		1			  1			 20			1.0		5	0.21495
patient		physician		1		1			  1			 50			1.0		1	0.17757
patient		physician		1		1			  1			 50			1.0		2	0.20935
patient		physician		1		1			  1			 50			1.0		3	0.21308
patient		physician		1		1			  1			 50			1.0		4	0.21495
patient		physician		1		1			  1			 50			1.0		5	0.21682
patient		physician		1		1			  1			100			1.0		1	0.17570
patient		physician		1		1			  1			100			1.0		2	0.20935
patient		physician		1		1			  1			100			1.0		3	0.21308
patient		physician		1		1			  1			100			1.0		4	0.21495
patient		physician		1		1			  1			100			1.0		5	0.21682
patient		physician		1		1			  2			  1			1.0		1	0.18505
patient		physician		1		1			  2			  1			1.0		2	0.22804
patient		physician		1		1			  2			  1			1.0		3	0.24673
patient		physician		1		1			  2			  1			1.0		4	0.25421
patient		physician		1		1			  2			  1			1.0		5	0.25794
patient		physician		1		1			  2			  2			1.0		1	0.18879
patient		physician		1		1			  2			  2			1.0		2	0.22804
patient		physician		1		1			  2			  2			1.0		3	0.25421
patient		physician		1		1			  2			  2			1.0		4	0.26168
patient		physician		1		1			  2			  2			1.0		5	0.26168
patient		physician		1		1			  2			  3			1.0		1	0.18879
patient		physician		1		1			  2			  3			1.0		2	0.22991
patient		physician		1		1			  2			  3			1.0		3	0.25607
patient		physician		1		1			  2			  3			1.0		4	0.26355
patient		physician		1		1			  2			  3			1.0		5	0.26355
patient		physician		1		1			  2			  4			1.0		1	0.18692
patient		physician		1		1			  2			  4			1.0		2	0.22804
patient		physician		1		1			  2			  4			1.0		3	0.25234
patient		physician		1		1			  2			  4			1.0		4	0.25794
patient		physician		1		1			  2			  4			1.0		5	0.25794
patient		physician		1		1			  2			  5			1.0		1	0.19065
patient		physician		1		1			  2			  5			1.0		2	0.22991
patient		physician		1		1			  2			  5			1.0		3	0.25421
patient		physician		1		1			  2			  5			1.0		4	0.25981
patient		physician		1		1			  2			  5			1.0		5	0.25981
patient		physician		1		1			  2			 10			1.0		1	0.19626
patient		physician		1		1			  2			 10			1.0		2	0.22991
patient		physician		1		1			  2			 10			1.0		3	0.25421
patient		physician		1		1			  2			 10			1.0		4	0.25607
patient		physician		1		1			  2			 10			1.0		5	0.25607
patient		physician		1		1			  2			 20			1.0		1	0.20374
patient		physician		1		1			  2			 20			1.0		2	0.23925
patient		physician		1		1			  2			 20			1.0		3	0.26168
patient		physician		1		1			  2			 20			1.0		4	0.26542
patient		physician		1		1			  2			 20			1.0		5	0.26542
patient		physician		1		1			  2			 50			1.0		1	0.19252
patient		physician		1		1			  2			 50			1.0		2	0.23738
patient		physician		1		1			  2			 50			1.0		3	0.25607
patient		physician		1		1			  2			 50			1.0		4	0.25794
patient		physician		1		1			  2			 50			1.0		5	0.25794
patient		physician		1		1			  2			100			1.0		1	0.18879
patient		physician		1		1			  2			100			1.0		2	0.22991
patient		physician		1		1			  2			100			1.0		3	0.24860
patient		physician		1		1			  2			100			1.0		4	0.25047
patient		physician		1		1			  2			100			1.0		5	0.25234
patient		physician		1		1			  3			  1			1.0		1	0.18505
patient		physician		1		1			  3			  1			1.0		2	0.23551
patient		physician		1		1			  3			  1			1.0		3	0.26355
patient		physician		1		1			  3			  1			1.0		4	0.27850
patient		physician		1		1			  3			  1			1.0		5	0.28598
patient		physician		1		1			  3			  2			1.0		1	0.18692
patient		physician		1		1			  3			  2			1.0		2	0.23551
patient		physician		1		1			  3			  2			1.0		3	0.27850
patient		physician		1		1			  3			  2			1.0		4	0.29159
patient		physician		1		1			  3			  2			1.0		5	0.29533
patient		physician		1		1			  3			  3			1.0		1	0.19252
patient		physician		1		1			  3			  3			1.0		2	0.24112
patient		physician		1		1			  3			  3			1.0		3	0.28224
patient		physician		1		1			  3			  3			1.0		4	0.29907
patient		physician		1		1			  3			  3			1.0		5	0.30093
patient		physician		1		1			  3			  4			1.0		1	0.18692
patient		physician		1		1			  3			  4			1.0		2	0.24299
patient		physician		1		1			  3			  4			1.0		3	0.28224
patient		physician		1		1			  3			  4			1.0		4	0.30467
patient		physician		1		1			  3			  4			1.0		5	0.30467
patient		physician		1		1			  3			  5			1.0		1	0.19626
patient		physician		1		1			  3			  5			1.0		2	0.24112
patient		physician		1		1			  3			  5			1.0		3	0.27850
patient		physician		1		1			  3			  5			1.0		4	0.29720
patient		physician		1		1			  3			  5			1.0		5	0.29720
patient		physician		1		1			  3			 10			1.0		1	0.20187
patient		physician		1		1			  3			 10			1.0		2	0.24112
patient		physician		1		1			  3			 10			1.0		3	0.27850
patient		physician		1		1			  3			 10			1.0		4	0.28785
patient		physician		1		1			  3			 10			1.0		5	0.28785
patient		physician		1		1			  3			 20			1.0		1	0.20000
patient		physician		1		1			  3			 20			1.0		2	0.24299
patient		physician		1		1			  3			 20			1.0		3	0.28411
patient		physician		1		1			  3			 20			1.0		4	0.28972
patient		physician		1		1			  3			 20			1.0		5	0.28972
patient		physician		1		1			  3			 50			1.0		1	0.19252
patient		physician		1		1			  3			 50			1.0		2	0.23738
patient		physician		1		1			  3			 50			1.0		3	0.26916
patient		physician		1		1			  3			 50			1.0		4	0.27664
patient		physician		1		1			  3			 50			1.0		5	0.27664
patient		physician		1		1			  3			100			1.0		1	0.19252
patient		physician		1		1			  3			100			1.0		2	0.23738
patient		physician		1		1			  3			100			1.0		3	0.26916
patient		physician		1		1			  3			100			1.0		4	0.27290
patient		physician		1		1			  3			100			1.0		5	0.27477
patient		physician		1		1			  4			  1			1.0		1	0.18131
patient		physician		1		1			  4			  1			1.0		2	0.23738
patient		physician		1		1			  4			  1			1.0		3	0.26355
patient		physician		1		1			  4			  1			1.0		4	0.28972
patient		physician		1		1			  4			  1			1.0		5	0.30280
patient		physician		1		1			  4			  2			1.0		1	0.18692
patient		physician		1		1			  4			  2			1.0		2	0.23925
patient		physician		1		1			  4			  2			1.0		3	0.28037
patient		physician		1		1			  4			  2			1.0		4	0.30093
patient		physician		1		1			  4			  2			1.0		5	0.31215
patient		physician		1		1			  4			  3			1.0		1	0.17570
patient		physician		1		1			  4			  3			1.0		2	0.24112
patient		physician		1		1			  4			  3			1.0		3	0.28224
patient		physician		1		1			  4			  3			1.0		4	0.30280
patient		physician		1		1			  4			  3			1.0		5	0.31402
patient		physician		1		1			  4			  4			1.0		1	0.17196
patient		physician		1		1			  4			  4			1.0		2	0.23925
patient		physician		1		1			  4			  4			1.0		3	0.28224
patient		physician		1		1			  4			  4			1.0		4	0.30280
patient		physician		1		1			  4			  4			1.0		5	0.31215
patient		physician		1		1			  4			  5			1.0		1	0.17570
patient		physician		1		1			  4			  5			1.0		2	0.24112
patient		physician		1		1			  4			  5			1.0		3	0.28224
patient		physician		1		1			  4			  5			1.0		4	0.29907
patient		physician		1		1			  4			  5			1.0		5	0.31028
patient		physician		1		1			  4			 10			1.0		1	0.18692
patient		physician		1		1			  4			 10			1.0		2	0.24112
patient		physician		1		1			  4			 10			1.0		3	0.27477
patient		physician		1		1			  4			 10			1.0		4	0.28598
patient		physician		1		1			  4			 10			1.0		5	0.28972
patient		physician		1		1			  4			 20			1.0		1	0.18879
patient		physician		1		1			  4			 20			1.0		2	0.23738
patient		physician		1		1			  4			 20			1.0		3	0.28411
patient		physician		1		1			  4			 20			1.0		4	0.29907
patient		physician		1		1			  4			 20			1.0		5	0.30654
patient		physician		1		1			  4			 50			1.0		1	0.19252
patient		physician		1		1			  4			 50			1.0		2	0.23925
patient		physician		1		1			  4			 50			1.0		3	0.27477
patient		physician		1		1			  4			 50			1.0		4	0.28598
patient		physician		1		1			  4			 50			1.0		5	0.29533
patient		physician		1		1			  4			100			1.0		1	0.19439
patient		physician		1		1			  4			100			1.0		2	0.24112
patient		physician		1		1			  4			100			1.0		3	0.27477
patient		physician		1		1			  4			100			1.0		4	0.28785
patient		physician		1		1			  4			100			1.0		5	0.29533
patient		physician		1		1			  5			  1			1.0		1	0.17009
patient		physician		1		1			  5			  1			1.0		2	0.23551
patient		physician		1		1			  5			  1			1.0		3	0.25981
patient		physician		1		1			  5			  1			1.0		4	0.28411
patient		physician		1		1			  5			  1			1.0		5	0.29907
patient		physician		1		1			  5			  2			1.0		1	0.17009
patient		physician		1		1			  5			  2			1.0		2	0.23738
patient		physician		1		1			  5			  2			1.0		3	0.27664
patient		physician		1		1			  5			  2			1.0		4	0.30093
patient		physician		1		1			  5			  2			1.0		5	0.31215
patient		physician		1		1			  5			  3			1.0		1	0.16075
patient		physician		1		1			  5			  3			1.0		2	0.23551
patient		physician		1		1			  5			  3			1.0		3	0.27664
patient		physician		1		1			  5			  3			1.0		4	0.29907
patient		physician		1		1			  5			  3			1.0		5	0.31963
patient		physician		1		1			  5			  4			1.0		1	0.16262
patient		physician		1		1			  5			  4			1.0		2	0.23364
patient		physician		1		1			  5			  4			1.0		3	0.27664
patient		physician		1		1			  5			  4			1.0		4	0.30093
patient		physician		1		1			  5			  4			1.0		5	0.31402
patient		physician		1		1			  5			  5			1.0		1	0.16075
patient		physician		1		1			  5			  5			1.0		2	0.23551
patient		physician		1		1			  5			  5			1.0		3	0.28037
patient		physician		1		1			  5			  5			1.0		4	0.30280
patient		physician		1		1			  5			  5			1.0		5	0.31776
patient		physician		1		1			  5			 10			1.0		1	0.17383
patient		physician		1		1			  5			 10			1.0		2	0.23925
patient		physician		1		1			  5			 10			1.0		3	0.27664
patient		physician		1		1			  5			 10			1.0		4	0.29159
patient		physician		1		1			  5			 10			1.0		5	0.30093
patient		physician		1		1			  5			 20			1.0		1	0.17757
patient		physician		1		1			  5			 20			1.0		2	0.22991
patient		physician		1		1			  5			 20			1.0		3	0.27290
patient		physician		1		1			  5			 20			1.0		4	0.28598
patient		physician		1		1			  5			 20			1.0		5	0.29720
patient		physician		1		1			  5			 50			1.0		1	0.18318
patient		physician		1		1			  5			 50			1.0		2	0.23178
patient		physician		1		1			  5			 50			1.0		3	0.27290
patient		physician		1		1			  5			 50			1.0		4	0.28411
patient		physician		1		1			  5			 50			1.0		5	0.29159
patient		physician		1		1			  5			100			1.0		1	0.18318
patient		physician		1		1			  5			100			1.0		2	0.23178
patient		physician		1		1			  5			100			1.0		3	0.27103
patient		physician		1		1			  5			100			1.0		4	0.28598
patient		physician		1		1			  5			100			1.0		5	0.29720
patient		physician		1		1			 10			  1			1.0		1	0.14766
patient		physician		1		1			 10			  1			1.0		2	0.21495
patient		physician		1		1			 10			  1			1.0		3	0.24860
patient		physician		1		1			 10			  1			1.0		4	0.27664
patient		physician		1		1			 10			  1			1.0		5	0.30841
patient		physician		1		1			 10			  2			1.0		1	0.15888
patient		physician		1		1			 10			  2			1.0		2	0.22056
patient		physician		1		1			 10			  2			1.0		3	0.26542
patient		physician		1		1			 10			  2			1.0		4	0.31215
patient		physician		1		1			 10			  2			1.0		5	0.32710
patient		physician		1		1			 10			  3			1.0		1	0.14766
patient		physician		1		1			 10			  3			1.0		2	0.22056
patient		physician		1		1			 10			  3			1.0		3	0.27850
patient		physician		1		1			 10			  3			1.0		4	0.30467
patient		physician		1		1			 10			  3			1.0		5	0.33458
patient		physician		1		1			 10			  4			1.0		1	0.14766
patient		physician		1		1			 10			  4			1.0		2	0.21495
patient		physician		1		1			 10			  4			1.0		3	0.28037
patient		physician		1		1			 10			  4			1.0		4	0.31215
patient		physician		1		1			 10			  4			1.0		5	0.33645
patient		physician		1		1			 10			  5			1.0		1	0.15140
patient		physician		1		1			 10			  5			1.0		2	0.22056
patient		physician		1		1			 10			  5			1.0		3	0.28785
patient		physician		1		1			 10			  5			1.0		4	0.31589
patient		physician		1		1			 10			  5			1.0		5	0.33832
patient		physician		1		1			 10			 10			1.0		1	0.14953
patient		physician		1		1			 10			 10			1.0		2	0.21121
patient		physician		1		1			 10			 10			1.0		3	0.26916
patient		physician		1		1			 10			 10			1.0		4	0.29533
patient		physician		1		1			 10			 10			1.0		5	0.32710
patient		physician		1		1			 10			 20			1.0		1	0.17383
patient		physician		1		1			 10			 20			1.0		2	0.23364
patient		physician		1		1			 10			 20			1.0		3	0.28037
patient		physician		1		1			 10			 20			1.0		4	0.30093
patient		physician		1		1			 10			 20			1.0		5	0.32336
patient		physician		1		1			 10			 50			1.0		1	0.17757
patient		physician		1		1			 10			 50			1.0		2	0.23738
patient		physician		1		1			 10			 50			1.0		3	0.28411
patient		physician		1		1			 10			 50			1.0		4	0.30093
patient		physician		1		1			 10			 50			1.0		5	0.31776
patient		physician		1		1			 10			100			1.0		1	0.16822
patient		physician		1		1			 10			100			1.0		2	0.22804
patient		physician		1		1			 10			100			1.0		3	0.27477
patient		physician		1		1			 10			100			1.0		4	0.29720
patient		physician		1		1			 10			100			1.0		5	0.31589
patient		physician		1		1			 20			  1			1.0		1	0.13084
patient		physician		1		1			 20			  1			1.0		2	0.17757
patient		physician		1		1			 20			  1			1.0		3	0.22056
patient		physician		1		1			 20			  1			1.0		4	0.24860
patient		physician		1		1			 20			  1			1.0		5	0.27850
patient		physician		1		1			 20			  2			1.0		1	0.11589
patient		physician		1		1			 20			  2			1.0		2	0.17757
patient		physician		1		1			 20			  2			1.0		3	0.22430
patient		physician		1		1			 20			  2			1.0		4	0.25794
patient		physician		1		1			 20			  2			1.0		5	0.27850
patient		physician		1		1			 20			  3			1.0		1	0.12150
patient		physician		1		1			 20			  3			1.0		2	0.18879
patient		physician		1		1			 20			  3			1.0		3	0.22991
patient		physician		1		1			 20			  3			1.0		4	0.25981
patient		physician		1		1			 20			  3			1.0		5	0.28972
patient		physician		1		1			 20			  4			1.0		1	0.12897
patient		physician		1		1			 20			  4			1.0		2	0.18131
patient		physician		1		1			 20			  4			1.0		3	0.24299
patient		physician		1		1			 20			  4			1.0		4	0.27477
patient		physician		1		1			 20			  4			1.0		5	0.30093
patient		physician		1		1			 20			  5			1.0		1	0.13645
patient		physician		1		1			 20			  5			1.0		2	0.18692
patient		physician		1		1			 20			  5			1.0		3	0.24673
patient		physician		1		1			 20			  5			1.0		4	0.27664
patient		physician		1		1			 20			  5			1.0		5	0.30280
patient		physician		1		1			 20			 10			1.0		1	0.14579
patient		physician		1		1			 20			 10			1.0		2	0.20561
patient		physician		1		1			 20			 10			1.0		3	0.23925
patient		physician		1		1			 20			 10			1.0		4	0.27477
patient		physician		1		1			 20			 10			1.0		5	0.30467
patient		physician		1		1			 20			 20			1.0		1	0.15514
patient		physician		1		1			 20			 20			1.0		2	0.20561
patient		physician		1		1			 20			 20			1.0		3	0.24299
patient		physician		1		1			 20			 20			1.0		4	0.27103
patient		physician		1		1			 20			 20			1.0		5	0.31776
patient		physician		1		1			 20			 50			1.0		1	0.16075
patient		physician		1		1			 20			 50			1.0		2	0.20748
patient		physician		1		1			 20			 50			1.0		3	0.25234
patient		physician		1		1			 20			 50			1.0		4	0.28224
patient		physician		1		1			 20			 50			1.0		5	0.31776
patient		physician		1		1			 20			100			1.0		1	0.15701
patient		physician		1		1			 20			100			1.0		2	0.20935
patient		physician		1		1			 20			100			1.0		3	0.25794
patient		physician		1		1			 20			100			1.0		4	0.27664
patient		physician		1		1			 20			100			1.0		5	0.31028
patient		physician		1		1			 50			  1			1.0		1	0.10467
patient		physician		1		1			 50			  1			1.0		2	0.14579
patient		physician		1		1			 50			  1			1.0		3	0.18505
patient		physician		1		1			 50			  1			1.0		4	0.22991
patient		physician		1		1			 50			  1			1.0		5	0.25981
patient		physician		1		1			 50			  2			1.0		1	0.08785
patient		physician		1		1			 50			  2			1.0		2	0.13458
patient		physician		1		1			 50			  2			1.0		3	0.17570
patient		physician		1		1			 50			  2			1.0		4	0.21869
patient		physician		1		1			 50			  2			1.0		5	0.23925
patient		physician		1		1			 50			  3			1.0		1	0.07664
patient		physician		1		1			 50			  3			1.0		2	0.11402
patient		physician		1		1			 50			  3			1.0		3	0.17196
patient		physician		1		1			 50			  3			1.0		4	0.19813
patient		physician		1		1			 50			  3			1.0		5	0.22617
patient		physician		1		1			 50			  4			1.0		1	0.07664
patient		physician		1		1			 50			  4			1.0		2	0.11028
patient		physician		1		1			 50			  4			1.0		3	0.17757
patient		physician		1		1			 50			  4			1.0		4	0.21308
patient		physician		1		1			 50			  4			1.0		5	0.23925
patient		physician		1		1			 50			  5			1.0		1	0.07850
patient		physician		1		1			 50			  5			1.0		2	0.11776
patient		physician		1		1			 50			  5			1.0		3	0.18318
patient		physician		1		1			 50			  5			1.0		4	0.20748
patient		physician		1		1			 50			  5			1.0		5	0.23738
patient		physician		1		1			 50			 10			1.0		1	0.08785
patient		physician		1		1			 50			 10			1.0		2	0.14206
patient		physician		1		1			 50			 10			1.0		3	0.18318
patient		physician		1		1			 50			 10			1.0		4	0.21308
patient		physician		1		1			 50			 10			1.0		5	0.24486
patient		physician		1		1			 50			 20			1.0		1	0.10467
patient		physician		1		1			 50			 20			1.0		2	0.16449
patient		physician		1		1			 50			 20			1.0		3	0.21682
patient		physician		1		1			 50			 20			1.0		4	0.24673
patient		physician		1		1			 50			 20			1.0		5	0.28037
patient		physician		1		1			 50			 50			1.0		1	0.10841
patient		physician		1		1			 50			 50			1.0		2	0.14953
patient		physician		1		1			 50			 50			1.0		3	0.19626
patient		physician		1		1			 50			 50			1.0		4	0.23364
patient		physician		1		1			 50			 50			1.0		5	0.27477
patient		physician		1		1			 50			100			1.0		1	0.11028
patient		physician		1		1			 50			100			1.0		2	0.15888
patient		physician		1		1			 50			100			1.0		3	0.21495
patient		physician		1		1			 50			100			1.0		4	0.24112
patient		physician		1		1			 50			100			1.0		5	0.27664
patient		physician		1		1			100			  1			1.0		1	0.09720
patient		physician		1		1			100			  1			1.0		2	0.14393
patient		physician		1		1			100			  1			1.0		3	0.18131
patient		physician		1		1			100			  1			1.0		4	0.21308
patient		physician		1		1			100			  1			1.0		5	0.24112
patient		physician		1		1			100			  2			1.0		1	0.08598
patient		physician		1		1			100			  2			1.0		2	0.13084
patient		physician		1		1			100			  2			1.0		3	0.16075
patient		physician		1		1			100			  2			1.0		4	0.19439
patient		physician		1		1			100			  2			1.0		5	0.21682
patient		physician		1		1			100			  3			1.0		1	0.06916
patient		physician		1		1			100			  3			1.0		2	0.10467
patient		physician		1		1			100			  3			1.0		3	0.14393
patient		physician		1		1			100			  3			1.0		4	0.17009
patient		physician		1		1			100			  3			1.0		5	0.19065
patient		physician		1		1			100			  4			1.0		1	0.06916
patient		physician		1		1			100			  4			1.0		2	0.09346
patient		physician		1		1			100			  4			1.0		3	0.14206
patient		physician		1		1			100			  4			1.0		4	0.17196
patient		physician		1		1			100			  4			1.0		5	0.19065
patient		physician		1		1			100			  5			1.0		1	0.06916
patient		physician		1		1			100			  5			1.0		2	0.09346
patient		physician		1		1			100			  5			1.0		3	0.14206
patient		physician		1		1			100			  5			1.0		4	0.16636
patient		physician		1		1			100			  5			1.0		5	0.19252
patient		physician		1		1			100			 10			1.0		1	0.04860
patient		physician		1		1			100			 10			1.0		2	0.08224
patient		physician		1		1			100			 10			1.0		3	0.11589
patient		physician		1		1			100			 10			1.0		4	0.14206
patient		physician		1		1			100			 10			1.0		5	0.16636
patient		physician		1		1			100			 20			1.0		1	0.07290
patient		physician		1		1			100			 20			1.0		2	0.10467
patient		physician		1		1			100			 20			1.0		3	0.13832
patient		physician		1		1			100			 20			1.0		4	0.15327
patient		physician		1		1			100			 20			1.0		5	0.18879
patient		physician		1		1			100			 50			1.0		1	0.07103
patient		physician		1		1			100			 50			1.0		2	0.10093
patient		physician		1		1			100			 50			1.0		3	0.13084
patient		physician		1		1			100			 50			1.0		4	0.15701
patient		physician		1		1			100			 50			1.0		5	0.18879
patient		physician		1		1			100			100			1.0		1	0.06729
patient		physician		1		1			100			100			1.0		2	0.09720
patient		physician		1		1			100			100			1.0		3	0.13458
patient		physician		1		1			100			100			1.0		4	0.15888
patient		physician		1		1			100			100			1.0		5	0.17944
physician		patient		1		1			  1			  1			1.0		1	0.21869
physician		patient		1		1			  1			  1			1.0		2	0.31402
physician		patient		1		1			  1			  1			1.0		3	0.36075
physician		patient		1		1			  1			  1			1.0		4	0.37009
physician		patient		1		1			  1			  1			1.0		5	0.37944
physician		patient		1		1			  1			  2			1.0		1	0.22056
physician		patient		1		1			  1			  2			1.0		2	0.31963
physician		patient		1		1			  1			  2			1.0		3	0.36449
physician		patient		1		1			  1			  2			1.0		4	0.37383
physician		patient		1		1			  1			  2			1.0		5	0.38318
physician		patient		1		1			  1			  3			1.0		1	0.22430
physician		patient		1		1			  1			  3			1.0		2	0.32336
physician		patient		1		1			  1			  3			1.0		3	0.36822
physician		patient		1		1			  1			  3			1.0		4	0.37757
physician		patient		1		1			  1			  3			1.0		5	0.38692
physician		patient		1		1			  1			  4			1.0		1	0.22430
physician		patient		1		1			  1			  4			1.0		2	0.32336
physician		patient		1		1			  1			  4			1.0		3	0.36822
physician		patient		1		1			  1			  4			1.0		4	0.37757
physician		patient		1		1			  1			  4			1.0		5	0.38692
physician		patient		1		1			  1			  5			1.0		1	0.22430
physician		patient		1		1			  1			  5			1.0		2	0.32336
physician		patient		1		1			  1			  5			1.0		3	0.36822
physician		patient		1		1			  1			  5			1.0		4	0.37757
physician		patient		1		1			  1			  5			1.0		5	0.38692
physician		patient		1		1			  1			 10			1.0		1	0.22243
physician		patient		1		1			  1			 10			1.0		2	0.32336
physician		patient		1		1			  1			 10			1.0		3	0.37009
physician		patient		1		1			  1			 10			1.0		4	0.37944
physician		patient		1		1			  1			 10			1.0		5	0.38879
physician		patient		1		1			  1			 20			1.0		1	0.22430
physician		patient		1		1			  1			 20			1.0		2	0.32336
physician		patient		1		1			  1			 20			1.0		3	0.37009
physician		patient		1		1			  1			 20			1.0		4	0.37944
physician		patient		1		1			  1			 20			1.0		5	0.38879
physician		patient		1		1			  1			 50			1.0		1	0.22430
physician		patient		1		1			  1			 50			1.0		2	0.32523
physician		patient		1		1			  1			 50			1.0		3	0.37009
physician		patient		1		1			  1			 50			1.0		4	0.37944
physician		patient		1		1			  1			 50			1.0		5	0.38879
physician		patient		1		1			  1			100			1.0		1	0.22243
physician		patient		1		1			  1			100			1.0		2	0.32150
physician		patient		1		1			  1			100			1.0		3	0.36636
physician		patient		1		1			  1			100			1.0		4	0.37570
physician		patient		1		1			  1			100			1.0		5	0.38505
physician		patient		1		1			  2			  1			1.0		1	0.18692
physician		patient		1		1			  2			  1			1.0		2	0.30654
physician		patient		1		1			  2			  1			1.0		3	0.35514
physician		patient		1		1			  2			  1			1.0		4	0.37757
physician		patient		1		1			  2			  1			1.0		5	0.39065
physician		patient		1		1			  2			  2			1.0		1	0.19065
physician		patient		1		1			  2			  2			1.0		2	0.29907
physician		patient		1		1			  2			  2			1.0		3	0.35888
physician		patient		1		1			  2			  2			1.0		4	0.38318
physician		patient		1		1			  2			  2			1.0		5	0.39439
physician		patient		1		1			  2			  3			1.0		1	0.19626
physician		patient		1		1			  2			  3			1.0		2	0.31215
physician		patient		1		1			  2			  3			1.0		3	0.36636
physician		patient		1		1			  2			  3			1.0		4	0.39252
physician		patient		1		1			  2			  3			1.0		5	0.40748
physician		patient		1		1			  2			  4			1.0		1	0.19439
physician		patient		1		1			  2			  4			1.0		2	0.31215
physician		patient		1		1			  2			  4			1.0		3	0.36449
physician		patient		1		1			  2			  4			1.0		4	0.38879
physician		patient		1		1			  2			  4			1.0		5	0.40374
physician		patient		1		1			  2			  5			1.0		1	0.19813
physician		patient		1		1			  2			  5			1.0		2	0.31215
physician		patient		1		1			  2			  5			1.0		3	0.36449
physician		patient		1		1			  2			  5			1.0		4	0.38692
physician		patient		1		1			  2			  5			1.0		5	0.40187
physician		patient		1		1			  2			 10			1.0		1	0.19813
physician		patient		1		1			  2			 10			1.0		2	0.31028
physician		patient		1		1			  2			 10			1.0		3	0.36636
physician		patient		1		1			  2			 10			1.0		4	0.38692
physician		patient		1		1			  2			 10			1.0		5	0.40000
physician		patient		1		1			  2			 20			1.0		1	0.21121
physician		patient		1		1			  2			 20			1.0		2	0.31963
physician		patient		1		1			  2			 20			1.0		3	0.37570
physician		patient		1		1			  2			 20			1.0		4	0.39626
physician		patient		1		1			  2			 20			1.0		5	0.40935
physician		patient		1		1			  2			 50			1.0		1	0.22430
physician		patient		1		1			  2			 50			1.0		2	0.32897
physician		patient		1		1			  2			 50			1.0		3	0.37757
physician		patient		1		1			  2			 50			1.0		4	0.39626
physician		patient		1		1			  2			 50			1.0		5	0.40935
physician		patient		1		1			  2			100			1.0		1	0.22430
physician		patient		1		1			  2			100			1.0		2	0.33084
physician		patient		1		1			  2			100			1.0		3	0.37757
physician		patient		1		1			  2			100			1.0		4	0.39439
physician		patient		1		1			  2			100			1.0		5	0.40935
physician		patient		1		1			  3			  1			1.0		1	0.17944
physician		patient		1		1			  3			  1			1.0		2	0.29159
physician		patient		1		1			  3			  1			1.0		3	0.33645
physician		patient		1		1			  3			  1			1.0		4	0.35701
physician		patient		1		1			  3			  1			1.0		5	0.38692
physician		patient		1		1			  3			  2			1.0		1	0.18318
physician		patient		1		1			  3			  2			1.0		2	0.28037
physician		patient		1		1			  3			  2			1.0		3	0.34019
physician		patient		1		1			  3			  2			1.0		4	0.36075
physician		patient		1		1			  3			  2			1.0		5	0.38692
physician		patient		1		1			  3			  3			1.0		1	0.17570
physician		patient		1		1			  3			  3			1.0		2	0.28037
physician		patient		1		1			  3			  3			1.0		3	0.34579
physician		patient		1		1			  3			  3			1.0		4	0.38131
physician		patient		1		1			  3			  3			1.0		5	0.40187
physician		patient		1		1			  3			  4			1.0		1	0.18131
physician		patient		1		1			  3			  4			1.0		2	0.28411
physician		patient		1		1			  3			  4			1.0		3	0.34393
physician		patient		1		1			  3			  4			1.0		4	0.37570
physician		patient		1		1			  3			  4			1.0		5	0.39626
physician		patient		1		1			  3			  5			1.0		1	0.18318
physician		patient		1		1			  3			  5			1.0		2	0.28785
physician		patient		1		1			  3			  5			1.0		3	0.34766
physician		patient		1		1			  3			  5			1.0		4	0.37944
physician		patient		1		1			  3			  5			1.0		5	0.40374
physician		patient		1		1			  3			 10			1.0		1	0.18505
physician		patient		1		1			  3			 10			1.0		2	0.30093
physician		patient		1		1			  3			 10			1.0		3	0.35327
physician		patient		1		1			  3			 10			1.0		4	0.38131
physician		patient		1		1			  3			 10			1.0		5	0.40561
physician		patient		1		1			  3			 20			1.0		1	0.19439
physician		patient		1		1			  3			 20			1.0		2	0.29907
physician		patient		1		1			  3			 20			1.0		3	0.36262
physician		patient		1		1			  3			 20			1.0		4	0.39252
physician		patient		1		1			  3			 20			1.0		5	0.40561
physician		patient		1		1			  3			 50			1.0		1	0.20561
physician		patient		1		1			  3			 50			1.0		2	0.31776
physician		patient		1		1			  3			 50			1.0		3	0.37196
physician		patient		1		1			  3			 50			1.0		4	0.40187
physician		patient		1		1			  3			 50			1.0		5	0.41308
physician		patient		1		1			  3			100			1.0		1	0.21308
physician		patient		1		1			  3			100			1.0		2	0.32523
physician		patient		1		1			  3			100			1.0		3	0.37196
physician		patient		1		1			  3			100			1.0		4	0.40187
physician		patient		1		1			  3			100			1.0		5	0.41682
physician		patient		1		1			  4			  1			1.0		1	0.16822
physician		patient		1		1			  4			  1			1.0		2	0.28598
physician		patient		1		1			  4			  1			1.0		3	0.32897
physician		patient		1		1			  4			  1			1.0		4	0.35140
physician		patient		1		1			  4			  1			1.0		5	0.37757
physician		patient		1		1			  4			  2			1.0		1	0.18131
physician		patient		1		1			  4			  2			1.0		2	0.27850
physician		patient		1		1			  4			  2			1.0		3	0.32523
physician		patient		1		1			  4			  2			1.0		4	0.34579
physician		patient		1		1			  4			  2			1.0		5	0.37383
physician		patient		1		1			  4			  3			1.0		1	0.17196
physician		patient		1		1			  4			  3			1.0		2	0.27477
physician		patient		1		1			  4			  3			1.0		3	0.32710
physician		patient		1		1			  4			  3			1.0		4	0.35327
physician		patient		1		1			  4			  3			1.0		5	0.38131
physician		patient		1		1			  4			  4			1.0		1	0.17383
physician		patient		1		1			  4			  4			1.0		2	0.27477
physician		patient		1		1			  4			  4			1.0		3	0.32523
physician		patient		1		1			  4			  4			1.0		4	0.35140
physician		patient		1		1			  4			  4			1.0		5	0.37944
physician		patient		1		1			  4			  5			1.0		1	0.17196
physician		patient		1		1			  4			  5			1.0		2	0.26729
physician		patient		1		1			  4			  5			1.0		3	0.32336
physician		patient		1		1			  4			  5			1.0		4	0.35327
physician		patient		1		1			  4			  5			1.0		5	0.38318
physician		patient		1		1			  4			 10			1.0		1	0.17757
physician		patient		1		1			  4			 10			1.0		2	0.28411
physician		patient		1		1			  4			 10			1.0		3	0.33271
physician		patient		1		1			  4			 10			1.0		4	0.36449
physician		patient		1		1			  4			 10			1.0		5	0.39439
physician		patient		1		1			  4			 20			1.0		1	0.19065
physician		patient		1		1			  4			 20			1.0		2	0.29159
physician		patient		1		1			  4			 20			1.0		3	0.34579
physician		patient		1		1			  4			 20			1.0		4	0.37757
physician		patient		1		1			  4			 20			1.0		5	0.39439
physician		patient		1		1			  4			 50			1.0		1	0.19626
physician		patient		1		1			  4			 50			1.0		2	0.30093
physician		patient		1		1			  4			 50			1.0		3	0.34393
physician		patient		1		1			  4			 50			1.0		4	0.38131
physician		patient		1		1			  4			 50			1.0		5	0.39626
physician		patient		1		1			  4			100			1.0		1	0.20187
physician		patient		1		1			  4			100			1.0		2	0.30841
physician		patient		1		1			  4			100			1.0		3	0.34766
physician		patient		1		1			  4			100			1.0		4	0.38318
physician		patient		1		1			  4			100			1.0		5	0.39439
physician		patient		1		1			  5			  1			1.0		1	0.15888
physician		patient		1		1			  5			  1			1.0		2	0.27477
physician		patient		1		1			  5			  1			1.0		3	0.31589
physician		patient		1		1			  5			  1			1.0		4	0.35140
physician		patient		1		1			  5			  1			1.0		5	0.37570
physician		patient		1		1			  5			  2			1.0		1	0.16822
physician		patient		1		1			  5			  2			1.0		2	0.27290
physician		patient		1		1			  5			  2			1.0		3	0.31589
physician		patient		1		1			  5			  2			1.0		4	0.34393
physician		patient		1		1			  5			  2			1.0		5	0.37009
physician		patient		1		1			  5			  3			1.0		1	0.16262
physician		patient		1		1			  5			  3			1.0		2	0.26916
physician		patient		1		1			  5			  3			1.0		3	0.31589
physician		patient		1		1			  5			  3			1.0		4	0.34766
physician		patient		1		1			  5			  3			1.0		5	0.37570
physician		patient		1		1			  5			  4			1.0		1	0.17009
physician		patient		1		1			  5			  4			1.0		2	0.27290
physician		patient		1		1			  5			  4			1.0		3	0.31402
physician		patient		1		1			  5			  4			1.0		4	0.34393
physician		patient		1		1			  5			  4			1.0		5	0.37009
physician		patient		1		1			  5			  5			1.0		1	0.16449
physician		patient		1		1			  5			  5			1.0		2	0.26542
physician		patient		1		1			  5			  5			1.0		3	0.31028
physician		patient		1		1			  5			  5			1.0		4	0.33832
physician		patient		1		1			  5			  5			1.0		5	0.37383
physician		patient		1		1			  5			 10			1.0		1	0.16636
physician		patient		1		1			  5			 10			1.0		2	0.26916
physician		patient		1		1			  5			 10			1.0		3	0.31402
physician		patient		1		1			  5			 10			1.0		4	0.34766
physician		patient		1		1			  5			 10			1.0		5	0.38505
physician		patient		1		1			  5			 20			1.0		1	0.17570
physician		patient		1		1			  5			 20			1.0		2	0.27664
physician		patient		1		1			  5			 20			1.0		3	0.32150
physician		patient		1		1			  5			 20			1.0		4	0.35888
physician		patient		1		1			  5			 20			1.0		5	0.38131
physician		patient		1		1			  5			 50			1.0		1	0.18505
physician		patient		1		1			  5			 50			1.0		2	0.28972
physician		patient		1		1			  5			 50			1.0		3	0.34019
physician		patient		1		1			  5			 50			1.0		4	0.37196
physician		patient		1		1			  5			 50			1.0		5	0.39252
physician		patient		1		1			  5			100			1.0		1	0.19065
physician		patient		1		1			  5			100			1.0		2	0.30280
physician		patient		1		1			  5			100			1.0		3	0.33645
physician		patient		1		1			  5			100			1.0		4	0.37383
physician		patient		1		1			  5			100			1.0		5	0.38692
physician		patient		1		1			 10			  1			1.0		1	0.15701
physician		patient		1		1			 10			  1			1.0		2	0.27103
physician		patient		1		1			 10			  1			1.0		3	0.31028
physician		patient		1		1			 10			  1			1.0		4	0.35140
physician		patient		1		1			 10			  1			1.0		5	0.37570
physician		patient		1		1			 10			  2			1.0		1	0.16262
physician		patient		1		1			 10			  2			1.0		2	0.26168
physician		patient		1		1			 10			  2			1.0		3	0.30841
physician		patient		1		1			 10			  2			1.0		4	0.34019
physician		patient		1		1			 10			  2			1.0		5	0.36449
physician		patient		1		1			 10			  3			1.0		1	0.15514
physician		patient		1		1			 10			  3			1.0		2	0.25607
physician		patient		1		1			 10			  3			1.0		3	0.30093
physician		patient		1		1			 10			  3			1.0		4	0.34019
physician		patient		1		1			 10			  3			1.0		5	0.36449
physician		patient		1		1			 10			  4			1.0		1	0.15514
physician		patient		1		1			 10			  4			1.0		2	0.25607
physician		patient		1		1			 10			  4			1.0		3	0.29720
physician		patient		1		1			 10			  4			1.0		4	0.33458
physician		patient		1		1			 10			  4			1.0		5	0.35701
physician		patient		1		1			 10			  5			1.0		1	0.14953
physician		patient		1		1			 10			  5			1.0		2	0.25234
physician		patient		1		1			 10			  5			1.0		3	0.29159
physician		patient		1		1			 10			  5			1.0		4	0.32710
physician		patient		1		1			 10			  5			1.0		5	0.35327
physician		patient		1		1			 10			 10			1.0		1	0.15140
physician		patient		1		1			 10			 10			1.0		2	0.24486
physician		patient		1		1			 10			 10			1.0		3	0.28785
physician		patient		1		1			 10			 10			1.0		4	0.32710
physician		patient		1		1			 10			 10			1.0		5	0.35140
physician		patient		1		1			 10			 20			1.0		1	0.14393
physician		patient		1		1			 10			 20			1.0		2	0.23738
physician		patient		1		1			 10			 20			1.0		3	0.29159
physician		patient		1		1			 10			 20			1.0		4	0.32710
physician		patient		1		1			 10			 20			1.0		5	0.34953
physician		patient		1		1			 10			 50			1.0		1	0.15140
physician		patient		1		1			 10			 50			1.0		2	0.24860
physician		patient		1		1			 10			 50			1.0		3	0.28972
physician		patient		1		1			 10			 50			1.0		4	0.32897
physician		patient		1		1			 10			 50			1.0		5	0.35888
physician		patient		1		1			 10			100			1.0		1	0.16075
physician		patient		1		1			 10			100			1.0		2	0.26542
physician		patient		1		1			 10			100			1.0		3	0.30467
physician		patient		1		1			 10			100			1.0		4	0.33271
physician		patient		1		1			 10			100			1.0		5	0.36075
physician		patient		1		1			 20			  1			1.0		1	0.15701
physician		patient		1		1			 20			  1			1.0		2	0.27103
physician		patient		1		1			 20			  1			1.0		3	0.31028
physician		patient		1		1			 20			  1			1.0		4	0.34766
physician		patient		1		1			 20			  1			1.0		5	0.37570
physician		patient		1		1			 20			  2			1.0		1	0.16262
physician		patient		1		1			 20			  2			1.0		2	0.26168
physician		patient		1		1			 20			  2			1.0		3	0.30467
physician		patient		1		1			 20			  2			1.0		4	0.33832
physician		patient		1		1			 20			  2			1.0		5	0.36449
physician		patient		1		1			 20			  3			1.0		1	0.15514
physician		patient		1		1			 20			  3			1.0		2	0.25607
physician		patient		1		1			 20			  3			1.0		3	0.29720
physician		patient		1		1			 20			  3			1.0		4	0.33832
physician		patient		1		1			 20			  3			1.0		5	0.36449
physician		patient		1		1			 20			  4			1.0		1	0.15514
physician		patient		1		1			 20			  4			1.0		2	0.25607
physician		patient		1		1			 20			  4			1.0		3	0.29346
physician		patient		1		1			 20			  4			1.0		4	0.33271
physician		patient		1		1			 20			  4			1.0		5	0.35701
physician		patient		1		1			 20			  5			1.0		1	0.14953
physician		patient		1		1			 20			  5			1.0		2	0.25234
physician		patient		1		1			 20			  5			1.0		3	0.28785
physician		patient		1		1			 20			  5			1.0		4	0.32523
physician		patient		1		1			 20			  5			1.0		5	0.35327
physician		patient		1		1			 20			 10			1.0		1	0.14766
physician		patient		1		1			 20			 10			1.0		2	0.23738
physician		patient		1		1			 20			 10			1.0		3	0.27664
physician		patient		1		1			 20			 10			1.0		4	0.32523
physician		patient		1		1			 20			 10			1.0		5	0.34953
physician		patient		1		1			 20			 20			1.0		1	0.13271
physician		patient		1		1			 20			 20			1.0		2	0.22617
physician		patient		1		1			 20			 20			1.0		3	0.26542
physician		patient		1		1			 20			 20			1.0		4	0.31589
physician		patient		1		1			 20			 20			1.0		5	0.34019
physician		patient		1		1			 20			 50			1.0		1	0.11963
physician		patient		1		1			 20			 50			1.0		2	0.21308
physician		patient		1		1			 20			 50			1.0		3	0.26729
physician		patient		1		1			 20			 50			1.0		4	0.30093
physician		patient		1		1			 20			 50			1.0		5	0.33084
physician		patient		1		1			 20			100			1.0		1	0.12897
physician		patient		1		1			 20			100			1.0		2	0.22056
physician		patient		1		1			 20			100			1.0		3	0.27850
physician		patient		1		1			 20			100			1.0		4	0.31028
physician		patient		1		1			 20			100			1.0		5	0.33271
physician		patient		1		1			 50			  1			1.0		1	0.15701
physician		patient		1		1			 50			  1			1.0		2	0.27103
physician		patient		1		1			 50			  1			1.0		3	0.31028
physician		patient		1		1			 50			  1			1.0		4	0.34766
physician		patient		1		1			 50			  1			1.0		5	0.37570
physician		patient		1		1			 50			  2			1.0		1	0.16262
physician		patient		1		1			 50			  2			1.0		2	0.26168
physician		patient		1		1			 50			  2			1.0		3	0.30467
physician		patient		1		1			 50			  2			1.0		4	0.33832
physician		patient		1		1			 50			  2			1.0		5	0.36449
physician		patient		1		1			 50			  3			1.0		1	0.15514
physician		patient		1		1			 50			  3			1.0		2	0.25607
physician		patient		1		1			 50			  3			1.0		3	0.29720
physician		patient		1		1			 50			  3			1.0		4	0.33832
physician		patient		1		1			 50			  3			1.0		5	0.36449
physician		patient		1		1			 50			  4			1.0		1	0.15514
physician		patient		1		1			 50			  4			1.0		2	0.25607
physician		patient		1		1			 50			  4			1.0		3	0.29346
physician		patient		1		1			 50			  4			1.0		4	0.33271
physician		patient		1		1			 50			  4			1.0		5	0.35701
physician		patient		1		1			 50			  5			1.0		1	0.14953
physician		patient		1		1			 50			  5			1.0		2	0.25234
physician		patient		1		1			 50			  5			1.0		3	0.28785
physician		patient		1		1			 50			  5			1.0		4	0.32523
physician		patient		1		1			 50			  5			1.0		5	0.35327
physician		patient		1		1			 50			 10			1.0		1	0.14766
physician		patient		1		1			 50			 10			1.0		2	0.23738
physician		patient		1		1			 50			 10			1.0		3	0.27664
physician		patient		1		1			 50			 10			1.0		4	0.32336
physician		patient		1		1			 50			 10			1.0		5	0.34766
physician		patient		1		1			 50			 20			1.0		1	0.13271
physician		patient		1		1			 50			 20			1.0		2	0.22430
physician		patient		1		1			 50			 20			1.0		3	0.26355
physician		patient		1		1			 50			 20			1.0		4	0.31402
physician		patient		1		1			 50			 20			1.0		5	0.33832
physician		patient		1		1			 50			 50			1.0		1	0.10841
physician		patient		1		1			 50			 50			1.0		2	0.20000
physician		patient		1		1			 50			 50			1.0		3	0.25234
physician		patient		1		1			 50			 50			1.0		4	0.28598
physician		patient		1		1			 50			 50			1.0		5	0.30841
physician		patient		1		1			 50			100			1.0		1	0.09346
physician		patient		1		1			 50			100			1.0		2	0.17383
physician		patient		1		1			 50			100			1.0		3	0.22243
physician		patient		1		1			 50			100			1.0		4	0.27290
physician		patient		1		1			 50			100			1.0		5	0.30280
physician		patient		1		1			100			  1			1.0		1	0.15701
physician		patient		1		1			100			  1			1.0		2	0.27103
physician		patient		1		1			100			  1			1.0		3	0.31028
physician		patient		1		1			100			  1			1.0		4	0.34766
physician		patient		1		1			100			  1			1.0		5	0.37570
physician		patient		1		1			100			  2			1.0		1	0.16262
physician		patient		1		1			100			  2			1.0		2	0.26168
physician		patient		1		1			100			  2			1.0		3	0.30467
physician		patient		1		1			100			  2			1.0		4	0.33832
physician		patient		1		1			100			  2			1.0		5	0.36449
physician		patient		1		1			100			  3			1.0		1	0.15514
physician		patient		1		1			100			  3			1.0		2	0.25607
physician		patient		1		1			100			  3			1.0		3	0.29720
physician		patient		1		1			100			  3			1.0		4	0.33832
physician		patient		1		1			100			  3			1.0		5	0.36449
physician		patient		1		1			100			  4			1.0		1	0.15514
physician		patient		1		1			100			  4			1.0		2	0.25607
physician		patient		1		1			100			  4			1.0		3	0.29346
physician		patient		1		1			100			  4			1.0		4	0.33271
physician		patient		1		1			100			  4			1.0		5	0.35701
physician		patient		1		1			100			  5			1.0		1	0.14953
physician		patient		1		1			100			  5			1.0		2	0.25234
physician		patient		1		1			100			  5			1.0		3	0.28785
physician		patient		1		1			100			  5			1.0		4	0.32523
physician		patient		1		1			100			  5			1.0		5	0.35327
physician		patient		1		1			100			 10			1.0		1	0.14766
physician		patient		1		1			100			 10			1.0		2	0.23738
physician		patient		1		1			100			 10			1.0		3	0.27664
physician		patient		1		1			100			 10			1.0		4	0.32336
physician		patient		1		1			100			 10			1.0		5	0.34766
physician		patient		1		1			100			 20			1.0		1	0.13271
physician		patient		1		1			100			 20			1.0		2	0.22430
physician		patient		1		1			100			 20			1.0		3	0.26355
physician		patient		1		1			100			 20			1.0		4	0.31402
physician		patient		1		1			100			 20			1.0		5	0.33832
physician		patient		1		1			100			 50			1.0		1	0.10841
physician		patient		1		1			100			 50			1.0		2	0.20000
physician		patient		1		1			100			 50			1.0		3	0.25047
physician		patient		1		1			100			 50			1.0		4	0.28411
physician		patient		1		1			100			 50			1.0		5	0.30841
physician		patient		1		1			100			100			1.0		1	0.09533
physician		patient		1		1			100			100			1.0		2	0.17009
physician		patient		1		1			100			100			1.0		3	0.22056
physician		patient		1		1			100			100			1.0		4	0.26729
physician		patient		1		1			100			100			1.0		5	0.29159


==> performance/Cutoffdate_evan_allterms/markov_hr.txt <==
N	Markov_HR
1       0.20187
2       0.29720
3       0.33832
4       0.37757
5       0.39252


==> performance/LOO/evan_model_only_hr_loo.txt <==
obj_coterm_find	obj_coterm_from		obj_1stcol_self	obj_2ndcol_self		num_sim_obj_1stcol	num_sim_obj_2ndcol	CF_weight	N	HR
patient		physician		0		0			100			  1			1.0		1	0.08766
patient		physician		0		0			100			  1			1.0		2	0.11568
patient		physician		0		0			100			  1			1.0		3	0.13626
patient		physician		0		0			100			  1			1.0		4	0.15839
patient		physician		0		0			100			  1			1.0		5	0.17278
patient		physician		0		0			100			  2			1.0		1	0.08125
patient		physician		0		0			100			  2			1.0		2	0.11576
patient		physician		0		0			100			  2			1.0		3	0.14833
patient		physician		0		0			100			  2			1.0		4	0.17211
patient		physician		0		0			100			  2			1.0		5	0.18620
patient		physician		0		0			100			  3			1.0		1	0.07923
patient		physician		0		0			100			  3			1.0		2	0.11524
patient		physician		0		0			100			  3			1.0		3	0.14617
patient		physician		0		0			100			  3			1.0		4	0.16540
patient		physician		0		0			100			  3			1.0		5	0.18530
patient		physician		0		0			100			  4			1.0		1	0.07305
patient		physician		0		0			100			  4			1.0		2	0.11039
patient		physician		0		0			100			  4			1.0		3	0.14117
patient		physician		0		0			100			  4			1.0		4	0.16145
patient		physician		0		0			100			  4			1.0		5	0.17993
patient		physician		0		0			100			  5			1.0		1	0.06544
patient		physician		0		0			100			  5			1.0		2	0.10398
patient		physician		0		0			100			  5			1.0		3	0.13081
patient		physician		0		0			100			  5			1.0		4	0.15258
patient		physician		0		0			100			  5			1.0		5	0.17196
patient		physician		0		0			100			 10			1.0		1	0.05292
patient		physician		0		0			100			 10			1.0		2	0.08930
patient		physician		0		0			100			 10			1.0		3	0.11352
patient		physician		0		0			100			 10			1.0		4	0.13558
patient		physician		0		0			100			 10			1.0		5	0.15355
patient		physician		0		0			100			 20			1.0		1	0.04047
patient		physician		0		0			100			 20			1.0		2	0.07141
patient		physician		0		0			100			 20			1.0		3	0.09869
patient		physician		0		0			100			 20			1.0		4	0.12090
patient		physician		0		0			100			 20			1.0		5	0.14356
patient		physician		0		0			100			 50			1.0		1	0.03869
patient		physician		0		0			100			 50			1.0		2	0.07215
patient		physician		0		0			100			 50			1.0		3	0.09615
patient		physician		0		0			100			 50			1.0		4	0.11777
patient		physician		0		0			100			 50			1.0		5	0.13387
patient		physician		0		0			100			100			1.0		1	0.03928
patient		physician		0		0			100			100			1.0		2	0.07767
patient		physician		0		0			100			100			1.0		3	0.10517
patient		physician		0		0			100			100			1.0		4	0.12425
patient		physician		0		0			100			100			1.0		5	0.14460
patient		physician		0		0			 10			  1			1.0		1	0.13655
patient		physician		0		0			 10			  1			1.0		2	0.17308
patient		physician		0		0			 10			  1			1.0		3	0.19909
patient		physician		0		0			 10			  1			1.0		4	0.21586
patient		physician		0		0			 10			  1			1.0		5	0.22660
patient		physician		0		0			 10			  2			1.0		1	0.12806
patient		physician		0		0			 10			  2			1.0		2	0.17211
patient		physician		0		0			 10			  2			1.0		3	0.20923
patient		physician		0		0			 10			  2			1.0		4	0.23002
patient		physician		0		0			 10			  2			1.0		5	0.24404
patient		physician		0		0			 10			  3			1.0		1	0.12135
patient		physician		0		0			 10			  3			1.0		2	0.17092
patient		physician		0		0			 10			  3			1.0		3	0.20729
patient		physician		0		0			 10			  3			1.0		4	0.22973
patient		physician		0		0			 10			  3			1.0		5	0.24821
patient		physician		0		0			 10			  4			1.0		1	0.11941
patient		physician		0		0			 10			  4			1.0		2	0.17024
patient		physician		0		0			 10			  4			1.0		3	0.20722
patient		physician		0		0			 10			  4			1.0		4	0.23114
patient		physician		0		0			 10			  4			1.0		5	0.24925
patient		physician		0		0			 10			  5			1.0		1	0.11971
patient		physician		0		0			 10			  5			1.0		2	0.17606
patient		physician		0		0			 10			  5			1.0		3	0.20953
patient		physician		0		0			 10			  5			1.0		4	0.23450
patient		physician		0		0			 10			  5			1.0		5	0.25313
patient		physician		0		0			 10			 10			1.0		1	0.12977
patient		physician		0		0			 10			 10			1.0		2	0.18306
patient		physician		0		0			 10			 10			1.0		3	0.22257
patient		physician		0		0			 10			 10			1.0		4	0.24866
patient		physician		0		0			 10			 10			1.0		5	0.26975
patient		physician		0		0			 10			 20			1.0		1	0.13730
patient		physician		0		0			 10			 20			1.0		2	0.19507
patient		physician		0		0			 10			 20			1.0		3	0.23226
patient		physician		0		0			 10			 20			1.0		4	0.26170
patient		physician		0		0			 10			 20			1.0		5	0.28324
patient		physician		0		0			 10			 50			1.0		1	0.14595
patient		physician		0		0			 10			 50			1.0		2	0.19969
patient		physician		0		0			 10			 50			1.0		3	0.23867
patient		physician		0		0			 10			 50			1.0		4	0.26707
patient		physician		0		0			 10			 50			1.0		5	0.28883
patient		physician		0		0			 10			100			1.0		1	0.15049
patient		physician		0		0			 10			100			1.0		2	0.20476
patient		physician		0		0			 10			100			1.0		3	0.24493
patient		physician		0		0			 10			100			1.0		4	0.27519
patient		physician		0		0			 10			100			1.0		5	0.29450
patient		physician		0		0			  1			  1			1.0		1	0.16488
patient		physician		0		0			  1			  1			1.0		2	0.19551
patient		physician		0		0			  1			  1			1.0		3	0.20535
patient		physician		0		0			  1			  1			1.0		4	0.20893
patient		physician		0		0			  1			  1			1.0		5	0.21139
patient		physician		0		0			  1			  2			1.0		1	0.17680
patient		physician		0		0			  1			  2			1.0		2	0.20647
patient		physician		0		0			  1			  2			1.0		3	0.21616
patient		physician		0		0			  1			  2			1.0		4	0.21989
patient		physician		0		0			  1			  2			1.0		5	0.22153
patient		physician		0		0			  1			  3			1.0		1	0.18180
patient		physician		0		0			  1			  3			1.0		2	0.20923
patient		physician		0		0			  1			  3			1.0		3	0.21884
patient		physician		0		0			  1			  3			1.0		4	0.22250
patient		physician		0		0			  1			  3			1.0		5	0.22436
patient		physician		0		0			  1			  4			1.0		1	0.18590
patient		physician		0		0			  1			  4			1.0		2	0.21430
patient		physician		0		0			  1			  4			1.0		3	0.22391
patient		physician		0		0			  1			  4			1.0		4	0.22771
patient		physician		0		0			  1			  4			1.0		5	0.22980
patient		physician		0		0			  1			  5			1.0		1	0.18895
patient		physician		0		0			  1			  5			1.0		2	0.21795
patient		physician		0		0			  1			  5			1.0		3	0.22704
patient		physician		0		0			  1			  5			1.0		4	0.23010
patient		physician		0		0			  1			  5			1.0		5	0.23219
patient		physician		0		0			  1			 10			1.0		1	0.19812
patient		physician		0		0			  1			 10			1.0		2	0.22682
patient		physician		0		0			  1			 10			1.0		3	0.23509
patient		physician		0		0			  1			 10			1.0		4	0.23770
patient		physician		0		0			  1			 10			1.0		5	0.23964
patient		physician		0		0			  1			 20			1.0		1	0.20207
patient		physician		0		0			  1			 20			1.0		2	0.23256
patient		physician		0		0			  1			 20			1.0		3	0.23971
patient		physician		0		0			  1			 20			1.0		4	0.24210
patient		physician		0		0			  1			 20			1.0		5	0.24396
patient		physician		0		0			  1			 50			1.0		1	0.20490
patient		physician		0		0			  1			 50			1.0		2	0.23271
patient		physician		0		0			  1			 50			1.0		3	0.23919
patient		physician		0		0			  1			 50			1.0		4	0.24165
patient		physician		0		0			  1			 50			1.0		5	0.24322
patient		physician		0		0			  1			100			1.0		1	0.20550
patient		physician		0		0			  1			100			1.0		2	0.23330
patient		physician		0		0			  1			100			1.0		3	0.23986
patient		physician		0		0			  1			100			1.0		4	0.24195
patient		physician		0		0			  1			100			1.0		5	0.24352
patient		physician		0		0			 20			  1			1.0		1	0.12090
patient		physician		0		0			 20			  1			1.0		2	0.16055
patient		physician		0		0			 20			  1			1.0		3	0.18612
patient		physician		0		0			 20			  1			1.0		4	0.20699
patient		physician		0		0			 20			  1			1.0		5	0.22086
patient		physician		0		0			 20			  2			1.0		1	0.11240
patient		physician		0		0			 20			  2			1.0		2	0.15690
patient		physician		0		0			 20			  2			1.0		3	0.19544
patient		physician		0		0			 20			  2			1.0		4	0.21817
patient		physician		0		0			 20			  2			1.0		5	0.23643
patient		physician		0		0			 20			  3			1.0		1	0.10480
patient		physician		0		0			 20			  3			1.0		2	0.15332
patient		physician		0		0			 20			  3			1.0		3	0.19216
patient		physician		0		0			 20			  3			1.0		4	0.21780
patient		physician		0		0			 20			  3			1.0		5	0.23882
patient		physician		0		0			 20			  4			1.0		1	0.10331
patient		physician		0		0			 20			  4			1.0		2	0.15139
patient		physician		0		0			 20			  4			1.0		3	0.19201
patient		physician		0		0			 20			  4			1.0		4	0.21698
patient		physician		0		0			 20			  4			1.0		5	0.23673
patient		physician		0		0			 20			  5			1.0		1	0.09824
patient		physician		0		0			 20			  5			1.0		2	0.14848
patient		physician		0		0			 20			  5			1.0		3	0.19052
patient		physician		0		0			 20			  5			1.0		4	0.21825
patient		physician		0		0			 20			  5			1.0		5	0.24031
patient		physician		0		0			 20			 10			1.0		1	0.09638
patient		physician		0		0			 20			 10			1.0		2	0.14684
patient		physician		0		0			 20			 10			1.0		3	0.18657
patient		physician		0		0			 20			 10			1.0		4	0.21787
patient		physician		0		0			 20			 10			1.0		5	0.24165
patient		physician		0		0			 20			 20			1.0		1	0.10786
patient		physician		0		0			 20			 20			1.0		2	0.15772
patient		physician		0		0			 20			 20			1.0		3	0.19469
patient		physician		0		0			 20			 20			1.0		4	0.22346
patient		physician		0		0			 20			 20			1.0		5	0.25253
patient		physician		0		0			 20			 50			1.0		1	0.11799
patient		physician		0		0			 20			 50			1.0		2	0.16719
patient		physician		0		0			 20			 50			1.0		3	0.20394
patient		physician		0		0			 20			 50			1.0		4	0.23629
patient		physician		0		0			 20			 50			1.0		5	0.25984
patient		physician		0		0			 20			100			1.0		1	0.12507
patient		physician		0		0			 20			100			1.0		2	0.17114
patient		physician		0		0			 20			100			1.0		3	0.20804
patient		physician		0		0			 20			100			1.0		4	0.23912
patient		physician		0		0			 20			100			1.0		5	0.26565
patient		physician		0		0			  2			  1			1.0		1	0.15571
patient		physician		0		0			  2			  1			1.0		2	0.19559
patient		physician		0		0			  2			  1			1.0		3	0.21325
patient		physician		0		0			  2			  1			1.0		4	0.22063
patient		physician		0		0			  2			  1			1.0		5	0.22570
patient		physician		0		0			  2			  2			1.0		1	0.15541
patient		physician		0		0			  2			  2			1.0		2	0.19820
patient		physician		0		0			  2			  2			1.0		3	0.22436
patient		physician		0		0			  2			  2			1.0		4	0.23591
patient		physician		0		0			  2			  2			1.0		5	0.24068
patient		physician		0		0			  2			  3			1.0		1	0.16614
patient		physician		0		0			  2			  3			1.0		2	0.21258
patient		physician		0		0			  2			  3			1.0		3	0.23211
patient		physician		0		0			  2			  3			1.0		4	0.24262
patient		physician		0		0			  2			  3			1.0		5	0.24776
patient		physician		0		0			  2			  4			1.0		1	0.17621
patient		physician		0		0			  2			  4			1.0		2	0.21981
patient		physician		0		0			  2			  4			1.0		3	0.23889
patient		physician		0		0			  2			  4			1.0		4	0.24903
patient		physician		0		0			  2			  4			1.0		5	0.25432
patient		physician		0		0			  2			  5			1.0		1	0.18001
patient		physician		0		0			  2			  5			1.0		2	0.22391
patient		physician		0		0			  2			  5			1.0		3	0.24359
patient		physician		0		0			  2			  5			1.0		4	0.25276
patient		physician		0		0			  2			  5			1.0		5	0.25880
patient		physician		0		0			  2			 10			1.0		1	0.18866
patient		physician		0		0			  2			 10			1.0		2	0.23271
patient		physician		0		0			  2			 10			1.0		3	0.25462
patient		physician		0		0			  2			 10			1.0		4	0.26371
patient		physician		0		0			  2			 10			1.0		5	0.26945
patient		physician		0		0			  2			 20			1.0		1	0.19678
patient		physician		0		0			  2			 20			1.0		2	0.23942
patient		physician		0		0			  2			 20			1.0		3	0.26133
patient		physician		0		0			  2			 20			1.0		4	0.27087
patient		physician		0		0			  2			 20			1.0		5	0.27639
patient		physician		0		0			  2			 50			1.0		1	0.19902
patient		physician		0		0			  2			 50			1.0		2	0.24180
patient		physician		0		0			  2			 50			1.0		3	0.26237
patient		physician		0		0			  2			 50			1.0		4	0.27095
patient		physician		0		0			  2			 50			1.0		5	0.27557
patient		physician		0		0			  2			100			1.0		1	0.20155
patient		physician		0		0			  2			100			1.0		2	0.24217
patient		physician		0		0			  2			100			1.0		3	0.26200
patient		physician		0		0			  2			100			1.0		4	0.26975
patient		physician		0		0			  2			100			1.0		5	0.27445
patient		physician		0		0			  3			  1			1.0		1	0.15183
patient		physician		0		0			  3			  1			1.0		2	0.19283
patient		physician		0		0			  3			  1			1.0		3	0.21281
patient		physician		0		0			  3			  1			1.0		4	0.22235
patient		physician		0		0			  3			  1			1.0		5	0.22943
patient		physician		0		0			  3			  2			1.0		1	0.14878
patient		physician		0		0			  3			  2			1.0		2	0.19589
patient		physician		0		0			  3			  2			1.0		3	0.22674
patient		physician		0		0			  3			  2			1.0		4	0.24061
patient		physician		0		0			  3			  2			1.0		5	0.24784
patient		physician		0		0			  3			  3			1.0		1	0.15370
patient		physician		0		0			  3			  3			1.0		2	0.20304
patient		physician		0		0			  3			  3			1.0		3	0.23487
patient		physician		0		0			  3			  3			1.0		4	0.25119
patient		physician		0		0			  3			  3			1.0		5	0.25947
patient		physician		0		0			  3			  4			1.0		1	0.16205
patient		physician		0		0			  3			  4			1.0		2	0.21437
patient		physician		0		0			  3			  4			1.0		3	0.24277
patient		physician		0		0			  3			  4			1.0		4	0.25701
patient		physician		0		0			  3			  4			1.0		5	0.26521
patient		physician		0		0			  3			  5			1.0		1	0.16696
patient		physician		0		0			  3			  5			1.0		2	0.21892
patient		physician		0		0			  3			  5			1.0		3	0.24508
patient		physician		0		0			  3			  5			1.0		4	0.26014
patient		physician		0		0			  3			  5			1.0		5	0.26871
patient		physician		0		0			  3			 10			1.0		1	0.17651
patient		physician		0		0			  3			 10			1.0		2	0.22838
patient		physician		0		0			  3			 10			1.0		3	0.25671
patient		physician		0		0			  3			 10			1.0		4	0.27273
patient		physician		0		0			  3			 10			1.0		5	0.28175
patient		physician		0		0			  3			 20			1.0		1	0.18388
patient		physician		0		0			  3			 20			1.0		2	0.23487
patient		physician		0		0			  3			 20			1.0		3	0.26476
patient		physician		0		0			  3			 20			1.0		4	0.28064
patient		physician		0		0			  3			 20			1.0		5	0.28936
patient		physician		0		0			  3			 50			1.0		1	0.19052
patient		physician		0		0			  3			 50			1.0		2	0.23696
patient		physician		0		0			  3			 50			1.0		3	0.26506
patient		physician		0		0			  3			 50			1.0		4	0.27952
patient		physician		0		0			  3			 50			1.0		5	0.28801
patient		physician		0		0			  3			100			1.0		1	0.19253
patient		physician		0		0			  3			100			1.0		2	0.23942
patient		physician		0		0			  3			100			1.0		3	0.26625
patient		physician		0		0			  3			100			1.0		4	0.27907
patient		physician		0		0			  3			100			1.0		5	0.28675
patient		physician		0		0			  4			  1			1.0		1	0.14580
patient		physician		0		0			  4			  1			1.0		2	0.18791
patient		physician		0		0			  4			  1			1.0		3	0.20915
patient		physician		0		0			  4			  1			1.0		4	0.22123
patient		physician		0		0			  4			  1			1.0		5	0.22898
patient		physician		0		0			  4			  2			1.0		1	0.14073
patient		physician		0		0			  4			  2			1.0		2	0.19171
patient		physician		0		0			  4			  2			1.0		3	0.22436
patient		physician		0		0			  4			  2			1.0		4	0.24120
patient		physician		0		0			  4			  2			1.0		5	0.25082
patient		physician		0		0			  4			  3			1.0		1	0.14319
patient		physician		0		0			  4			  3			1.0		2	0.19723
patient		physician		0		0			  4			  3			1.0		3	0.22794
patient		physician		0		0			  4			  3			1.0		4	0.24642
patient		physician		0		0			  4			  3			1.0		5	0.26379
patient		physician		0		0			  4			  4			1.0		1	0.15101
patient		physician		0		0			  4			  4			1.0		2	0.20028
patient		physician		0		0			  4			  4			1.0		3	0.23815
patient		physician		0		0			  4			  4			1.0		4	0.25880
patient		physician		0		0			  4			  4			1.0		5	0.27005
patient		physician		0		0			  4			  5			1.0		1	0.15884
patient		physician		0		0			  4			  5			1.0		2	0.20774
patient		physician		0		0			  4			  5			1.0		3	0.24597
patient		physician		0		0			  4			  5			1.0		4	0.26476
patient		physician		0		0			  4			  5			1.0		5	0.27542
patient		physician		0		0			  4			 10			1.0		1	0.16585
patient		physician		0		0			  4			 10			1.0		2	0.21884
patient		physician		0		0			  4			 10			1.0		3	0.25142
patient		physician		0		0			  4			 10			1.0		4	0.27244
patient		physician		0		0			  4			 10			1.0		5	0.28533
patient		physician		0		0			  4			 20			1.0		1	0.17218
patient		physician		0		0			  4			 20			1.0		2	0.22585
patient		physician		0		0			  4			 20			1.0		3	0.26200
patient		physician		0		0			  4			 20			1.0		4	0.28198
patient		physician		0		0			  4			 20			1.0		5	0.29457
patient		physician		0		0			  4			 50			1.0		1	0.18046
patient		physician		0		0			  4			 50			1.0		2	0.23092
patient		physician		0		0			  4			 50			1.0		3	0.26371
patient		physician		0		0			  4			 50			1.0		4	0.28198
patient		physician		0		0			  4			 50			1.0		5	0.29234
patient		physician		0		0			  4			100			1.0		1	0.18299
patient		physician		0		0			  4			100			1.0		2	0.23353
patient		physician		0		0			  4			100			1.0		3	0.26662
patient		physician		0		0			  4			100			1.0		4	0.28287
patient		physician		0		0			  4			100			1.0		5	0.29383
patient		physician		0		0			 50			  1			1.0		1	0.10935
patient		physician		0		0			 50			  1			1.0		2	0.14565
patient		physician		0		0			 50			  1			1.0		3	0.16890
patient		physician		0		0			 50			  1			1.0		4	0.18821
patient		physician		0		0			 50			  1			1.0		5	0.20543
patient		physician		0		0			 50			  2			1.0		1	0.10279
patient		physician		0		0			 50			  2			1.0		2	0.14259
patient		physician		0		0			 50			  2			1.0		3	0.17926
patient		physician		0		0			 50			  2			1.0		4	0.20095
patient		physician		0		0			 50			  2			1.0		5	0.21631
patient		physician		0		0			 50			  3			1.0		1	0.09630
patient		physician		0		0			 50			  3			1.0		2	0.13454
patient		physician		0		0			 50			  3			1.0		3	0.16846
patient		physician		0		0			 50			  3			1.0		4	0.19149
patient		physician		0		0			 50			  3			1.0		5	0.21228
patient		physician		0		0			 50			  4			1.0		1	0.09235
patient		physician		0		0			 50			  4			1.0		2	0.13089
patient		physician		0		0			 50			  4			1.0		3	0.16719
patient		physician		0		0			 50			  4			1.0		4	0.19179
patient		physician		0		0			 50			  4			1.0		5	0.21131
patient		physician		0		0			 50			  5			1.0		1	0.08579
patient		physician		0		0			 50			  5			1.0		2	0.12530
patient		physician		0		0			 50			  5			1.0		3	0.15653
patient		physician		0		0			 50			  5			1.0		4	0.18299
patient		physician		0		0			 50			  5			1.0		5	0.20528
patient		physician		0		0			 50			 10			1.0		1	0.07618
patient		physician		0		0			 50			 10			1.0		2	0.11643
patient		physician		0		0			 50			 10			1.0		3	0.14744
patient		physician		0		0			 50			 10			1.0		4	0.17442
patient		physician		0		0			 50			 10			1.0		5	0.19477
patient		physician		0		0			 50			 20			1.0		1	0.06790
patient		physician		0		0			 50			 20			1.0		2	0.10637
patient		physician		0		0			 50			 20			1.0		3	0.13633
patient		physician		0		0			 50			 20			1.0		4	0.16793
patient		physician		0		0			 50			 20			1.0		5	0.19022
patient		physician		0		0			 50			 50			1.0		1	0.07521
patient		physician		0		0			 50			 50			1.0		2	0.11449
patient		physician		0		0			 50			 50			1.0		3	0.14893
patient		physician		0		0			 50			 50			1.0		4	0.17822
patient		physician		0		0			 50			 50			1.0		5	0.20207
patient		physician		0		0			 50			100			1.0		1	0.08169
patient		physician		0		0			 50			100			1.0		2	0.12038
patient		physician		0		0			 50			100			1.0		3	0.15429
patient		physician		0		0			 50			100			1.0		4	0.18664
patient		physician		0		0			 50			100			1.0		5	0.21154
patient		physician		0		0			  5			  1			1.0		1	0.14274
patient		physician		0		0			  5			  1			1.0		2	0.18523
patient		physician		0		0			  5			  1			1.0		3	0.20677
patient		physician		0		0			  5			  1			1.0		4	0.21862
patient		physician		0		0			  5			  1			1.0		5	0.22846
patient		physician		0		0			  5			  2			1.0		1	0.13767
patient		physician		0		0			  5			  2			1.0		2	0.18866
patient		physician		0		0			  5			  2			1.0		3	0.22302
patient		physician		0		0			  5			  2			1.0		4	0.24016
patient		physician		0		0			  5			  2			1.0		5	0.25007
patient		physician		0		0			  5			  3			1.0		1	0.13715
patient		physician		0		0			  5			  3			1.0		2	0.18933
patient		physician		0		0			  5			  3			1.0		3	0.22578
patient		physician		0		0			  5			  3			1.0		4	0.24419
patient		physician		0		0			  5			  3			1.0		5	0.25887
patient		physician		0		0			  5			  4			1.0		1	0.14103
patient		physician		0		0			  5			  4			1.0		2	0.19484
patient		physician		0		0			  5			  4			1.0		3	0.23077
patient		physician		0		0			  5			  4			1.0		4	0.24985
patient		physician		0		0			  5			  4			1.0		5	0.26990
patient		physician		0		0			  5			  5			1.0		1	0.14893
patient		physician		0		0			  5			  5			1.0		2	0.19887
patient		physician		0		0			  5			  5			1.0		3	0.23919
patient		physician		0		0			  5			  5			1.0		4	0.26051
patient		physician		0		0			  5			  5			1.0		5	0.27467
patient		physician		0		0			  5			 10			1.0		1	0.15496
patient		physician		0		0			  5			 10			1.0		2	0.21288
patient		physician		0		0			  5			 10			1.0		3	0.24642
patient		physician		0		0			  5			 10			1.0		4	0.26722
patient		physician		0		0			  5			 10			1.0		5	0.28265
patient		physician		0		0			  5			 20			1.0		1	0.16391
patient		physician		0		0			  5			 20			1.0		2	0.21810
patient		physician		0		0			  5			 20			1.0		3	0.25574
patient		physician		0		0			  5			 20			1.0		4	0.27982
patient		physician		0		0			  5			 20			1.0		5	0.29554
patient		physician		0		0			  5			 50			1.0		1	0.17278
patient		physician		0		0			  5			 50			1.0		2	0.22197
patient		physician		0		0			  5			 50			1.0		3	0.25671
patient		physician		0		0			  5			 50			1.0		4	0.27840
patient		physician		0		0			  5			 50			1.0		5	0.29316
patient		physician		0		0			  5			100			1.0		1	0.17546
patient		physician		0		0			  5			100			1.0		2	0.22742
patient		physician		0		0			  5			100			1.0		3	0.26237
patient		physician		0		0			  5			100			1.0		4	0.28332
patient		physician		0		0			  5			100			1.0		5	0.29644
physician		patient		0		0			100			  1			1.0		1	0.11792
physician		patient		0		0			100			  1			1.0		2	0.15489
physician		patient		0		0			100			  1			1.0		3	0.17032
physician		patient		0		0			100			  1			1.0		4	0.18008
physician		patient		0		0			100			  1			1.0		5	0.18880
physician		patient		0		0			100			  2			1.0		1	0.12865
physician		patient		0		0			100			  2			1.0		2	0.17151
physician		patient		0		0			100			  2			1.0		3	0.19499
physician		patient		0		0			100			  2			1.0		4	0.21146
physician		patient		0		0			100			  2			1.0		5	0.22197
physician		patient		0		0			100			  3			1.0		1	0.12478
physician		patient		0		0			100			  3			1.0		2	0.16920
physician		patient		0		0			100			  3			1.0		3	0.19708
physician		patient		0		0			100			  3			1.0		4	0.21676
physician		patient		0		0			100			  3			1.0		5	0.23114
physician		patient		0		0			100			  4			1.0		1	0.12053
physician		patient		0		0			100			  4			1.0		2	0.16667
physician		patient		0		0			100			  4			1.0		3	0.19715
physician		patient		0		0			100			  4			1.0		4	0.22004
physician		patient		0		0			100			  4			1.0		5	0.23472
physician		patient		0		0			100			  5			1.0		1	0.11069
physician		patient		0		0			100			  5			1.0		2	0.16190
physician		patient		0		0			100			  5			1.0		3	0.19350
physician		patient		0		0			100			  5			1.0		4	0.21705
physician		patient		0		0			100			  5			1.0		5	0.23450
physician		patient		0		0			100			 10			1.0		1	0.10256
physician		patient		0		0			100			 10			1.0		2	0.15146
physician		patient		0		0			100			 10			1.0		3	0.18187
physician		patient		0		0			100			 10			1.0		4	0.20826
physician		patient		0		0			100			 10			1.0		5	0.22846
physician		patient		0		0			100			 20			1.0		1	0.09399
physician		patient		0		0			100			 20			1.0		2	0.13879
physician		patient		0		0			100			 20			1.0		3	0.16823
physician		patient		0		0			100			 20			1.0		4	0.19238
physician		patient		0		0			100			 20			1.0		5	0.21504
physician		patient		0		0			100			 50			1.0		1	0.08579
physician		patient		0		0			100			 50			1.0		2	0.12903
physician		patient		0		0			100			 50			1.0		3	0.15459
physician		patient		0		0			100			 50			1.0		4	0.17479
physician		patient		0		0			100			 50			1.0		5	0.19216
physician		patient		0		0			100			100			1.0		1	0.07446
physician		patient		0		0			100			100			1.0		2	0.11598
physician		patient		0		0			100			100			1.0		3	0.14021
physician		patient		0		0			100			100			1.0		4	0.16041
physician		patient		0		0			100			100			1.0		5	0.17658
physician		patient		0		0			 10			  1			1.0		1	0.11792
physician		patient		0		0			 10			  1			1.0		2	0.15489
physician		patient		0		0			 10			  1			1.0		3	0.17039
physician		patient		0		0			 10			  1			1.0		4	0.18023
physician		patient		0		0			 10			  1			1.0		5	0.18880
physician		patient		0		0			 10			  2			1.0		1	0.12865
physician		patient		0		0			 10			  2			1.0		2	0.17151
physician		patient		0		0			 10			  2			1.0		3	0.19507
physician		patient		0		0			 10			  2			1.0		4	0.21161
physician		patient		0		0			 10			  2			1.0		5	0.22205
physician		patient		0		0			 10			  3			1.0		1	0.12478
physician		patient		0		0			 10			  3			1.0		2	0.16920
physician		patient		0		0			 10			  3			1.0		3	0.19715
physician		patient		0		0			 10			  3			1.0		4	0.21691
physician		patient		0		0			 10			  3			1.0		5	0.23129
physician		patient		0		0			 10			  4			1.0		1	0.12060
physician		patient		0		0			 10			  4			1.0		2	0.16674
physician		patient		0		0			 10			  4			1.0		3	0.19730
physician		patient		0		0			 10			  4			1.0		4	0.22033
physician		patient		0		0			 10			  4			1.0		5	0.23479
physician		patient		0		0			 10			  5			1.0		1	0.11076
physician		patient		0		0			 10			  5			1.0		2	0.16197
physician		patient		0		0			 10			  5			1.0		3	0.19365
physician		patient		0		0			 10			  5			1.0		4	0.21735
physician		patient		0		0			 10			  5			1.0		5	0.23472
physician		patient		0		0			 10			 10			1.0		1	0.10338
physician		patient		0		0			 10			 10			1.0		2	0.15318
physician		patient		0		0			 10			 10			1.0		3	0.18374
physician		patient		0		0			 10			 10			1.0		4	0.21109
physician		patient		0		0			 10			 10			1.0		5	0.23166
physician		patient		0		0			 10			 20			1.0		1	0.10353
physician		patient		0		0			 10			 20			1.0		2	0.15288
physician		patient		0		0			 10			 20			1.0		3	0.18925
physician		patient		0		0			 10			 20			1.0		4	0.21437
physician		patient		0		0			 10			 20			1.0		5	0.23472
physician		patient		0		0			 10			 50			1.0		1	0.10942
physician		patient		0		0			 10			 50			1.0		2	0.16160
physician		patient		0		0			 10			 50			1.0		3	0.19641
physician		patient		0		0			 10			 50			1.0		4	0.22011
physician		patient		0		0			 10			 50			1.0		5	0.24314
physician		patient		0		0			 10			100			1.0		1	0.11852
physician		patient		0		0			 10			100			1.0		2	0.16473
physician		patient		0		0			 10			100			1.0		3	0.20073
physician		patient		0		0			 10			100			1.0		4	0.22660
physician		patient		0		0			 10			100			1.0		5	0.24866
physician		patient		0		0			  1			  1			1.0		1	0.12239
physician		patient		0		0			  1			  1			1.0		2	0.15973
physician		patient		0		0			  1			  1			1.0		3	0.17352
physician		patient		0		0			  1			  1			1.0		4	0.18217
physician		patient		0		0			  1			  1			1.0		5	0.19030
physician		patient		0		0			  1			  2			1.0		1	0.14982
physician		patient		0		0			  1			  2			1.0		2	0.19082
physician		patient		0		0			  1			  2			1.0		3	0.20774
physician		patient		0		0			  1			  2			1.0		4	0.21780
physician		patient		0		0			  1			  2			1.0		5	0.22600
physician		patient		0		0			  1			  3			1.0		1	0.15526
physician		patient		0		0			  1			  3			1.0		2	0.19835
physician		patient		0		0			  1			  3			1.0		3	0.21616
physician		patient		0		0			  1			  3			1.0		4	0.22660
physician		patient		0		0			  1			  3			1.0		5	0.23509
physician		patient		0		0			  1			  4			1.0		1	0.15899
physician		patient		0		0			  1			  4			1.0		2	0.20274
physician		patient		0		0			  1			  4			1.0		3	0.22212
physician		patient		0		0			  1			  4			1.0		4	0.23375
physician		patient		0		0			  1			  4			1.0		5	0.24180
physician		patient		0		0			  1			  5			1.0		1	0.16033
physician		patient		0		0			  1			  5			1.0		2	0.20528
physician		patient		0		0			  1			  5			1.0		3	0.22369
physician		patient		0		0			  1			  5			1.0		4	0.23606
physician		patient		0		0			  1			  5			1.0		5	0.24456
physician		patient		0		0			  1			 10			1.0		1	0.16846
physician		patient		0		0			  1			 10			1.0		2	0.21221
physician		patient		0		0			  1			 10			1.0		3	0.23219
physician		patient		0		0			  1			 10			1.0		4	0.24530
physician		patient		0		0			  1			 10			1.0		5	0.25321
physician		patient		0		0			  1			 20			1.0		1	0.17024
physician		patient		0		0			  1			 20			1.0		2	0.21825
physician		patient		0		0			  1			 20			1.0		3	0.23800
physician		patient		0		0			  1			 20			1.0		4	0.25037
physician		patient		0		0			  1			 20			1.0		5	0.25842
physician		patient		0		0			  1			 50			1.0		1	0.17725
physician		patient		0		0			  1			 50			1.0		2	0.22399
physician		patient		0		0			  1			 50			1.0		3	0.24277
physician		patient		0		0			  1			 50			1.0		4	0.25380
physician		patient		0		0			  1			 50			1.0		5	0.26140
physician		patient		0		0			  1			100			1.0		1	0.17926
physician		patient		0		0			  1			100			1.0		2	0.22682
physician		patient		0		0			  1			100			1.0		3	0.24493
physician		patient		0		0			  1			100			1.0		4	0.25529
physician		patient		0		0			  1			100			1.0		5	0.26237
physician		patient		0		0			 20			  1			1.0		1	0.11792
physician		patient		0		0			 20			  1			1.0		2	0.15489
physician		patient		0		0			 20			  1			1.0		3	0.17032
physician		patient		0		0			 20			  1			1.0		4	0.18008
physician		patient		0		0			 20			  1			1.0		5	0.18880
physician		patient		0		0			 20			  2			1.0		1	0.12865
physician		patient		0		0			 20			  2			1.0		2	0.17151
physician		patient		0		0			 20			  2			1.0		3	0.19499
physician		patient		0		0			 20			  2			1.0		4	0.21146
physician		patient		0		0			 20			  2			1.0		5	0.22197
physician		patient		0		0			 20			  3			1.0		1	0.12478
physician		patient		0		0			 20			  3			1.0		2	0.16920
physician		patient		0		0			 20			  3			1.0		3	0.19708
physician		patient		0		0			 20			  3			1.0		4	0.21676
physician		patient		0		0			 20			  3			1.0		5	0.23114
physician		patient		0		0			 20			  4			1.0		1	0.12053
physician		patient		0		0			 20			  4			1.0		2	0.16667
physician		patient		0		0			 20			  4			1.0		3	0.19715
physician		patient		0		0			 20			  4			1.0		4	0.22004
physician		patient		0		0			 20			  4			1.0		5	0.23472
physician		patient		0		0			 20			  5			1.0		1	0.11069
physician		patient		0		0			 20			  5			1.0		2	0.16190
physician		patient		0		0			 20			  5			1.0		3	0.19350
physician		patient		0		0			 20			  5			1.0		4	0.21705
physician		patient		0		0			 20			  5			1.0		5	0.23450
physician		patient		0		0			 20			 10			1.0		1	0.10256
physician		patient		0		0			 20			 10			1.0		2	0.15146
physician		patient		0		0			 20			 10			1.0		3	0.18187
physician		patient		0		0			 20			 10			1.0		4	0.20826
physician		patient		0		0			 20			 10			1.0		5	0.22853
physician		patient		0		0			 20			 20			1.0		1	0.09407
physician		patient		0		0			 20			 20			1.0		2	0.13909
physician		patient		0		0			 20			 20			1.0		3	0.16868
physician		patient		0		0			 20			 20			1.0		4	0.19335
physician		patient		0		0			 20			 20			1.0		5	0.21616
physician		patient		0		0			 20			 50			1.0		1	0.09191
physician		patient		0		0			 20			 50			1.0		2	0.14021
physician		patient		0		0			 20			 50			1.0		3	0.16972
physician		patient		0		0			 20			 50			1.0		4	0.19320
physician		patient		0		0			 20			 50			1.0		5	0.21482
physician		patient		0		0			 20			100			1.0		1	0.08810
physician		patient		0		0			 20			100			1.0		2	0.13871
physician		patient		0		0			 20			100			1.0		3	0.17010
physician		patient		0		0			 20			100			1.0		4	0.19842
physician		patient		0		0			 20			100			1.0		5	0.21989
physician		patient		0		0			  2			  1			1.0		1	0.11874
physician		patient		0		0			  2			  1			1.0		2	0.15601
physician		patient		0		0			  2			  1			1.0		3	0.17241
physician		patient		0		0			  2			  1			1.0		4	0.18195
physician		patient		0		0			  2			  1			1.0		5	0.19030
physician		patient		0		0			  2			  2			1.0		1	0.13320
physician		patient		0		0			  2			  2			1.0		2	0.17822
physician		patient		0		0			  2			  2			1.0		3	0.20095
physician		patient		0		0			  2			  2			1.0		4	0.21653
physician		patient		0		0			  2			  2			1.0		5	0.22585
physician		patient		0		0			  2			  3			1.0		1	0.13670
physician		patient		0		0			  2			  3			1.0		2	0.18523
physician		patient		0		0			  2			  3			1.0		3	0.21266
physician		patient		0		0			  2			  3			1.0		4	0.22935
physician		patient		0		0			  2			  3			1.0		5	0.24091
physician		patient		0		0			  2			  4			1.0		1	0.14080
physician		patient		0		0			  2			  4			1.0		2	0.19082
physician		patient		0		0			  2			  4			1.0		3	0.21936
physician		patient		0		0			  2			  4			1.0		4	0.23778
physician		patient		0		0			  2			  4			1.0		5	0.24985
physician		patient		0		0			  2			  5			1.0		1	0.14088
physician		patient		0		0			  2			  5			1.0		2	0.19350
physician		patient		0		0			  2			  5			1.0		3	0.22227
physician		patient		0		0			  2			  5			1.0		4	0.23956
physician		patient		0		0			  2			  5			1.0		5	0.25261
physician		patient		0		0			  2			 10			1.0		1	0.15124
physician		patient		0		0			  2			 10			1.0		2	0.20438
physician		patient		0		0			  2			 10			1.0		3	0.23256
physician		patient		0		0			  2			 10			1.0		4	0.25149
physician		patient		0		0			  2			 10			1.0		5	0.26416
physician		patient		0		0			  2			 20			1.0		1	0.15593
physician		patient		0		0			  2			 20			1.0		2	0.21057
physician		patient		0		0			  2			 20			1.0		3	0.24009
physician		patient		0		0			  2			 20			1.0		4	0.25991
physician		patient		0		0			  2			 20			1.0		5	0.27199
physician		patient		0		0			  2			 50			1.0		1	0.16972
physician		patient		0		0			  2			 50			1.0		2	0.22056
physician		patient		0		0			  2			 50			1.0		3	0.24679
physician		patient		0		0			  2			 50			1.0		4	0.26625
physician		patient		0		0			  2			 50			1.0		5	0.27780
physician		patient		0		0			  2			100			1.0		1	0.17293
physician		patient		0		0			  2			100			1.0		2	0.22585
physician		patient		0		0			  2			100			1.0		3	0.25194
physician		patient		0		0			  2			100			1.0		4	0.27102
physician		patient		0		0			  2			100			1.0		5	0.28183
physician		patient		0		0			  3			  1			1.0		1	0.11799
physician		patient		0		0			  3			  1			1.0		2	0.15496
physician		patient		0		0			  3			  1			1.0		3	0.17151
physician		patient		0		0			  3			  1			1.0		4	0.18098
physician		patient		0		0			  3			  1			1.0		5	0.18962
physician		patient		0		0			  3			  2			1.0		1	0.12984
physician		patient		0		0			  3			  2			1.0		2	0.17360
physician		patient		0		0			  3			  2			1.0		3	0.19797
physician		patient		0		0			  3			  2			1.0		4	0.21430
physician		patient		0		0			  3			  2			1.0		5	0.22466
physician		patient		0		0			  3			  3			1.0		1	0.12753
physician		patient		0		0			  3			  3			1.0		2	0.17352
physician		patient		0		0			  3			  3			1.0		3	0.20230
physician		patient		0		0			  3			  3			1.0		4	0.22182
physician		patient		0		0			  3			  3			1.0		5	0.23539
physician		patient		0		0			  3			  4			1.0		1	0.12984
physician		patient		0		0			  3			  4			1.0		2	0.17844
physician		patient		0		0			  3			  4			1.0		3	0.20871
physician		patient		0		0			  3			  4			1.0		4	0.23107
physician		patient		0		0			  3			  4			1.0		5	0.24441
physician		patient		0		0			  3			  5			1.0		1	0.12485
physician		patient		0		0			  3			  5			1.0		2	0.17874
physician		patient		0		0			  3			  5			1.0		3	0.21072
physician		patient		0		0			  3			  5			1.0		4	0.23241
physician		patient		0		0			  3			  5			1.0		5	0.24754
physician		patient		0		0			  3			 10			1.0		1	0.13834
physician		patient		0		0			  3			 10			1.0		2	0.18858
physician		patient		0		0			  3			 10			1.0		3	0.22197
physician		patient		0		0			  3			 10			1.0		4	0.24471
physician		patient		0		0			  3			 10			1.0		5	0.26111
physician		patient		0		0			  3			 20			1.0		1	0.14207
physician		patient		0		0			  3			 20			1.0		2	0.19872
physician		patient		0		0			  3			 20			1.0		3	0.23151
physician		patient		0		0			  3			 20			1.0		4	0.25596
physician		patient		0		0			  3			 20			1.0		5	0.27244
physician		patient		0		0			  3			 50			1.0		1	0.15288
physician		patient		0		0			  3			 50			1.0		2	0.20856
physician		patient		0		0			  3			 50			1.0		3	0.24031
physician		patient		0		0			  3			 50			1.0		4	0.26327
physician		patient		0		0			  3			 50			1.0		5	0.28004
physician		patient		0		0			  3			100			1.0		1	0.15981
physician		patient		0		0			  3			100			1.0		2	0.21609
physician		patient		0		0			  3			100			1.0		3	0.24747
physician		patient		0		0			  3			100			1.0		4	0.27027
physician		patient		0		0			  3			100			1.0		5	0.28578
physician		patient		0		0			  4			  1			1.0		1	0.11807
physician		patient		0		0			  4			  1			1.0		2	0.15511
physician		patient		0		0			  4			  1			1.0		3	0.17121
physician		patient		0		0			  4			  1			1.0		4	0.18083
physician		patient		0		0			  4			  1			1.0		5	0.18933
physician		patient		0		0			  4			  2			1.0		1	0.12903
physician		patient		0		0			  4			  2			1.0		2	0.17211
physician		patient		0		0			  4			  2			1.0		3	0.19648
physician		patient		0		0			  4			  2			1.0		4	0.21295
physician		patient		0		0			  4			  2			1.0		5	0.22309
physician		patient		0		0			  4			  3			1.0		1	0.12582
physician		patient		0		0			  4			  3			1.0		2	0.17092
physician		patient		0		0			  4			  3			1.0		3	0.19961
physician		patient		0		0			  4			  3			1.0		4	0.21966
physician		patient		0		0			  4			  3			1.0		5	0.23315
physician		patient		0		0			  4			  4			1.0		1	0.12276
physician		patient		0		0			  4			  4			1.0		2	0.17062
physician		patient		0		0			  4			  4			1.0		3	0.20170
physician		patient		0		0			  4			  4			1.0		4	0.22510
physician		patient		0		0			  4			  4			1.0		5	0.23934
physician		patient		0		0			  4			  5			1.0		1	0.11755
physician		patient		0		0			  4			  5			1.0		2	0.16987
physician		patient		0		0			  4			  5			1.0		3	0.20237
physician		patient		0		0			  4			  5			1.0		4	0.22622
physician		patient		0		0			  4			  5			1.0		5	0.24366
physician		patient		0		0			  4			 10			1.0		1	0.12813
physician		patient		0		0			  4			 10			1.0		2	0.17934
physician		patient		0		0			  4			 10			1.0		3	0.21407
physician		patient		0		0			  4			 10			1.0		4	0.23696
physician		patient		0		0			  4			 10			1.0		5	0.25499
physician		patient		0		0			  4			 20			1.0		1	0.13238
physician		patient		0		0			  4			 20			1.0		2	0.18716
physician		patient		0		0			  4			 20			1.0		3	0.22414
physician		patient		0		0			  4			 20			1.0		4	0.24858
physician		patient		0		0			  4			 20			1.0		5	0.26856
physician		patient		0		0			  4			 50			1.0		1	0.14281
physician		patient		0		0			  4			 50			1.0		2	0.19812
physician		patient		0		0			  4			 50			1.0		3	0.23420
physician		patient		0		0			  4			 50			1.0		4	0.25827
physician		patient		0		0			  4			 50			1.0		5	0.27572
physician		patient		0		0			  4			100			1.0		1	0.14706
physician		patient		0		0			  4			100			1.0		2	0.20192
physician		patient		0		0			  4			100			1.0		3	0.23658
physician		patient		0		0			  4			100			1.0		4	0.26401
physician		patient		0		0			  4			100			1.0		5	0.28078
physician		patient		0		0			 50			  1			1.0		1	0.11792
physician		patient		0		0			 50			  1			1.0		2	0.15489
physician		patient		0		0			 50			  1			1.0		3	0.17032
physician		patient		0		0			 50			  1			1.0		4	0.18008
physician		patient		0		0			 50			  1			1.0		5	0.18880
physician		patient		0		0			 50			  2			1.0		1	0.12865
physician		patient		0		0			 50			  2			1.0		2	0.17151
physician		patient		0		0			 50			  2			1.0		3	0.19499
physician		patient		0		0			 50			  2			1.0		4	0.21146
physician		patient		0		0			 50			  2			1.0		5	0.22197
physician		patient		0		0			 50			  3			1.0		1	0.12478
physician		patient		0		0			 50			  3			1.0		2	0.16920
physician		patient		0		0			 50			  3			1.0		3	0.19708
physician		patient		0		0			 50			  3			1.0		4	0.21676
physician		patient		0		0			 50			  3			1.0		5	0.23114
physician		patient		0		0			 50			  4			1.0		1	0.12053
physician		patient		0		0			 50			  4			1.0		2	0.16667
physician		patient		0		0			 50			  4			1.0		3	0.19715
physician		patient		0		0			 50			  4			1.0		4	0.22004
physician		patient		0		0			 50			  4			1.0		5	0.23472
physician		patient		0		0			 50			  5			1.0		1	0.11069
physician		patient		0		0			 50			  5			1.0		2	0.16190
physician		patient		0		0			 50			  5			1.0		3	0.19350
physician		patient		0		0			 50			  5			1.0		4	0.21705
physician		patient		0		0			 50			  5			1.0		5	0.23450
physician		patient		0		0			 50			 10			1.0		1	0.10256
physician		patient		0		0			 50			 10			1.0		2	0.15146
physician		patient		0		0			 50			 10			1.0		3	0.18187
physician		patient		0		0			 50			 10			1.0		4	0.20826
physician		patient		0		0			 50			 10			1.0		5	0.22846
physician		patient		0		0			 50			 20			1.0		1	0.09399
physician		patient		0		0			 50			 20			1.0		2	0.13879
physician		patient		0		0			 50			 20			1.0		3	0.16823
physician		patient		0		0			 50			 20			1.0		4	0.19238
physician		patient		0		0			 50			 20			1.0		5	0.21504
physician		patient		0		0			 50			 50			1.0		1	0.08579
physician		patient		0		0			 50			 50			1.0		2	0.12903
physician		patient		0		0			 50			 50			1.0		3	0.15459
physician		patient		0		0			 50			 50			1.0		4	0.17479
physician		patient		0		0			 50			 50			1.0		5	0.19223
physician		patient		0		0			 50			100			1.0		1	0.07543
physician		patient		0		0			 50			100			1.0		2	0.11792
physician		patient		0		0			 50			100			1.0		3	0.14274
physician		patient		0		0			 50			100			1.0		4	0.16503
physician		patient		0		0			 50			100			1.0		5	0.18321
physician		patient		0		0			  5			  1			1.0		1	0.11799
physician		patient		0		0			  5			  1			1.0		2	0.15496
physician		patient		0		0			  5			  1			1.0		3	0.17077
physician		patient		0		0			  5			  1			1.0		4	0.18053
physician		patient		0		0			  5			  1			1.0		5	0.18888
physician		patient		0		0			  5			  2			1.0		1	0.12880
physician		patient		0		0			  5			  2			1.0		2	0.17166
physician		patient		0		0			  5			  2			1.0		3	0.19566
physician		patient		0		0			  5			  2			1.0		4	0.21243
physician		patient		0		0			  5			  2			1.0		5	0.22272
physician		patient		0		0			  5			  3			1.0		1	0.12522
physician		patient		0		0			  5			  3			1.0		2	0.16980
physician		patient		0		0			  5			  3			1.0		3	0.19857
physician		patient		0		0			  5			  3			1.0		4	0.21847
physician		patient		0		0			  5			  3			1.0		5	0.23241
physician		patient		0		0			  5			  4			1.0		1	0.12187
physician		patient		0		0			  5			  4			1.0		2	0.16831
physician		patient		0		0			  5			  4			1.0		3	0.19984
physician		patient		0		0			  5			  4			1.0		4	0.22294
physician		patient		0		0			  5			  4			1.0		5	0.23755
physician		patient		0		0			  5			  5			1.0		1	0.11210
physician		patient		0		0			  5			  5			1.0		2	0.16480
physician		patient		0		0			  5			  5			1.0		3	0.19708
physician		patient		0		0			  5			  5			1.0		4	0.22108
physician		patient		0		0			  5			  5			1.0		5	0.23845
physician		patient		0		0			  5			 10			1.0		1	0.11717
physician		patient		0		0			  5			 10			1.0		2	0.17188
physician		patient		0		0			  5			 10			1.0		3	0.20707
physician		patient		0		0			  5			 10			1.0		4	0.23047
physician		patient		0		0			  5			 10			1.0		5	0.24866
physician		patient		0		0			  5			 20			1.0		1	0.12351
physician		patient		0		0			  5			 20			1.0		2	0.17718
physician		patient		0		0			  5			 20			1.0		3	0.21534
physician		patient		0		0			  5			 20			1.0		4	0.24150
physician		patient		0		0			  5			 20			1.0		5	0.26118
physician		patient		0		0			  5			 50			1.0		1	0.13558
physician		patient		0		0			  5			 50			1.0		2	0.18873
physician		patient		0		0			  5			 50			1.0		3	0.22630
physician		patient		0		0			  5			 50			1.0		4	0.25171
physician		patient		0		0			  5			 50			1.0		5	0.27266
physician		patient		0		0			  5			100			1.0		1	0.13909
physician		patient		0		0			  5			100			1.0		2	0.19425
physician		patient		0		0			  5			100			1.0		3	0.22853
physician		patient		0		0			  5			100			1.0		4	0.25641
physician		patient		0		0			  5			100			1.0		5	0.27743
patient		physician		0		1			100			  1			1.0		1	0.06634
patient		physician		0		1			100			  1			1.0		2	0.10435
patient		physician		0		1			100			  1			1.0		3	0.13290
patient		physician		0		1			100			  1			1.0		4	0.15675
patient		physician		0		1			100			  1			1.0		5	0.17159
patient		physician		0		1			100			  2			1.0		1	0.06328
patient		physician		0		1			100			  2			1.0		2	0.10450
patient		physician		0		1			100			  2			1.0		3	0.13320
patient		physician		0		1			100			  2			1.0		4	0.15660
patient		physician		0		1			100			  2			1.0		5	0.17308
patient		physician		0		1			100			  3			1.0		1	0.05941
patient		physician		0		1			100			  3			1.0		2	0.09817
patient		physician		0		1			100			  3			1.0		3	0.12664
patient		physician		0		1			100			  3			1.0		4	0.14781
patient		physician		0		1			100			  3			1.0		5	0.16719
patient		physician		0		1			100			  4			1.0		1	0.05717
patient		physician		0		1			100			  4			1.0		2	0.09563
patient		physician		0		1			100			  4			1.0		3	0.12545
patient		physician		0		1			100			  4			1.0		4	0.14706
patient		physician		0		1			100			  4			1.0		5	0.16898
patient		physician		0		1			100			  5			1.0		1	0.05203
patient		physician		0		1			100			  5			1.0		2	0.08915
patient		physician		0		1			100			  5			1.0		3	0.11889
patient		physician		0		1			100			  5			1.0		4	0.14065
patient		physician		0		1			100			  5			1.0		5	0.16003
patient		physician		0		1			100			 10			1.0		1	0.04435
patient		physician		0		1			100			 10			1.0		2	0.08110
patient		physician		0		1			100			 10			1.0		3	0.10562
patient		physician		0		1			100			 10			1.0		4	0.12888
patient		physician		0		1			100			 10			1.0		5	0.14893
patient		physician		0		1			100			 20			1.0		1	0.03965
patient		physician		0		1			100			 20			1.0		2	0.07089
patient		physician		0		1			100			 20			1.0		3	0.09712
patient		physician		0		1			100			 20			1.0		4	0.12016
patient		physician		0		1			100			 20			1.0		5	0.14095
patient		physician		0		1			100			 50			1.0		1	0.03824
patient		physician		0		1			100			 50			1.0		2	0.07267
patient		physician		0		1			100			 50			1.0		3	0.09668
patient		physician		0		1			100			 50			1.0		4	0.11807
patient		physician		0		1			100			 50			1.0		5	0.13462
patient		physician		0		1			100			100			1.0		1	0.03951
patient		physician		0		1			100			100			1.0		2	0.07782
patient		physician		0		1			100			100			1.0		3	0.10487
patient		physician		0		1			100			100			1.0		4	0.12411
patient		physician		0		1			100			100			1.0		5	0.14498
patient		physician		0		1			 10			  1			1.0		1	0.11740
patient		physician		0		1			 10			  1			1.0		2	0.15959
patient		physician		0		1			 10			  1			1.0		3	0.19149
patient		physician		0		1			 10			  1			1.0		4	0.21340
patient		physician		0		1			 10			  1			1.0		5	0.23151
patient		physician		0		1			 10			  2			1.0		1	0.11747
patient		physician		0		1			 10			  2			1.0		2	0.16413
patient		physician		0		1			 10			  2			1.0		3	0.19857
patient		physician		0		1			 10			  2			1.0		4	0.22294
patient		physician		0		1			 10			  2			1.0		5	0.24128
patient		physician		0		1			 10			  3			1.0		1	0.11471
patient		physician		0		1			 10			  3			1.0		2	0.16436
patient		physician		0		1			 10			  3			1.0		3	0.20058
patient		physician		0		1			 10			  3			1.0		4	0.22592
patient		physician		0		1			 10			  3			1.0		5	0.24657
patient		physician		0		1			 10			  4			1.0		1	0.11568
patient		physician		0		1			 10			  4			1.0		2	0.16764
patient		physician		0		1			 10			  4			1.0		3	0.20692
patient		physician		0		1			 10			  4			1.0		4	0.23427
patient		physician		0		1			 10			  4			1.0		5	0.25559
patient		physician		0		1			 10			  5			1.0		1	0.11576
patient		physician		0		1			 10			  5			1.0		2	0.17092
patient		physician		0		1			 10			  5			1.0		3	0.21020
patient		physician		0		1			 10			  5			1.0		4	0.23867
patient		physician		0		1			 10			  5			1.0		5	0.25939
patient		physician		0		1			 10			 10			1.0		1	0.13014
patient		physician		0		1			 10			 10			1.0		2	0.18344
patient		physician		0		1			 10			 10			1.0		3	0.22048
patient		physician		0		1			 10			 10			1.0		4	0.24970
patient		physician		0		1			 10			 10			1.0		5	0.26975
patient		physician		0		1			 10			 20			1.0		1	0.13790
patient		physician		0		1			 10			 20			1.0		2	0.19305
patient		physician		0		1			 10			 20			1.0		3	0.22868
patient		physician		0		1			 10			 20			1.0		4	0.26163
patient		physician		0		1			 10			 20			1.0		5	0.28332
patient		physician		0		1			 10			 50			1.0		1	0.14751
patient		physician		0		1			 10			 50			1.0		2	0.19887
patient		physician		0		1			 10			 50			1.0		3	0.23800
patient		physician		0		1			 10			 50			1.0		4	0.26685
patient		physician		0		1			 10			 50			1.0		5	0.28772
patient		physician		0		1			 10			100			1.0		1	0.15325
patient		physician		0		1			 10			100			1.0		2	0.20543
patient		physician		0		1			 10			100			1.0		3	0.24381
patient		physician		0		1			 10			100			1.0		4	0.27281
patient		physician		0		1			 10			100			1.0		5	0.29204
patient		physician		0		1			  1			  1			1.0		1	0.14311
patient		physician		0		1			  1			  1			1.0		2	0.16890
patient		physician		0		1			  1			  1			1.0		3	0.17695
patient		physician		0		1			  1			  1			1.0		4	0.18068
patient		physician		0		1			  1			  1			1.0		5	0.18292
patient		physician		0		1			  1			  2			1.0		1	0.15631
patient		physician		0		1			  1			  2			1.0		2	0.18180
patient		physician		0		1			  1			  2			1.0		3	0.19022
patient		physician		0		1			  1			  2			1.0		4	0.19447
patient		physician		0		1			  1			  2			1.0		5	0.19611
patient		physician		0		1			  1			  3			1.0		1	0.16413
patient		physician		0		1			  1			  3			1.0		2	0.18836
patient		physician		0		1			  1			  3			1.0		3	0.19641
patient		physician		0		1			  1			  3			1.0		4	0.20028
patient		physician		0		1			  1			  3			1.0		5	0.20200
patient		physician		0		1			  1			  4			1.0		1	0.16965
patient		physician		0		1			  1			  4			1.0		2	0.19536
patient		physician		0		1			  1			  4			1.0		3	0.20297
patient		physician		0		1			  1			  4			1.0		4	0.20677
patient		physician		0		1			  1			  4			1.0		5	0.20833
patient		physician		0		1			  1			  5			1.0		1	0.17323
patient		physician		0		1			  1			  5			1.0		2	0.19879
patient		physician		0		1			  1			  5			1.0		3	0.20640
patient		physician		0		1			  1			  5			1.0		4	0.20968
patient		physician		0		1			  1			  5			1.0		5	0.21131
patient		physician		0		1			  1			 10			1.0		1	0.18418
patient		physician		0		1			  1			 10			1.0		2	0.20982
patient		physician		0		1			  1			 10			1.0		3	0.21691
patient		physician		0		1			  1			 10			1.0		4	0.21936
patient		physician		0		1			  1			 10			1.0		5	0.22108
patient		physician		0		1			  1			 20			1.0		1	0.19171
patient		physician		0		1			  1			 20			1.0		2	0.22026
patient		physician		0		1			  1			 20			1.0		3	0.22697
patient		physician		0		1			  1			 20			1.0		4	0.22928
patient		physician		0		1			  1			 20			1.0		5	0.23092
patient		physician		0		1			  1			 50			1.0		1	0.19879
patient		physician		0		1			  1			 50			1.0		2	0.22563
patient		physician		0		1			  1			 50			1.0		3	0.23166
patient		physician		0		1			  1			 50			1.0		4	0.23397
patient		physician		0		1			  1			 50			1.0		5	0.23547
patient		physician		0		1			  1			100			1.0		1	0.20043
patient		physician		0		1			  1			100			1.0		2	0.22734
patient		physician		0		1			  1			100			1.0		3	0.23368
patient		physician		0		1			  1			100			1.0		4	0.23561
patient		physician		0		1			  1			100			1.0		5	0.23718
patient		physician		0		1			 20			  1			1.0		1	0.09809
patient		physician		0		1			 20			  1			1.0		2	0.14185
patient		physician		0		1			 20			  1			1.0		3	0.17844
patient		physician		0		1			 20			  1			1.0		4	0.20505
patient		physician		0		1			 20			  1			1.0		5	0.22205
patient		physician		0		1			 20			  2			1.0		1	0.10152
patient		physician		0		1			 20			  2			1.0		2	0.14885
patient		physician		0		1			 20			  2			1.0		3	0.18269
patient		physician		0		1			 20			  2			1.0		4	0.20960
patient		physician		0		1			 20			  2			1.0		5	0.22786
patient		physician		0		1			 20			  3			1.0		1	0.09817
patient		physician		0		1			 20			  3			1.0		2	0.14483
patient		physician		0		1			 20			  3			1.0		3	0.18329
patient		physician		0		1			 20			  3			1.0		4	0.20945
patient		physician		0		1			 20			  3			1.0		5	0.23144
patient		physician		0		1			 20			  4			1.0		1	0.09608
patient		physician		0		1			 20			  4			1.0		2	0.14609
patient		physician		0		1			 20			  4			1.0		3	0.18724
patient		physician		0		1			 20			  4			1.0		4	0.21385
patient		physician		0		1			 20			  4			1.0		5	0.23681
patient		physician		0		1			 20			  5			1.0		1	0.09287
patient		physician		0		1			 20			  5			1.0		2	0.14259
patient		physician		0		1			 20			  5			1.0		3	0.18880
patient		physician		0		1			 20			  5			1.0		4	0.21802
patient		physician		0		1			 20			  5			1.0		5	0.24038
patient		physician		0		1			 20			 10			1.0		1	0.09645
patient		physician		0		1			 20			 10			1.0		2	0.14617
patient		physician		0		1			 20			 10			1.0		3	0.18910
patient		physician		0		1			 20			 10			1.0		4	0.21795
patient		physician		0		1			 20			 10			1.0		5	0.24486
patient		physician		0		1			 20			 20			1.0		1	0.10651
patient		physician		0		1			 20			 20			1.0		2	0.15638
patient		physician		0		1			 20			 20			1.0		3	0.19507
patient		physician		0		1			 20			 20			1.0		4	0.22674
patient		physician		0		1			 20			 20			1.0		5	0.25350
patient		physician		0		1			 20			 50			1.0		1	0.11829
patient		physician		0		1			 20			 50			1.0		2	0.16965
patient		physician		0		1			 20			 50			1.0		3	0.20699
patient		physician		0		1			 20			 50			1.0		4	0.23919
patient		physician		0		1			 20			 50			1.0		5	0.26066
patient		physician		0		1			 20			100			1.0		1	0.12642
patient		physician		0		1			 20			100			1.0		2	0.17539
patient		physician		0		1			 20			100			1.0		3	0.21184
patient		physician		0		1			 20			100			1.0		4	0.24120
patient		physician		0		1			 20			100			1.0		5	0.26707
patient		physician		0		1			  2			  1			1.0		1	0.14095
patient		physician		0		1			  2			  1			1.0		2	0.18232
patient		physician		0		1			  2			  1			1.0		3	0.20013
patient		physician		0		1			  2			  1			1.0		4	0.21027
patient		physician		0		1			  2			  1			1.0		5	0.21609
patient		physician		0		1			  2			  2			1.0		1	0.15444
patient		physician		0		1			  2			  2			1.0		2	0.19551
patient		physician		0		1			  2			  2			1.0		3	0.21415
patient		physician		0		1			  2			  2			1.0		4	0.22585
patient		physician		0		1			  2			  2			1.0		5	0.23151
patient		physician		0		1			  2			  3			1.0		1	0.16369
patient		physician		0		1			  2			  3			1.0		2	0.20282
patient		physician		0		1			  2			  3			1.0		3	0.22018
patient		physician		0		1			  2			  3			1.0		4	0.23092
patient		physician		0		1			  2			  3			1.0		5	0.23666
patient		physician		0		1			  2			  4			1.0		1	0.17062
patient		physician		0		1			  2			  4			1.0		2	0.20960
patient		physician		0		1			  2			  4			1.0		3	0.22667
patient		physician		0		1			  2			  4			1.0		4	0.23710
patient		physician		0		1			  2			  4			1.0		5	0.24299
patient		physician		0		1			  2			  5			1.0		1	0.17360
patient		physician		0		1			  2			  5			1.0		2	0.21355
patient		physician		0		1			  2			  5			1.0		3	0.23122
patient		physician		0		1			  2			  5			1.0		4	0.24068
patient		physician		0		1			  2			  5			1.0		5	0.24702
patient		physician		0		1			  2			 10			1.0		1	0.18180
patient		physician		0		1			  2			 10			1.0		2	0.22294
patient		physician		0		1			  2			 10			1.0		3	0.24322
patient		physician		0		1			  2			 10			1.0		4	0.25186
patient		physician		0		1			  2			 10			1.0		5	0.25716
patient		physician		0		1			  2			 20			1.0		1	0.19119
patient		physician		0		1			  2			 20			1.0		2	0.23308
patient		physician		0		1			  2			 20			1.0		3	0.25373
patient		physician		0		1			  2			 20			1.0		4	0.26222
patient		physician		0		1			  2			 20			1.0		5	0.26759
patient		physician		0		1			  2			 50			1.0		1	0.19596
patient		physician		0		1			  2			 50			1.0		2	0.23725
patient		physician		0		1			  2			 50			1.0		3	0.25693
patient		physician		0		1			  2			 50			1.0		4	0.26476
patient		physician		0		1			  2			 50			1.0		5	0.26923
patient		physician		0		1			  2			100			1.0		1	0.19835
patient		physician		0		1			  2			100			1.0		2	0.23800
patient		physician		0		1			  2			100			1.0		3	0.25730
patient		physician		0		1			  2			100			1.0		4	0.26453
patient		physician		0		1			  2			100			1.0		5	0.26901
patient		physician		0		1			  3			  1			1.0		1	0.13693
patient		physician		0		1			  3			  1			1.0		2	0.18292
patient		physician		0		1			  3			  1			1.0		3	0.20796
patient		physician		0		1			  3			  1			1.0		4	0.22182
patient		physician		0		1			  3			  1			1.0		5	0.22995
patient		physician		0		1			  3			  2			1.0		1	0.14587
patient		physician		0		1			  3			  2			1.0		2	0.19357
patient		physician		0		1			  3			  2			1.0		3	0.22048
patient		physician		0		1			  3			  2			1.0		4	0.23591
patient		physician		0		1			  3			  2			1.0		5	0.24374
patient		physician		0		1			  3			  3			1.0		1	0.15124
patient		physician		0		1			  3			  3			1.0		2	0.20103
patient		physician		0		1			  3			  3			1.0		3	0.22712
patient		physician		0		1			  3			  3			1.0		4	0.24240
patient		physician		0		1			  3			  3			1.0		5	0.25082
patient		physician		0		1			  3			  4			1.0		1	0.16003
patient		physician		0		1			  3			  4			1.0		2	0.20766
patient		physician		0		1			  3			  4			1.0		3	0.23487
patient		physician		0		1			  3			  4			1.0		4	0.24940
patient		physician		0		1			  3			  4			1.0		5	0.25768
patient		physician		0		1			  3			  5			1.0		1	0.16324
patient		physician		0		1			  3			  5			1.0		2	0.21124
patient		physician		0		1			  3			  5			1.0		3	0.23785
patient		physician		0		1			  3			  5			1.0		4	0.25231
patient		physician		0		1			  3			  5			1.0		5	0.26051
patient		physician		0		1			  3			 10			1.0		1	0.17285
patient		physician		0		1			  3			 10			1.0		2	0.22138
patient		physician		0		1			  3			 10			1.0		3	0.24866
patient		physician		0		1			  3			 10			1.0		4	0.26431
patient		physician		0		1			  3			 10			1.0		5	0.27236
patient		physician		0		1			  3			 20			1.0		1	0.18157
patient		physician		0		1			  3			 20			1.0		2	0.22891
patient		physician		0		1			  3			 20			1.0		3	0.25812
patient		physician		0		1			  3			 20			1.0		4	0.27445
patient		physician		0		1			  3			 20			1.0		5	0.28272
patient		physician		0		1			  3			 50			1.0		1	0.18970
patient		physician		0		1			  3			 50			1.0		2	0.23465
patient		physician		0		1			  3			 50			1.0		3	0.26200
patient		physician		0		1			  3			 50			1.0		4	0.27631
patient		physician		0		1			  3			 50			1.0		5	0.28421
patient		physician		0		1			  3			100			1.0		1	0.19074
patient		physician		0		1			  3			100			1.0		2	0.23733
patient		physician		0		1			  3			100			1.0		3	0.26364
patient		physician		0		1			  3			100			1.0		4	0.27586
patient		physician		0		1			  3			100			1.0		5	0.28317
patient		physician		0		1			  4			  1			1.0		1	0.13163
patient		physician		0		1			  4			  1			1.0		2	0.18001
patient		physician		0		1			  4			  1			1.0		3	0.20610
patient		physician		0		1			  4			  1			1.0		4	0.22264
patient		physician		0		1			  4			  1			1.0		5	0.23420
patient		physician		0		1			  4			  2			1.0		1	0.13663
patient		physician		0		1			  4			  2			1.0		2	0.18866
patient		physician		0		1			  4			  2			1.0		3	0.21944
patient		physician		0		1			  4			  2			1.0		4	0.23807
patient		physician		0		1			  4			  2			1.0		5	0.24784
patient		physician		0		1			  4			  3			1.0		1	0.14192
patient		physician		0		1			  4			  3			1.0		2	0.19514
patient		physician		0		1			  4			  3			1.0		3	0.22674
patient		physician		0		1			  4			  3			1.0		4	0.24516
patient		physician		0		1			  4			  3			1.0		5	0.25619
patient		physician		0		1			  4			  4			1.0		1	0.14803
patient		physician		0		1			  4			  4			1.0		2	0.20006
patient		physician		0		1			  4			  4			1.0		3	0.23189
patient		physician		0		1			  4			  4			1.0		4	0.25231
patient		physician		0		1			  4			  4			1.0		5	0.26208
patient		physician		0		1			  4			  5			1.0		1	0.15429
patient		physician		0		1			  4			  5			1.0		2	0.20520
patient		physician		0		1			  4			  5			1.0		3	0.23666
patient		physician		0		1			  4			  5			1.0		4	0.25716
patient		physician		0		1			  4			  5			1.0		5	0.26737
patient		physician		0		1			  4			 10			1.0		1	0.16145
patient		physician		0		1			  4			 10			1.0		2	0.21467
patient		physician		0		1			  4			 10			1.0		3	0.24590
patient		physician		0		1			  4			 10			1.0		4	0.26722
patient		physician		0		1			  4			 10			1.0		5	0.27847
patient		physician		0		1			  4			 20			1.0		1	0.16905
patient		physician		0		1			  4			 20			1.0		2	0.22205
patient		physician		0		1			  4			 20			1.0		3	0.25730
patient		physician		0		1			  4			 20			1.0		4	0.27691
patient		physician		0		1			  4			 20			1.0		5	0.28876
patient		physician		0		1			  4			 50			1.0		1	0.17882
patient		physician		0		1			  4			 50			1.0		2	0.22831
patient		physician		0		1			  4			 50			1.0		3	0.26111
patient		physician		0		1			  4			 50			1.0		4	0.27959
patient		physician		0		1			  4			 50			1.0		5	0.28995
patient		physician		0		1			  4			100			1.0		1	0.18120
patient		physician		0		1			  4			100			1.0		2	0.23189
patient		physician		0		1			  4			100			1.0		3	0.26394
patient		physician		0		1			  4			100			1.0		4	0.28026
patient		physician		0		1			  4			100			1.0		5	0.29092
patient		physician		0		1			 50			  1			1.0		1	0.07953
patient		physician		0		1			 50			  1			1.0		2	0.11576
patient		physician		0		1			 50			  1			1.0		3	0.15191
patient		physician		0		1			 50			  1			1.0		4	0.17472
patient		physician		0		1			 50			  1			1.0		5	0.19126
patient		physician		0		1			 50			  2			1.0		1	0.08095
patient		physician		0		1			 50			  2			1.0		2	0.11866
patient		physician		0		1			 50			  2			1.0		3	0.15578
patient		physician		0		1			 50			  2			1.0		4	0.17874
patient		physician		0		1			 50			  2			1.0		5	0.19835
patient		physician		0		1			 50			  3			1.0		1	0.07826
patient		physician		0		1			 50			  3			1.0		2	0.11583
patient		physician		0		1			 50			  3			1.0		3	0.14773
patient		physician		0		1			 50			  3			1.0		4	0.17598
patient		physician		0		1			 50			  3			1.0		5	0.19917
patient		physician		0		1			 50			  4			1.0		1	0.07677
patient		physician		0		1			 50			  4			1.0		2	0.11516
patient		physician		0		1			 50			  4			1.0		3	0.15004
patient		physician		0		1			 50			  4			1.0		4	0.18068
patient		physician		0		1			 50			  4			1.0		5	0.20513
patient		physician		0		1			 50			  5			1.0		1	0.07230
patient		physician		0		1			 50			  5			1.0		2	0.11009
patient		physician		0		1			 50			  5			1.0		3	0.14535
patient		physician		0		1			 50			  5			1.0		4	0.17725
patient		physician		0		1			 50			  5			1.0		5	0.19991
patient		physician		0		1			 50			 10			1.0		1	0.06798
patient		physician		0		1			 50			 10			1.0		2	0.10629
patient		physician		0		1			 50			 10			1.0		3	0.13879
patient		physician		0		1			 50			 10			1.0		4	0.17241
patient		physician		0		1			 50			 10			1.0		5	0.19417
patient		physician		0		1			 50			 20			1.0		1	0.06843
patient		physician		0		1			 50			 20			1.0		2	0.10383
patient		physician		0		1			 50			 20			1.0		3	0.13670
patient		physician		0		1			 50			 20			1.0		4	0.16942
patient		physician		0		1			 50			 20			1.0		5	0.19261
patient		physician		0		1			 50			 50			1.0		1	0.07499
patient		physician		0		1			 50			 50			1.0		2	0.11397
patient		physician		0		1			 50			 50			1.0		3	0.14714
patient		physician		0		1			 50			 50			1.0		4	0.18053
patient		physician		0		1			 50			 50			1.0		5	0.20386
patient		physician		0		1			 50			100			1.0		1	0.08140
patient		physician		0		1			 50			100			1.0		2	0.12060
patient		physician		0		1			 50			100			1.0		3	0.15459
patient		physician		0		1			 50			100			1.0		4	0.18791
patient		physician		0		1			 50			100			1.0		5	0.21355
patient		physician		0		1			  5			  1			1.0		1	0.12642
patient		physician		0		1			  5			  1			1.0		2	0.17606
patient		physician		0		1			  5			  1			1.0		3	0.20550
patient		physician		0		1			  5			  1			1.0		4	0.22302
patient		physician		0		1			  5			  1			1.0		5	0.23666
patient		physician		0		1			  5			  2			1.0		1	0.13059
patient		physician		0		1			  5			  2			1.0		2	0.18277
patient		physician		0		1			  5			  2			1.0		3	0.21445
patient		physician		0		1			  5			  2			1.0		4	0.23591
patient		physician		0		1			  5			  2			1.0		5	0.24888
patient		physician		0		1			  5			  3			1.0		1	0.13298
patient		physician		0		1			  5			  3			1.0		2	0.18687
patient		physician		0		1			  5			  3			1.0		3	0.22182
patient		physician		0		1			  5			  3			1.0		4	0.24404
patient		physician		0		1			  5			  3			1.0		5	0.25820
patient		physician		0		1			  5			  4			1.0		1	0.13998
patient		physician		0		1			  5			  4			1.0		2	0.19126
patient		physician		0		1			  5			  4			1.0		3	0.22652
patient		physician		0		1			  5			  4			1.0		4	0.25045
patient		physician		0		1			  5			  4			1.0		5	0.26424
patient		physician		0		1			  5			  5			1.0		1	0.14527
patient		physician		0		1			  5			  5			1.0		2	0.19551
patient		physician		0		1			  5			  5			1.0		3	0.23159
patient		physician		0		1			  5			  5			1.0		4	0.25559
patient		physician		0		1			  5			  5			1.0		5	0.26908
patient		physician		0		1			  5			 10			1.0		1	0.15474
patient		physician		0		1			  5			 10			1.0		2	0.20677
patient		physician		0		1			  5			 10			1.0		3	0.24120
patient		physician		0		1			  5			 10			1.0		4	0.26446
patient		physician		0		1			  5			 10			1.0		5	0.27862
patient		physician		0		1			  5			 20			1.0		1	0.16205
patient		physician		0		1			  5			 20			1.0		2	0.21415
patient		physician		0		1			  5			 20			1.0		3	0.25052
patient		physician		0		1			  5			 20			1.0		4	0.27549
patient		physician		0		1			  5			 20			1.0		5	0.29047
patient		physician		0		1			  5			 50			1.0		1	0.17203
patient		physician		0		1			  5			 50			1.0		2	0.22168
patient		physician		0		1			  5			 50			1.0		3	0.25470
patient		physician		0		1			  5			 50			1.0		4	0.27683
patient		physician		0		1			  5			 50			1.0		5	0.29100
patient		physician		0		1			  5			100			1.0		1	0.17457
patient		physician		0		1			  5			100			1.0		2	0.22660
patient		physician		0		1			  5			100			1.0		3	0.26051
patient		physician		0		1			  5			100			1.0		4	0.28108
patient		physician		0		1			  5			100			1.0		5	0.29420
physician		patient		0		1			100			  1			1.0		1	0.11620
physician		patient		0		1			100			  1			1.0		2	0.15541
physician		patient		0		1			100			  1			1.0		3	0.17323
physician		patient		0		1			100			  1			1.0		4	0.18441
physician		patient		0		1			100			  1			1.0		5	0.19492
physician		patient		0		1			100			  2			1.0		1	0.12694
physician		patient		0		1			100			  2			1.0		2	0.17010
physician		patient		0		1			100			  2			1.0		3	0.19462
physician		patient		0		1			100			  2			1.0		4	0.21213
physician		patient		0		1			100			  2			1.0		5	0.22354
physician		patient		0		1			100			  3			1.0		1	0.12254
physician		patient		0		1			100			  3			1.0		2	0.16659
physician		patient		0		1			100			  3			1.0		3	0.19574
physician		patient		0		1			100			  3			1.0		4	0.21638
physician		patient		0		1			100			  3			1.0		5	0.23084
physician		patient		0		1			100			  4			1.0		1	0.11919
physician		patient		0		1			100			  4			1.0		2	0.16547
physician		patient		0		1			100			  4			1.0		3	0.19603
physician		patient		0		1			100			  4			1.0		4	0.21892
physician		patient		0		1			100			  4			1.0		5	0.23353
physician		patient		0		1			100			  5			1.0		1	0.11017
physician		patient		0		1			100			  5			1.0		2	0.16100
physician		patient		0		1			100			  5			1.0		3	0.19246
physician		patient		0		1			100			  5			1.0		4	0.21616
physician		patient		0		1			100			  5			1.0		5	0.23338
physician		patient		0		1			100			 10			1.0		1	0.10219
physician		patient		0		1			100			 10			1.0		2	0.15101
physician		patient		0		1			100			 10			1.0		3	0.18098
physician		patient		0		1			100			 10			1.0		4	0.20729
physician		patient		0		1			100			 10			1.0		5	0.22712
physician		patient		0		1			100			 20			1.0		1	0.09347
physician		patient		0		1			100			 20			1.0		2	0.13864
physician		patient		0		1			100			 20			1.0		3	0.16808
physician		patient		0		1			100			 20			1.0		4	0.19201
physician		patient		0		1			100			 20			1.0		5	0.21407
physician		patient		0		1			100			 50			1.0		1	0.08572
physician		patient		0		1			100			 50			1.0		2	0.12888
physician		patient		0		1			100			 50			1.0		3	0.15459
physician		patient		0		1			100			 50			1.0		4	0.17472
physician		patient		0		1			100			 50			1.0		5	0.19216
physician		patient		0		1			100			100			1.0		1	0.07439
physician		patient		0		1			100			100			1.0		2	0.11591
physician		patient		0		1			100			100			1.0		3	0.14013
physician		patient		0		1			100			100			1.0		4	0.16041
physician		patient		0		1			100			100			1.0		5	0.17651
physician		patient		0		1			 10			  1			1.0		1	0.11635
physician		patient		0		1			 10			  1			1.0		2	0.15556
physician		patient		0		1			 10			  1			1.0		3	0.17345
physician		patient		0		1			 10			  1			1.0		4	0.18478
physician		patient		0		1			 10			  1			1.0		5	0.19521
physician		patient		0		1			 10			  2			1.0		1	0.12709
physician		patient		0		1			 10			  2			1.0		2	0.17024
physician		patient		0		1			 10			  2			1.0		3	0.19484
physician		patient		0		1			 10			  2			1.0		4	0.21251
physician		patient		0		1			 10			  2			1.0		5	0.22414
physician		patient		0		1			 10			  3			1.0		1	0.12269
physician		patient		0		1			 10			  3			1.0		2	0.16689
physician		patient		0		1			 10			  3			1.0		3	0.19611
physician		patient		0		1			 10			  3			1.0		4	0.21683
physician		patient		0		1			 10			  3			1.0		5	0.23174
physician		patient		0		1			 10			  4			1.0		1	0.11941
physician		patient		0		1			 10			  4			1.0		2	0.16592
physician		patient		0		1			 10			  4			1.0		3	0.19663
physician		patient		0		1			 10			  4			1.0		4	0.21966
physician		patient		0		1			 10			  4			1.0		5	0.23442
physician		patient		0		1			 10			  5			1.0		1	0.11054
physician		patient		0		1			 10			  5			1.0		2	0.16152
physician		patient		0		1			 10			  5			1.0		3	0.19328
physician		patient		0		1			 10			  5			1.0		4	0.21720
physician		patient		0		1			 10			  5			1.0		5	0.23457
physician		patient		0		1			 10			 10			1.0		1	0.10368
physician		patient		0		1			 10			 10			1.0		2	0.15347
physician		patient		0		1			 10			 10			1.0		3	0.18418
physician		patient		0		1			 10			 10			1.0		4	0.21124
physician		patient		0		1			 10			 10			1.0		5	0.23181
physician		patient		0		1			 10			 20			1.0		1	0.10331
physician		patient		0		1			 10			 20			1.0		2	0.15310
physician		patient		0		1			 10			 20			1.0		3	0.19022
physician		patient		0		1			 10			 20			1.0		4	0.21504
physician		patient		0		1			 10			 20			1.0		5	0.23532
physician		patient		0		1			 10			 50			1.0		1	0.10965
physician		patient		0		1			 10			 50			1.0		2	0.16167
physician		patient		0		1			 10			 50			1.0		3	0.19671
physician		patient		0		1			 10			 50			1.0		4	0.22048
physician		patient		0		1			 10			 50			1.0		5	0.24329
physician		patient		0		1			 10			100			1.0		1	0.11852
physician		patient		0		1			 10			100			1.0		2	0.16488
physician		patient		0		1			 10			100			1.0		3	0.20088
physician		patient		0		1			 10			100			1.0		4	0.22682
physician		patient		0		1			 10			100			1.0		5	0.24896
physician		patient		0		1			  1			  1			1.0		1	0.12843
physician		patient		0		1			  1			  1			1.0		2	0.16659
physician		patient		0		1			  1			  1			1.0		3	0.18225
physician		patient		0		1			  1			  1			1.0		4	0.19201
physician		patient		0		1			  1			  1			1.0		5	0.19999
physician		patient		0		1			  1			  2			1.0		1	0.15228
physician		patient		0		1			  1			  2			1.0		2	0.19432
physician		patient		0		1			  1			  2			1.0		3	0.21199
physician		patient		0		1			  1			  2			1.0		4	0.22294
physician		patient		0		1			  1			  2			1.0		5	0.23099
physician		patient		0		1			  1			  3			1.0		1	0.15668
physician		patient		0		1			  1			  3			1.0		2	0.20036
physician		patient		0		1			  1			  3			1.0		3	0.21907
physician		patient		0		1			  1			  3			1.0		4	0.23040
physician		patient		0		1			  1			  3			1.0		5	0.23852
physician		patient		0		1			  1			  4			1.0		1	0.16003
physician		patient		0		1			  1			  4			1.0		2	0.20476
physician		patient		0		1			  1			  4			1.0		3	0.22451
physician		patient		0		1			  1			  4			1.0		4	0.23636
physician		patient		0		1			  1			  4			1.0		5	0.24419
physician		patient		0		1			  1			  5			1.0		1	0.16130
physician		patient		0		1			  1			  5			1.0		2	0.20699
physician		patient		0		1			  1			  5			1.0		3	0.22563
physician		patient		0		1			  1			  5			1.0		4	0.23800
physician		patient		0		1			  1			  5			1.0		5	0.24605
physician		patient		0		1			  1			 10			1.0		1	0.16823
physician		patient		0		1			  1			 10			1.0		2	0.21295
physician		patient		0		1			  1			 10			1.0		3	0.23293
physician		patient		0		1			  1			 10			1.0		4	0.24597
physician		patient		0		1			  1			 10			1.0		5	0.25365
physician		patient		0		1			  1			 20			1.0		1	0.17024
physician		patient		0		1			  1			 20			1.0		2	0.21862
physician		patient		0		1			  1			 20			1.0		3	0.23822
physician		patient		0		1			  1			 20			1.0		4	0.25052
physician		patient		0		1			  1			 20			1.0		5	0.25850
physician		patient		0		1			  1			 50			1.0		1	0.17695
physician		patient		0		1			  1			 50			1.0		2	0.22369
physician		patient		0		1			  1			 50			1.0		3	0.24240
physician		patient		0		1			  1			 50			1.0		4	0.25358
physician		patient		0		1			  1			 50			1.0		5	0.26103
physician		patient		0		1			  1			100			1.0		1	0.17897
physician		patient		0		1			  1			100			1.0		2	0.22652
physician		patient		0		1			  1			100			1.0		3	0.24463
physician		patient		0		1			  1			100			1.0		4	0.25499
physician		patient		0		1			  1			100			1.0		5	0.26208
physician		patient		0		1			 20			  1			1.0		1	0.11620
physician		patient		0		1			 20			  1			1.0		2	0.15541
physician		patient		0		1			 20			  1			1.0		3	0.17323
physician		patient		0		1			 20			  1			1.0		4	0.18441
physician		patient		0		1			 20			  1			1.0		5	0.19492
physician		patient		0		1			 20			  2			1.0		1	0.12694
physician		patient		0		1			 20			  2			1.0		2	0.17010
physician		patient		0		1			 20			  2			1.0		3	0.19462
physician		patient		0		1			 20			  2			1.0		4	0.21213
physician		patient		0		1			 20			  2			1.0		5	0.22354
physician		patient		0		1			 20			  3			1.0		1	0.12254
physician		patient		0		1			 20			  3			1.0		2	0.16659
physician		patient		0		1			 20			  3			1.0		3	0.19574
physician		patient		0		1			 20			  3			1.0		4	0.21638
physician		patient		0		1			 20			  3			1.0		5	0.23084
physician		patient		0		1			 20			  4			1.0		1	0.11919
physician		patient		0		1			 20			  4			1.0		2	0.16547
physician		patient		0		1			 20			  4			1.0		3	0.19603
physician		patient		0		1			 20			  4			1.0		4	0.21892
physician		patient		0		1			 20			  4			1.0		5	0.23353
physician		patient		0		1			 20			  5			1.0		1	0.11017
physician		patient		0		1			 20			  5			1.0		2	0.16100
physician		patient		0		1			 20			  5			1.0		3	0.19246
physician		patient		0		1			 20			  5			1.0		4	0.21616
physician		patient		0		1			 20			  5			1.0		5	0.23338
physician		patient		0		1			 20			 10			1.0		1	0.10219
physician		patient		0		1			 20			 10			1.0		2	0.15101
physician		patient		0		1			 20			 10			1.0		3	0.18098
physician		patient		0		1			 20			 10			1.0		4	0.20729
physician		patient		0		1			 20			 10			1.0		5	0.22719
physician		patient		0		1			 20			 20			1.0		1	0.09355
physician		patient		0		1			 20			 20			1.0		2	0.13886
physician		patient		0		1			 20			 20			1.0		3	0.16853
physician		patient		0		1			 20			 20			1.0		4	0.19275
physician		patient		0		1			 20			 20			1.0		5	0.21541
physician		patient		0		1			 20			 50			1.0		1	0.09198
physician		patient		0		1			 20			 50			1.0		2	0.14006
physician		patient		0		1			 20			 50			1.0		3	0.17002
physician		patient		0		1			 20			 50			1.0		4	0.19350
physician		patient		0		1			 20			 50			1.0		5	0.21497
physician		patient		0		1			 20			100			1.0		1	0.08818
physician		patient		0		1			 20			100			1.0		2	0.13871
physician		patient		0		1			 20			100			1.0		3	0.17032
physician		patient		0		1			 20			100			1.0		4	0.19857
physician		patient		0		1			 20			100			1.0		5	0.21989
physician		patient		0		1			  2			  1			1.0		1	0.12097
physician		patient		0		1			  2			  1			1.0		2	0.16070
physician		patient		0		1			  2			  1			1.0		3	0.17979
physician		patient		0		1			  2			  1			1.0		4	0.19134
physician		patient		0		1			  2			  1			1.0		5	0.20110
physician		patient		0		1			  2			  2			1.0		1	0.13536
physician		patient		0		1			  2			  2			1.0		2	0.18180
physician		patient		0		1			  2			  2			1.0		3	0.20550
physician		patient		0		1			  2			  2			1.0		4	0.22294
physician		patient		0		1			  2			  2			1.0		5	0.23241
physician		patient		0		1			  2			  3			1.0		1	0.13909
physician		patient		0		1			  2			  3			1.0		2	0.18761
physician		patient		0		1			  2			  3			1.0		3	0.21489
physician		patient		0		1			  2			  3			1.0		4	0.23360
physician		patient		0		1			  2			  3			1.0		5	0.24583
physician		patient		0		1			  2			  4			1.0		1	0.14252
physician		patient		0		1			  2			  4			1.0		2	0.19320
physician		patient		0		1			  2			  4			1.0		3	0.22182
physician		patient		0		1			  2			  4			1.0		4	0.24150
physician		patient		0		1			  2			  4			1.0		5	0.25365
physician		patient		0		1			  2			  5			1.0		1	0.14296
physician		patient		0		1			  2			  5			1.0		2	0.19596
physician		patient		0		1			  2			  5			1.0		3	0.22399
physician		patient		0		1			  2			  5			1.0		4	0.24270
physician		patient		0		1			  2			  5			1.0		5	0.25559
physician		patient		0		1			  2			 10			1.0		1	0.15198
physician		patient		0		1			  2			 10			1.0		2	0.20654
physician		patient		0		1			  2			 10			1.0		3	0.23457
physician		patient		0		1			  2			 10			1.0		4	0.25358
physician		patient		0		1			  2			 10			1.0		5	0.26632
physician		patient		0		1			  2			 20			1.0		1	0.15645
physician		patient		0		1			  2			 20			1.0		2	0.21199
physician		patient		0		1			  2			 20			1.0		3	0.24158
physician		patient		0		1			  2			 20			1.0		4	0.26155
physician		patient		0		1			  2			 20			1.0		5	0.27318
physician		patient		0		1			  2			 50			1.0		1	0.17024
physician		patient		0		1			  2			 50			1.0		2	0.22100
physician		patient		0		1			  2			 50			1.0		3	0.24717
physician		patient		0		1			  2			 50			1.0		4	0.26655
physician		patient		0		1			  2			 50			1.0		5	0.27803
physician		patient		0		1			  2			100			1.0		1	0.17278
physician		patient		0		1			  2			100			1.0		2	0.22585
physician		patient		0		1			  2			100			1.0		3	0.25201
physician		patient		0		1			  2			100			1.0		4	0.27109
physician		patient		0		1			  2			100			1.0		5	0.28190
physician		patient		0		1			  3			  1			1.0		1	0.11792
physician		patient		0		1			  3			  1			1.0		2	0.15750
physician		patient		0		1			  3			  1			1.0		3	0.17688
physician		patient		0		1			  3			  1			1.0		4	0.18843
physician		patient		0		1			  3			  1			1.0		5	0.19924
physician		patient		0		1			  3			  2			1.0		1	0.13022
physician		patient		0		1			  3			  2			1.0		2	0.17509
physician		patient		0		1			  3			  2			1.0		3	0.20073
physician		patient		0		1			  3			  2			1.0		4	0.21855
physician		patient		0		1			  3			  2			1.0		5	0.23002
physician		patient		0		1			  3			  3			1.0		1	0.12813
physician		patient		0		1			  3			  3			1.0		2	0.17442
physician		patient		0		1			  3			  3			1.0		3	0.20498
physician		patient		0		1			  3			  3			1.0		4	0.22585
physician		patient		0		1			  3			  3			1.0		5	0.23979
physician		patient		0		1			  3			  4			1.0		1	0.13119
physician		patient		0		1			  3			  4			1.0		2	0.18031
physician		patient		0		1			  3			  4			1.0		3	0.21154
physician		patient		0		1			  3			  4			1.0		4	0.23427
physician		patient		0		1			  3			  4			1.0		5	0.24806
physician		patient		0		1			  3			  5			1.0		1	0.12716
physician		patient		0		1			  3			  5			1.0		2	0.18053
physician		patient		0		1			  3			  5			1.0		3	0.21348
physician		patient		0		1			  3			  5			1.0		4	0.23569
physician		patient		0		1			  3			  5			1.0		5	0.25164
physician		patient		0		1			  3			 10			1.0		1	0.13871
physician		patient		0		1			  3			 10			1.0		2	0.18955
physician		patient		0		1			  3			 10			1.0		3	0.22361
physician		patient		0		1			  3			 10			1.0		4	0.24694
physician		patient		0		1			  3			 10			1.0		5	0.26342
physician		patient		0		1			  3			 20			1.0		1	0.14222
physician		patient		0		1			  3			 20			1.0		2	0.19902
physician		patient		0		1			  3			 20			1.0		3	0.23211
physician		patient		0		1			  3			 20			1.0		4	0.25678
physician		patient		0		1			  3			 20			1.0		5	0.27363
physician		patient		0		1			  3			 50			1.0		1	0.15295
physician		patient		0		1			  3			 50			1.0		2	0.20848
physician		patient		0		1			  3			 50			1.0		3	0.24016
physician		patient		0		1			  3			 50			1.0		4	0.26312
physician		patient		0		1			  3			 50			1.0		5	0.27996
physician		patient		0		1			  3			100			1.0		1	0.15996
physician		patient		0		1			  3			100			1.0		2	0.21638
physician		patient		0		1			  3			100			1.0		3	0.24761
physician		patient		0		1			  3			100			1.0		4	0.27035
physician		patient		0		1			  3			100			1.0		5	0.28585
physician		patient		0		1			  4			  1			1.0		1	0.11695
physician		patient		0		1			  4			  1			1.0		2	0.15631
physician		patient		0		1			  4			  1			1.0		3	0.17509
physician		patient		0		1			  4			  1			1.0		4	0.18657
physician		patient		0		1			  4			  1			1.0		5	0.19760
physician		patient		0		1			  4			  2			1.0		1	0.12865
physician		patient		0		1			  4			  2			1.0		2	0.17226
physician		patient		0		1			  4			  2			1.0		3	0.19820
physician		patient		0		1			  4			  2			1.0		4	0.21623
physician		patient		0		1			  4			  2			1.0		5	0.22801
physician		patient		0		1			  4			  3			1.0		1	0.12507
physician		patient		0		1			  4			  3			1.0		2	0.17039
physician		patient		0		1			  4			  3			1.0		3	0.20155
physician		patient		0		1			  4			  3			1.0		4	0.22264
physician		patient		0		1			  4			  3			1.0		5	0.23688
physician		patient		0		1			  4			  4			1.0		1	0.12314
physician		patient		0		1			  4			  4			1.0		2	0.17144
physician		patient		0		1			  4			  4			1.0		3	0.20349
physician		patient		0		1			  4			  4			1.0		4	0.22704
physician		patient		0		1			  4			  4			1.0		5	0.24180
physician		patient		0		1			  4			  5			1.0		1	0.11889
physician		patient		0		1			  4			  5			1.0		2	0.17121
physician		patient		0		1			  4			  5			1.0		3	0.20483
physician		patient		0		1			  4			  5			1.0		4	0.22838
physician		patient		0		1			  4			  5			1.0		5	0.24650
physician		patient		0		1			  4			 10			1.0		1	0.12932
physician		patient		0		1			  4			 10			1.0		2	0.18061
physician		patient		0		1			  4			 10			1.0		3	0.21527
physician		patient		0		1			  4			 10			1.0		4	0.23830
physician		patient		0		1			  4			 10			1.0		5	0.25716
physician		patient		0		1			  4			 20			1.0		1	0.13238
physician		patient		0		1			  4			 20			1.0		2	0.18813
physician		patient		0		1			  4			 20			1.0		3	0.22496
physician		patient		0		1			  4			 20			1.0		4	0.25000
physician		patient		0		1			  4			 20			1.0		5	0.27050
physician		patient		0		1			  4			 50			1.0		1	0.14289
physician		patient		0		1			  4			 50			1.0		2	0.19827
physician		patient		0		1			  4			 50			1.0		3	0.23427
physician		patient		0		1			  4			 50			1.0		4	0.25842
physician		patient		0		1			  4			 50			1.0		5	0.27594
physician		patient		0		1			  4			100			1.0		1	0.14699
physician		patient		0		1			  4			100			1.0		2	0.20155
physician		patient		0		1			  4			100			1.0		3	0.23658
physician		patient		0		1			  4			100			1.0		4	0.26409
physician		patient		0		1			  4			100			1.0		5	0.28108
physician		patient		0		1			 50			  1			1.0		1	0.11620
physician		patient		0		1			 50			  1			1.0		2	0.15541
physician		patient		0		1			 50			  1			1.0		3	0.17323
physician		patient		0		1			 50			  1			1.0		4	0.18441
physician		patient		0		1			 50			  1			1.0		5	0.19492
physician		patient		0		1			 50			  2			1.0		1	0.12694
physician		patient		0		1			 50			  2			1.0		2	0.17010
physician		patient		0		1			 50			  2			1.0		3	0.19462
physician		patient		0		1			 50			  2			1.0		4	0.21213
physician		patient		0		1			 50			  2			1.0		5	0.22354
physician		patient		0		1			 50			  3			1.0		1	0.12254
physician		patient		0		1			 50			  3			1.0		2	0.16659
physician		patient		0		1			 50			  3			1.0		3	0.19574
physician		patient		0		1			 50			  3			1.0		4	0.21638
physician		patient		0		1			 50			  3			1.0		5	0.23084
physician		patient		0		1			 50			  4			1.0		1	0.11919
physician		patient		0		1			 50			  4			1.0		2	0.16547
physician		patient		0		1			 50			  4			1.0		3	0.19603
physician		patient		0		1			 50			  4			1.0		4	0.21892
physician		patient		0		1			 50			  4			1.0		5	0.23353
physician		patient		0		1			 50			  5			1.0		1	0.11017
physician		patient		0		1			 50			  5			1.0		2	0.16100
physician		patient		0		1			 50			  5			1.0		3	0.19246
physician		patient		0		1			 50			  5			1.0		4	0.21616
physician		patient		0		1			 50			  5			1.0		5	0.23338
physician		patient		0		1			 50			 10			1.0		1	0.10219
physician		patient		0		1			 50			 10			1.0		2	0.15101
physician		patient		0		1			 50			 10			1.0		3	0.18098
physician		patient		0		1			 50			 10			1.0		4	0.20729
physician		patient		0		1			 50			 10			1.0		5	0.22712
physician		patient		0		1			 50			 20			1.0		1	0.09347
physician		patient		0		1			 50			 20			1.0		2	0.13864
physician		patient		0		1			 50			 20			1.0		3	0.16808
physician		patient		0		1			 50			 20			1.0		4	0.19201
physician		patient		0		1			 50			 20			1.0		5	0.21407
physician		patient		0		1			 50			 50			1.0		1	0.08572
physician		patient		0		1			 50			 50			1.0		2	0.12888
physician		patient		0		1			 50			 50			1.0		3	0.15459
physician		patient		0		1			 50			 50			1.0		4	0.17472
physician		patient		0		1			 50			 50			1.0		5	0.19223
physician		patient		0		1			 50			100			1.0		1	0.07536
physician		patient		0		1			 50			100			1.0		2	0.11784
physician		patient		0		1			 50			100			1.0		3	0.14267
physician		patient		0		1			 50			100			1.0		4	0.16510
physician		patient		0		1			 50			100			1.0		5	0.18306
physician		patient		0		1			  5			  1			1.0		1	0.11688
physician		patient		0		1			  5			  1			1.0		2	0.15623
physician		patient		0		1			  5			  1			1.0		3	0.17479
physician		patient		0		1			  5			  1			1.0		4	0.18590
physician		patient		0		1			  5			  1			1.0		5	0.19663
physician		patient		0		1			  5			  2			1.0		1	0.12761
physician		patient		0		1			  5			  2			1.0		2	0.17092
physician		patient		0		1			  5			  2			1.0		3	0.19626
physician		patient		0		1			  5			  2			1.0		4	0.21415
physician		patient		0		1			  5			  2			1.0		5	0.22570
physician		patient		0		1			  5			  3			1.0		1	0.12381
physician		patient		0		1			  5			  3			1.0		2	0.16838
physician		patient		0		1			  5			  3			1.0		3	0.19917
physician		patient		0		1			  5			  3			1.0		4	0.22018
physician		patient		0		1			  5			  3			1.0		5	0.23450
physician		patient		0		1			  5			  4			1.0		1	0.12112
physician		patient		0		1			  5			  4			1.0		2	0.16838
physician		patient		0		1			  5			  4			1.0		3	0.20043
physician		patient		0		1			  5			  4			1.0		4	0.22436
physician		patient		0		1			  5			  4			1.0		5	0.23949
physician		patient		0		1			  5			  5			1.0		1	0.11270
physician		patient		0		1			  5			  5			1.0		2	0.16495
physician		patient		0		1			  5			  5			1.0		3	0.19879
physician		patient		0		1			  5			  5			1.0		4	0.22257
physician		patient		0		1			  5			  5			1.0		5	0.24031
physician		patient		0		1			  5			 10			1.0		1	0.11837
physician		patient		0		1			  5			 10			1.0		2	0.17300
physician		patient		0		1			  5			 10			1.0		3	0.20796
physician		patient		0		1			  5			 10			1.0		4	0.23129
physician		patient		0		1			  5			 10			1.0		5	0.24948
physician		patient		0		1			  5			 20			1.0		1	0.12403
physician		patient		0		1			  5			 20			1.0		2	0.17770
physician		patient		0		1			  5			 20			1.0		3	0.21594
physician		patient		0		1			  5			 20			1.0		4	0.24240
physician		patient		0		1			  5			 20			1.0		5	0.26230
physician		patient		0		1			  5			 50			1.0		1	0.13603
physician		patient		0		1			  5			 50			1.0		2	0.18910
physician		patient		0		1			  5			 50			1.0		3	0.22660
physician		patient		0		1			  5			 50			1.0		4	0.25157
physician		patient		0		1			  5			 50			1.0		5	0.27221
physician		patient		0		1			  5			100			1.0		1	0.13879
physician		patient		0		1			  5			100			1.0		2	0.19395
physician		patient		0		1			  5			100			1.0		3	0.22861
physician		patient		0		1			  5			100			1.0		4	0.25641
physician		patient		0		1			  5			100			1.0		5	0.27743
patient		physician		1		0			100			  1			1.0		1	0.08773
patient		physician		1		0			100			  1			1.0		2	0.11553
patient		physician		1		0			100			  1			1.0		3	0.13648
patient		physician		1		0			100			  1			1.0		4	0.15944
patient		physician		1		0			100			  1			1.0		5	0.17367
patient		physician		1		0			100			  2			1.0		1	0.08132
patient		physician		1		0			100			  2			1.0		2	0.11531
patient		physician		1		0			100			  2			1.0		3	0.14870
patient		physician		1		0			100			  2			1.0		4	0.17315
patient		physician		1		0			100			  2			1.0		5	0.18709
patient		physician		1		0			100			  3			1.0		1	0.07916
patient		physician		1		0			100			  3			1.0		2	0.11494
patient		physician		1		0			100			  3			1.0		3	0.14639
patient		physician		1		0			100			  3			1.0		4	0.16614
patient		physician		1		0			100			  3			1.0		5	0.18612
patient		physician		1		0			100			  4			1.0		1	0.07290
patient		physician		1		0			100			  4			1.0		2	0.11024
patient		physician		1		0			100			  4			1.0		3	0.14132
patient		physician		1		0			100			  4			1.0		4	0.16219
patient		physician		1		0			100			  4			1.0		5	0.18068
patient		physician		1		0			100			  5			1.0		1	0.06544
patient		physician		1		0			100			  5			1.0		2	0.10368
patient		physician		1		0			100			  5			1.0		3	0.13096
patient		physician		1		0			100			  5			1.0		4	0.15332
patient		physician		1		0			100			  5			1.0		5	0.17308
patient		physician		1		0			100			 10			1.0		1	0.05329
patient		physician		1		0			100			 10			1.0		2	0.08952
patient		physician		1		0			100			 10			1.0		3	0.11412
patient		physician		1		0			100			 10			1.0		4	0.13611
patient		physician		1		0			100			 10			1.0		5	0.15444
patient		physician		1		0			100			 20			1.0		1	0.04092
patient		physician		1		0			100			 20			1.0		2	0.07178
patient		physician		1		0			100			 20			1.0		3	0.09936
patient		physician		1		0			100			 20			1.0		4	0.12165
patient		physician		1		0			100			 20			1.0		5	0.14490
patient		physician		1		0			100			 50			1.0		1	0.03854
patient		physician		1		0			100			 50			1.0		2	0.07178
patient		physician		1		0			100			 50			1.0		3	0.09541
patient		physician		1		0			100			 50			1.0		4	0.11799
patient		physician		1		0			100			 50			1.0		5	0.13491
patient		physician		1		0			100			100			1.0		1	0.03913
patient		physician		1		0			100			100			1.0		2	0.07700
patient		physician		1		0			100			100			1.0		3	0.10435
patient		physician		1		0			100			100			1.0		4	0.12411
patient		physician		1		0			100			100			1.0		5	0.14535
patient		physician		1		0			 10			  1			1.0		1	0.13648
patient		physician		1		0			 10			  1			1.0		2	0.17345
patient		physician		1		0			 10			  1			1.0		3	0.19969
patient		physician		1		0			 10			  1			1.0		4	0.21705
patient		physician		1		0			 10			  1			1.0		5	0.22794
patient		physician		1		0			 10			  2			1.0		1	0.12783
patient		physician		1		0			 10			  2			1.0		2	0.17151
patient		physician		1		0			 10			  2			1.0		3	0.20968
patient		physician		1		0			 10			  2			1.0		4	0.23144
patient		physician		1		0			 10			  2			1.0		5	0.24590
patient		physician		1		0			 10			  3			1.0		1	0.12105
patient		physician		1		0			 10			  3			1.0		2	0.17054
patient		physician		1		0			 10			  3			1.0		3	0.20744
patient		physician		1		0			 10			  3			1.0		4	0.23040
patient		physician		1		0			 10			  3			1.0		5	0.24933
patient		physician		1		0			 10			  4			1.0		1	0.11934
patient		physician		1		0			 10			  4			1.0		2	0.16972
patient		physician		1		0			 10			  4			1.0		3	0.20759
patient		physician		1		0			 10			  4			1.0		4	0.23241
patient		physician		1		0			 10			  4			1.0		5	0.25045
patient		physician		1		0			 10			  5			1.0		1	0.11993
patient		physician		1		0			 10			  5			1.0		2	0.17576
patient		physician		1		0			 10			  5			1.0		3	0.20982
patient		physician		1		0			 10			  5			1.0		4	0.23591
patient		physician		1		0			 10			  5			1.0		5	0.25432
patient		physician		1		0			 10			 10			1.0		1	0.12992
patient		physician		1		0			 10			 10			1.0		2	0.18254
patient		physician		1		0			 10			 10			1.0		3	0.22257
patient		physician		1		0			 10			 10			1.0		4	0.24911
patient		physician		1		0			 10			 10			1.0		5	0.27080
patient		physician		1		0			 10			 20			1.0		1	0.13715
patient		physician		1		0			 10			 20			1.0		2	0.19514
patient		physician		1		0			 10			 20			1.0		3	0.23293
patient		physician		1		0			 10			 20			1.0		4	0.26230
patient		physician		1		0			 10			 20			1.0		5	0.28444
patient		physician		1		0			 10			 50			1.0		1	0.14490
patient		physician		1		0			 10			 50			1.0		2	0.19902
patient		physician		1		0			 10			 50			1.0		3	0.23882
patient		physician		1		0			 10			 50			1.0		4	0.26692
patient		physician		1		0			 10			 50			1.0		5	0.28846
patient		physician		1		0			 10			100			1.0		1	0.14863
patient		physician		1		0			 10			100			1.0		2	0.20461
patient		physician		1		0			 10			100			1.0		3	0.24560
patient		physician		1		0			 10			100			1.0		4	0.27594
patient		physician		1		0			 10			100			1.0		5	0.29547
patient		physician		1		0			  1			  1			1.0		1	0.16458
patient		physician		1		0			  1			  1			1.0		2	0.19559
patient		physician		1		0			  1			  1			1.0		3	0.20558
patient		physician		1		0			  1			  1			1.0		4	0.20997
patient		physician		1		0			  1			  1			1.0		5	0.21251
patient		physician		1		0			  1			  2			1.0		1	0.17554
patient		physician		1		0			  1			  2			1.0		2	0.20625
patient		physician		1		0			  1			  2			1.0		3	0.21601
patient		physician		1		0			  1			  2			1.0		4	0.22100
patient		physician		1		0			  1			  2			1.0		5	0.22279
patient		physician		1		0			  1			  3			1.0		1	0.18053
patient		physician		1		0			  1			  3			1.0		2	0.20900
patient		physician		1		0			  1			  3			1.0		3	0.21862
patient		physician		1		0			  1			  3			1.0		4	0.22361
patient		physician		1		0			  1			  3			1.0		5	0.22548
patient		physician		1		0			  1			  4			1.0		1	0.18418
patient		physician		1		0			  1			  4			1.0		2	0.21370
patient		physician		1		0			  1			  4			1.0		3	0.22309
patient		physician		1		0			  1			  4			1.0		4	0.22831
patient		physician		1		0			  1			  4			1.0		5	0.23055
patient		physician		1		0			  1			  5			1.0		1	0.18739
patient		physician		1		0			  1			  5			1.0		2	0.21713
patient		physician		1		0			  1			  5			1.0		3	0.22615
patient		physician		1		0			  1			  5			1.0		4	0.23077
patient		physician		1		0			  1			  5			1.0		5	0.23301
patient		physician		1		0			  1			 10			1.0		1	0.19566
patient		physician		1		0			  1			 10			1.0		2	0.22481
patient		physician		1		0			  1			 10			1.0		3	0.23323
patient		physician		1		0			  1			 10			1.0		4	0.23770
patient		physician		1		0			  1			 10			1.0		5	0.23994
patient		physician		1		0			  1			 20			1.0		1	0.19790
patient		physician		1		0			  1			 20			1.0		2	0.22913
patient		physician		1		0			  1			 20			1.0		3	0.23733
patient		physician		1		0			  1			 20			1.0		4	0.24188
patient		physician		1		0			  1			 20			1.0		5	0.24441
patient		physician		1		0			  1			 50			1.0		1	0.19909
patient		physician		1		0			  1			 50			1.0		2	0.22749
patient		physician		1		0			  1			 50			1.0		3	0.23576
patient		physician		1		0			  1			 50			1.0		4	0.24091
patient		physician		1		0			  1			 50			1.0		5	0.24344
patient		physician		1		0			  1			100			1.0		1	0.19656
patient		physician		1		0			  1			100			1.0		2	0.22428
patient		physician		1		0			  1			100			1.0		3	0.23293
patient		physician		1		0			  1			100			1.0		4	0.23830
patient		physician		1		0			  1			100			1.0		5	0.24091
patient		physician		1		0			 20			  1			1.0		1	0.12120
patient		physician		1		0			 20			  1			1.0		2	0.16070
patient		physician		1		0			 20			  1			1.0		3	0.18664
patient		physician		1		0			 20			  1			1.0		4	0.20766
patient		physician		1		0			 20			  1			1.0		5	0.22175
patient		physician		1		0			 20			  2			1.0		1	0.11203
patient		physician		1		0			 20			  2			1.0		2	0.15705
patient		physician		1		0			 20			  2			1.0		3	0.19574
patient		physician		1		0			 20			  2			1.0		4	0.21899
patient		physician		1		0			 20			  2			1.0		5	0.23778
patient		physician		1		0			 20			  3			1.0		1	0.10443
patient		physician		1		0			 20			  3			1.0		2	0.15303
patient		physician		1		0			 20			  3			1.0		3	0.19231
patient		physician		1		0			 20			  3			1.0		4	0.21840
patient		physician		1		0			 20			  3			1.0		5	0.23986
patient		physician		1		0			 20			  4			1.0		1	0.10331
patient		physician		1		0			 20			  4			1.0		2	0.15101
patient		physician		1		0			 20			  4			1.0		3	0.19186
patient		physician		1		0			 20			  4			1.0		4	0.21743
patient		physician		1		0			 20			  4			1.0		5	0.23755
patient		physician		1		0			 20			  5			1.0		1	0.09832
patient		physician		1		0			 20			  5			1.0		2	0.14840
patient		physician		1		0			 20			  5			1.0		3	0.19089
patient		physician		1		0			 20			  5			1.0		4	0.21899
patient		physician		1		0			 20			  5			1.0		5	0.24143
patient		physician		1		0			 20			 10			1.0		1	0.09660
patient		physician		1		0			 20			 10			1.0		2	0.14669
patient		physician		1		0			 20			 10			1.0		3	0.18687
patient		physician		1		0			 20			 10			1.0		4	0.21877
patient		physician		1		0			 20			 10			1.0		5	0.24284
patient		physician		1		0			 20			 20			1.0		1	0.10778
patient		physician		1		0			 20			 20			1.0		2	0.15787
patient		physician		1		0			 20			 20			1.0		3	0.19544
patient		physician		1		0			 20			 20			1.0		4	0.22414
patient		physician		1		0			 20			 20			1.0		5	0.25358
patient		physician		1		0			 20			 50			1.0		1	0.11673
patient		physician		1		0			 20			 50			1.0		2	0.16659
patient		physician		1		0			 20			 50			1.0		3	0.20431
patient		physician		1		0			 20			 50			1.0		4	0.23703
patient		physician		1		0			 20			 50			1.0		5	0.26096
patient		physician		1		0			 20			100			1.0		1	0.12448
patient		physician		1		0			 20			100			1.0		2	0.17099
patient		physician		1		0			 20			100			1.0		3	0.20871
patient		physician		1		0			 20			100			1.0		4	0.24001
patient		physician		1		0			 20			100			1.0		5	0.26714
patient		physician		1		0			  2			  1			1.0		1	0.15608
patient		physician		1		0			  2			  1			1.0		2	0.19566
patient		physician		1		0			  2			  1			1.0		3	0.21370
patient		physician		1		0			  2			  1			1.0		4	0.22190
patient		physician		1		0			  2			  1			1.0		5	0.22704
patient		physician		1		0			  2			  2			1.0		1	0.15534
patient		physician		1		0			  2			  2			1.0		2	0.19797
patient		physician		1		0			  2			  2			1.0		3	0.22525
patient		physician		1		0			  2			  2			1.0		4	0.23748
patient		physician		1		0			  2			  2			1.0		5	0.24255
patient		physician		1		0			  2			  3			1.0		1	0.16532
patient		physician		1		0			  2			  3			1.0		2	0.21236
patient		physician		1		0			  2			  3			1.0		3	0.23278
patient		physician		1		0			  2			  3			1.0		4	0.24352
patient		physician		1		0			  2			  3			1.0		5	0.24933
patient		physician		1		0			  2			  4			1.0		1	0.17539
patient		physician		1		0			  2			  4			1.0		2	0.21959
patient		physician		1		0			  2			  4			1.0		3	0.24031
patient		physician		1		0			  2			  4			1.0		4	0.25052
patient		physician		1		0			  2			  4			1.0		5	0.25656
patient		physician		1		0			  2			  5			1.0		1	0.17904
patient		physician		1		0			  2			  5			1.0		2	0.22369
patient		physician		1		0			  2			  5			1.0		3	0.24471
patient		physician		1		0			  2			  5			1.0		4	0.25425
patient		physician		1		0			  2			  5			1.0		5	0.26111
patient		physician		1		0			  2			 10			1.0		1	0.18769
patient		physician		1		0			  2			 10			1.0		2	0.23189
patient		physician		1		0			  2			 10			1.0		3	0.25477
patient		physician		1		0			  2			 10			1.0		4	0.26483
patient		physician		1		0			  2			 10			1.0		5	0.27132
patient		physician		1		0			  2			 20			1.0		1	0.19499
patient		physician		1		0			  2			 20			1.0		2	0.23800
patient		physician		1		0			  2			 20			1.0		3	0.26044
patient		physician		1		0			  2			 20			1.0		4	0.27147
patient		physician		1		0			  2			 20			1.0		5	0.27773
patient		physician		1		0			  2			 50			1.0		1	0.19589
patient		physician		1		0			  2			 50			1.0		2	0.23979
patient		physician		1		0			  2			 50			1.0		3	0.26111
patient		physician		1		0			  2			 50			1.0		4	0.27162
patient		physician		1		0			  2			 50			1.0		5	0.27773
patient		physician		1		0			  2			100			1.0		1	0.19827
patient		physician		1		0			  2			100			1.0		2	0.24046
patient		physician		1		0			  2			100			1.0		3	0.26066
patient		physician		1		0			  2			100			1.0		4	0.27124
patient		physician		1		0			  2			100			1.0		5	0.27788
patient		physician		1		0			  3			  1			1.0		1	0.15198
patient		physician		1		0			  3			  1			1.0		2	0.19261
patient		physician		1		0			  3			  1			1.0		3	0.21333
patient		physician		1		0			  3			  1			1.0		4	0.22346
patient		physician		1		0			  3			  1			1.0		5	0.23069
patient		physician		1		0			  3			  2			1.0		1	0.14840
patient		physician		1		0			  3			  2			1.0		2	0.19551
patient		physician		1		0			  3			  2			1.0		3	0.22779
patient		physician		1		0			  3			  2			1.0		4	0.24217
patient		physician		1		0			  3			  2			1.0		5	0.24970
patient		physician		1		0			  3			  3			1.0		1	0.15280
patient		physician		1		0			  3			  3			1.0		2	0.20267
patient		physician		1		0			  3			  3			1.0		3	0.23554
patient		physician		1		0			  3			  3			1.0		4	0.25201
patient		physician		1		0			  3			  3			1.0		5	0.26073
patient		physician		1		0			  3			  4			1.0		1	0.16093
patient		physician		1		0			  3			  4			1.0		2	0.21385
patient		physician		1		0			  3			  4			1.0		3	0.24396
patient		physician		1		0			  3			  4			1.0		4	0.25812
patient		physician		1		0			  3			  4			1.0		5	0.26647
patient		physician		1		0			  3			  5			1.0		1	0.16570
patient		physician		1		0			  3			  5			1.0		2	0.21840
patient		physician		1		0			  3			  5			1.0		3	0.24627
patient		physician		1		0			  3			  5			1.0		4	0.26133
patient		physician		1		0			  3			  5			1.0		5	0.27027
patient		physician		1		0			  3			 10			1.0		1	0.17569
patient		physician		1		0			  3			 10			1.0		2	0.22794
patient		physician		1		0			  3			 10			1.0		3	0.25701
patient		physician		1		0			  3			 10			1.0		4	0.27363
patient		physician		1		0			  3			 10			1.0		5	0.28280
patient		physician		1		0			  3			 20			1.0		1	0.18195
patient		physician		1		0			  3			 20			1.0		2	0.23420
patient		physician		1		0			  3			 20			1.0		3	0.26491
patient		physician		1		0			  3			 20			1.0		4	0.28108
patient		physician		1		0			  3			 20			1.0		5	0.28980
patient		physician		1		0			  3			 50			1.0		1	0.18761
patient		physician		1		0			  3			 50			1.0		2	0.23629
patient		physician		1		0			  3			 50			1.0		3	0.26535
patient		physician		1		0			  3			 50			1.0		4	0.28086
patient		physician		1		0			  3			 50			1.0		5	0.29032
patient		physician		1		0			  3			100			1.0		1	0.18948
patient		physician		1		0			  3			100			1.0		2	0.23815
patient		physician		1		0			  3			100			1.0		3	0.26692
patient		physician		1		0			  3			100			1.0		4	0.28093
patient		physician		1		0			  3			100			1.0		5	0.29018
patient		physician		1		0			  4			  1			1.0		1	0.14624
patient		physician		1		0			  4			  1			1.0		2	0.18784
patient		physician		1		0			  4			  1			1.0		3	0.20908
patient		physician		1		0			  4			  1			1.0		4	0.22235
patient		physician		1		0			  4			  1			1.0		5	0.23010
patient		physician		1		0			  4			  2			1.0		1	0.14110
patient		physician		1		0			  4			  2			1.0		2	0.19126
patient		physician		1		0			  4			  2			1.0		3	0.22481
patient		physician		1		0			  4			  2			1.0		4	0.24299
patient		physician		1		0			  4			  2			1.0		5	0.25283
patient		physician		1		0			  4			  3			1.0		1	0.14326
patient		physician		1		0			  4			  3			1.0		2	0.19671
patient		physician		1		0			  4			  3			1.0		3	0.22846
patient		physician		1		0			  4			  3			1.0		4	0.24747
patient		physician		1		0			  4			  3			1.0		5	0.26528
patient		physician		1		0			  4			  4			1.0		1	0.15064
patient		physician		1		0			  4			  4			1.0		2	0.19946
patient		physician		1		0			  4			  4			1.0		3	0.23912
patient		physician		1		0			  4			  4			1.0		4	0.26014
patient		physician		1		0			  4			  4			1.0		5	0.27147
patient		physician		1		0			  4			  5			1.0		1	0.15832
patient		physician		1		0			  4			  5			1.0		2	0.20707
patient		physician		1		0			  4			  5			1.0		3	0.24672
patient		physician		1		0			  4			  5			1.0		4	0.26625
patient		physician		1		0			  4			  5			1.0		5	0.27698
patient		physician		1		0			  4			 10			1.0		1	0.16532
patient		physician		1		0			  4			 10			1.0		2	0.21795
patient		physician		1		0			  4			 10			1.0		3	0.25194
patient		physician		1		0			  4			 10			1.0		4	0.27326
patient		physician		1		0			  4			 10			1.0		5	0.28667
patient		physician		1		0			  4			 20			1.0		1	0.17092
patient		physician		1		0			  4			 20			1.0		2	0.22525
patient		physician		1		0			  4			 20			1.0		3	0.26260
patient		physician		1		0			  4			 20			1.0		4	0.28257
patient		physician		1		0			  4			 20			1.0		5	0.29547
patient		physician		1		0			  4			 50			1.0		1	0.17807
patient		physician		1		0			  4			 50			1.0		2	0.23032
patient		physician		1		0			  4			 50			1.0		3	0.26439
patient		physician		1		0			  4			 50			1.0		4	0.28227
patient		physician		1		0			  4			 50			1.0		5	0.29316
patient		physician		1		0			  4			100			1.0		1	0.18068
patient		physician		1		0			  4			100			1.0		2	0.23293
patient		physician		1		0			  4			100			1.0		3	0.26759
patient		physician		1		0			  4			100			1.0		4	0.28421
patient		physician		1		0			  4			100			1.0		5	0.29569
patient		physician		1		0			 50			  1			1.0		1	0.10912
patient		physician		1		0			 50			  1			1.0		2	0.14550
patient		physician		1		0			 50			  1			1.0		3	0.16905
patient		physician		1		0			 50			  1			1.0		4	0.18910
patient		physician		1		0			 50			  1			1.0		5	0.20677
patient		physician		1		0			 50			  2			1.0		1	0.10271
patient		physician		1		0			 50			  2			1.0		2	0.14252
patient		physician		1		0			 50			  2			1.0		3	0.17926
patient		physician		1		0			 50			  2			1.0		4	0.20192
patient		physician		1		0			 50			  2			1.0		5	0.21758
patient		physician		1		0			 50			  3			1.0		1	0.09630
patient		physician		1		0			 50			  3			1.0		2	0.13439
patient		physician		1		0			 50			  3			1.0		3	0.16890
patient		physician		1		0			 50			  3			1.0		4	0.19216
patient		physician		1		0			 50			  3			1.0		5	0.21295
patient		physician		1		0			 50			  4			1.0		1	0.09243
patient		physician		1		0			 50			  4			1.0		2	0.13096
patient		physician		1		0			 50			  4			1.0		3	0.16734
patient		physician		1		0			 50			  4			1.0		4	0.19246
patient		physician		1		0			 50			  4			1.0		5	0.21228
patient		physician		1		0			 50			  5			1.0		1	0.08572
patient		physician		1		0			 50			  5			1.0		2	0.12522
patient		physician		1		0			 50			  5			1.0		3	0.15690
patient		physician		1		0			 50			  5			1.0		4	0.18388
patient		physician		1		0			 50			  5			1.0		5	0.20617
patient		physician		1		0			 50			 10			1.0		1	0.07588
patient		physician		1		0			 50			 10			1.0		2	0.11606
patient		physician		1		0			 50			 10			1.0		3	0.14788
patient		physician		1		0			 50			 10			1.0		4	0.17464
patient		physician		1		0			 50			 10			1.0		5	0.19529
patient		physician		1		0			 50			 20			1.0		1	0.06738
patient		physician		1		0			 50			 20			1.0		2	0.10651
patient		physician		1		0			 50			 20			1.0		3	0.13603
patient		physician		1		0			 50			 20			1.0		4	0.16853
patient		physician		1		0			 50			 20			1.0		5	0.19097
patient		physician		1		0			 50			 50			1.0		1	0.07372
patient		physician		1		0			 50			 50			1.0		2	0.11374
patient		physician		1		0			 50			 50			1.0		3	0.14781
patient		physician		1		0			 50			 50			1.0		4	0.17859
patient		physician		1		0			 50			 50			1.0		5	0.20274
patient		physician		1		0			 50			100			1.0		1	0.08065
patient		physician		1		0			 50			100			1.0		2	0.12127
patient		physician		1		0			 50			100			1.0		3	0.15422
patient		physician		1		0			 50			100			1.0		4	0.18746
patient		physician		1		0			 50			100			1.0		5	0.21221
patient		physician		1		0			  5			  1			1.0		1	0.14267
patient		physician		1		0			  5			  1			1.0		2	0.18485
patient		physician		1		0			  5			  1			1.0		3	0.20707
patient		physician		1		0			  5			  1			1.0		4	0.21959
patient		physician		1		0			  5			  1			1.0		5	0.22958
patient		physician		1		0			  5			  2			1.0		1	0.13737
patient		physician		1		0			  5			  2			1.0		2	0.18836
patient		physician		1		0			  5			  2			1.0		3	0.22339
patient		physician		1		0			  5			  2			1.0		4	0.24150
patient		physician		1		0			  5			  2			1.0		5	0.25201
patient		physician		1		0			  5			  3			1.0		1	0.13693
patient		physician		1		0			  5			  3			1.0		2	0.18918
patient		physician		1		0			  5			  3			1.0		3	0.22630
patient		physician		1		0			  5			  3			1.0		4	0.24538
patient		physician		1		0			  5			  3			1.0		5	0.26029
patient		physician		1		0			  5			  4			1.0		1	0.14043
patient		physician		1		0			  5			  4			1.0		2	0.19402
patient		physician		1		0			  5			  4			1.0		3	0.23114
patient		physician		1		0			  5			  4			1.0		4	0.25142
patient		physician		1		0			  5			  4			1.0		5	0.27154
patient		physician		1		0			  5			  5			1.0		1	0.14848
patient		physician		1		0			  5			  5			1.0		2	0.19812
patient		physician		1		0			  5			  5			1.0		3	0.23986
patient		physician		1		0			  5			  5			1.0		4	0.26208
patient		physician		1		0			  5			  5			1.0		5	0.27639
patient		physician		1		0			  5			 10			1.0		1	0.15414
patient		physician		1		0			  5			 10			1.0		2	0.21236
patient		physician		1		0			  5			 10			1.0		3	0.24665
patient		physician		1		0			  5			 10			1.0		4	0.26826
patient		physician		1		0			  5			 10			1.0		5	0.28369
patient		physician		1		0			  5			 20			1.0		1	0.16316
patient		physician		1		0			  5			 20			1.0		2	0.21780
patient		physician		1		0			  5			 20			1.0		3	0.25596
patient		physician		1		0			  5			 20			1.0		4	0.27982
patient		physician		1		0			  5			 20			1.0		5	0.29606
patient		physician		1		0			  5			 50			1.0		1	0.17077
patient		physician		1		0			  5			 50			1.0		2	0.22182
patient		physician		1		0			  5			 50			1.0		3	0.25663
patient		physician		1		0			  5			 50			1.0		4	0.27855
patient		physician		1		0			  5			 50			1.0		5	0.29375
patient		physician		1		0			  5			100			1.0		1	0.17323
patient		physician		1		0			  5			100			1.0		2	0.22712
patient		physician		1		0			  5			100			1.0		3	0.26222
patient		physician		1		0			  5			100			1.0		4	0.28324
patient		physician		1		0			  5			100			1.0		5	0.29606
physician		patient		1		0			100			  1			1.0		1	0.17338
physician		patient		1		0			100			  1			1.0		2	0.23129
physician		patient		1		0			100			  1			1.0		3	0.25388
physician		patient		1		0			100			  1			1.0		4	0.26990
physician		patient		1		0			100			  1			1.0		5	0.28265
physician		patient		1		0			100			  2			1.0		1	0.16525
physician		patient		1		0			100			  2			1.0		2	0.22406
physician		patient		1		0			100			  2			1.0		3	0.25380
physician		patient		1		0			100			  2			1.0		4	0.27624
physician		patient		1		0			100			  2			1.0		5	0.29152
physician		patient		1		0			100			  3			1.0		1	0.15832
physician		patient		1		0			100			  3			1.0		2	0.21847
physician		patient		1		0			100			  3			1.0		3	0.25082
physician		patient		1		0			100			  3			1.0		4	0.27616
physician		patient		1		0			100			  3			1.0		5	0.29577
physician		patient		1		0			100			  4			1.0		1	0.15198
physician		patient		1		0			100			  4			1.0		2	0.21281
physician		patient		1		0			100			  4			1.0		3	0.24769
physician		patient		1		0			100			  4			1.0		4	0.27467
physician		patient		1		0			100			  4			1.0		5	0.29577
physician		patient		1		0			100			  5			1.0		1	0.14408
physician		patient		1		0			100			  5			1.0		2	0.20617
physician		patient		1		0			100			  5			1.0		3	0.24195
physician		patient		1		0			100			  5			1.0		4	0.26908
physician		patient		1		0			100			  5			1.0		5	0.29301
physician		patient		1		0			100			 10			1.0		1	0.13342
physician		patient		1		0			100			 10			1.0		2	0.18992
physician		patient		1		0			100			 10			1.0		3	0.22533
physician		patient		1		0			100			 10			1.0		4	0.25596
physician		patient		1		0			100			 10			1.0		5	0.28160
physician		patient		1		0			100			 20			1.0		1	0.12493
physician		patient		1		0			100			 20			1.0		2	0.17785
physician		patient		1		0			100			 20			1.0		3	0.21079
physician		patient		1		0			100			 20			1.0		4	0.23629
physician		patient		1		0			100			 20			1.0		5	0.26558
physician		patient		1		0			100			 50			1.0		1	0.11434
physician		patient		1		0			100			 50			1.0		2	0.16279
physician		patient		1		0			100			 50			1.0		3	0.19447
physician		patient		1		0			100			 50			1.0		4	0.21832
physician		patient		1		0			100			 50			1.0		5	0.24009
physician		patient		1		0			100			100			1.0		1	0.10711
physician		patient		1		0			100			100			1.0		2	0.14990
physician		patient		1		0			100			100			1.0		3	0.17964
physician		patient		1		0			100			100			1.0		4	0.20215
physician		patient		1		0			100			100			1.0		5	0.22332
physician		patient		1		0			 10			  1			1.0		1	0.17338
physician		patient		1		0			 10			  1			1.0		2	0.23129
physician		patient		1		0			 10			  1			1.0		3	0.25395
physician		patient		1		0			 10			  1			1.0		4	0.27005
physician		patient		1		0			 10			  1			1.0		5	0.28265
physician		patient		1		0			 10			  2			1.0		1	0.16525
physician		patient		1		0			 10			  2			1.0		2	0.22406
physician		patient		1		0			 10			  2			1.0		3	0.25388
physician		patient		1		0			 10			  2			1.0		4	0.27639
physician		patient		1		0			 10			  2			1.0		5	0.29174
physician		patient		1		0			 10			  3			1.0		1	0.15832
physician		patient		1		0			 10			  3			1.0		2	0.21847
physician		patient		1		0			 10			  3			1.0		3	0.25089
physician		patient		1		0			 10			  3			1.0		4	0.27631
physician		patient		1		0			 10			  3			1.0		5	0.29606
physician		patient		1		0			 10			  4			1.0		1	0.15206
physician		patient		1		0			 10			  4			1.0		2	0.21288
physician		patient		1		0			 10			  4			1.0		3	0.24776
physician		patient		1		0			 10			  4			1.0		4	0.27504
physician		patient		1		0			 10			  4			1.0		5	0.29599
physician		patient		1		0			 10			  5			1.0		1	0.14416
physician		patient		1		0			 10			  5			1.0		2	0.20625
physician		patient		1		0			 10			  5			1.0		3	0.24202
physician		patient		1		0			 10			  5			1.0		4	0.26945
physician		patient		1		0			 10			  5			1.0		5	0.29331
physician		patient		1		0			 10			 10			1.0		1	0.13454
physician		patient		1		0			 10			 10			1.0		2	0.19179
physician		patient		1		0			 10			 10			1.0		3	0.22764
physician		patient		1		0			 10			 10			1.0		4	0.25902
physician		patient		1		0			 10			 10			1.0		5	0.28511
physician		patient		1		0			 10			 20			1.0		1	0.13633
physician		patient		1		0			 10			 20			1.0		2	0.19447
physician		patient		1		0			 10			 20			1.0		3	0.23494
physician		patient		1		0			 10			 20			1.0		4	0.26051
physician		patient		1		0			 10			 20			1.0		5	0.28690
physician		patient		1		0			 10			 50			1.0		1	0.13879
physician		patient		1		0			 10			 50			1.0		2	0.19976
physician		patient		1		0			 10			 50			1.0		3	0.24202
physician		patient		1		0			 10			 50			1.0		4	0.27154
physician		patient		1		0			 10			 50			1.0		5	0.29763
physician		patient		1		0			 10			100			1.0		1	0.14349
physician		patient		1		0			 10			100			1.0		2	0.20953
physician		patient		1		0			 10			100			1.0		3	0.25157
physician		patient		1		0			 10			100			1.0		4	0.28041
physician		patient		1		0			 10			100			1.0		5	0.30620
physician		patient		1		0			  1			  1			1.0		1	0.18016
physician		patient		1		0			  1			  1			1.0		2	0.23860
physician		patient		1		0			  1			  1			1.0		3	0.25902
physician		patient		1		0			  1			  1			1.0		4	0.27378
physician		patient		1		0			  1			  1			1.0		5	0.28593
physician		patient		1		0			  1			  2			1.0		1	0.18910
physician		patient		1		0			  1			  2			1.0		2	0.24709
physician		patient		1		0			  1			  2			1.0		3	0.27020
physician		patient		1		0			  1			  2			1.0		4	0.28675
physician		patient		1		0			  1			  2			1.0		5	0.29994
physician		patient		1		0			  1			  3			1.0		1	0.19320
physician		patient		1		0			  1			  3			1.0		2	0.25455
physician		patient		1		0			  1			  3			1.0		3	0.27765
physician		patient		1		0			  1			  3			1.0		4	0.29450
physician		patient		1		0			  1			  3			1.0		5	0.30859
physician		patient		1		0			  1			  4			1.0		1	0.19559
physician		patient		1		0			  1			  4			1.0		2	0.25768
physician		patient		1		0			  1			  4			1.0		3	0.28168
physician		patient		1		0			  1			  4			1.0		4	0.29905
physician		patient		1		0			  1			  4			1.0		5	0.31328
physician		patient		1		0			  1			  5			1.0		1	0.19708
physician		patient		1		0			  1			  5			1.0		2	0.25999
physician		patient		1		0			  1			  5			1.0		3	0.28362
physician		patient		1		0			  1			  5			1.0		4	0.30188
physician		patient		1		0			  1			  5			1.0		5	0.31634
physician		patient		1		0			  1			 10			1.0		1	0.20013
physician		patient		1		0			  1			 10			1.0		2	0.26558
physician		patient		1		0			  1			 10			1.0		3	0.29025
physician		patient		1		0			  1			 10			1.0		4	0.31038
physician		patient		1		0			  1			 10			1.0		5	0.32461
physician		patient		1		0			  1			 20			1.0		1	0.20200
physician		patient		1		0			  1			 20			1.0		2	0.26953
physician		patient		1		0			  1			 20			1.0		3	0.29621
physician		patient		1		0			  1			 20			1.0		4	0.31537
physician		patient		1		0			  1			 20			1.0		5	0.33050
physician		patient		1		0			  1			 50			1.0		1	0.20915
physician		patient		1		0			  1			 50			1.0		2	0.27631
physician		patient		1		0			  1			 50			1.0		3	0.30300
physician		patient		1		0			  1			 50			1.0		4	0.32260
physician		patient		1		0			  1			 50			1.0		5	0.33758
physician		patient		1		0			  1			100			1.0		1	0.21161
physician		patient		1		0			  1			100			1.0		2	0.28175
physician		patient		1		0			  1			100			1.0		3	0.30777
physician		patient		1		0			  1			100			1.0		4	0.32737
physician		patient		1		0			  1			100			1.0		5	0.34176
physician		patient		1		0			 20			  1			1.0		1	0.17338
physician		patient		1		0			 20			  1			1.0		2	0.23129
physician		patient		1		0			 20			  1			1.0		3	0.25388
physician		patient		1		0			 20			  1			1.0		4	0.26990
physician		patient		1		0			 20			  1			1.0		5	0.28265
physician		patient		1		0			 20			  2			1.0		1	0.16525
physician		patient		1		0			 20			  2			1.0		2	0.22406
physician		patient		1		0			 20			  2			1.0		3	0.25380
physician		patient		1		0			 20			  2			1.0		4	0.27624
physician		patient		1		0			 20			  2			1.0		5	0.29152
physician		patient		1		0			 20			  3			1.0		1	0.15832
physician		patient		1		0			 20			  3			1.0		2	0.21847
physician		patient		1		0			 20			  3			1.0		3	0.25082
physician		patient		1		0			 20			  3			1.0		4	0.27616
physician		patient		1		0			 20			  3			1.0		5	0.29577
physician		patient		1		0			 20			  4			1.0		1	0.15198
physician		patient		1		0			 20			  4			1.0		2	0.21281
physician		patient		1		0			 20			  4			1.0		3	0.24769
physician		patient		1		0			 20			  4			1.0		4	0.27467
physician		patient		1		0			 20			  4			1.0		5	0.29577
physician		patient		1		0			 20			  5			1.0		1	0.14408
physician		patient		1		0			 20			  5			1.0		2	0.20617
physician		patient		1		0			 20			  5			1.0		3	0.24195
physician		patient		1		0			 20			  5			1.0		4	0.26908
physician		patient		1		0			 20			  5			1.0		5	0.29301
physician		patient		1		0			 20			 10			1.0		1	0.13342
physician		patient		1		0			 20			 10			1.0		2	0.18992
physician		patient		1		0			 20			 10			1.0		3	0.22533
physician		patient		1		0			 20			 10			1.0		4	0.25596
physician		patient		1		0			 20			 10			1.0		5	0.28168
physician		patient		1		0			 20			 20			1.0		1	0.12500
physician		patient		1		0			 20			 20			1.0		2	0.17829
physician		patient		1		0			 20			 20			1.0		3	0.21131
physician		patient		1		0			 20			 20			1.0		4	0.23807
physician		patient		1		0			 20			 20			1.0		5	0.26714
physician		patient		1		0			 20			 50			1.0		1	0.12150
physician		patient		1		0			 20			 50			1.0		2	0.17457
physician		patient		1		0			 20			 50			1.0		3	0.21042
physician		patient		1		0			 20			 50			1.0		4	0.23748
physician		patient		1		0			 20			 50			1.0		5	0.26297
physician		patient		1		0			 20			100			1.0		1	0.12329
physician		patient		1		0			 20			100			1.0		2	0.17747
physician		patient		1		0			 20			100			1.0		3	0.21437
physician		patient		1		0			 20			100			1.0		4	0.24352
physician		patient		1		0			 20			100			1.0		5	0.26804
physician		patient		1		0			  2			  1			1.0		1	0.17457
physician		patient		1		0			  2			  1			1.0		2	0.23286
physician		patient		1		0			  2			  1			1.0		3	0.25678
physician		patient		1		0			  2			  1			1.0		4	0.27221
physician		patient		1		0			  2			  1			1.0		5	0.28541
physician		patient		1		0			  2			  2			1.0		1	0.17121
physician		patient		1		0			  2			  2			1.0		2	0.23278
physician		patient		1		0			  2			  2			1.0		3	0.26185
physician		patient		1		0			  2			  2			1.0		4	0.28362
physician		patient		1		0			  2			  2			1.0		5	0.29830
physician		patient		1		0			  2			  3			1.0		1	0.17270
physician		patient		1		0			  2			  3			1.0		2	0.23927
physician		patient		1		0			  2			  3			1.0		3	0.27095
physician		patient		1		0			  2			  3			1.0		4	0.29323
physician		patient		1		0			  2			  3			1.0		5	0.31045
physician		patient		1		0			  2			  4			1.0		1	0.17494
physician		patient		1		0			  2			  4			1.0		2	0.24240
physician		patient		1		0			  2			  4			1.0		3	0.27542
physician		patient		1		0			  2			  4			1.0		4	0.29808
physician		patient		1		0			  2			  4			1.0		5	0.31761
physician		patient		1		0			  2			  5			1.0		1	0.17434
physician		patient		1		0			  2			  5			1.0		2	0.24352
physician		patient		1		0			  2			  5			1.0		3	0.27721
physician		patient		1		0			  2			  5			1.0		4	0.29919
physician		patient		1		0			  2			  5			1.0		5	0.31992
physician		patient		1		0			  2			 10			1.0		1	0.18277
physician		patient		1		0			  2			 10			1.0		2	0.25395
physician		patient		1		0			  2			 10			1.0		3	0.28831
physician		patient		1		0			  2			 10			1.0		4	0.31090
physician		patient		1		0			  2			 10			1.0		5	0.33125
physician		patient		1		0			  2			 20			1.0		1	0.18634
physician		patient		1		0			  2			 20			1.0		2	0.26058
physician		patient		1		0			  2			 20			1.0		3	0.29688
physician		patient		1		0			  2			 20			1.0		4	0.31977
physician		patient		1		0			  2			 20			1.0		5	0.33974
physician		patient		1		0			  2			 50			1.0		1	0.19343
physician		patient		1		0			  2			 50			1.0		2	0.26878
physician		patient		1		0			  2			 50			1.0		3	0.30307
physician		patient		1		0			  2			 50			1.0		4	0.32648
physician		patient		1		0			  2			 50			1.0		5	0.34675
physician		patient		1		0			  2			100			1.0		1	0.19559
physician		patient		1		0			  2			100			1.0		2	0.27549
physician		patient		1		0			  2			100			1.0		3	0.31023
physician		patient		1		0			  2			100			1.0		4	0.33378
physician		patient		1		0			  2			100			1.0		5	0.35264
physician		patient		1		0			  3			  1			1.0		1	0.17390
physician		patient		1		0			  3			  1			1.0		2	0.23189
physician		patient		1		0			  3			  1			1.0		3	0.25559
physician		patient		1		0			  3			  1			1.0		4	0.27139
physician		patient		1		0			  3			  1			1.0		5	0.28429
physician		patient		1		0			  3			  2			1.0		1	0.16696
physician		patient		1		0			  3			  2			1.0		2	0.22742
physician		patient		1		0			  3			  2			1.0		3	0.25775
physician		patient		1		0			  3			  2			1.0		4	0.28004
physician		patient		1		0			  3			  2			1.0		5	0.29517
physician		patient		1		0			  3			  3			1.0		1	0.16190
physician		patient		1		0			  3			  3			1.0		2	0.22473
physician		patient		1		0			  3			  3			1.0		3	0.25850
physician		patient		1		0			  3			  3			1.0		4	0.28309
physician		patient		1		0			  3			  3			1.0		5	0.30180
physician		patient		1		0			  3			  4			1.0		1	0.16301
physician		patient		1		0			  3			  4			1.0		2	0.22801
physician		patient		1		0			  3			  4			1.0		3	0.26304
physician		patient		1		0			  3			  4			1.0		4	0.28906
physician		patient		1		0			  3			  4			1.0		5	0.30829
physician		patient		1		0			  3			  5			1.0		1	0.16048
physician		patient		1		0			  3			  5			1.0		2	0.22719
physician		patient		1		0			  3			  5			1.0		3	0.26260
physician		patient		1		0			  3			  5			1.0		4	0.28816
physician		patient		1		0			  3			  5			1.0		5	0.30963
physician		patient		1		0			  3			 10			1.0		1	0.16778
physician		patient		1		0			  3			 10			1.0		2	0.23427
physician		patient		1		0			  3			 10			1.0		3	0.27169
physician		patient		1		0			  3			 10			1.0		4	0.29763
physician		patient		1		0			  3			 10			1.0		5	0.32178
physician		patient		1		0			  3			 20			1.0		1	0.17360
physician		patient		1		0			  3			 20			1.0		2	0.24597
physician		patient		1		0			  3			 20			1.0		3	0.28227
physician		patient		1		0			  3			 20			1.0		4	0.30948
physician		patient		1		0			  3			 20			1.0		5	0.33274
physician		patient		1		0			  3			 50			1.0		1	0.18284
physician		patient		1		0			  3			 50			1.0		2	0.25812
physician		patient		1		0			  3			 50			1.0		3	0.29405
physician		patient		1		0			  3			 50			1.0		4	0.31910
physician		patient		1		0			  3			 50			1.0		5	0.34332
physician		patient		1		0			  3			100			1.0		1	0.18664
physician		patient		1		0			  3			100			1.0		2	0.26394
physician		patient		1		0			  3			100			1.0		3	0.30143
physician		patient		1		0			  3			100			1.0		4	0.32625
physician		patient		1		0			  3			100			1.0		5	0.35070
physician		patient		1		0			  4			  1			1.0		1	0.17360
physician		patient		1		0			  4			  1			1.0		2	0.23159
physician		patient		1		0			  4			  1			1.0		3	0.25492
physician		patient		1		0			  4			  1			1.0		4	0.27072
physician		patient		1		0			  4			  1			1.0		5	0.28347
physician		patient		1		0			  4			  2			1.0		1	0.16585
physician		patient		1		0			  4			  2			1.0		2	0.22540
physician		patient		1		0			  4			  2			1.0		3	0.25589
physician		patient		1		0			  4			  2			1.0		4	0.27818
physician		patient		1		0			  4			  2			1.0		5	0.29346
physician		patient		1		0			  4			  3			1.0		1	0.15981
physician		patient		1		0			  4			  3			1.0		2	0.22100
physician		patient		1		0			  4			  3			1.0		3	0.25447
physician		patient		1		0			  4			  3			1.0		4	0.28011
physician		patient		1		0			  4			  3			1.0		5	0.29934
physician		patient		1		0			  4			  4			1.0		1	0.15467
physician		patient		1		0			  4			  4			1.0		2	0.21795
physician		patient		1		0			  4			  4			1.0		3	0.25395
physician		patient		1		0			  4			  4			1.0		4	0.28101
physician		patient		1		0			  4			  4			1.0		5	0.30180
physician		patient		1		0			  4			  5			1.0		1	0.15221
physician		patient		1		0			  4			  5			1.0		2	0.21609
physician		patient		1		0			  4			  5			1.0		3	0.25313
physician		patient		1		0			  4			  5			1.0		4	0.28041
physician		patient		1		0			  4			  5			1.0		5	0.30419
physician		patient		1		0			  4			 10			1.0		1	0.15787
physician		patient		1		0			  4			 10			1.0		2	0.22346
physician		patient		1		0			  4			 10			1.0		3	0.26386
physician		patient		1		0			  4			 10			1.0		4	0.28980
physician		patient		1		0			  4			 10			1.0		5	0.31373
physician		patient		1		0			  4			 20			1.0		1	0.16488
physician		patient		1		0			  4			 20			1.0		2	0.23487
physician		patient		1		0			  4			 20			1.0		3	0.27273
physician		patient		1		0			  4			 20			1.0		4	0.29942
physician		patient		1		0			  4			 20			1.0		5	0.32424
physician		patient		1		0			  4			 50			1.0		1	0.17181
physician		patient		1		0			  4			 50			1.0		2	0.24568
physician		patient		1		0			  4			 50			1.0		3	0.28615
physician		patient		1		0			  4			 50			1.0		4	0.31306
physician		patient		1		0			  4			 50			1.0		5	0.33572
physician		patient		1		0			  4			100			1.0		1	0.17897
physician		patient		1		0			  4			100			1.0		2	0.25268
physician		patient		1		0			  4			100			1.0		3	0.29301
physician		patient		1		0			  4			100			1.0		4	0.32111
physician		patient		1		0			  4			100			1.0		5	0.34384
physician		patient		1		0			 50			  1			1.0		1	0.17338
physician		patient		1		0			 50			  1			1.0		2	0.23129
physician		patient		1		0			 50			  1			1.0		3	0.25388
physician		patient		1		0			 50			  1			1.0		4	0.26990
physician		patient		1		0			 50			  1			1.0		5	0.28265
physician		patient		1		0			 50			  2			1.0		1	0.16525
physician		patient		1		0			 50			  2			1.0		2	0.22406
physician		patient		1		0			 50			  2			1.0		3	0.25380
physician		patient		1		0			 50			  2			1.0		4	0.27624
physician		patient		1		0			 50			  2			1.0		5	0.29152
physician		patient		1		0			 50			  3			1.0		1	0.15832
physician		patient		1		0			 50			  3			1.0		2	0.21847
physician		patient		1		0			 50			  3			1.0		3	0.25082
physician		patient		1		0			 50			  3			1.0		4	0.27616
physician		patient		1		0			 50			  3			1.0		5	0.29577
physician		patient		1		0			 50			  4			1.0		1	0.15198
physician		patient		1		0			 50			  4			1.0		2	0.21281
physician		patient		1		0			 50			  4			1.0		3	0.24769
physician		patient		1		0			 50			  4			1.0		4	0.27467
physician		patient		1		0			 50			  4			1.0		5	0.29577
physician		patient		1		0			 50			  5			1.0		1	0.14408
physician		patient		1		0			 50			  5			1.0		2	0.20617
physician		patient		1		0			 50			  5			1.0		3	0.24195
physician		patient		1		0			 50			  5			1.0		4	0.26908
physician		patient		1		0			 50			  5			1.0		5	0.29301
physician		patient		1		0			 50			 10			1.0		1	0.13342
physician		patient		1		0			 50			 10			1.0		2	0.18992
physician		patient		1		0			 50			 10			1.0		3	0.22533
physician		patient		1		0			 50			 10			1.0		4	0.25596
physician		patient		1		0			 50			 10			1.0		5	0.28160
physician		patient		1		0			 50			 20			1.0		1	0.12493
physician		patient		1		0			 50			 20			1.0		2	0.17785
physician		patient		1		0			 50			 20			1.0		3	0.21079
physician		patient		1		0			 50			 20			1.0		4	0.23629
physician		patient		1		0			 50			 20			1.0		5	0.26558
physician		patient		1		0			 50			 50			1.0		1	0.11434
physician		patient		1		0			 50			 50			1.0		2	0.16279
physician		patient		1		0			 50			 50			1.0		3	0.19447
physician		patient		1		0			 50			 50			1.0		4	0.21832
physician		patient		1		0			 50			 50			1.0		5	0.24016
physician		patient		1		0			 50			100			1.0		1	0.10845
physician		patient		1		0			 50			100			1.0		2	0.15221
physician		patient		1		0			 50			100			1.0		3	0.18403
physician		patient		1		0			 50			100			1.0		4	0.20826
physician		patient		1		0			 50			100			1.0		5	0.23069
physician		patient		1		0			  5			  1			1.0		1	0.17352
physician		patient		1		0			  5			  1			1.0		2	0.23144
physician		patient		1		0			  5			  1			1.0		3	0.25440
physician		patient		1		0			  5			  1			1.0		4	0.27035
physician		patient		1		0			  5			  1			1.0		5	0.28287
physician		patient		1		0			  5			  2			1.0		1	0.16540
physician		patient		1		0			  5			  2			1.0		2	0.22451
physician		patient		1		0			  5			  2			1.0		3	0.25499
physician		patient		1		0			  5			  2			1.0		4	0.27736
physician		patient		1		0			  5			  2			1.0		5	0.29271
physician		patient		1		0			  5			  3			1.0		1	0.15884
physician		patient		1		0			  5			  3			1.0		2	0.21951
physician		patient		1		0			  5			  3			1.0		3	0.25283
physician		patient		1		0			  5			  3			1.0		4	0.27825
physician		patient		1		0			  5			  3			1.0		5	0.29770
physician		patient		1		0			  5			  4			1.0		1	0.15332
physician		patient		1		0			  5			  4			1.0		2	0.21519
physician		patient		1		0			  5			  4			1.0		3	0.25112
physician		patient		1		0			  5			  4			1.0		4	0.27847
physician		patient		1		0			  5			  4			1.0		5	0.29957
physician		patient		1		0			  5			  5			1.0		1	0.14587
physician		patient		1		0			  5			  5			1.0		2	0.21005
physician		patient		1		0			  5			  5			1.0		3	0.24665
physician		patient		1		0			  5			  5			1.0		4	0.27378
physician		patient		1		0			  5			  5			1.0		5	0.29770
physician		patient		1		0			  5			 10			1.0		1	0.14997
physician		patient		1		0			  5			 10			1.0		2	0.21333
physician		patient		1		0			  5			 10			1.0		3	0.25395
physician		patient		1		0			  5			 10			1.0		4	0.28116
physician		patient		1		0			  5			 10			1.0		5	0.30568
physician		patient		1		0			  5			 20			1.0		1	0.15571
physician		patient		1		0			  5			 20			1.0		2	0.22510
physician		patient		1		0			  5			 20			1.0		3	0.26334
physician		patient		1		0			  5			 20			1.0		4	0.29204
physician		patient		1		0			  5			 20			1.0		5	0.31708
physician		patient		1		0			  5			 50			1.0		1	0.16391
physician		patient		1		0			  5			 50			1.0		2	0.23487
physician		patient		1		0			  5			 50			1.0		3	0.27877
physician		patient		1		0			  5			 50			1.0		4	0.30717
physician		patient		1		0			  5			 50			1.0		5	0.33072
physician		patient		1		0			  5			100			1.0		1	0.16689
physician		patient		1		0			  5			100			1.0		2	0.24158
physician		patient		1		0			  5			100			1.0		3	0.28332
physician		patient		1		0			  5			100			1.0		4	0.31269
physician		patient		1		0			  5			100			1.0		5	0.33751
patient		physician		1		1			100			  1			1.0		1	0.06515
patient		physician		1		1			100			  1			1.0		2	0.10480
patient		physician		1		1			100			  1			1.0		3	0.13409
patient		physician		1		1			100			  1			1.0		4	0.15854
patient		physician		1		1			100			  1			1.0		5	0.17419
patient		physician		1		1			100			  2			1.0		1	0.06336
patient		physician		1		1			100			  2			1.0		2	0.10383
patient		physician		1		1			100			  2			1.0		3	0.13320
patient		physician		1		1			100			  2			1.0		4	0.15787
patient		physician		1		1			100			  2			1.0		5	0.17457
patient		physician		1		1			100			  3			1.0		1	0.06000
patient		physician		1		1			100			  3			1.0		2	0.09757
patient		physician		1		1			100			  3			1.0		3	0.12657
patient		physician		1		1			100			  3			1.0		4	0.14922
patient		physician		1		1			100			  3			1.0		5	0.16898
patient		physician		1		1			100			  4			1.0		1	0.05777
patient		physician		1		1			100			  4			1.0		2	0.09481
patient		physician		1		1			100			  4			1.0		3	0.12522
patient		physician		1		1			100			  4			1.0		4	0.14818
patient		physician		1		1			100			  4			1.0		5	0.17062
patient		physician		1		1			100			  5			1.0		1	0.05270
patient		physician		1		1			100			  5			1.0		2	0.08877
patient		physician		1		1			100			  5			1.0		3	0.11859
patient		physician		1		1			100			  5			1.0		4	0.14117
patient		physician		1		1			100			  5			1.0		5	0.16108
patient		physician		1		1			100			 10			1.0		1	0.04465
patient		physician		1		1			100			 10			1.0		2	0.08154
patient		physician		1		1			100			 10			1.0		3	0.10659
patient		physician		1		1			100			 10			1.0		4	0.12992
patient		physician		1		1			100			 10			1.0		5	0.15012
patient		physician		1		1			100			 20			1.0		1	0.03965
patient		physician		1		1			100			 20			1.0		2	0.07089
patient		physician		1		1			100			 20			1.0		3	0.09817
patient		physician		1		1			100			 20			1.0		4	0.12090
patient		physician		1		1			100			 20			1.0		5	0.14207
patient		physician		1		1			100			 50			1.0		1	0.03816
patient		physician		1		1			100			 50			1.0		2	0.07260
patient		physician		1		1			100			 50			1.0		3	0.09682
patient		physician		1		1			100			 50			1.0		4	0.11844
patient		physician		1		1			100			 50			1.0		5	0.13573
patient		physician		1		1			100			100			1.0		1	0.03936
patient		physician		1		1			100			100			1.0		2	0.07744
patient		physician		1		1			100			100			1.0		3	0.10405
patient		physician		1		1			100			100			1.0		4	0.12411
patient		physician		1		1			100			100			1.0		5	0.14572
patient		physician		1		1			 10			  1			1.0		1	0.11501
patient		physician		1		1			 10			  1			1.0		2	0.15936
patient		physician		1		1			 10			  1			1.0		3	0.19194
patient		physician		1		1			 10			  1			1.0		4	0.21661
patient		physician		1		1			 10			  1			1.0		5	0.23502
patient		physician		1		1			 10			  2			1.0		1	0.11546
patient		physician		1		1			 10			  2			1.0		2	0.16257
patient		physician		1		1			 10			  2			1.0		3	0.19864
patient		physician		1		1			 10			  2			1.0		4	0.22466
patient		physician		1		1			 10			  2			1.0		5	0.24389
patient		physician		1		1			 10			  3			1.0		1	0.11255
patient		physician		1		1			 10			  3			1.0		2	0.16249
patient		physician		1		1			 10			  3			1.0		3	0.19984
patient		physician		1		1			 10			  3			1.0		4	0.22660
patient		physician		1		1			 10			  3			1.0		5	0.24776
patient		physician		1		1			 10			  4			1.0		1	0.11427
patient		physician		1		1			 10			  4			1.0		2	0.16547
patient		physician		1		1			 10			  4			1.0		3	0.20625
patient		physician		1		1			 10			  4			1.0		4	0.23524
patient		physician		1		1			 10			  4			1.0		5	0.25708
patient		physician		1		1			 10			  5			1.0		1	0.11456
patient		physician		1		1			 10			  5			1.0		2	0.16913
patient		physician		1		1			 10			  5			1.0		3	0.20930
patient		physician		1		1			 10			  5			1.0		4	0.23919
patient		physician		1		1			 10			  5			1.0		5	0.26021
patient		physician		1		1			 10			 10			1.0		1	0.12828
patient		physician		1		1			 10			 10			1.0		2	0.18143
patient		physician		1		1			 10			 10			1.0		3	0.22033
patient		physician		1		1			 10			 10			1.0		4	0.24978
patient		physician		1		1			 10			 10			1.0		5	0.27139
patient		physician		1		1			 10			 20			1.0		1	0.13499
patient		physician		1		1			 10			 20			1.0		2	0.19097
patient		physician		1		1			 10			 20			1.0		3	0.22913
patient		physician		1		1			 10			 20			1.0		4	0.26230
patient		physician		1		1			 10			 20			1.0		5	0.28436
patient		physician		1		1			 10			 50			1.0		1	0.14475
patient		physician		1		1			 10			 50			1.0		2	0.19708
patient		physician		1		1			 10			 50			1.0		3	0.23822
patient		physician		1		1			 10			 50			1.0		4	0.26781
patient		physician		1		1			 10			 50			1.0		5	0.28787
patient		physician		1		1			 10			100			1.0		1	0.15049
patient		physician		1		1			 10			100			1.0		2	0.20565
patient		physician		1		1			 10			100			1.0		3	0.24441
patient		physician		1		1			 10			100			1.0		4	0.27326
patient		physician		1		1			 10			100			1.0		5	0.29331
patient		physician		1		1			  1			  1			1.0		1	0.12679
patient		physician		1		1			  1			  1			1.0		2	0.15042
patient		physician		1		1			  1			  1			1.0		3	0.15921
patient		physician		1		1			  1			  1			1.0		4	0.16495
patient		physician		1		1			  1			  1			1.0		5	0.16756
patient		physician		1		1			  1			  2			1.0		1	0.13827
patient		physician		1		1			  1			  2			1.0		2	0.16137
patient		physician		1		1			  1			  2			1.0		3	0.17024
patient		physician		1		1			  1			  2			1.0		4	0.17613
patient		physician		1		1			  1			  2			1.0		5	0.17829
patient		physician		1		1			  1			  3			1.0		1	0.14386
patient		physician		1		1			  1			  3			1.0		2	0.16637
patient		physician		1		1			  1			  3			1.0		3	0.17472
patient		physician		1		1			  1			  3			1.0		4	0.18053
patient		physician		1		1			  1			  3			1.0		5	0.18269
patient		physician		1		1			  1			  4			1.0		1	0.14781
patient		physician		1		1			  1			  4			1.0		2	0.17114
patient		physician		1		1			  1			  4			1.0		3	0.17919
patient		physician		1		1			  1			  4			1.0		4	0.18508
patient		physician		1		1			  1			  4			1.0		5	0.18716
patient		physician		1		1			  1			  5			1.0		1	0.15086
patient		physician		1		1			  1			  5			1.0		2	0.17442
patient		physician		1		1			  1			  5			1.0		3	0.18232
patient		physician		1		1			  1			  5			1.0		4	0.18791
patient		physician		1		1			  1			  5			1.0		5	0.19007
patient		physician		1		1			  1			 10			1.0		1	0.16026
patient		physician		1		1			  1			 10			1.0		2	0.18269
patient		physician		1		1			  1			 10			1.0		3	0.19030
patient		physician		1		1			  1			 10			1.0		4	0.19529
patient		physician		1		1			  1			 10			1.0		5	0.19738
patient		physician		1		1			  1			 20			1.0		1	0.16726
patient		physician		1		1			  1			 20			1.0		2	0.19104
patient		physician		1		1			  1			 20			1.0		3	0.19872
patient		physician		1		1			  1			 20			1.0		4	0.20371
patient		physician		1		1			  1			 20			1.0		5	0.20587
patient		physician		1		1			  1			 50			1.0		1	0.17561
patient		physician		1		1			  1			 50			1.0		2	0.19805
patient		physician		1		1			  1			 50			1.0		3	0.20550
patient		physician		1		1			  1			 50			1.0		4	0.21035
patient		physician		1		1			  1			 50			1.0		5	0.21258
patient		physician		1		1			  1			100			1.0		1	0.17688
patient		physician		1		1			  1			100			1.0		2	0.19954
patient		physician		1		1			  1			100			1.0		3	0.20707
patient		physician		1		1			  1			100			1.0		4	0.21184
patient		physician		1		1			  1			100			1.0		5	0.21407
patient		physician		1		1			 20			  1			1.0		1	0.09668
patient		physician		1		1			 20			  1			1.0		2	0.14237
patient		physician		1		1			 20			  1			1.0		3	0.17807
patient		physician		1		1			 20			  1			1.0		4	0.20677
patient		physician		1		1			 20			  1			1.0		5	0.22540
patient		physician		1		1			 20			  2			1.0		1	0.10048
patient		physician		1		1			 20			  2			1.0		2	0.14885
patient		physician		1		1			 20			  2			1.0		3	0.18321
patient		physician		1		1			 20			  2			1.0		4	0.21079
patient		physician		1		1			 20			  2			1.0		5	0.23002
patient		physician		1		1			 20			  3			1.0		1	0.09779
patient		physician		1		1			 20			  3			1.0		2	0.14475
patient		physician		1		1			 20			  3			1.0		3	0.18232
patient		physician		1		1			 20			  3			1.0		4	0.20997
patient		physician		1		1			 20			  3			1.0		5	0.23375
patient		physician		1		1			 20			  4			1.0		1	0.09593
patient		physician		1		1			 20			  4			1.0		2	0.14475
patient		physician		1		1			 20			  4			1.0		3	0.18590
patient		physician		1		1			 20			  4			1.0		4	0.21415
patient		physician		1		1			 20			  4			1.0		5	0.23770
patient		physician		1		1			 20			  5			1.0		1	0.09265
patient		physician		1		1			 20			  5			1.0		2	0.14132
patient		physician		1		1			 20			  5			1.0		3	0.18746
patient		physician		1		1			 20			  5			1.0		4	0.21758
patient		physician		1		1			 20			  5			1.0		5	0.24068
patient		physician		1		1			 20			 10			1.0		1	0.09548
patient		physician		1		1			 20			 10			1.0		2	0.14550
patient		physician		1		1			 20			 10			1.0		3	0.18866
patient		physician		1		1			 20			 10			1.0		4	0.21936
patient		physician		1		1			 20			 10			1.0		5	0.24657
patient		physician		1		1			 20			 20			1.0		1	0.10517
patient		physician		1		1			 20			 20			1.0		2	0.15578
patient		physician		1		1			 20			 20			1.0		3	0.19477
patient		physician		1		1			 20			 20			1.0		4	0.22794
patient		physician		1		1			 20			 20			1.0		5	0.25514
patient		physician		1		1			 20			 50			1.0		1	0.11658
patient		physician		1		1			 20			 50			1.0		2	0.16793
patient		physician		1		1			 20			 50			1.0		3	0.20751
patient		physician		1		1			 20			 50			1.0		4	0.23979
patient		physician		1		1			 20			 50			1.0		5	0.26178
patient		physician		1		1			 20			100			1.0		1	0.12455
patient		physician		1		1			 20			100			1.0		2	0.17427
patient		physician		1		1			 20			100			1.0		3	0.21161
patient		physician		1		1			 20			100			1.0		4	0.24188
patient		physician		1		1			 20			100			1.0		5	0.26863
patient		physician		1		1			  2			  1			1.0		1	0.13819
patient		physician		1		1			  2			  1			1.0		2	0.17882
patient		physician		1		1			  2			  1			1.0		3	0.19887
patient		physician		1		1			  2			  1			1.0		4	0.21109
patient		physician		1		1			  2			  1			1.0		5	0.21787
patient		physician		1		1			  2			  2			1.0		1	0.14930
patient		physician		1		1			  2			  2			1.0		2	0.19074
patient		physician		1		1			  2			  2			1.0		3	0.21251
patient		physician		1		1			  2			  2			1.0		4	0.22488
patient		physician		1		1			  2			  2			1.0		5	0.23137
patient		physician		1		1			  2			  3			1.0		1	0.15727
patient		physician		1		1			  2			  3			1.0		2	0.19782
patient		physician		1		1			  2			  3			1.0		3	0.21825
patient		physician		1		1			  2			  3			1.0		4	0.22973
patient		physician		1		1			  2			  3			1.0		5	0.23696
patient		physician		1		1			  2			  4			1.0		1	0.16354
patient		physician		1		1			  2			  4			1.0		2	0.20483
patient		physician		1		1			  2			  4			1.0		3	0.22518
patient		physician		1		1			  2			  4			1.0		4	0.23643
patient		physician		1		1			  2			  4			1.0		5	0.24322
patient		physician		1		1			  2			  5			1.0		1	0.16525
patient		physician		1		1			  2			  5			1.0		2	0.20766
patient		physician		1		1			  2			  5			1.0		3	0.22816
patient		physician		1		1			  2			  5			1.0		4	0.23904
patient		physician		1		1			  2			  5			1.0		5	0.24605
patient		physician		1		1			  2			 10			1.0		1	0.17434
patient		physician		1		1			  2			 10			1.0		2	0.21720
patient		physician		1		1			  2			 10			1.0		3	0.23852
patient		physician		1		1			  2			 10			1.0		4	0.24978
patient		physician		1		1			  2			 10			1.0		5	0.25566
patient		physician		1		1			  2			 20			1.0		1	0.18269
patient		physician		1		1			  2			 20			1.0		2	0.22600
patient		physician		1		1			  2			 20			1.0		3	0.24888
patient		physician		1		1			  2			 20			1.0		4	0.25887
patient		physician		1		1			  2			 20			1.0		5	0.26580
patient		physician		1		1			  2			 50			1.0		1	0.18873
patient		physician		1		1			  2			 50			1.0		2	0.23032
patient		physician		1		1			  2			 50			1.0		3	0.25201
patient		physician		1		1			  2			 50			1.0		4	0.26193
patient		physician		1		1			  2			 50			1.0		5	0.26781
patient		physician		1		1			  2			100			1.0		1	0.19283
patient		physician		1		1			  2			100			1.0		2	0.23308
patient		physician		1		1			  2			100			1.0		3	0.25328
patient		physician		1		1			  2			100			1.0		4	0.26282
patient		physician		1		1			  2			100			1.0		5	0.26893
patient		physician		1		1			  3			  1			1.0		1	0.13506
patient		physician		1		1			  3			  1			1.0		2	0.18113
patient		physician		1		1			  3			  1			1.0		3	0.20863
patient		physician		1		1			  3			  1			1.0		4	0.22436
patient		physician		1		1			  3			  1			1.0		5	0.23427
patient		physician		1		1			  3			  2			1.0		1	0.14334
patient		physician		1		1			  3			  2			1.0		2	0.19104
patient		physician		1		1			  3			  2			1.0		3	0.22033
patient		physician		1		1			  3			  2			1.0		4	0.23673
patient		physician		1		1			  3			  2			1.0		5	0.24605
patient		physician		1		1			  3			  3			1.0		1	0.14736
patient		physician		1		1			  3			  3			1.0		2	0.19730
patient		physician		1		1			  3			  3			1.0		3	0.22585
patient		physician		1		1			  3			  3			1.0		4	0.24225
patient		physician		1		1			  3			  3			1.0		5	0.25157
patient		physician		1		1			  3			  4			1.0		1	0.15564
patient		physician		1		1			  3			  4			1.0		2	0.20326
patient		physician		1		1			  3			  4			1.0		3	0.23248
patient		physician		1		1			  3			  4			1.0		4	0.24873
patient		physician		1		1			  3			  4			1.0		5	0.25775
patient		physician		1		1			  3			  5			1.0		1	0.15713
patient		physician		1		1			  3			  5			1.0		2	0.20617
patient		physician		1		1			  3			  5			1.0		3	0.23472
patient		physician		1		1			  3			  5			1.0		4	0.25149
patient		physician		1		1			  3			  5			1.0		5	0.26051
patient		physician		1		1			  3			 10			1.0		1	0.16592
patient		physician		1		1			  3			 10			1.0		2	0.21594
patient		physician		1		1			  3			 10			1.0		3	0.24478
patient		physician		1		1			  3			 10			1.0		4	0.26222
patient		physician		1		1			  3			 10			1.0		5	0.27057
patient		physician		1		1			  3			 20			1.0		1	0.17449
patient		physician		1		1			  3			 20			1.0		2	0.22563
patient		physician		1		1			  3			 20			1.0		3	0.25499
patient		physician		1		1			  3			 20			1.0		4	0.27124
patient		physician		1		1			  3			 20			1.0		5	0.27922
patient		physician		1		1			  3			 50			1.0		1	0.18299
patient		physician		1		1			  3			 50			1.0		2	0.23159
patient		physician		1		1			  3			 50			1.0		3	0.25947
patient		physician		1		1			  3			 50			1.0		4	0.27430
patient		physician		1		1			  3			 50			1.0		5	0.28369
patient		physician		1		1			  3			100			1.0		1	0.18545
patient		physician		1		1			  3			100			1.0		2	0.23368
patient		physician		1		1			  3			100			1.0		3	0.26185
patient		physician		1		1			  3			100			1.0		4	0.27445
patient		physician		1		1			  3			100			1.0		5	0.28354
patient		physician		1		1			  4			  1			1.0		1	0.13081
patient		physician		1		1			  4			  1			1.0		2	0.17941
patient		physician		1		1			  4			  1			1.0		3	0.20856
patient		physician		1		1			  4			  1			1.0		4	0.22697
patient		physician		1		1			  4			  1			1.0		5	0.23874
patient		physician		1		1			  4			  2			1.0		1	0.13588
patient		physician		1		1			  4			  2			1.0		2	0.18582
patient		physician		1		1			  4			  2			1.0		3	0.22004
patient		physician		1		1			  4			  2			1.0		4	0.24001
patient		physician		1		1			  4			  2			1.0		5	0.24993
patient		physician		1		1			  4			  3			1.0		1	0.13983
patient		physician		1		1			  4			  3			1.0		2	0.19201
patient		physician		1		1			  4			  3			1.0		3	0.22645
patient		physician		1		1			  4			  3			1.0		4	0.24553
patient		physician		1		1			  4			  3			1.0		5	0.25701
patient		physician		1		1			  4			  4			1.0		1	0.14520
patient		physician		1		1			  4			  4			1.0		2	0.19678
patient		physician		1		1			  4			  4			1.0		3	0.23174
patient		physician		1		1			  4			  4			1.0		4	0.25283
patient		physician		1		1			  4			  4			1.0		5	0.26357
patient		physician		1		1			  4			  5			1.0		1	0.14997
patient		physician		1		1			  4			  5			1.0		2	0.20118
patient		physician		1		1			  4			  5			1.0		3	0.23666
patient		physician		1		1			  4			  5			1.0		4	0.25745
patient		physician		1		1			  4			  5			1.0		5	0.26841
patient		physician		1		1			  4			 10			1.0		1	0.15757
patient		physician		1		1			  4			 10			1.0		2	0.21146
patient		physician		1		1			  4			 10			1.0		3	0.24456
patient		physician		1		1			  4			 10			1.0		4	0.26647
patient		physician		1		1			  4			 10			1.0		5	0.27832
patient		physician		1		1			  4			 20			1.0		1	0.16458
patient		physician		1		1			  4			 20			1.0		2	0.21847
patient		physician		1		1			  4			 20			1.0		3	0.25544
patient		physician		1		1			  4			 20			1.0		4	0.27490
patient		physician		1		1			  4			 20			1.0		5	0.28794
patient		physician		1		1			  4			 50			1.0		1	0.17449
patient		physician		1		1			  4			 50			1.0		2	0.22689
patient		physician		1		1			  4			 50			1.0		3	0.26148
patient		physician		1		1			  4			 50			1.0		4	0.27907
patient		physician		1		1			  4			 50			1.0		5	0.29003
patient		physician		1		1			  4			100			1.0		1	0.17785
patient		physician		1		1			  4			100			1.0		2	0.23107
patient		physician		1		1			  4			100			1.0		3	0.26401
patient		physician		1		1			  4			100			1.0		4	0.28086
patient		physician		1		1			  4			100			1.0		5	0.29159
patient		physician		1		1			 50			  1			1.0		1	0.07834
patient		physician		1		1			 50			  1			1.0		2	0.11658
patient		physician		1		1			 50			  1			1.0		3	0.15206
patient		physician		1		1			 50			  1			1.0		4	0.17680
patient		physician		1		1			 50			  1			1.0		5	0.19402
patient		physician		1		1			 50			  2			1.0		1	0.08050
patient		physician		1		1			 50			  2			1.0		2	0.11822
patient		physician		1		1			 50			  2			1.0		3	0.15549
patient		physician		1		1			 50			  2			1.0		4	0.18023
patient		physician		1		1			 50			  2			1.0		5	0.19999
patient		physician		1		1			 50			  3			1.0		1	0.07856
patient		physician		1		1			 50			  3			1.0		2	0.11568
patient		physician		1		1			 50			  3			1.0		3	0.14788
patient		physician		1		1			 50			  3			1.0		4	0.17755
patient		physician		1		1			 50			  3			1.0		5	0.20095
patient		physician		1		1			 50			  4			1.0		1	0.07685
patient		physician		1		1			 50			  4			1.0		2	0.11456
patient		physician		1		1			 50			  4			1.0		3	0.14967
patient		physician		1		1			 50			  4			1.0		4	0.18202
patient		physician		1		1			 50			  4			1.0		5	0.20684
patient		physician		1		1			 50			  5			1.0		1	0.07260
patient		physician		1		1			 50			  5			1.0		2	0.10994
patient		physician		1		1			 50			  5			1.0		3	0.14438
patient		physician		1		1			 50			  5			1.0		4	0.17770
patient		physician		1		1			 50			  5			1.0		5	0.20095
patient		physician		1		1			 50			 10			1.0		1	0.06768
patient		physician		1		1			 50			 10			1.0		2	0.10599
patient		physician		1		1			 50			 10			1.0		3	0.13894
patient		physician		1		1			 50			 10			1.0		4	0.17300
patient		physician		1		1			 50			 10			1.0		5	0.19521
patient		physician		1		1			 50			 20			1.0		1	0.06783
patient		physician		1		1			 50			 20			1.0		2	0.10331
patient		physician		1		1			 50			 20			1.0		3	0.13558
patient		physician		1		1			 50			 20			1.0		4	0.16920
patient		physician		1		1			 50			 20			1.0		5	0.19380
patient		physician		1		1			 50			 50			1.0		1	0.07379
patient		physician		1		1			 50			 50			1.0		2	0.11330
patient		physician		1		1			 50			 50			1.0		3	0.14595
patient		physician		1		1			 50			 50			1.0		4	0.18105
patient		physician		1		1			 50			 50			1.0		5	0.20461
patient		physician		1		1			 50			100			1.0		1	0.08005
patient		physician		1		1			 50			100			1.0		2	0.12150
patient		physician		1		1			 50			100			1.0		3	0.15459
patient		physician		1		1			 50			100			1.0		4	0.18873
patient		physician		1		1			 50			100			1.0		5	0.21415
patient		physician		1		1			  5			  1			1.0		1	0.12418
patient		physician		1		1			  5			  1			1.0		2	0.17516
patient		physician		1		1			  5			  1			1.0		3	0.20610
patient		physician		1		1			  5			  1			1.0		4	0.22697
patient		physician		1		1			  5			  1			1.0		5	0.24016
patient		physician		1		1			  5			  2			1.0		1	0.12932
patient		physician		1		1			  5			  2			1.0		2	0.18150
patient		physician		1		1			  5			  2			1.0		3	0.21623
patient		physician		1		1			  5			  2			1.0		4	0.23979
patient		physician		1		1			  5			  2			1.0		5	0.25216
patient		physician		1		1			  5			  3			1.0		1	0.13096
patient		physician		1		1			  5			  3			1.0		2	0.18612
patient		physician		1		1			  5			  3			1.0		3	0.22227
patient		physician		1		1			  5			  3			1.0		4	0.24597
patient		physician		1		1			  5			  3			1.0		5	0.25991
patient		physician		1		1			  5			  4			1.0		1	0.13715
patient		physician		1		1			  5			  4			1.0		2	0.18933
patient		physician		1		1			  5			  4			1.0		3	0.22645
patient		physician		1		1			  5			  4			1.0		4	0.25261
patient		physician		1		1			  5			  4			1.0		5	0.26625
patient		physician		1		1			  5			  5			1.0		1	0.14132
patient		physician		1		1			  5			  5			1.0		2	0.19275
patient		physician		1		1			  5			  5			1.0		3	0.23032
patient		physician		1		1			  5			  5			1.0		4	0.25611
patient		physician		1		1			  5			  5			1.0		5	0.27072
patient		physician		1		1			  5			 10			1.0		1	0.15079
patient		physician		1		1			  5			 10			1.0		2	0.20505
patient		physician		1		1			  5			 10			1.0		3	0.24083
patient		physician		1		1			  5			 10			1.0		4	0.26521
patient		physician		1		1			  5			 10			1.0		5	0.27959
patient		physician		1		1			  5			 20			1.0		1	0.15847
patient		physician		1		1			  5			 20			1.0		2	0.21206
patient		physician		1		1			  5			 20			1.0		3	0.25075
patient		physician		1		1			  5			 20			1.0		4	0.27400
patient		physician		1		1			  5			 20			1.0		5	0.29025
patient		physician		1		1			  5			 50			1.0		1	0.16741
patient		physician		1		1			  5			 50			1.0		2	0.22004
patient		physician		1		1			  5			 50			1.0		3	0.25380
patient		physician		1		1			  5			 50			1.0		4	0.27646
patient		physician		1		1			  5			 50			1.0		5	0.29055
patient		physician		1		1			  5			100			1.0		1	0.17077
patient		physician		1		1			  5			100			1.0		2	0.22607
patient		physician		1		1			  5			100			1.0		3	0.25999
patient		physician		1		1			  5			100			1.0		4	0.28026
patient		physician		1		1			  5			100			1.0		5	0.29375
physician		patient		1		1			100			  1			1.0		1	0.17993
physician		patient		1		1			100			  1			1.0		2	0.25007
physician		patient		1		1			100			  1			1.0		3	0.28220
physician		patient		1		1			100			  1			1.0		4	0.30486
physician		patient		1		1			100			  1			1.0		5	0.32349
physician		patient		1		1			100			  2			1.0		1	0.16995
physician		patient		1		1			100			  2			1.0		2	0.23815
physician		patient		1		1			100			  2			1.0		3	0.27460
physician		patient		1		1			100			  2			1.0		4	0.30061
physician		patient		1		1			100			  2			1.0		5	0.32126
physician		patient		1		1			100			  3			1.0		1	0.16137
physician		patient		1		1			100			  3			1.0		2	0.22861
physician		patient		1		1			100			  3			1.0		3	0.26752
physician		patient		1		1			100			  3			1.0		4	0.29442
physician		patient		1		1			100			  3			1.0		5	0.31783
physician		patient		1		1			100			  4			1.0		1	0.15608
physician		patient		1		1			100			  4			1.0		2	0.22168
physician		patient		1		1			100			  4			1.0		3	0.26103
physician		patient		1		1			100			  4			1.0		4	0.28921
physician		patient		1		1			100			  4			1.0		5	0.31328
physician		patient		1		1			100			  5			1.0		1	0.14908
physician		patient		1		1			100			  5			1.0		2	0.21445
physician		patient		1		1			100			  5			1.0		3	0.25455
physician		patient		1		1			100			  5			1.0		4	0.28198
physician		patient		1		1			100			  5			1.0		5	0.30732
physician		patient		1		1			100			 10			1.0		1	0.13722
physician		patient		1		1			100			 10			1.0		2	0.19693
physician		patient		1		1			100			 10			1.0		3	0.23397
physician		patient		1		1			100			 10			1.0		4	0.26431
physician		patient		1		1			100			 10			1.0		5	0.29040
physician		patient		1		1			100			 20			1.0		1	0.12761
physician		patient		1		1			100			 20			1.0		2	0.18180
physician		patient		1		1			100			 20			1.0		3	0.21616
physician		patient		1		1			100			 20			1.0		4	0.24113
physician		patient		1		1			100			 20			1.0		5	0.27080
physician		patient		1		1			100			 50			1.0		1	0.11568
physician		patient		1		1			100			 50			1.0		2	0.16436
physician		patient		1		1			100			 50			1.0		3	0.19656
physician		patient		1		1			100			 50			1.0		4	0.22018
physician		patient		1		1			100			 50			1.0		5	0.24173
physician		patient		1		1			100			100			1.0		1	0.10726
physician		patient		1		1			100			100			1.0		2	0.14990
physician		patient		1		1			100			100			1.0		3	0.17986
physician		patient		1		1			100			100			1.0		4	0.20237
physician		patient		1		1			100			100			1.0		5	0.22339
physician		patient		1		1			 10			  1			1.0		1	0.18001
physician		patient		1		1			 10			  1			1.0		2	0.25022
physician		patient		1		1			 10			  1			1.0		3	0.28242
physician		patient		1		1			 10			  1			1.0		4	0.30516
physician		patient		1		1			 10			  1			1.0		5	0.32387
physician		patient		1		1			 10			  2			1.0		1	0.17002
physician		patient		1		1			 10			  2			1.0		2	0.23837
physician		patient		1		1			 10			  2			1.0		3	0.27497
physician		patient		1		1			 10			  2			1.0		4	0.30106
physician		patient		1		1			 10			  2			1.0		5	0.32208
physician		patient		1		1			 10			  3			1.0		1	0.16145
physician		patient		1		1			 10			  3			1.0		2	0.22898
physician		patient		1		1			 10			  3			1.0		3	0.26804
physician		patient		1		1			 10			  3			1.0		4	0.29502
physician		patient		1		1			 10			  3			1.0		5	0.31895
physician		patient		1		1			 10			  4			1.0		1	0.15638
physician		patient		1		1			 10			  4			1.0		2	0.22235
physician		patient		1		1			 10			  4			1.0		3	0.26178
physician		patient		1		1			 10			  4			1.0		4	0.29032
physician		patient		1		1			 10			  4			1.0		5	0.31455
physician		patient		1		1			 10			  5			1.0		1	0.14930
physician		patient		1		1			 10			  5			1.0		2	0.21504
physician		patient		1		1			 10			  5			1.0		3	0.25537
physician		patient		1		1			 10			  5			1.0		4	0.28339
physician		patient		1		1			 10			  5			1.0		5	0.30866
physician		patient		1		1			 10			 10			1.0		1	0.13924
physician		patient		1		1			 10			 10			1.0		2	0.19999
physician		patient		1		1			 10			 10			1.0		3	0.23867
physician		patient		1		1			 10			 10			1.0		4	0.26975
physician		patient		1		1			 10			 10			1.0		5	0.29666
physician		patient		1		1			 10			 20			1.0		1	0.13939
physician		patient		1		1			 10			 20			1.0		2	0.19917
physician		patient		1		1			 10			 20			1.0		3	0.24225
physician		patient		1		1			 10			 20			1.0		4	0.26796
physician		patient		1		1			 10			 20			1.0		5	0.29420
physician		patient		1		1			 10			 50			1.0		1	0.14043
physician		patient		1		1			 10			 50			1.0		2	0.20148
physician		patient		1		1			 10			 50			1.0		3	0.24389
physician		patient		1		1			 10			 50			1.0		4	0.27445
physician		patient		1		1			 10			 50			1.0		5	0.29972
physician		patient		1		1			 10			100			1.0		1	0.14363
physician		patient		1		1			 10			100			1.0		2	0.20990
physician		patient		1		1			 10			100			1.0		3	0.25209
physician		patient		1		1			 10			100			1.0		4	0.28131
physician		patient		1		1			 10			100			1.0		5	0.30695
physician		patient		1		1			  1			  1			1.0		1	0.20319
physician		patient		1		1			  1			  1			1.0		2	0.27311
physician		patient		1		1			  1			  1			1.0		3	0.29949
physician		patient		1		1			  1			  1			1.0		4	0.31910
physician		patient		1		1			  1			  1			1.0		5	0.33378
physician		patient		1		1			  1			  2			1.0		1	0.20364
physician		patient		1		1			  1			  2			1.0		2	0.27296
physician		patient		1		1			  1			  2			1.0		3	0.30009
physician		patient		1		1			  1			  2			1.0		4	0.32014
physician		patient		1		1			  1			  2			1.0		5	0.33460
physician		patient		1		1			  1			  3			1.0		1	0.20490
physician		patient		1		1			  1			  3			1.0		2	0.27422
physician		patient		1		1			  1			  3			1.0		3	0.30136
physician		patient		1		1			  1			  3			1.0		4	0.32111
physician		patient		1		1			  1			  3			1.0		5	0.33564
physician		patient		1		1			  1			  4			1.0		1	0.20520
physician		patient		1		1			  1			  4			1.0		2	0.27437
physician		patient		1		1			  1			  4			1.0		3	0.30121
physician		patient		1		1			  1			  4			1.0		4	0.32059
physician		patient		1		1			  1			  4			1.0		5	0.33512
physician		patient		1		1			  1			  5			1.0		1	0.20543
physician		patient		1		1			  1			  5			1.0		2	0.27475
physician		patient		1		1			  1			  5			1.0		3	0.30121
physician		patient		1		1			  1			  5			1.0		4	0.32044
physician		patient		1		1			  1			  5			1.0		5	0.33512
physician		patient		1		1			  1			 10			1.0		1	0.20520
physician		patient		1		1			  1			 10			1.0		2	0.27519
physician		patient		1		1			  1			 10			1.0		3	0.30233
physician		patient		1		1			  1			 10			1.0		4	0.32171
physician		patient		1		1			  1			 10			1.0		5	0.33631
physician		patient		1		1			  1			 20			1.0		1	0.20640
physician		patient		1		1			  1			 20			1.0		2	0.27631
physician		patient		1		1			  1			 20			1.0		3	0.30292
physician		patient		1		1			  1			 20			1.0		4	0.32208
physician		patient		1		1			  1			 20			1.0		5	0.33676
physician		patient		1		1			  1			 50			1.0		1	0.20848
physician		patient		1		1			  1			 50			1.0		2	0.27743
physician		patient		1		1			  1			 50			1.0		3	0.30352
physician		patient		1		1			  1			 50			1.0		4	0.32297
physician		patient		1		1			  1			 50			1.0		5	0.33736
physician		patient		1		1			  1			100			1.0		1	0.20953
physician		patient		1		1			  1			100			1.0		2	0.27907
physician		patient		1		1			  1			100			1.0		3	0.30479
physician		patient		1		1			  1			100			1.0		4	0.32417
physician		patient		1		1			  1			100			1.0		5	0.33848
physician		patient		1		1			 20			  1			1.0		1	0.17993
physician		patient		1		1			 20			  1			1.0		2	0.25007
physician		patient		1		1			 20			  1			1.0		3	0.28220
physician		patient		1		1			 20			  1			1.0		4	0.30486
physician		patient		1		1			 20			  1			1.0		5	0.32349
physician		patient		1		1			 20			  2			1.0		1	0.16995
physician		patient		1		1			 20			  2			1.0		2	0.23815
physician		patient		1		1			 20			  2			1.0		3	0.27460
physician		patient		1		1			 20			  2			1.0		4	0.30061
physician		patient		1		1			 20			  2			1.0		5	0.32126
physician		patient		1		1			 20			  3			1.0		1	0.16137
physician		patient		1		1			 20			  3			1.0		2	0.22861
physician		patient		1		1			 20			  3			1.0		3	0.26752
physician		patient		1		1			 20			  3			1.0		4	0.29442
physician		patient		1		1			 20			  3			1.0		5	0.31783
physician		patient		1		1			 20			  4			1.0		1	0.15608
physician		patient		1		1			 20			  4			1.0		2	0.22168
physician		patient		1		1			 20			  4			1.0		3	0.26103
physician		patient		1		1			 20			  4			1.0		4	0.28921
physician		patient		1		1			 20			  4			1.0		5	0.31328
physician		patient		1		1			 20			  5			1.0		1	0.14908
physician		patient		1		1			 20			  5			1.0		2	0.21445
physician		patient		1		1			 20			  5			1.0		3	0.25455
physician		patient		1		1			 20			  5			1.0		4	0.28198
physician		patient		1		1			 20			  5			1.0		5	0.30732
physician		patient		1		1			 20			 10			1.0		1	0.13722
physician		patient		1		1			 20			 10			1.0		2	0.19693
physician		patient		1		1			 20			 10			1.0		3	0.23397
physician		patient		1		1			 20			 10			1.0		4	0.26439
physician		patient		1		1			 20			 10			1.0		5	0.29055
physician		patient		1		1			 20			 20			1.0		1	0.12791
physician		patient		1		1			 20			 20			1.0		2	0.18232
physician		patient		1		1			 20			 20			1.0		3	0.21713
physician		patient		1		1			 20			 20			1.0		4	0.24329
physician		patient		1		1			 20			 20			1.0		5	0.27266
physician		patient		1		1			 20			 50			1.0		1	0.12314
physician		patient		1		1			 20			 50			1.0		2	0.17628
physician		patient		1		1			 20			 50			1.0		3	0.21251
physician		patient		1		1			 20			 50			1.0		4	0.24009
physician		patient		1		1			 20			 50			1.0		5	0.26491
physician		patient		1		1			 20			100			1.0		1	0.12366
physician		patient		1		1			 20			100			1.0		2	0.17755
physician		patient		1		1			 20			100			1.0		3	0.21489
physician		patient		1		1			 20			100			1.0		4	0.24426
physician		patient		1		1			 20			100			1.0		5	0.26849
physician		patient		1		1			  2			  1			1.0		1	0.19126
physician		patient		1		1			  2			  1			1.0		2	0.26409
physician		patient		1		1			  2			  1			1.0		3	0.29733
physician		patient		1		1			  2			  1			1.0		4	0.32096
physician		patient		1		1			  2			  1			1.0		5	0.33803
physician		patient		1		1			  2			  2			1.0		1	0.18746
physician		patient		1		1			  2			  2			1.0		2	0.26170
physician		patient		1		1			  2			  2			1.0		3	0.29763
physician		patient		1		1			  2			  2			1.0		4	0.32349
physician		patient		1		1			  2			  2			1.0		5	0.34094
physician		patient		1		1			  2			  3			1.0		1	0.18687
physician		patient		1		1			  2			  3			1.0		2	0.26282
physician		patient		1		1			  2			  3			1.0		3	0.29957
physician		patient		1		1			  2			  3			1.0		4	0.32513
physician		patient		1		1			  2			  3			1.0		5	0.34474
physician		patient		1		1			  2			  4			1.0		1	0.18791
physician		patient		1		1			  2			  4			1.0		2	0.26342
physician		patient		1		1			  2			  4			1.0		3	0.29987
physician		patient		1		1			  2			  4			1.0		4	0.32543
physician		patient		1		1			  2			  4			1.0		5	0.34690
physician		patient		1		1			  2			  5			1.0		1	0.18798
physician		patient		1		1			  2			  5			1.0		2	0.26446
physician		patient		1		1			  2			  5			1.0		3	0.30061
physician		patient		1		1			  2			  5			1.0		4	0.32543
physician		patient		1		1			  2			  5			1.0		5	0.34675
physician		patient		1		1			  2			 10			1.0		1	0.19030
physician		patient		1		1			  2			 10			1.0		2	0.26737
physician		patient		1		1			  2			 10			1.0		3	0.30441
physician		patient		1		1			  2			 10			1.0		4	0.32894
physician		patient		1		1			  2			 10			1.0		5	0.34899
physician		patient		1		1			  2			 20			1.0		1	0.19164
physician		patient		1		1			  2			 20			1.0		2	0.26916
physician		patient		1		1			  2			 20			1.0		3	0.30814
physician		patient		1		1			  2			 20			1.0		4	0.33132
physician		patient		1		1			  2			 20			1.0		5	0.35145
physician		patient		1		1			  2			 50			1.0		1	0.19484
physician		patient		1		1			  2			 50			1.0		2	0.27117
physician		patient		1		1			  2			 50			1.0		3	0.30695
physician		patient		1		1			  2			 50			1.0		4	0.33013
physician		patient		1		1			  2			 50			1.0		5	0.35048
physician		patient		1		1			  2			100			1.0		1	0.19566
physician		patient		1		1			  2			100			1.0		2	0.27542
physician		patient		1		1			  2			100			1.0		3	0.31015
physician		patient		1		1			  2			100			1.0		4	0.33333
physician		patient		1		1			  2			100			1.0		5	0.35234
physician		patient		1		1			  3			  1			1.0		1	0.18374
physician		patient		1		1			  3			  1			1.0		2	0.25619
physician		patient		1		1			  3			  1			1.0		3	0.29003
physician		patient		1		1			  3			  1			1.0		4	0.31328
physician		patient		1		1			  3			  1			1.0		5	0.33266
physician		patient		1		1			  3			  2			1.0		1	0.17643
physician		patient		1		1			  3			  2			1.0		2	0.24851
physician		patient		1		1			  3			  2			1.0		3	0.28645
physician		patient		1		1			  3			  2			1.0		4	0.31276
physician		patient		1		1			  3			  2			1.0		5	0.33296
physician		patient		1		1			  3			  3			1.0		1	0.17241
physician		patient		1		1			  3			  3			1.0		2	0.24463
physician		patient		1		1			  3			  3			1.0		3	0.28466
physician		patient		1		1			  3			  3			1.0		4	0.31127
physician		patient		1		1			  3			  3			1.0		5	0.33386
physician		patient		1		1			  3			  4			1.0		1	0.17285
physician		patient		1		1			  3			  4			1.0		2	0.24575
physician		patient		1		1			  3			  4			1.0		3	0.28548
physician		patient		1		1			  3			  4			1.0		4	0.31254
physician		patient		1		1			  3			  4			1.0		5	0.33594
physician		patient		1		1			  3			  5			1.0		1	0.17024
physician		patient		1		1			  3			  5			1.0		2	0.24508
physician		patient		1		1			  3			  5			1.0		3	0.28384
physician		patient		1		1			  3			  5			1.0		4	0.31067
physician		patient		1		1			  3			  5			1.0		5	0.33445
physician		patient		1		1			  3			 10			1.0		1	0.17405
physician		patient		1		1			  3			 10			1.0		2	0.24821
physician		patient		1		1			  3			 10			1.0		3	0.28816
physician		patient		1		1			  3			 10			1.0		4	0.31448
physician		patient		1		1			  3			 10			1.0		5	0.33892
physician		patient		1		1			  3			 20			1.0		1	0.17919
physician		patient		1		1			  3			 20			1.0		2	0.25365
physician		patient		1		1			  3			 20			1.0		3	0.29211
physician		patient		1		1			  3			 20			1.0		4	0.31999
physician		patient		1		1			  3			 20			1.0		5	0.34295
physician		patient		1		1			  3			 50			1.0		1	0.18523
physician		patient		1		1			  3			 50			1.0		2	0.26118
physician		patient		1		1			  3			 50			1.0		3	0.29785
physician		patient		1		1			  3			 50			1.0		4	0.32305
physician		patient		1		1			  3			 50			1.0		5	0.34727
physician		patient		1		1			  3			100			1.0		1	0.18672
physician		patient		1		1			  3			100			1.0		2	0.26394
physician		patient		1		1			  3			100			1.0		3	0.30180
physician		patient		1		1			  3			100			1.0		4	0.32662
physician		patient		1		1			  3			100			1.0		5	0.35100
physician		patient		1		1			  4			  1			1.0		1	0.18120
physician		patient		1		1			  4			  1			1.0		2	0.25239
physician		patient		1		1			  4			  1			1.0		3	0.28600
physician		patient		1		1			  4			  1			1.0		4	0.30926
physician		patient		1		1			  4			  1			1.0		5	0.32894
physician		patient		1		1			  4			  2			1.0		1	0.17248
physician		patient		1		1			  4			  2			1.0		2	0.24284
physician		patient		1		1			  4			  2			1.0		3	0.28131
physician		patient		1		1			  4			  2			1.0		4	0.30754
physician		patient		1		1			  4			  2			1.0		5	0.32908
physician		patient		1		1			  4			  3			1.0		1	0.16585
physician		patient		1		1			  4			  3			1.0		2	0.23524
physician		patient		1		1			  4			  3			1.0		3	0.27668
physician		patient		1		1			  4			  3			1.0		4	0.30486
physician		patient		1		1			  4			  3			1.0		5	0.32782
physician		patient		1		1			  4			  4			1.0		1	0.16383
physician		patient		1		1			  4			  4			1.0		2	0.23330
physician		patient		1		1			  4			  4			1.0		3	0.27445
physician		patient		1		1			  4			  4			1.0		4	0.30337
physician		patient		1		1			  4			  4			1.0		5	0.32692
physician		patient		1		1			  4			  5			1.0		1	0.16212
physician		patient		1		1			  4			  5			1.0		2	0.23233
physician		patient		1		1			  4			  5			1.0		3	0.27340
physician		patient		1		1			  4			  5			1.0		4	0.30136
physician		patient		1		1			  4			  5			1.0		5	0.32558
physician		patient		1		1			  4			 10			1.0		1	0.16406
physician		patient		1		1			  4			 10			1.0		2	0.23509
physician		patient		1		1			  4			 10			1.0		3	0.27706
physician		patient		1		1			  4			 10			1.0		4	0.30456
physician		patient		1		1			  4			 10			1.0		5	0.32908
physician		patient		1		1			  4			 20			1.0		1	0.16980
physician		patient		1		1			  4			 20			1.0		2	0.24225
physician		patient		1		1			  4			 20			1.0		3	0.28175
physician		patient		1		1			  4			 20			1.0		4	0.31030
physician		patient		1		1			  4			 20			1.0		5	0.33542
physician		patient		1		1			  4			 50			1.0		1	0.17397
physician		patient		1		1			  4			 50			1.0		2	0.24903
physician		patient		1		1			  4			 50			1.0		3	0.29003
physician		patient		1		1			  4			 50			1.0		4	0.31664
physician		patient		1		1			  4			 50			1.0		5	0.33974
physician		patient		1		1			  4			100			1.0		1	0.17979
physician		patient		1		1			  4			100			1.0		2	0.25291
physician		patient		1		1			  4			100			1.0		3	0.29353
physician		patient		1		1			  4			100			1.0		4	0.32193
physician		patient		1		1			  4			100			1.0		5	0.34459
physician		patient		1		1			 50			  1			1.0		1	0.17993
physician		patient		1		1			 50			  1			1.0		2	0.25007
physician		patient		1		1			 50			  1			1.0		3	0.28220
physician		patient		1		1			 50			  1			1.0		4	0.30486
physician		patient		1		1			 50			  1			1.0		5	0.32349
physician		patient		1		1			 50			  2			1.0		1	0.16995
physician		patient		1		1			 50			  2			1.0		2	0.23815
physician		patient		1		1			 50			  2			1.0		3	0.27460
physician		patient		1		1			 50			  2			1.0		4	0.30061
physician		patient		1		1			 50			  2			1.0		5	0.32126
physician		patient		1		1			 50			  3			1.0		1	0.16137
physician		patient		1		1			 50			  3			1.0		2	0.22861
physician		patient		1		1			 50			  3			1.0		3	0.26752
physician		patient		1		1			 50			  3			1.0		4	0.29442
physician		patient		1		1			 50			  3			1.0		5	0.31783
physician		patient		1		1			 50			  4			1.0		1	0.15608
physician		patient		1		1			 50			  4			1.0		2	0.22168
physician		patient		1		1			 50			  4			1.0		3	0.26103
physician		patient		1		1			 50			  4			1.0		4	0.28921
physician		patient		1		1			 50			  4			1.0		5	0.31328
physician		patient		1		1			 50			  5			1.0		1	0.14908
physician		patient		1		1			 50			  5			1.0		2	0.21445
physician		patient		1		1			 50			  5			1.0		3	0.25455
physician		patient		1		1			 50			  5			1.0		4	0.28198
physician		patient		1		1			 50			  5			1.0		5	0.30732
physician		patient		1		1			 50			 10			1.0		1	0.13722
physician		patient		1		1			 50			 10			1.0		2	0.19693
physician		patient		1		1			 50			 10			1.0		3	0.23397
physician		patient		1		1			 50			 10			1.0		4	0.26431
physician		patient		1		1			 50			 10			1.0		5	0.29040
physician		patient		1		1			 50			 20			1.0		1	0.12761
physician		patient		1		1			 50			 20			1.0		2	0.18180
physician		patient		1		1			 50			 20			1.0		3	0.21616
physician		patient		1		1			 50			 20			1.0		4	0.24113
physician		patient		1		1			 50			 20			1.0		5	0.27080
physician		patient		1		1			 50			 50			1.0		1	0.11568
physician		patient		1		1			 50			 50			1.0		2	0.16436
physician		patient		1		1			 50			 50			1.0		3	0.19656
physician		patient		1		1			 50			 50			1.0		4	0.22018
physician		patient		1		1			 50			 50			1.0		5	0.24180
physician		patient		1		1			 50			100			1.0		1	0.10860
physician		patient		1		1			 50			100			1.0		2	0.15228
physician		patient		1		1			 50			100			1.0		3	0.18426
physician		patient		1		1			 50			100			1.0		4	0.20848
physician		patient		1		1			 50			100			1.0		5	0.23092
physician		patient		1		1			  5			  1			1.0		1	0.18075
physician		patient		1		1			  5			  1			1.0		2	0.25149
physician		patient		1		1			  5			  1			1.0		3	0.28466
physician		patient		1		1			  5			  1			1.0		4	0.30747
physician		patient		1		1			  5			  1			1.0		5	0.32633
physician		patient		1		1			  5			  2			1.0		1	0.17114
physician		patient		1		1			  5			  2			1.0		2	0.24016
physician		patient		1		1			  5			  2			1.0		3	0.27803
physician		patient		1		1			  5			  2			1.0		4	0.30449
physician		patient		1		1			  5			  2			1.0		5	0.32588
physician		patient		1		1			  5			  3			1.0		1	0.16324
physician		patient		1		1			  5			  3			1.0		2	0.23204
physician		patient		1		1			  5			  3			1.0		3	0.27303
physician		patient		1		1			  5			  3			1.0		4	0.30076
physician		patient		1		1			  5			  3			1.0		5	0.32454
physician		patient		1		1			  5			  4			1.0		1	0.15899
physician		patient		1		1			  5			  4			1.0		2	0.22689
physician		patient		1		1			  5			  4			1.0		3	0.26804
physician		patient		1		1			  5			  4			1.0		4	0.29748
physician		patient		1		1			  5			  4			1.0		5	0.32171
physician		patient		1		1			  5			  5			1.0		1	0.15452
physician		patient		1		1			  5			  5			1.0		2	0.22302
physician		patient		1		1			  5			  5			1.0		3	0.26550
physician		patient		1		1			  5			  5			1.0		4	0.29346
physician		patient		1		1			  5			  5			1.0		5	0.31843
physician		patient		1		1			  5			 10			1.0		1	0.15631
physician		patient		1		1			  5			 10			1.0		2	0.22428
physician		patient		1		1			  5			 10			1.0		3	0.26677
physician		patient		1		1			  5			 10			1.0		4	0.29450
physician		patient		1		1			  5			 10			1.0		5	0.31939
physician		patient		1		1			  5			 20			1.0		1	0.16048
physician		patient		1		1			  5			 20			1.0		2	0.23181
physician		patient		1		1			  5			 20			1.0		3	0.27191
physician		patient		1		1			  5			 20			1.0		4	0.30128
physician		patient		1		1			  5			 20			1.0		5	0.32625
physician		patient		1		1			  5			 50			1.0		1	0.16562
physician		patient		1		1			  5			 50			1.0		2	0.23785
physician		patient		1		1			  5			 50			1.0		3	0.28145
physician		patient		1		1			  5			 50			1.0		4	0.30963
physician		patient		1		1			  5			 50			1.0		5	0.33318
physician		patient		1		1			  5			100			1.0		1	0.16682
physician		patient		1		1			  5			100			1.0		2	0.24128
physician		patient		1		1			  5			100			1.0		3	0.28384
physician		patient		1		1			  5			100			1.0		4	0.31351
physician		patient		1		1			  5			100			1.0		5	0.33781


==> performance/LOO/markov_hr.txt <==
N       Markov_HR
1       0.32767
2       0.41905
3       0.45699
4       0.48248
5       0.50514


==> performance/LOO_evan_allterms/evan_model_only_hr_loo.txt <==
obj_coterm_find	obj_coterm_from		obj_1stcol_self	obj_2ndcol_self		num_sim_obj_1stcol	num_sim_obj_2ndcol	CF_weight	N	HR
patient		physician		0		0			100			  1			1.0		1	0.08766
patient		physician		0		0			100			  1			1.0		2	0.11568
patient		physician		0		0			100			  1			1.0		3	0.13626
patient		physician		0		0			100			  1			1.0		4	0.15839
patient		physician		0		0			100			  1			1.0		5	0.17278
patient		physician		0		0			100			  2			1.0		1	0.08125
patient		physician		0		0			100			  2			1.0		2	0.11576
patient		physician		0		0			100			  2			1.0		3	0.14833
patient		physician		0		0			100			  2			1.0		4	0.17211
patient		physician		0		0			100			  2			1.0		5	0.18620
patient		physician		0		0			100			  3			1.0		1	0.07923
patient		physician		0		0			100			  3			1.0		2	0.11524
patient		physician		0		0			100			  3			1.0		3	0.14617
patient		physician		0		0			100			  3			1.0		4	0.16540
patient		physician		0		0			100			  3			1.0		5	0.18530
patient		physician		0		0			100			  4			1.0		1	0.07305
patient		physician		0		0			100			  4			1.0		2	0.11039
patient		physician		0		0			100			  4			1.0		3	0.14117
patient		physician		0		0			100			  4			1.0		4	0.16145
patient		physician		0		0			100			  4			1.0		5	0.17993
patient		physician		0		0			100			  5			1.0		1	0.06544
patient		physician		0		0			100			  5			1.0		2	0.10398
patient		physician		0		0			100			  5			1.0		3	0.13081
patient		physician		0		0			100			  5			1.0		4	0.15258
patient		physician		0		0			100			  5			1.0		5	0.17196
patient		physician		0		0			100			 10			1.0		1	0.05292
patient		physician		0		0			100			 10			1.0		2	0.08930
patient		physician		0		0			100			 10			1.0		3	0.11352
patient		physician		0		0			100			 10			1.0		4	0.13558
patient		physician		0		0			100			 10			1.0		5	0.15355
patient		physician		0		0			100			 20			1.0		1	0.04047
patient		physician		0		0			100			 20			1.0		2	0.07141
patient		physician		0		0			100			 20			1.0		3	0.09869
patient		physician		0		0			100			 20			1.0		4	0.12090
patient		physician		0		0			100			 20			1.0		5	0.14356
patient		physician		0		0			100			 50			1.0		1	0.03869
patient		physician		0		0			100			 50			1.0		2	0.07215
patient		physician		0		0			100			 50			1.0		3	0.09615
patient		physician		0		0			100			 50			1.0		4	0.11777
patient		physician		0		0			100			 50			1.0		5	0.13387
patient		physician		0		0			100			100			1.0		1	0.03928
patient		physician		0		0			100			100			1.0		2	0.07767
patient		physician		0		0			100			100			1.0		3	0.10517
patient		physician		0		0			100			100			1.0		4	0.12425
patient		physician		0		0			100			100			1.0		5	0.14460
patient		physician		0		0			 10			  1			1.0		1	0.13655
patient		physician		0		0			 10			  1			1.0		2	0.17308
patient		physician		0		0			 10			  1			1.0		3	0.19909
patient		physician		0		0			 10			  1			1.0		4	0.21586
patient		physician		0		0			 10			  1			1.0		5	0.22660
patient		physician		0		0			 10			  2			1.0		1	0.12806
patient		physician		0		0			 10			  2			1.0		2	0.17211
patient		physician		0		0			 10			  2			1.0		3	0.20923
patient		physician		0		0			 10			  2			1.0		4	0.23002
patient		physician		0		0			 10			  2			1.0		5	0.24404
patient		physician		0		0			 10			  3			1.0		1	0.12135
patient		physician		0		0			 10			  3			1.0		2	0.17092
patient		physician		0		0			 10			  3			1.0		3	0.20729
patient		physician		0		0			 10			  3			1.0		4	0.22973
patient		physician		0		0			 10			  3			1.0		5	0.24821
patient		physician		0		0			 10			  4			1.0		1	0.11941
patient		physician		0		0			 10			  4			1.0		2	0.17024
patient		physician		0		0			 10			  4			1.0		3	0.20722
patient		physician		0		0			 10			  4			1.0		4	0.23114
patient		physician		0		0			 10			  4			1.0		5	0.24925
patient		physician		0		0			 10			  5			1.0		1	0.11971
patient		physician		0		0			 10			  5			1.0		2	0.17606
patient		physician		0		0			 10			  5			1.0		3	0.20953
patient		physician		0		0			 10			  5			1.0		4	0.23450
patient		physician		0		0			 10			  5			1.0		5	0.25313
patient		physician		0		0			 10			 10			1.0		1	0.12977
patient		physician		0		0			 10			 10			1.0		2	0.18306
patient		physician		0		0			 10			 10			1.0		3	0.22257
patient		physician		0		0			 10			 10			1.0		4	0.24866
patient		physician		0		0			 10			 10			1.0		5	0.26975
patient		physician		0		0			 10			 20			1.0		1	0.13730
patient		physician		0		0			 10			 20			1.0		2	0.19507
patient		physician		0		0			 10			 20			1.0		3	0.23226
patient		physician		0		0			 10			 20			1.0		4	0.26170
patient		physician		0		0			 10			 20			1.0		5	0.28324
patient		physician		0		0			 10			 50			1.0		1	0.14595
patient		physician		0		0			 10			 50			1.0		2	0.19969
patient		physician		0		0			 10			 50			1.0		3	0.23867
patient		physician		0		0			 10			 50			1.0		4	0.26707
patient		physician		0		0			 10			 50			1.0		5	0.28883
patient		physician		0		0			 10			100			1.0		1	0.15049
patient		physician		0		0			 10			100			1.0		2	0.20476
patient		physician		0		0			 10			100			1.0		3	0.24493
patient		physician		0		0			 10			100			1.0		4	0.27519
patient		physician		0		0			 10			100			1.0		5	0.29450
patient		physician		0		0			  1			  1			1.0		1	0.16488
patient		physician		0		0			  1			  1			1.0		2	0.19551
patient		physician		0		0			  1			  1			1.0		3	0.20535
patient		physician		0		0			  1			  1			1.0		4	0.20893
patient		physician		0		0			  1			  1			1.0		5	0.21139
patient		physician		0		0			  1			  2			1.0		1	0.17680
patient		physician		0		0			  1			  2			1.0		2	0.20647
patient		physician		0		0			  1			  2			1.0		3	0.21616
patient		physician		0		0			  1			  2			1.0		4	0.21989
patient		physician		0		0			  1			  2			1.0		5	0.22153
patient		physician		0		0			  1			  3			1.0		1	0.18180
patient		physician		0		0			  1			  3			1.0		2	0.20923
patient		physician		0		0			  1			  3			1.0		3	0.21884
patient		physician		0		0			  1			  3			1.0		4	0.22250
patient		physician		0		0			  1			  3			1.0		5	0.22436
patient		physician		0		0			  1			  4			1.0		1	0.18590
patient		physician		0		0			  1			  4			1.0		2	0.21430
patient		physician		0		0			  1			  4			1.0		3	0.22391
patient		physician		0		0			  1			  4			1.0		4	0.22771
patient		physician		0		0			  1			  4			1.0		5	0.22980
patient		physician		0		0			  1			  5			1.0		1	0.18895
patient		physician		0		0			  1			  5			1.0		2	0.21795
patient		physician		0		0			  1			  5			1.0		3	0.22704
patient		physician		0		0			  1			  5			1.0		4	0.23010
patient		physician		0		0			  1			  5			1.0		5	0.23219
patient		physician		0		0			  1			 10			1.0		1	0.19812
patient		physician		0		0			  1			 10			1.0		2	0.22682
patient		physician		0		0			  1			 10			1.0		3	0.23509
patient		physician		0		0			  1			 10			1.0		4	0.23770
patient		physician		0		0			  1			 10			1.0		5	0.23964
patient		physician		0		0			  1			 20			1.0		1	0.20207
patient		physician		0		0			  1			 20			1.0		2	0.23256
patient		physician		0		0			  1			 20			1.0		3	0.23971
patient		physician		0		0			  1			 20			1.0		4	0.24210
patient		physician		0		0			  1			 20			1.0		5	0.24396
patient		physician		0		0			  1			 50			1.0		1	0.20490
patient		physician		0		0			  1			 50			1.0		2	0.23271
patient		physician		0		0			  1			 50			1.0		3	0.23919
patient		physician		0		0			  1			 50			1.0		4	0.24165
patient		physician		0		0			  1			 50			1.0		5	0.24322
patient		physician		0		0			  1			100			1.0		1	0.20550
patient		physician		0		0			  1			100			1.0		2	0.23330
patient		physician		0		0			  1			100			1.0		3	0.23986
patient		physician		0		0			  1			100			1.0		4	0.24195
patient		physician		0		0			  1			100			1.0		5	0.24352
patient		physician		0		0			 20			  1			1.0		1	0.12090
patient		physician		0		0			 20			  1			1.0		2	0.16055
patient		physician		0		0			 20			  1			1.0		3	0.18612
patient		physician		0		0			 20			  1			1.0		4	0.20699
patient		physician		0		0			 20			  1			1.0		5	0.22086
patient		physician		0		0			 20			  2			1.0		1	0.11240
patient		physician		0		0			 20			  2			1.0		2	0.15690
patient		physician		0		0			 20			  2			1.0		3	0.19544
patient		physician		0		0			 20			  2			1.0		4	0.21817
patient		physician		0		0			 20			  2			1.0		5	0.23643
patient		physician		0		0			 20			  3			1.0		1	0.10480
patient		physician		0		0			 20			  3			1.0		2	0.15332
patient		physician		0		0			 20			  3			1.0		3	0.19216
patient		physician		0		0			 20			  3			1.0		4	0.21780
patient		physician		0		0			 20			  3			1.0		5	0.23882
patient		physician		0		0			 20			  4			1.0		1	0.10331
patient		physician		0		0			 20			  4			1.0		2	0.15139
patient		physician		0		0			 20			  4			1.0		3	0.19201
patient		physician		0		0			 20			  4			1.0		4	0.21698
patient		physician		0		0			 20			  4			1.0		5	0.23673
patient		physician		0		0			 20			  5			1.0		1	0.09824
patient		physician		0		0			 20			  5			1.0		2	0.14848
patient		physician		0		0			 20			  5			1.0		3	0.19052
patient		physician		0		0			 20			  5			1.0		4	0.21825
patient		physician		0		0			 20			  5			1.0		5	0.24031
patient		physician		0		0			 20			 10			1.0		1	0.09638
patient		physician		0		0			 20			 10			1.0		2	0.14684
patient		physician		0		0			 20			 10			1.0		3	0.18657
patient		physician		0		0			 20			 10			1.0		4	0.21787
patient		physician		0		0			 20			 10			1.0		5	0.24165
patient		physician		0		0			 20			 20			1.0		1	0.10786
patient		physician		0		0			 20			 20			1.0		2	0.15772
patient		physician		0		0			 20			 20			1.0		3	0.19469
patient		physician		0		0			 20			 20			1.0		4	0.22346
patient		physician		0		0			 20			 20			1.0		5	0.25253
patient		physician		0		0			 20			 50			1.0		1	0.11799
patient		physician		0		0			 20			 50			1.0		2	0.16719
patient		physician		0		0			 20			 50			1.0		3	0.20394
patient		physician		0		0			 20			 50			1.0		4	0.23629
patient		physician		0		0			 20			 50			1.0		5	0.25984
patient		physician		0		0			 20			100			1.0		1	0.12507
patient		physician		0		0			 20			100			1.0		2	0.17114
patient		physician		0		0			 20			100			1.0		3	0.20804
patient		physician		0		0			 20			100			1.0		4	0.23912
patient		physician		0		0			 20			100			1.0		5	0.26565
patient		physician		0		0			  2			  1			1.0		1	0.15571
patient		physician		0		0			  2			  1			1.0		2	0.19559
patient		physician		0		0			  2			  1			1.0		3	0.21325
patient		physician		0		0			  2			  1			1.0		4	0.22063
patient		physician		0		0			  2			  1			1.0		5	0.22570
patient		physician		0		0			  2			  2			1.0		1	0.15541
patient		physician		0		0			  2			  2			1.0		2	0.19820
patient		physician		0		0			  2			  2			1.0		3	0.22436
patient		physician		0		0			  2			  2			1.0		4	0.23591
patient		physician		0		0			  2			  2			1.0		5	0.24068
patient		physician		0		0			  2			  3			1.0		1	0.16614
patient		physician		0		0			  2			  3			1.0		2	0.21258
patient		physician		0		0			  2			  3			1.0		3	0.23211
patient		physician		0		0			  2			  3			1.0		4	0.24262
patient		physician		0		0			  2			  3			1.0		5	0.24776
patient		physician		0		0			  2			  4			1.0		1	0.17621
patient		physician		0		0			  2			  4			1.0		2	0.21981
patient		physician		0		0			  2			  4			1.0		3	0.23889
patient		physician		0		0			  2			  4			1.0		4	0.24903
patient		physician		0		0			  2			  4			1.0		5	0.25432
patient		physician		0		0			  2			  5			1.0		1	0.18001
patient		physician		0		0			  2			  5			1.0		2	0.22391
patient		physician		0		0			  2			  5			1.0		3	0.24359
patient		physician		0		0			  2			  5			1.0		4	0.25276
patient		physician		0		0			  2			  5			1.0		5	0.25880
patient		physician		0		0			  2			 10			1.0		1	0.18866
patient		physician		0		0			  2			 10			1.0		2	0.23271
patient		physician		0		0			  2			 10			1.0		3	0.25462
patient		physician		0		0			  2			 10			1.0		4	0.26371
patient		physician		0		0			  2			 10			1.0		5	0.26945
patient		physician		0		0			  2			 20			1.0		1	0.19678
patient		physician		0		0			  2			 20			1.0		2	0.23942
patient		physician		0		0			  2			 20			1.0		3	0.26133
patient		physician		0		0			  2			 20			1.0		4	0.27087
patient		physician		0		0			  2			 20			1.0		5	0.27639
patient		physician		0		0			  2			 50			1.0		1	0.19902
patient		physician		0		0			  2			 50			1.0		2	0.24180
patient		physician		0		0			  2			 50			1.0		3	0.26237
patient		physician		0		0			  2			 50			1.0		4	0.27095
patient		physician		0		0			  2			 50			1.0		5	0.27557
patient		physician		0		0			  2			100			1.0		1	0.20155
patient		physician		0		0			  2			100			1.0		2	0.24217
patient		physician		0		0			  2			100			1.0		3	0.26200
patient		physician		0		0			  2			100			1.0		4	0.26975
patient		physician		0		0			  2			100			1.0		5	0.27445
patient		physician		0		0			  3			  1			1.0		1	0.15183
patient		physician		0		0			  3			  1			1.0		2	0.19283
patient		physician		0		0			  3			  1			1.0		3	0.21281
patient		physician		0		0			  3			  1			1.0		4	0.22235
patient		physician		0		0			  3			  1			1.0		5	0.22943
patient		physician		0		0			  3			  2			1.0		1	0.14878
patient		physician		0		0			  3			  2			1.0		2	0.19589
patient		physician		0		0			  3			  2			1.0		3	0.22674
patient		physician		0		0			  3			  2			1.0		4	0.24061
patient		physician		0		0			  3			  2			1.0		5	0.24784
patient		physician		0		0			  3			  3			1.0		1	0.15370
patient		physician		0		0			  3			  3			1.0		2	0.20304
patient		physician		0		0			  3			  3			1.0		3	0.23487
patient		physician		0		0			  3			  3			1.0		4	0.25119
patient		physician		0		0			  3			  3			1.0		5	0.25947
patient		physician		0		0			  3			  4			1.0		1	0.16205
patient		physician		0		0			  3			  4			1.0		2	0.21437
patient		physician		0		0			  3			  4			1.0		3	0.24277
patient		physician		0		0			  3			  4			1.0		4	0.25701
patient		physician		0		0			  3			  4			1.0		5	0.26521
patient		physician		0		0			  3			  5			1.0		1	0.16696
patient		physician		0		0			  3			  5			1.0		2	0.21892
patient		physician		0		0			  3			  5			1.0		3	0.24508
patient		physician		0		0			  3			  5			1.0		4	0.26014
patient		physician		0		0			  3			  5			1.0		5	0.26871
patient		physician		0		0			  3			 10			1.0		1	0.17651
patient		physician		0		0			  3			 10			1.0		2	0.22838
patient		physician		0		0			  3			 10			1.0		3	0.25671
patient		physician		0		0			  3			 10			1.0		4	0.27273
patient		physician		0		0			  3			 10			1.0		5	0.28175
patient		physician		0		0			  3			 20			1.0		1	0.18388
patient		physician		0		0			  3			 20			1.0		2	0.23487
patient		physician		0		0			  3			 20			1.0		3	0.26476
patient		physician		0		0			  3			 20			1.0		4	0.28064
patient		physician		0		0			  3			 20			1.0		5	0.28936
patient		physician		0		0			  3			 50			1.0		1	0.19052
patient		physician		0		0			  3			 50			1.0		2	0.23696
patient		physician		0		0			  3			 50			1.0		3	0.26506
patient		physician		0		0			  3			 50			1.0		4	0.27952
patient		physician		0		0			  3			 50			1.0		5	0.28801
patient		physician		0		0			  3			100			1.0		1	0.19253
patient		physician		0		0			  3			100			1.0		2	0.23942
patient		physician		0		0			  3			100			1.0		3	0.26625
patient		physician		0		0			  3			100			1.0		4	0.27907
patient		physician		0		0			  3			100			1.0		5	0.28675
patient		physician		0		0			  4			  1			1.0		1	0.14580
patient		physician		0		0			  4			  1			1.0		2	0.18791
patient		physician		0		0			  4			  1			1.0		3	0.20915
patient		physician		0		0			  4			  1			1.0		4	0.22123
patient		physician		0		0			  4			  1			1.0		5	0.22898
patient		physician		0		0			  4			  2			1.0		1	0.14073
patient		physician		0		0			  4			  2			1.0		2	0.19171
patient		physician		0		0			  4			  2			1.0		3	0.22436
patient		physician		0		0			  4			  2			1.0		4	0.24120
patient		physician		0		0			  4			  2			1.0		5	0.25082
patient		physician		0		0			  4			  3			1.0		1	0.14319
patient		physician		0		0			  4			  3			1.0		2	0.19723
patient		physician		0		0			  4			  3			1.0		3	0.22794
patient		physician		0		0			  4			  3			1.0		4	0.24642
patient		physician		0		0			  4			  3			1.0		5	0.26379
patient		physician		0		0			  4			  4			1.0		1	0.15101
patient		physician		0		0			  4			  4			1.0		2	0.20028
patient		physician		0		0			  4			  4			1.0		3	0.23815
patient		physician		0		0			  4			  4			1.0		4	0.25880
patient		physician		0		0			  4			  4			1.0		5	0.27005
patient		physician		0		0			  4			  5			1.0		1	0.15884
patient		physician		0		0			  4			  5			1.0		2	0.20774
patient		physician		0		0			  4			  5			1.0		3	0.24597
patient		physician		0		0			  4			  5			1.0		4	0.26476
patient		physician		0		0			  4			  5			1.0		5	0.27542
patient		physician		0		0			  4			 10			1.0		1	0.16585
patient		physician		0		0			  4			 10			1.0		2	0.21884
patient		physician		0		0			  4			 10			1.0		3	0.25142
patient		physician		0		0			  4			 10			1.0		4	0.27244
patient		physician		0		0			  4			 10			1.0		5	0.28533
patient		physician		0		0			  4			 20			1.0		1	0.17218
patient		physician		0		0			  4			 20			1.0		2	0.22585
patient		physician		0		0			  4			 20			1.0		3	0.26200
patient		physician		0		0			  4			 20			1.0		4	0.28198
patient		physician		0		0			  4			 20			1.0		5	0.29457
patient		physician		0		0			  4			 50			1.0		1	0.18046
patient		physician		0		0			  4			 50			1.0		2	0.23092
patient		physician		0		0			  4			 50			1.0		3	0.26371
patient		physician		0		0			  4			 50			1.0		4	0.28198
patient		physician		0		0			  4			 50			1.0		5	0.29234
patient		physician		0		0			  4			100			1.0		1	0.18299
patient		physician		0		0			  4			100			1.0		2	0.23353
patient		physician		0		0			  4			100			1.0		3	0.26662
patient		physician		0		0			  4			100			1.0		4	0.28287
patient		physician		0		0			  4			100			1.0		5	0.29383
patient		physician		0		0			 50			  1			1.0		1	0.10935
patient		physician		0		0			 50			  1			1.0		2	0.14565
patient		physician		0		0			 50			  1			1.0		3	0.16890
patient		physician		0		0			 50			  1			1.0		4	0.18821
patient		physician		0		0			 50			  1			1.0		5	0.20543
patient		physician		0		0			 50			  2			1.0		1	0.10279
patient		physician		0		0			 50			  2			1.0		2	0.14259
patient		physician		0		0			 50			  2			1.0		3	0.17926
patient		physician		0		0			 50			  2			1.0		4	0.20095
patient		physician		0		0			 50			  2			1.0		5	0.21631
patient		physician		0		0			 50			  3			1.0		1	0.09630
patient		physician		0		0			 50			  3			1.0		2	0.13454
patient		physician		0		0			 50			  3			1.0		3	0.16846
patient		physician		0		0			 50			  3			1.0		4	0.19149
patient		physician		0		0			 50			  3			1.0		5	0.21228
patient		physician		0		0			 50			  4			1.0		1	0.09235
patient		physician		0		0			 50			  4			1.0		2	0.13089
patient		physician		0		0			 50			  4			1.0		3	0.16719
patient		physician		0		0			 50			  4			1.0		4	0.19179
patient		physician		0		0			 50			  4			1.0		5	0.21131
patient		physician		0		0			 50			  5			1.0		1	0.08579
patient		physician		0		0			 50			  5			1.0		2	0.12530
patient		physician		0		0			 50			  5			1.0		3	0.15653
patient		physician		0		0			 50			  5			1.0		4	0.18299
patient		physician		0		0			 50			  5			1.0		5	0.20528
patient		physician		0		0			 50			 10			1.0		1	0.07618
patient		physician		0		0			 50			 10			1.0		2	0.11643
patient		physician		0		0			 50			 10			1.0		3	0.14744
patient		physician		0		0			 50			 10			1.0		4	0.17442
patient		physician		0		0			 50			 10			1.0		5	0.19477
patient		physician		0		0			 50			 20			1.0		1	0.06790
patient		physician		0		0			 50			 20			1.0		2	0.10637
patient		physician		0		0			 50			 20			1.0		3	0.13633
patient		physician		0		0			 50			 20			1.0		4	0.16793
patient		physician		0		0			 50			 20			1.0		5	0.19022
patient		physician		0		0			 50			 50			1.0		1	0.07521
patient		physician		0		0			 50			 50			1.0		2	0.11449
patient		physician		0		0			 50			 50			1.0		3	0.14893
patient		physician		0		0			 50			 50			1.0		4	0.17822
patient		physician		0		0			 50			 50			1.0		5	0.20207
patient		physician		0		0			 50			100			1.0		1	0.08169
patient		physician		0		0			 50			100			1.0		2	0.12038
patient		physician		0		0			 50			100			1.0		3	0.15429
patient		physician		0		0			 50			100			1.0		4	0.18664
patient		physician		0		0			 50			100			1.0		5	0.21154
patient		physician		0		0			  5			  1			1.0		1	0.14274
patient		physician		0		0			  5			  1			1.0		2	0.18523
patient		physician		0		0			  5			  1			1.0		3	0.20677
patient		physician		0		0			  5			  1			1.0		4	0.21862
patient		physician		0		0			  5			  1			1.0		5	0.22846
patient		physician		0		0			  5			  2			1.0		1	0.13767
patient		physician		0		0			  5			  2			1.0		2	0.18866
patient		physician		0		0			  5			  2			1.0		3	0.22302
patient		physician		0		0			  5			  2			1.0		4	0.24016
patient		physician		0		0			  5			  2			1.0		5	0.25007
patient		physician		0		0			  5			  3			1.0		1	0.13715
patient		physician		0		0			  5			  3			1.0		2	0.18933
patient		physician		0		0			  5			  3			1.0		3	0.22578
patient		physician		0		0			  5			  3			1.0		4	0.24419
patient		physician		0		0			  5			  3			1.0		5	0.25887
patient		physician		0		0			  5			  4			1.0		1	0.14103
patient		physician		0		0			  5			  4			1.0		2	0.19484
patient		physician		0		0			  5			  4			1.0		3	0.23077
patient		physician		0		0			  5			  4			1.0		4	0.24985
patient		physician		0		0			  5			  4			1.0		5	0.26990
patient		physician		0		0			  5			  5			1.0		1	0.14893
patient		physician		0		0			  5			  5			1.0		2	0.19887
patient		physician		0		0			  5			  5			1.0		3	0.23919
patient		physician		0		0			  5			  5			1.0		4	0.26051
patient		physician		0		0			  5			  5			1.0		5	0.27467
patient		physician		0		0			  5			 10			1.0		1	0.15496
patient		physician		0		0			  5			 10			1.0		2	0.21288
patient		physician		0		0			  5			 10			1.0		3	0.24642
patient		physician		0		0			  5			 10			1.0		4	0.26722
patient		physician		0		0			  5			 10			1.0		5	0.28265
patient		physician		0		0			  5			 20			1.0		1	0.16391
patient		physician		0		0			  5			 20			1.0		2	0.21810
patient		physician		0		0			  5			 20			1.0		3	0.25574
patient		physician		0		0			  5			 20			1.0		4	0.27982
patient		physician		0		0			  5			 20			1.0		5	0.29554
patient		physician		0		0			  5			 50			1.0		1	0.17278
patient		physician		0		0			  5			 50			1.0		2	0.22197
patient		physician		0		0			  5			 50			1.0		3	0.25671
patient		physician		0		0			  5			 50			1.0		4	0.27840
patient		physician		0		0			  5			 50			1.0		5	0.29316
patient		physician		0		0			  5			100			1.0		1	0.17546
patient		physician		0		0			  5			100			1.0		2	0.22742
patient		physician		0		0			  5			100			1.0		3	0.26237
patient		physician		0		0			  5			100			1.0		4	0.28332
patient		physician		0		0			  5			100			1.0		5	0.29644
physician		patient		0		0			100			  1			1.0		1	0.11792
physician		patient		0		0			100			  1			1.0		2	0.15489
physician		patient		0		0			100			  1			1.0		3	0.17032
physician		patient		0		0			100			  1			1.0		4	0.18008
physician		patient		0		0			100			  1			1.0		5	0.18880
physician		patient		0		0			100			  2			1.0		1	0.12865
physician		patient		0		0			100			  2			1.0		2	0.17151
physician		patient		0		0			100			  2			1.0		3	0.19499
physician		patient		0		0			100			  2			1.0		4	0.21146
physician		patient		0		0			100			  2			1.0		5	0.22197
physician		patient		0		0			100			  3			1.0		1	0.12478
physician		patient		0		0			100			  3			1.0		2	0.16920
physician		patient		0		0			100			  3			1.0		3	0.19708
physician		patient		0		0			100			  3			1.0		4	0.21676
physician		patient		0		0			100			  3			1.0		5	0.23114
physician		patient		0		0			100			  4			1.0		1	0.12053
physician		patient		0		0			100			  4			1.0		2	0.16667
physician		patient		0		0			100			  4			1.0		3	0.19715
physician		patient		0		0			100			  4			1.0		4	0.22004
physician		patient		0		0			100			  4			1.0		5	0.23472
physician		patient		0		0			100			  5			1.0		1	0.11069
physician		patient		0		0			100			  5			1.0		2	0.16190
physician		patient		0		0			100			  5			1.0		3	0.19350
physician		patient		0		0			100			  5			1.0		4	0.21705
physician		patient		0		0			100			  5			1.0		5	0.23450
physician		patient		0		0			100			 10			1.0		1	0.10256
physician		patient		0		0			100			 10			1.0		2	0.15146
physician		patient		0		0			100			 10			1.0		3	0.18187
physician		patient		0		0			100			 10			1.0		4	0.20826
physician		patient		0		0			100			 10			1.0		5	0.22846
physician		patient		0		0			100			 20			1.0		1	0.09399
physician		patient		0		0			100			 20			1.0		2	0.13879
physician		patient		0		0			100			 20			1.0		3	0.16823
physician		patient		0		0			100			 20			1.0		4	0.19238
physician		patient		0		0			100			 20			1.0		5	0.21504
physician		patient		0		0			100			 50			1.0		1	0.08579
physician		patient		0		0			100			 50			1.0		2	0.12903
physician		patient		0		0			100			 50			1.0		3	0.15459
physician		patient		0		0			100			 50			1.0		4	0.17479
physician		patient		0		0			100			 50			1.0		5	0.19216
physician		patient		0		0			100			100			1.0		1	0.07446
physician		patient		0		0			100			100			1.0		2	0.11598
physician		patient		0		0			100			100			1.0		3	0.14021
physician		patient		0		0			100			100			1.0		4	0.16041
physician		patient		0		0			100			100			1.0		5	0.17658
physician		patient		0		0			 10			  1			1.0		1	0.11792
physician		patient		0		0			 10			  1			1.0		2	0.15489
physician		patient		0		0			 10			  1			1.0		3	0.17039
physician		patient		0		0			 10			  1			1.0		4	0.18023
physician		patient		0		0			 10			  1			1.0		5	0.18880
physician		patient		0		0			 10			  2			1.0		1	0.12865
physician		patient		0		0			 10			  2			1.0		2	0.17151
physician		patient		0		0			 10			  2			1.0		3	0.19507
physician		patient		0		0			 10			  2			1.0		4	0.21161
physician		patient		0		0			 10			  2			1.0		5	0.22205
physician		patient		0		0			 10			  3			1.0		1	0.12478
physician		patient		0		0			 10			  3			1.0		2	0.16920
physician		patient		0		0			 10			  3			1.0		3	0.19715
physician		patient		0		0			 10			  3			1.0		4	0.21691
physician		patient		0		0			 10			  3			1.0		5	0.23129
physician		patient		0		0			 10			  4			1.0		1	0.12060
physician		patient		0		0			 10			  4			1.0		2	0.16674
physician		patient		0		0			 10			  4			1.0		3	0.19730
physician		patient		0		0			 10			  4			1.0		4	0.22033
physician		patient		0		0			 10			  4			1.0		5	0.23479
physician		patient		0		0			 10			  5			1.0		1	0.11076
physician		patient		0		0			 10			  5			1.0		2	0.16197
physician		patient		0		0			 10			  5			1.0		3	0.19365
physician		patient		0		0			 10			  5			1.0		4	0.21735
physician		patient		0		0			 10			  5			1.0		5	0.23472
physician		patient		0		0			 10			 10			1.0		1	0.10338
physician		patient		0		0			 10			 10			1.0		2	0.15318
physician		patient		0		0			 10			 10			1.0		3	0.18374
physician		patient		0		0			 10			 10			1.0		4	0.21109
physician		patient		0		0			 10			 10			1.0		5	0.23166
physician		patient		0		0			 10			 20			1.0		1	0.10353
physician		patient		0		0			 10			 20			1.0		2	0.15288
physician		patient		0		0			 10			 20			1.0		3	0.18925
physician		patient		0		0			 10			 20			1.0		4	0.21437
physician		patient		0		0			 10			 20			1.0		5	0.23472
physician		patient		0		0			 10			 50			1.0		1	0.10942
physician		patient		0		0			 10			 50			1.0		2	0.16160
physician		patient		0		0			 10			 50			1.0		3	0.19641
physician		patient		0		0			 10			 50			1.0		4	0.22011
physician		patient		0		0			 10			 50			1.0		5	0.24314
physician		patient		0		0			 10			100			1.0		1	0.11852
physician		patient		0		0			 10			100			1.0		2	0.16473
physician		patient		0		0			 10			100			1.0		3	0.20073
physician		patient		0		0			 10			100			1.0		4	0.22660
physician		patient		0		0			 10			100			1.0		5	0.24866
physician		patient		0		0			  1			  1			1.0		1	0.12239
physician		patient		0		0			  1			  1			1.0		2	0.15973
physician		patient		0		0			  1			  1			1.0		3	0.17352
physician		patient		0		0			  1			  1			1.0		4	0.18217
physician		patient		0		0			  1			  1			1.0		5	0.19030
physician		patient		0		0			  1			  2			1.0		1	0.14982
physician		patient		0		0			  1			  2			1.0		2	0.19082
physician		patient		0		0			  1			  2			1.0		3	0.20774
physician		patient		0		0			  1			  2			1.0		4	0.21780
physician		patient		0		0			  1			  2			1.0		5	0.22600
physician		patient		0		0			  1			  3			1.0		1	0.15526
physician		patient		0		0			  1			  3			1.0		2	0.19835
physician		patient		0		0			  1			  3			1.0		3	0.21616
physician		patient		0		0			  1			  3			1.0		4	0.22660
physician		patient		0		0			  1			  3			1.0		5	0.23509
physician		patient		0		0			  1			  4			1.0		1	0.15899
physician		patient		0		0			  1			  4			1.0		2	0.20274
physician		patient		0		0			  1			  4			1.0		3	0.22212
physician		patient		0		0			  1			  4			1.0		4	0.23375
physician		patient		0		0			  1			  4			1.0		5	0.24180
physician		patient		0		0			  1			  5			1.0		1	0.16033
physician		patient		0		0			  1			  5			1.0		2	0.20528
physician		patient		0		0			  1			  5			1.0		3	0.22369
physician		patient		0		0			  1			  5			1.0		4	0.23606
physician		patient		0		0			  1			  5			1.0		5	0.24456
physician		patient		0		0			  1			 10			1.0		1	0.16846
physician		patient		0		0			  1			 10			1.0		2	0.21221
physician		patient		0		0			  1			 10			1.0		3	0.23219
physician		patient		0		0			  1			 10			1.0		4	0.24530
physician		patient		0		0			  1			 10			1.0		5	0.25321
physician		patient		0		0			  1			 20			1.0		1	0.17024
physician		patient		0		0			  1			 20			1.0		2	0.21825
physician		patient		0		0			  1			 20			1.0		3	0.23800
physician		patient		0		0			  1			 20			1.0		4	0.25037
physician		patient		0		0			  1			 20			1.0		5	0.25842
physician		patient		0		0			  1			 50			1.0		1	0.17725
physician		patient		0		0			  1			 50			1.0		2	0.22399
physician		patient		0		0			  1			 50			1.0		3	0.24277
physician		patient		0		0			  1			 50			1.0		4	0.25380
physician		patient		0		0			  1			 50			1.0		5	0.26140
physician		patient		0		0			  1			100			1.0		1	0.17926
physician		patient		0		0			  1			100			1.0		2	0.22682
physician		patient		0		0			  1			100			1.0		3	0.24493
physician		patient		0		0			  1			100			1.0		4	0.25529
physician		patient		0		0			  1			100			1.0		5	0.26237
physician		patient		0		0			 20			  1			1.0		1	0.11792
physician		patient		0		0			 20			  1			1.0		2	0.15489
physician		patient		0		0			 20			  1			1.0		3	0.17032
physician		patient		0		0			 20			  1			1.0		4	0.18008
physician		patient		0		0			 20			  1			1.0		5	0.18880
physician		patient		0		0			 20			  2			1.0		1	0.12865
physician		patient		0		0			 20			  2			1.0		2	0.17151
physician		patient		0		0			 20			  2			1.0		3	0.19499
physician		patient		0		0			 20			  2			1.0		4	0.21146
physician		patient		0		0			 20			  2			1.0		5	0.22197
physician		patient		0		0			 20			  3			1.0		1	0.12478
physician		patient		0		0			 20			  3			1.0		2	0.16920
physician		patient		0		0			 20			  3			1.0		3	0.19708
physician		patient		0		0			 20			  3			1.0		4	0.21676
physician		patient		0		0			 20			  3			1.0		5	0.23114
physician		patient		0		0			 20			  4			1.0		1	0.12053
physician		patient		0		0			 20			  4			1.0		2	0.16667
physician		patient		0		0			 20			  4			1.0		3	0.19715
physician		patient		0		0			 20			  4			1.0		4	0.22004
physician		patient		0		0			 20			  4			1.0		5	0.23472
physician		patient		0		0			 20			  5			1.0		1	0.11069
physician		patient		0		0			 20			  5			1.0		2	0.16190
physician		patient		0		0			 20			  5			1.0		3	0.19350
physician		patient		0		0			 20			  5			1.0		4	0.21705
physician		patient		0		0			 20			  5			1.0		5	0.23450
physician		patient		0		0			 20			 10			1.0		1	0.10256
physician		patient		0		0			 20			 10			1.0		2	0.15146
physician		patient		0		0			 20			 10			1.0		3	0.18187
physician		patient		0		0			 20			 10			1.0		4	0.20826
physician		patient		0		0			 20			 10			1.0		5	0.22853
physician		patient		0		0			 20			 20			1.0		1	0.09407
physician		patient		0		0			 20			 20			1.0		2	0.13909
physician		patient		0		0			 20			 20			1.0		3	0.16868
physician		patient		0		0			 20			 20			1.0		4	0.19335
physician		patient		0		0			 20			 20			1.0		5	0.21616
physician		patient		0		0			 20			 50			1.0		1	0.09191
physician		patient		0		0			 20			 50			1.0		2	0.14021
physician		patient		0		0			 20			 50			1.0		3	0.16972
physician		patient		0		0			 20			 50			1.0		4	0.19320
physician		patient		0		0			 20			 50			1.0		5	0.21482
physician		patient		0		0			 20			100			1.0		1	0.08810
physician		patient		0		0			 20			100			1.0		2	0.13871
physician		patient		0		0			 20			100			1.0		3	0.17010
physician		patient		0		0			 20			100			1.0		4	0.19842
physician		patient		0		0			 20			100			1.0		5	0.21989
physician		patient		0		0			  2			  1			1.0		1	0.11874
physician		patient		0		0			  2			  1			1.0		2	0.15601
physician		patient		0		0			  2			  1			1.0		3	0.17241
physician		patient		0		0			  2			  1			1.0		4	0.18195
physician		patient		0		0			  2			  1			1.0		5	0.19030
physician		patient		0		0			  2			  2			1.0		1	0.13320
physician		patient		0		0			  2			  2			1.0		2	0.17822
physician		patient		0		0			  2			  2			1.0		3	0.20095
physician		patient		0		0			  2			  2			1.0		4	0.21653
physician		patient		0		0			  2			  2			1.0		5	0.22585
physician		patient		0		0			  2			  3			1.0		1	0.13670
physician		patient		0		0			  2			  3			1.0		2	0.18523
physician		patient		0		0			  2			  3			1.0		3	0.21266
physician		patient		0		0			  2			  3			1.0		4	0.22935
physician		patient		0		0			  2			  3			1.0		5	0.24091
physician		patient		0		0			  2			  4			1.0		1	0.14080
physician		patient		0		0			  2			  4			1.0		2	0.19082
physician		patient		0		0			  2			  4			1.0		3	0.21936
physician		patient		0		0			  2			  4			1.0		4	0.23778
physician		patient		0		0			  2			  4			1.0		5	0.24985
physician		patient		0		0			  2			  5			1.0		1	0.14088
physician		patient		0		0			  2			  5			1.0		2	0.19350
physician		patient		0		0			  2			  5			1.0		3	0.22227
physician		patient		0		0			  2			  5			1.0		4	0.23956
physician		patient		0		0			  2			  5			1.0		5	0.25261
physician		patient		0		0			  2			 10			1.0		1	0.15124
physician		patient		0		0			  2			 10			1.0		2	0.20438
physician		patient		0		0			  2			 10			1.0		3	0.23256
physician		patient		0		0			  2			 10			1.0		4	0.25149
physician		patient		0		0			  2			 10			1.0		5	0.26416
physician		patient		0		0			  2			 20			1.0		1	0.15593
physician		patient		0		0			  2			 20			1.0		2	0.21057
physician		patient		0		0			  2			 20			1.0		3	0.24009
physician		patient		0		0			  2			 20			1.0		4	0.25991
physician		patient		0		0			  2			 20			1.0		5	0.27199
physician		patient		0		0			  2			 50			1.0		1	0.16972
physician		patient		0		0			  2			 50			1.0		2	0.22056
physician		patient		0		0			  2			 50			1.0		3	0.24679
physician		patient		0		0			  2			 50			1.0		4	0.26625
physician		patient		0		0			  2			 50			1.0		5	0.27780
physician		patient		0		0			  2			100			1.0		1	0.17293
physician		patient		0		0			  2			100			1.0		2	0.22585
physician		patient		0		0			  2			100			1.0		3	0.25194
physician		patient		0		0			  2			100			1.0		4	0.27102
physician		patient		0		0			  2			100			1.0		5	0.28183
physician		patient		0		0			  3			  1			1.0		1	0.11799
physician		patient		0		0			  3			  1			1.0		2	0.15496
physician		patient		0		0			  3			  1			1.0		3	0.17151
physician		patient		0		0			  3			  1			1.0		4	0.18098
physician		patient		0		0			  3			  1			1.0		5	0.18962
physician		patient		0		0			  3			  2			1.0		1	0.12984
physician		patient		0		0			  3			  2			1.0		2	0.17360
physician		patient		0		0			  3			  2			1.0		3	0.19797
physician		patient		0		0			  3			  2			1.0		4	0.21430
physician		patient		0		0			  3			  2			1.0		5	0.22466
physician		patient		0		0			  3			  3			1.0		1	0.12753
physician		patient		0		0			  3			  3			1.0		2	0.17352
physician		patient		0		0			  3			  3			1.0		3	0.20230
physician		patient		0		0			  3			  3			1.0		4	0.22182
physician		patient		0		0			  3			  3			1.0		5	0.23539
physician		patient		0		0			  3			  4			1.0		1	0.12984
physician		patient		0		0			  3			  4			1.0		2	0.17844
physician		patient		0		0			  3			  4			1.0		3	0.20871
physician		patient		0		0			  3			  4			1.0		4	0.23107
physician		patient		0		0			  3			  4			1.0		5	0.24441
physician		patient		0		0			  3			  5			1.0		1	0.12485
physician		patient		0		0			  3			  5			1.0		2	0.17874
physician		patient		0		0			  3			  5			1.0		3	0.21072
physician		patient		0		0			  3			  5			1.0		4	0.23241
physician		patient		0		0			  3			  5			1.0		5	0.24754
physician		patient		0		0			  3			 10			1.0		1	0.13834
physician		patient		0		0			  3			 10			1.0		2	0.18858
physician		patient		0		0			  3			 10			1.0		3	0.22197
physician		patient		0		0			  3			 10			1.0		4	0.24471
physician		patient		0		0			  3			 10			1.0		5	0.26111
physician		patient		0		0			  3			 20			1.0		1	0.14207
physician		patient		0		0			  3			 20			1.0		2	0.19872
physician		patient		0		0			  3			 20			1.0		3	0.23151
physician		patient		0		0			  3			 20			1.0		4	0.25596
physician		patient		0		0			  3			 20			1.0		5	0.27244
physician		patient		0		0			  3			 50			1.0		1	0.15288
physician		patient		0		0			  3			 50			1.0		2	0.20856
physician		patient		0		0			  3			 50			1.0		3	0.24031
physician		patient		0		0			  3			 50			1.0		4	0.26327
physician		patient		0		0			  3			 50			1.0		5	0.28004
physician		patient		0		0			  3			100			1.0		1	0.15981
physician		patient		0		0			  3			100			1.0		2	0.21609
physician		patient		0		0			  3			100			1.0		3	0.24747
physician		patient		0		0			  3			100			1.0		4	0.27027
physician		patient		0		0			  3			100			1.0		5	0.28578
physician		patient		0		0			  4			  1			1.0		1	0.11807
physician		patient		0		0			  4			  1			1.0		2	0.15511
physician		patient		0		0			  4			  1			1.0		3	0.17121
physician		patient		0		0			  4			  1			1.0		4	0.18083
physician		patient		0		0			  4			  1			1.0		5	0.18933
physician		patient		0		0			  4			  2			1.0		1	0.12903
physician		patient		0		0			  4			  2			1.0		2	0.17211
physician		patient		0		0			  4			  2			1.0		3	0.19648
physician		patient		0		0			  4			  2			1.0		4	0.21295
physician		patient		0		0			  4			  2			1.0		5	0.22309
physician		patient		0		0			  4			  3			1.0		1	0.12582
physician		patient		0		0			  4			  3			1.0		2	0.17092
physician		patient		0		0			  4			  3			1.0		3	0.19961
physician		patient		0		0			  4			  3			1.0		4	0.21966
physician		patient		0		0			  4			  3			1.0		5	0.23315
physician		patient		0		0			  4			  4			1.0		1	0.12276
physician		patient		0		0			  4			  4			1.0		2	0.17062
physician		patient		0		0			  4			  4			1.0		3	0.20170
physician		patient		0		0			  4			  4			1.0		4	0.22510
physician		patient		0		0			  4			  4			1.0		5	0.23934
physician		patient		0		0			  4			  5			1.0		1	0.11755
physician		patient		0		0			  4			  5			1.0		2	0.16987
physician		patient		0		0			  4			  5			1.0		3	0.20237
physician		patient		0		0			  4			  5			1.0		4	0.22622
physician		patient		0		0			  4			  5			1.0		5	0.24366
physician		patient		0		0			  4			 10			1.0		1	0.12813
physician		patient		0		0			  4			 10			1.0		2	0.17934
physician		patient		0		0			  4			 10			1.0		3	0.21407
physician		patient		0		0			  4			 10			1.0		4	0.23696
physician		patient		0		0			  4			 10			1.0		5	0.25499
physician		patient		0		0			  4			 20			1.0		1	0.13238
physician		patient		0		0			  4			 20			1.0		2	0.18716
physician		patient		0		0			  4			 20			1.0		3	0.22414
physician		patient		0		0			  4			 20			1.0		4	0.24858
physician		patient		0		0			  4			 20			1.0		5	0.26856
physician		patient		0		0			  4			 50			1.0		1	0.14281
physician		patient		0		0			  4			 50			1.0		2	0.19812
physician		patient		0		0			  4			 50			1.0		3	0.23420
physician		patient		0		0			  4			 50			1.0		4	0.25827
physician		patient		0		0			  4			 50			1.0		5	0.27572
physician		patient		0		0			  4			100			1.0		1	0.14706
physician		patient		0		0			  4			100			1.0		2	0.20192
physician		patient		0		0			  4			100			1.0		3	0.23658
physician		patient		0		0			  4			100			1.0		4	0.26401
physician		patient		0		0			  4			100			1.0		5	0.28078
physician		patient		0		0			 50			  1			1.0		1	0.11792
physician		patient		0		0			 50			  1			1.0		2	0.15489
physician		patient		0		0			 50			  1			1.0		3	0.17032
physician		patient		0		0			 50			  1			1.0		4	0.18008
physician		patient		0		0			 50			  1			1.0		5	0.18880
physician		patient		0		0			 50			  2			1.0		1	0.12865
physician		patient		0		0			 50			  2			1.0		2	0.17151
physician		patient		0		0			 50			  2			1.0		3	0.19499
physician		patient		0		0			 50			  2			1.0		4	0.21146
physician		patient		0		0			 50			  2			1.0		5	0.22197
physician		patient		0		0			 50			  3			1.0		1	0.12478
physician		patient		0		0			 50			  3			1.0		2	0.16920
physician		patient		0		0			 50			  3			1.0		3	0.19708
physician		patient		0		0			 50			  3			1.0		4	0.21676
physician		patient		0		0			 50			  3			1.0		5	0.23114
physician		patient		0		0			 50			  4			1.0		1	0.12053
physician		patient		0		0			 50			  4			1.0		2	0.16667
physician		patient		0		0			 50			  4			1.0		3	0.19715
physician		patient		0		0			 50			  4			1.0		4	0.22004
physician		patient		0		0			 50			  4			1.0		5	0.23472
physician		patient		0		0			 50			  5			1.0		1	0.11069
physician		patient		0		0			 50			  5			1.0		2	0.16190
physician		patient		0		0			 50			  5			1.0		3	0.19350
physician		patient		0		0			 50			  5			1.0		4	0.21705
physician		patient		0		0			 50			  5			1.0		5	0.23450
physician		patient		0		0			 50			 10			1.0		1	0.10256
physician		patient		0		0			 50			 10			1.0		2	0.15146
physician		patient		0		0			 50			 10			1.0		3	0.18187
physician		patient		0		0			 50			 10			1.0		4	0.20826
physician		patient		0		0			 50			 10			1.0		5	0.22846
physician		patient		0		0			 50			 20			1.0		1	0.09399
physician		patient		0		0			 50			 20			1.0		2	0.13879
physician		patient		0		0			 50			 20			1.0		3	0.16823
physician		patient		0		0			 50			 20			1.0		4	0.19238
physician		patient		0		0			 50			 20			1.0		5	0.21504
physician		patient		0		0			 50			 50			1.0		1	0.08579
physician		patient		0		0			 50			 50			1.0		2	0.12903
physician		patient		0		0			 50			 50			1.0		3	0.15459
physician		patient		0		0			 50			 50			1.0		4	0.17479
physician		patient		0		0			 50			 50			1.0		5	0.19223
physician		patient		0		0			 50			100			1.0		1	0.07543
physician		patient		0		0			 50			100			1.0		2	0.11792
physician		patient		0		0			 50			100			1.0		3	0.14274
physician		patient		0		0			 50			100			1.0		4	0.16503
physician		patient		0		0			 50			100			1.0		5	0.18321
physician		patient		0		0			  5			  1			1.0		1	0.11799
physician		patient		0		0			  5			  1			1.0		2	0.15496
physician		patient		0		0			  5			  1			1.0		3	0.17077
physician		patient		0		0			  5			  1			1.0		4	0.18053
physician		patient		0		0			  5			  1			1.0		5	0.18888
physician		patient		0		0			  5			  2			1.0		1	0.12880
physician		patient		0		0			  5			  2			1.0		2	0.17166
physician		patient		0		0			  5			  2			1.0		3	0.19566
physician		patient		0		0			  5			  2			1.0		4	0.21243
physician		patient		0		0			  5			  2			1.0		5	0.22272
physician		patient		0		0			  5			  3			1.0		1	0.12522
physician		patient		0		0			  5			  3			1.0		2	0.16980
physician		patient		0		0			  5			  3			1.0		3	0.19857
physician		patient		0		0			  5			  3			1.0		4	0.21847
physician		patient		0		0			  5			  3			1.0		5	0.23241
physician		patient		0		0			  5			  4			1.0		1	0.12187
physician		patient		0		0			  5			  4			1.0		2	0.16831
physician		patient		0		0			  5			  4			1.0		3	0.19984
physician		patient		0		0			  5			  4			1.0		4	0.22294
physician		patient		0		0			  5			  4			1.0		5	0.23755
physician		patient		0		0			  5			  5			1.0		1	0.11210
physician		patient		0		0			  5			  5			1.0		2	0.16480
physician		patient		0		0			  5			  5			1.0		3	0.19708
physician		patient		0		0			  5			  5			1.0		4	0.22108
physician		patient		0		0			  5			  5			1.0		5	0.23845
physician		patient		0		0			  5			 10			1.0		1	0.11717
physician		patient		0		0			  5			 10			1.0		2	0.17188
physician		patient		0		0			  5			 10			1.0		3	0.20707
physician		patient		0		0			  5			 10			1.0		4	0.23047
physician		patient		0		0			  5			 10			1.0		5	0.24866
physician		patient		0		0			  5			 20			1.0		1	0.12351
physician		patient		0		0			  5			 20			1.0		2	0.17718
physician		patient		0		0			  5			 20			1.0		3	0.21534
physician		patient		0		0			  5			 20			1.0		4	0.24150
physician		patient		0		0			  5			 20			1.0		5	0.26118
physician		patient		0		0			  5			 50			1.0		1	0.13558
physician		patient		0		0			  5			 50			1.0		2	0.18873
physician		patient		0		0			  5			 50			1.0		3	0.22630
physician		patient		0		0			  5			 50			1.0		4	0.25171
physician		patient		0		0			  5			 50			1.0		5	0.27266
physician		patient		0		0			  5			100			1.0		1	0.13909
physician		patient		0		0			  5			100			1.0		2	0.19425
physician		patient		0		0			  5			100			1.0		3	0.22853
physician		patient		0		0			  5			100			1.0		4	0.25641
physician		patient		0		0			  5			100			1.0		5	0.27743
patient		physician		0		1			100			  1			1.0		1	0.06634
patient		physician		0		1			100			  1			1.0		2	0.10435
patient		physician		0		1			100			  1			1.0		3	0.13290
patient		physician		0		1			100			  1			1.0		4	0.15675
patient		physician		0		1			100			  1			1.0		5	0.17159
patient		physician		0		1			100			  2			1.0		1	0.06328
patient		physician		0		1			100			  2			1.0		2	0.10450
patient		physician		0		1			100			  2			1.0		3	0.13320
patient		physician		0		1			100			  2			1.0		4	0.15660
patient		physician		0		1			100			  2			1.0		5	0.17308
patient		physician		0		1			100			  3			1.0		1	0.05941
patient		physician		0		1			100			  3			1.0		2	0.09817
patient		physician		0		1			100			  3			1.0		3	0.12664
patient		physician		0		1			100			  3			1.0		4	0.14781
patient		physician		0		1			100			  3			1.0		5	0.16719
patient		physician		0		1			100			  4			1.0		1	0.05717
patient		physician		0		1			100			  4			1.0		2	0.09563
patient		physician		0		1			100			  4			1.0		3	0.12545
patient		physician		0		1			100			  4			1.0		4	0.14706
patient		physician		0		1			100			  4			1.0		5	0.16898
patient		physician		0		1			100			  5			1.0		1	0.05203
patient		physician		0		1			100			  5			1.0		2	0.08915
patient		physician		0		1			100			  5			1.0		3	0.11889
patient		physician		0		1			100			  5			1.0		4	0.14065
patient		physician		0		1			100			  5			1.0		5	0.16003
patient		physician		0		1			100			 10			1.0		1	0.04435
patient		physician		0		1			100			 10			1.0		2	0.08110
patient		physician		0		1			100			 10			1.0		3	0.10562
patient		physician		0		1			100			 10			1.0		4	0.12888
patient		physician		0		1			100			 10			1.0		5	0.14893
patient		physician		0		1			100			 20			1.0		1	0.03965
patient		physician		0		1			100			 20			1.0		2	0.07089
patient		physician		0		1			100			 20			1.0		3	0.09712
patient		physician		0		1			100			 20			1.0		4	0.12016
patient		physician		0		1			100			 20			1.0		5	0.14095
patient		physician		0		1			100			 50			1.0		1	0.03824
patient		physician		0		1			100			 50			1.0		2	0.07267
patient		physician		0		1			100			 50			1.0		3	0.09668
patient		physician		0		1			100			 50			1.0		4	0.11807
patient		physician		0		1			100			 50			1.0		5	0.13462
patient		physician		0		1			100			100			1.0		1	0.03951
patient		physician		0		1			100			100			1.0		2	0.07782
patient		physician		0		1			100			100			1.0		3	0.10487
patient		physician		0		1			100			100			1.0		4	0.12411
patient		physician		0		1			100			100			1.0		5	0.14498
patient		physician		0		1			 10			  1			1.0		1	0.11740
patient		physician		0		1			 10			  1			1.0		2	0.15959
patient		physician		0		1			 10			  1			1.0		3	0.19149
patient		physician		0		1			 10			  1			1.0		4	0.21340
patient		physician		0		1			 10			  1			1.0		5	0.23151
patient		physician		0		1			 10			  2			1.0		1	0.11747
patient		physician		0		1			 10			  2			1.0		2	0.16413
patient		physician		0		1			 10			  2			1.0		3	0.19857
patient		physician		0		1			 10			  2			1.0		4	0.22294
patient		physician		0		1			 10			  2			1.0		5	0.24128
patient		physician		0		1			 10			  3			1.0		1	0.11471
patient		physician		0		1			 10			  3			1.0		2	0.16436
patient		physician		0		1			 10			  3			1.0		3	0.20058
patient		physician		0		1			 10			  3			1.0		4	0.22592
patient		physician		0		1			 10			  3			1.0		5	0.24657
patient		physician		0		1			 10			  4			1.0		1	0.11568
patient		physician		0		1			 10			  4			1.0		2	0.16764
patient		physician		0		1			 10			  4			1.0		3	0.20692
patient		physician		0		1			 10			  4			1.0		4	0.23427
patient		physician		0		1			 10			  4			1.0		5	0.25559
patient		physician		0		1			 10			  5			1.0		1	0.11576
patient		physician		0		1			 10			  5			1.0		2	0.17092
patient		physician		0		1			 10			  5			1.0		3	0.21020
patient		physician		0		1			 10			  5			1.0		4	0.23867
patient		physician		0		1			 10			  5			1.0		5	0.25939
patient		physician		0		1			 10			 10			1.0		1	0.13014
patient		physician		0		1			 10			 10			1.0		2	0.18344
patient		physician		0		1			 10			 10			1.0		3	0.22048
patient		physician		0		1			 10			 10			1.0		4	0.24970
patient		physician		0		1			 10			 10			1.0		5	0.26975
patient		physician		0		1			 10			 20			1.0		1	0.13790
patient		physician		0		1			 10			 20			1.0		2	0.19305
patient		physician		0		1			 10			 20			1.0		3	0.22868
patient		physician		0		1			 10			 20			1.0		4	0.26163
patient		physician		0		1			 10			 20			1.0		5	0.28332
patient		physician		0		1			 10			 50			1.0		1	0.14751
patient		physician		0		1			 10			 50			1.0		2	0.19887
patient		physician		0		1			 10			 50			1.0		3	0.23800
patient		physician		0		1			 10			 50			1.0		4	0.26685
patient		physician		0		1			 10			 50			1.0		5	0.28772
patient		physician		0		1			 10			100			1.0		1	0.15325
patient		physician		0		1			 10			100			1.0		2	0.20543
patient		physician		0		1			 10			100			1.0		3	0.24381
patient		physician		0		1			 10			100			1.0		4	0.27281
patient		physician		0		1			 10			100			1.0		5	0.29204
patient		physician		0		1			  1			  1			1.0		1	0.14311
patient		physician		0		1			  1			  1			1.0		2	0.16890
patient		physician		0		1			  1			  1			1.0		3	0.17695
patient		physician		0		1			  1			  1			1.0		4	0.18068
patient		physician		0		1			  1			  1			1.0		5	0.18292
patient		physician		0		1			  1			  2			1.0		1	0.15631
patient		physician		0		1			  1			  2			1.0		2	0.18180
patient		physician		0		1			  1			  2			1.0		3	0.19022
patient		physician		0		1			  1			  2			1.0		4	0.19447
patient		physician		0		1			  1			  2			1.0		5	0.19611
patient		physician		0		1			  1			  3			1.0		1	0.16413
patient		physician		0		1			  1			  3			1.0		2	0.18836
patient		physician		0		1			  1			  3			1.0		3	0.19641
patient		physician		0		1			  1			  3			1.0		4	0.20028
patient		physician		0		1			  1			  3			1.0		5	0.20200
patient		physician		0		1			  1			  4			1.0		1	0.16965
patient		physician		0		1			  1			  4			1.0		2	0.19536
patient		physician		0		1			  1			  4			1.0		3	0.20297
patient		physician		0		1			  1			  4			1.0		4	0.20677
patient		physician		0		1			  1			  4			1.0		5	0.20833
patient		physician		0		1			  1			  5			1.0		1	0.17323
patient		physician		0		1			  1			  5			1.0		2	0.19879
patient		physician		0		1			  1			  5			1.0		3	0.20640
patient		physician		0		1			  1			  5			1.0		4	0.20968
patient		physician		0		1			  1			  5			1.0		5	0.21131
patient		physician		0		1			  1			 10			1.0		1	0.18418
patient		physician		0		1			  1			 10			1.0		2	0.20982
patient		physician		0		1			  1			 10			1.0		3	0.21691
patient		physician		0		1			  1			 10			1.0		4	0.21936
patient		physician		0		1			  1			 10			1.0		5	0.22108
patient		physician		0		1			  1			 20			1.0		1	0.19171
patient		physician		0		1			  1			 20			1.0		2	0.22026
patient		physician		0		1			  1			 20			1.0		3	0.22697
patient		physician		0		1			  1			 20			1.0		4	0.22928
patient		physician		0		1			  1			 20			1.0		5	0.23092
patient		physician		0		1			  1			 50			1.0		1	0.19879
patient		physician		0		1			  1			 50			1.0		2	0.22563
patient		physician		0		1			  1			 50			1.0		3	0.23166
patient		physician		0		1			  1			 50			1.0		4	0.23397
patient		physician		0		1			  1			 50			1.0		5	0.23547
patient		physician		0		1			  1			100			1.0		1	0.20043
patient		physician		0		1			  1			100			1.0		2	0.22734
patient		physician		0		1			  1			100			1.0		3	0.23368
patient		physician		0		1			  1			100			1.0		4	0.23561
patient		physician		0		1			  1			100			1.0		5	0.23718
patient		physician		0		1			 20			  1			1.0		1	0.09809
patient		physician		0		1			 20			  1			1.0		2	0.14185
patient		physician		0		1			 20			  1			1.0		3	0.17844
patient		physician		0		1			 20			  1			1.0		4	0.20505
patient		physician		0		1			 20			  1			1.0		5	0.22205
patient		physician		0		1			 20			  2			1.0		1	0.10152
patient		physician		0		1			 20			  2			1.0		2	0.14885
patient		physician		0		1			 20			  2			1.0		3	0.18269
patient		physician		0		1			 20			  2			1.0		4	0.20960
patient		physician		0		1			 20			  2			1.0		5	0.22786
patient		physician		0		1			 20			  3			1.0		1	0.09817
patient		physician		0		1			 20			  3			1.0		2	0.14483
patient		physician		0		1			 20			  3			1.0		3	0.18329
patient		physician		0		1			 20			  3			1.0		4	0.20945
patient		physician		0		1			 20			  3			1.0		5	0.23144
patient		physician		0		1			 20			  4			1.0		1	0.09608
patient		physician		0		1			 20			  4			1.0		2	0.14609
patient		physician		0		1			 20			  4			1.0		3	0.18724
patient		physician		0		1			 20			  4			1.0		4	0.21385
patient		physician		0		1			 20			  4			1.0		5	0.23681
patient		physician		0		1			 20			  5			1.0		1	0.09287
patient		physician		0		1			 20			  5			1.0		2	0.14259
patient		physician		0		1			 20			  5			1.0		3	0.18880
patient		physician		0		1			 20			  5			1.0		4	0.21802
patient		physician		0		1			 20			  5			1.0		5	0.24038
patient		physician		0		1			 20			 10			1.0		1	0.09645
patient		physician		0		1			 20			 10			1.0		2	0.14617
patient		physician		0		1			 20			 10			1.0		3	0.18910
patient		physician		0		1			 20			 10			1.0		4	0.21795
patient		physician		0		1			 20			 10			1.0		5	0.24486
patient		physician		0		1			 20			 20			1.0		1	0.10651
patient		physician		0		1			 20			 20			1.0		2	0.15638
patient		physician		0		1			 20			 20			1.0		3	0.19507
patient		physician		0		1			 20			 20			1.0		4	0.22674
patient		physician		0		1			 20			 20			1.0		5	0.25350
patient		physician		0		1			 20			 50			1.0		1	0.11829
patient		physician		0		1			 20			 50			1.0		2	0.16965
patient		physician		0		1			 20			 50			1.0		3	0.20699
patient		physician		0		1			 20			 50			1.0		4	0.23919
patient		physician		0		1			 20			 50			1.0		5	0.26066
patient		physician		0		1			 20			100			1.0		1	0.12642
patient		physician		0		1			 20			100			1.0		2	0.17539
patient		physician		0		1			 20			100			1.0		3	0.21184
patient		physician		0		1			 20			100			1.0		4	0.24120
patient		physician		0		1			 20			100			1.0		5	0.26707
patient		physician		0		1			  2			  1			1.0		1	0.14095
patient		physician		0		1			  2			  1			1.0		2	0.18232
patient		physician		0		1			  2			  1			1.0		3	0.20013
patient		physician		0		1			  2			  1			1.0		4	0.21027
patient		physician		0		1			  2			  1			1.0		5	0.21609
patient		physician		0		1			  2			  2			1.0		1	0.15444
patient		physician		0		1			  2			  2			1.0		2	0.19551
patient		physician		0		1			  2			  2			1.0		3	0.21415
patient		physician		0		1			  2			  2			1.0		4	0.22585
patient		physician		0		1			  2			  2			1.0		5	0.23151
patient		physician		0		1			  2			  3			1.0		1	0.16369
patient		physician		0		1			  2			  3			1.0		2	0.20282
patient		physician		0		1			  2			  3			1.0		3	0.22018
patient		physician		0		1			  2			  3			1.0		4	0.23092
patient		physician		0		1			  2			  3			1.0		5	0.23666
patient		physician		0		1			  2			  4			1.0		1	0.17062
patient		physician		0		1			  2			  4			1.0		2	0.20960
patient		physician		0		1			  2			  4			1.0		3	0.22667
patient		physician		0		1			  2			  4			1.0		4	0.23710
patient		physician		0		1			  2			  4			1.0		5	0.24299
patient		physician		0		1			  2			  5			1.0		1	0.17360
patient		physician		0		1			  2			  5			1.0		2	0.21355
patient		physician		0		1			  2			  5			1.0		3	0.23122
patient		physician		0		1			  2			  5			1.0		4	0.24068
patient		physician		0		1			  2			  5			1.0		5	0.24702
patient		physician		0		1			  2			 10			1.0		1	0.18180
patient		physician		0		1			  2			 10			1.0		2	0.22294
patient		physician		0		1			  2			 10			1.0		3	0.24322
patient		physician		0		1			  2			 10			1.0		4	0.25186
patient		physician		0		1			  2			 10			1.0		5	0.25716
patient		physician		0		1			  2			 20			1.0		1	0.19119
patient		physician		0		1			  2			 20			1.0		2	0.23308
patient		physician		0		1			  2			 20			1.0		3	0.25373
patient		physician		0		1			  2			 20			1.0		4	0.26222
patient		physician		0		1			  2			 20			1.0		5	0.26759
patient		physician		0		1			  2			 50			1.0		1	0.19596
patient		physician		0		1			  2			 50			1.0		2	0.23725
patient		physician		0		1			  2			 50			1.0		3	0.25693
patient		physician		0		1			  2			 50			1.0		4	0.26476
patient		physician		0		1			  2			 50			1.0		5	0.26923
patient		physician		0		1			  2			100			1.0		1	0.19835
patient		physician		0		1			  2			100			1.0		2	0.23800
patient		physician		0		1			  2			100			1.0		3	0.25730
patient		physician		0		1			  2			100			1.0		4	0.26453
patient		physician		0		1			  2			100			1.0		5	0.26901
patient		physician		0		1			  3			  1			1.0		1	0.13693
patient		physician		0		1			  3			  1			1.0		2	0.18292
patient		physician		0		1			  3			  1			1.0		3	0.20796
patient		physician		0		1			  3			  1			1.0		4	0.22182
patient		physician		0		1			  3			  1			1.0		5	0.22995
patient		physician		0		1			  3			  2			1.0		1	0.14587
patient		physician		0		1			  3			  2			1.0		2	0.19357
patient		physician		0		1			  3			  2			1.0		3	0.22048
patient		physician		0		1			  3			  2			1.0		4	0.23591
patient		physician		0		1			  3			  2			1.0		5	0.24374
patient		physician		0		1			  3			  3			1.0		1	0.15124
patient		physician		0		1			  3			  3			1.0		2	0.20103
patient		physician		0		1			  3			  3			1.0		3	0.22712
patient		physician		0		1			  3			  3			1.0		4	0.24240
patient		physician		0		1			  3			  3			1.0		5	0.25082
patient		physician		0		1			  3			  4			1.0		1	0.16003
patient		physician		0		1			  3			  4			1.0		2	0.20766
patient		physician		0		1			  3			  4			1.0		3	0.23487
patient		physician		0		1			  3			  4			1.0		4	0.24940
patient		physician		0		1			  3			  4			1.0		5	0.25768
patient		physician		0		1			  3			  5			1.0		1	0.16324
patient		physician		0		1			  3			  5			1.0		2	0.21124
patient		physician		0		1			  3			  5			1.0		3	0.23785
patient		physician		0		1			  3			  5			1.0		4	0.25231
patient		physician		0		1			  3			  5			1.0		5	0.26051
patient		physician		0		1			  3			 10			1.0		1	0.17285
patient		physician		0		1			  3			 10			1.0		2	0.22138
patient		physician		0		1			  3			 10			1.0		3	0.24866
patient		physician		0		1			  3			 10			1.0		4	0.26431
patient		physician		0		1			  3			 10			1.0		5	0.27236
patient		physician		0		1			  3			 20			1.0		1	0.18157
patient		physician		0		1			  3			 20			1.0		2	0.22891
patient		physician		0		1			  3			 20			1.0		3	0.25812
patient		physician		0		1			  3			 20			1.0		4	0.27445
patient		physician		0		1			  3			 20			1.0		5	0.28272
patient		physician		0		1			  3			 50			1.0		1	0.18970
patient		physician		0		1			  3			 50			1.0		2	0.23465
patient		physician		0		1			  3			 50			1.0		3	0.26200
patient		physician		0		1			  3			 50			1.0		4	0.27631
patient		physician		0		1			  3			 50			1.0		5	0.28421
patient		physician		0		1			  3			100			1.0		1	0.19074
patient		physician		0		1			  3			100			1.0		2	0.23733
patient		physician		0		1			  3			100			1.0		3	0.26364
patient		physician		0		1			  3			100			1.0		4	0.27586
patient		physician		0		1			  3			100			1.0		5	0.28317
patient		physician		0		1			  4			  1			1.0		1	0.13163
patient		physician		0		1			  4			  1			1.0		2	0.18001
patient		physician		0		1			  4			  1			1.0		3	0.20610
patient		physician		0		1			  4			  1			1.0		4	0.22264
patient		physician		0		1			  4			  1			1.0		5	0.23420
patient		physician		0		1			  4			  2			1.0		1	0.13663
patient		physician		0		1			  4			  2			1.0		2	0.18866
patient		physician		0		1			  4			  2			1.0		3	0.21944
patient		physician		0		1			  4			  2			1.0		4	0.23807
patient		physician		0		1			  4			  2			1.0		5	0.24784
patient		physician		0		1			  4			  3			1.0		1	0.14192
patient		physician		0		1			  4			  3			1.0		2	0.19514
patient		physician		0		1			  4			  3			1.0		3	0.22674
patient		physician		0		1			  4			  3			1.0		4	0.24516
patient		physician		0		1			  4			  3			1.0		5	0.25619
patient		physician		0		1			  4			  4			1.0		1	0.14803
patient		physician		0		1			  4			  4			1.0		2	0.20006
patient		physician		0		1			  4			  4			1.0		3	0.23189
patient		physician		0		1			  4			  4			1.0		4	0.25231
patient		physician		0		1			  4			  4			1.0		5	0.26208
patient		physician		0		1			  4			  5			1.0		1	0.15429
patient		physician		0		1			  4			  5			1.0		2	0.20520
patient		physician		0		1			  4			  5			1.0		3	0.23666
patient		physician		0		1			  4			  5			1.0		4	0.25716
patient		physician		0		1			  4			  5			1.0		5	0.26737
patient		physician		0		1			  4			 10			1.0		1	0.16145
patient		physician		0		1			  4			 10			1.0		2	0.21467
patient		physician		0		1			  4			 10			1.0		3	0.24590
patient		physician		0		1			  4			 10			1.0		4	0.26722
patient		physician		0		1			  4			 10			1.0		5	0.27847
patient		physician		0		1			  4			 20			1.0		1	0.16905
patient		physician		0		1			  4			 20			1.0		2	0.22205
patient		physician		0		1			  4			 20			1.0		3	0.25730
patient		physician		0		1			  4			 20			1.0		4	0.27691
patient		physician		0		1			  4			 20			1.0		5	0.28876
patient		physician		0		1			  4			 50			1.0		1	0.17882
patient		physician		0		1			  4			 50			1.0		2	0.22831
patient		physician		0		1			  4			 50			1.0		3	0.26111
patient		physician		0		1			  4			 50			1.0		4	0.27959
patient		physician		0		1			  4			 50			1.0		5	0.28995
patient		physician		0		1			  4			100			1.0		1	0.18120
patient		physician		0		1			  4			100			1.0		2	0.23189
patient		physician		0		1			  4			100			1.0		3	0.26394
patient		physician		0		1			  4			100			1.0		4	0.28026
patient		physician		0		1			  4			100			1.0		5	0.29092
patient		physician		0		1			 50			  1			1.0		1	0.07953
patient		physician		0		1			 50			  1			1.0		2	0.11576
patient		physician		0		1			 50			  1			1.0		3	0.15191
patient		physician		0		1			 50			  1			1.0		4	0.17472
patient		physician		0		1			 50			  1			1.0		5	0.19126
patient		physician		0		1			 50			  2			1.0		1	0.08095
patient		physician		0		1			 50			  2			1.0		2	0.11866
patient		physician		0		1			 50			  2			1.0		3	0.15578
patient		physician		0		1			 50			  2			1.0		4	0.17874
patient		physician		0		1			 50			  2			1.0		5	0.19835
patient		physician		0		1			 50			  3			1.0		1	0.07826
patient		physician		0		1			 50			  3			1.0		2	0.11583
patient		physician		0		1			 50			  3			1.0		3	0.14773
patient		physician		0		1			 50			  3			1.0		4	0.17598
patient		physician		0		1			 50			  3			1.0		5	0.19917
patient		physician		0		1			 50			  4			1.0		1	0.07677
patient		physician		0		1			 50			  4			1.0		2	0.11516
patient		physician		0		1			 50			  4			1.0		3	0.15004
patient		physician		0		1			 50			  4			1.0		4	0.18068
patient		physician		0		1			 50			  4			1.0		5	0.20513
patient		physician		0		1			 50			  5			1.0		1	0.07230
patient		physician		0		1			 50			  5			1.0		2	0.11009
patient		physician		0		1			 50			  5			1.0		3	0.14535
patient		physician		0		1			 50			  5			1.0		4	0.17725
patient		physician		0		1			 50			  5			1.0		5	0.19991
patient		physician		0		1			 50			 10			1.0		1	0.06798
patient		physician		0		1			 50			 10			1.0		2	0.10629
patient		physician		0		1			 50			 10			1.0		3	0.13879
patient		physician		0		1			 50			 10			1.0		4	0.17241
patient		physician		0		1			 50			 10			1.0		5	0.19417
patient		physician		0		1			 50			 20			1.0		1	0.06843
patient		physician		0		1			 50			 20			1.0		2	0.10383
patient		physician		0		1			 50			 20			1.0		3	0.13670
patient		physician		0		1			 50			 20			1.0		4	0.16942
patient		physician		0		1			 50			 20			1.0		5	0.19261
patient		physician		0		1			 50			 50			1.0		1	0.07499
patient		physician		0		1			 50			 50			1.0		2	0.11397
patient		physician		0		1			 50			 50			1.0		3	0.14714
patient		physician		0		1			 50			 50			1.0		4	0.18053
patient		physician		0		1			 50			 50			1.0		5	0.20386
patient		physician		0		1			 50			100			1.0		1	0.08140
patient		physician		0		1			 50			100			1.0		2	0.12060
patient		physician		0		1			 50			100			1.0		3	0.15459
patient		physician		0		1			 50			100			1.0		4	0.18791
patient		physician		0		1			 50			100			1.0		5	0.21355
patient		physician		0		1			  5			  1			1.0		1	0.12642
patient		physician		0		1			  5			  1			1.0		2	0.17606
patient		physician		0		1			  5			  1			1.0		3	0.20550
patient		physician		0		1			  5			  1			1.0		4	0.22302
patient		physician		0		1			  5			  1			1.0		5	0.23666
patient		physician		0		1			  5			  2			1.0		1	0.13059
patient		physician		0		1			  5			  2			1.0		2	0.18277
patient		physician		0		1			  5			  2			1.0		3	0.21445
patient		physician		0		1			  5			  2			1.0		4	0.23591
patient		physician		0		1			  5			  2			1.0		5	0.24888
patient		physician		0		1			  5			  3			1.0		1	0.13298
patient		physician		0		1			  5			  3			1.0		2	0.18687
patient		physician		0		1			  5			  3			1.0		3	0.22182
patient		physician		0		1			  5			  3			1.0		4	0.24404
patient		physician		0		1			  5			  3			1.0		5	0.25820
patient		physician		0		1			  5			  4			1.0		1	0.13998
patient		physician		0		1			  5			  4			1.0		2	0.19126
patient		physician		0		1			  5			  4			1.0		3	0.22652
patient		physician		0		1			  5			  4			1.0		4	0.25045
patient		physician		0		1			  5			  4			1.0		5	0.26424
patient		physician		0		1			  5			  5			1.0		1	0.14527
patient		physician		0		1			  5			  5			1.0		2	0.19551
patient		physician		0		1			  5			  5			1.0		3	0.23159
patient		physician		0		1			  5			  5			1.0		4	0.25559
patient		physician		0		1			  5			  5			1.0		5	0.26908
patient		physician		0		1			  5			 10			1.0		1	0.15474
patient		physician		0		1			  5			 10			1.0		2	0.20677
patient		physician		0		1			  5			 10			1.0		3	0.24120
patient		physician		0		1			  5			 10			1.0		4	0.26446
patient		physician		0		1			  5			 10			1.0		5	0.27862
patient		physician		0		1			  5			 20			1.0		1	0.16205
patient		physician		0		1			  5			 20			1.0		2	0.21415
patient		physician		0		1			  5			 20			1.0		3	0.25052
patient		physician		0		1			  5			 20			1.0		4	0.27549
patient		physician		0		1			  5			 20			1.0		5	0.29047
patient		physician		0		1			  5			 50			1.0		1	0.17203
patient		physician		0		1			  5			 50			1.0		2	0.22168
patient		physician		0		1			  5			 50			1.0		3	0.25470
patient		physician		0		1			  5			 50			1.0		4	0.27683
patient		physician		0		1			  5			 50			1.0		5	0.29100
patient		physician		0		1			  5			100			1.0		1	0.17457
patient		physician		0		1			  5			100			1.0		2	0.22660
patient		physician		0		1			  5			100			1.0		3	0.26051
patient		physician		0		1			  5			100			1.0		4	0.28108
patient		physician		0		1			  5			100			1.0		5	0.29420
physician		patient		0		1			100			  1			1.0		1	0.11620
physician		patient		0		1			100			  1			1.0		2	0.15541
physician		patient		0		1			100			  1			1.0		3	0.17323
physician		patient		0		1			100			  1			1.0		4	0.18441
physician		patient		0		1			100			  1			1.0		5	0.19492
physician		patient		0		1			100			  2			1.0		1	0.12694
physician		patient		0		1			100			  2			1.0		2	0.17010
physician		patient		0		1			100			  2			1.0		3	0.19462
physician		patient		0		1			100			  2			1.0		4	0.21213
physician		patient		0		1			100			  2			1.0		5	0.22354
physician		patient		0		1			100			  3			1.0		1	0.12254
physician		patient		0		1			100			  3			1.0		2	0.16659
physician		patient		0		1			100			  3			1.0		3	0.19574
physician		patient		0		1			100			  3			1.0		4	0.21638
physician		patient		0		1			100			  3			1.0		5	0.23084
physician		patient		0		1			100			  4			1.0		1	0.11919
physician		patient		0		1			100			  4			1.0		2	0.16547
physician		patient		0		1			100			  4			1.0		3	0.19603
physician		patient		0		1			100			  4			1.0		4	0.21892
physician		patient		0		1			100			  4			1.0		5	0.23353
physician		patient		0		1			100			  5			1.0		1	0.11017
physician		patient		0		1			100			  5			1.0		2	0.16100
physician		patient		0		1			100			  5			1.0		3	0.19246
physician		patient		0		1			100			  5			1.0		4	0.21616
physician		patient		0		1			100			  5			1.0		5	0.23338
physician		patient		0		1			100			 10			1.0		1	0.10219
physician		patient		0		1			100			 10			1.0		2	0.15101
physician		patient		0		1			100			 10			1.0		3	0.18098
physician		patient		0		1			100			 10			1.0		4	0.20729
physician		patient		0		1			100			 10			1.0		5	0.22712
physician		patient		0		1			100			 20			1.0		1	0.09347
physician		patient		0		1			100			 20			1.0		2	0.13864
physician		patient		0		1			100			 20			1.0		3	0.16808
physician		patient		0		1			100			 20			1.0		4	0.19201
physician		patient		0		1			100			 20			1.0		5	0.21407
physician		patient		0		1			100			 50			1.0		1	0.08572
physician		patient		0		1			100			 50			1.0		2	0.12888
physician		patient		0		1			100			 50			1.0		3	0.15459
physician		patient		0		1			100			 50			1.0		4	0.17472
physician		patient		0		1			100			 50			1.0		5	0.19216
physician		patient		0		1			100			100			1.0		1	0.07439
physician		patient		0		1			100			100			1.0		2	0.11591
physician		patient		0		1			100			100			1.0		3	0.14013
physician		patient		0		1			100			100			1.0		4	0.16041
physician		patient		0		1			100			100			1.0		5	0.17651
physician		patient		0		1			 10			  1			1.0		1	0.11635
physician		patient		0		1			 10			  1			1.0		2	0.15556
physician		patient		0		1			 10			  1			1.0		3	0.17345
physician		patient		0		1			 10			  1			1.0		4	0.18478
physician		patient		0		1			 10			  1			1.0		5	0.19521
physician		patient		0		1			 10			  2			1.0		1	0.12709
physician		patient		0		1			 10			  2			1.0		2	0.17024
physician		patient		0		1			 10			  2			1.0		3	0.19484
physician		patient		0		1			 10			  2			1.0		4	0.21251
physician		patient		0		1			 10			  2			1.0		5	0.22414
physician		patient		0		1			 10			  3			1.0		1	0.12269
physician		patient		0		1			 10			  3			1.0		2	0.16689
physician		patient		0		1			 10			  3			1.0		3	0.19611
physician		patient		0		1			 10			  3			1.0		4	0.21683
physician		patient		0		1			 10			  3			1.0		5	0.23174
physician		patient		0		1			 10			  4			1.0		1	0.11941
physician		patient		0		1			 10			  4			1.0		2	0.16592
physician		patient		0		1			 10			  4			1.0		3	0.19663
physician		patient		0		1			 10			  4			1.0		4	0.21966
physician		patient		0		1			 10			  4			1.0		5	0.23442
physician		patient		0		1			 10			  5			1.0		1	0.11054
physician		patient		0		1			 10			  5			1.0		2	0.16152
physician		patient		0		1			 10			  5			1.0		3	0.19328
physician		patient		0		1			 10			  5			1.0		4	0.21720
physician		patient		0		1			 10			  5			1.0		5	0.23457
physician		patient		0		1			 10			 10			1.0		1	0.10368
physician		patient		0		1			 10			 10			1.0		2	0.15347
physician		patient		0		1			 10			 10			1.0		3	0.18418
physician		patient		0		1			 10			 10			1.0		4	0.21124
physician		patient		0		1			 10			 10			1.0		5	0.23181
physician		patient		0		1			 10			 20			1.0		1	0.10331
physician		patient		0		1			 10			 20			1.0		2	0.15310
physician		patient		0		1			 10			 20			1.0		3	0.19022
physician		patient		0		1			 10			 20			1.0		4	0.21504
physician		patient		0		1			 10			 20			1.0		5	0.23532
physician		patient		0		1			 10			 50			1.0		1	0.10965
physician		patient		0		1			 10			 50			1.0		2	0.16167
physician		patient		0		1			 10			 50			1.0		3	0.19671
physician		patient		0		1			 10			 50			1.0		4	0.22048
physician		patient		0		1			 10			 50			1.0		5	0.24329
physician		patient		0		1			 10			100			1.0		1	0.11852
physician		patient		0		1			 10			100			1.0		2	0.16488
physician		patient		0		1			 10			100			1.0		3	0.20088
physician		patient		0		1			 10			100			1.0		4	0.22682
physician		patient		0		1			 10			100			1.0		5	0.24896
physician		patient		0		1			  1			  1			1.0		1	0.12843
physician		patient		0		1			  1			  1			1.0		2	0.16659
physician		patient		0		1			  1			  1			1.0		3	0.18225
physician		patient		0		1			  1			  1			1.0		4	0.19201
physician		patient		0		1			  1			  1			1.0		5	0.19999
physician		patient		0		1			  1			  2			1.0		1	0.15228
physician		patient		0		1			  1			  2			1.0		2	0.19432
physician		patient		0		1			  1			  2			1.0		3	0.21199
physician		patient		0		1			  1			  2			1.0		4	0.22294
physician		patient		0		1			  1			  2			1.0		5	0.23099
physician		patient		0		1			  1			  3			1.0		1	0.15668
physician		patient		0		1			  1			  3			1.0		2	0.20036
physician		patient		0		1			  1			  3			1.0		3	0.21907
physician		patient		0		1			  1			  3			1.0		4	0.23040
physician		patient		0		1			  1			  3			1.0		5	0.23852
physician		patient		0		1			  1			  4			1.0		1	0.16003
physician		patient		0		1			  1			  4			1.0		2	0.20476
physician		patient		0		1			  1			  4			1.0		3	0.22451
physician		patient		0		1			  1			  4			1.0		4	0.23636
physician		patient		0		1			  1			  4			1.0		5	0.24419
physician		patient		0		1			  1			  5			1.0		1	0.16130
physician		patient		0		1			  1			  5			1.0		2	0.20699
physician		patient		0		1			  1			  5			1.0		3	0.22563
physician		patient		0		1			  1			  5			1.0		4	0.23800
physician		patient		0		1			  1			  5			1.0		5	0.24605
physician		patient		0		1			  1			 10			1.0		1	0.16823
physician		patient		0		1			  1			 10			1.0		2	0.21295
physician		patient		0		1			  1			 10			1.0		3	0.23293
physician		patient		0		1			  1			 10			1.0		4	0.24597
physician		patient		0		1			  1			 10			1.0		5	0.25365
physician		patient		0		1			  1			 20			1.0		1	0.17024
physician		patient		0		1			  1			 20			1.0		2	0.21862
physician		patient		0		1			  1			 20			1.0		3	0.23822
physician		patient		0		1			  1			 20			1.0		4	0.25052
physician		patient		0		1			  1			 20			1.0		5	0.25850
physician		patient		0		1			  1			 50			1.0		1	0.17695
physician		patient		0		1			  1			 50			1.0		2	0.22369
physician		patient		0		1			  1			 50			1.0		3	0.24240
physician		patient		0		1			  1			 50			1.0		4	0.25358
physician		patient		0		1			  1			 50			1.0		5	0.26103
physician		patient		0		1			  1			100			1.0		1	0.17897
physician		patient		0		1			  1			100			1.0		2	0.22652
physician		patient		0		1			  1			100			1.0		3	0.24463
physician		patient		0		1			  1			100			1.0		4	0.25499
physician		patient		0		1			  1			100			1.0		5	0.26208
physician		patient		0		1			 20			  1			1.0		1	0.11620
physician		patient		0		1			 20			  1			1.0		2	0.15541
physician		patient		0		1			 20			  1			1.0		3	0.17323
physician		patient		0		1			 20			  1			1.0		4	0.18441
physician		patient		0		1			 20			  1			1.0		5	0.19492
physician		patient		0		1			 20			  2			1.0		1	0.12694
physician		patient		0		1			 20			  2			1.0		2	0.17010
physician		patient		0		1			 20			  2			1.0		3	0.19462
physician		patient		0		1			 20			  2			1.0		4	0.21213
physician		patient		0		1			 20			  2			1.0		5	0.22354
physician		patient		0		1			 20			  3			1.0		1	0.12254
physician		patient		0		1			 20			  3			1.0		2	0.16659
physician		patient		0		1			 20			  3			1.0		3	0.19574
physician		patient		0		1			 20			  3			1.0		4	0.21638
physician		patient		0		1			 20			  3			1.0		5	0.23084
physician		patient		0		1			 20			  4			1.0		1	0.11919
physician		patient		0		1			 20			  4			1.0		2	0.16547
physician		patient		0		1			 20			  4			1.0		3	0.19603
physician		patient		0		1			 20			  4			1.0		4	0.21892
physician		patient		0		1			 20			  4			1.0		5	0.23353
physician		patient		0		1			 20			  5			1.0		1	0.11017
physician		patient		0		1			 20			  5			1.0		2	0.16100
physician		patient		0		1			 20			  5			1.0		3	0.19246
physician		patient		0		1			 20			  5			1.0		4	0.21616
physician		patient		0		1			 20			  5			1.0		5	0.23338
physician		patient		0		1			 20			 10			1.0		1	0.10219
physician		patient		0		1			 20			 10			1.0		2	0.15101
physician		patient		0		1			 20			 10			1.0		3	0.18098
physician		patient		0		1			 20			 10			1.0		4	0.20729
physician		patient		0		1			 20			 10			1.0		5	0.22719
physician		patient		0		1			 20			 20			1.0		1	0.09355
physician		patient		0		1			 20			 20			1.0		2	0.13886
physician		patient		0		1			 20			 20			1.0		3	0.16853
physician		patient		0		1			 20			 20			1.0		4	0.19275
physician		patient		0		1			 20			 20			1.0		5	0.21541
physician		patient		0		1			 20			 50			1.0		1	0.09198
physician		patient		0		1			 20			 50			1.0		2	0.14006
physician		patient		0		1			 20			 50			1.0		3	0.17002
physician		patient		0		1			 20			 50			1.0		4	0.19350
physician		patient		0		1			 20			 50			1.0		5	0.21497
physician		patient		0		1			 20			100			1.0		1	0.08818
physician		patient		0		1			 20			100			1.0		2	0.13871
physician		patient		0		1			 20			100			1.0		3	0.17032
physician		patient		0		1			 20			100			1.0		4	0.19857
physician		patient		0		1			 20			100			1.0		5	0.21989
physician		patient		0		1			  2			  1			1.0		1	0.12097
physician		patient		0		1			  2			  1			1.0		2	0.16070
physician		patient		0		1			  2			  1			1.0		3	0.17979
physician		patient		0		1			  2			  1			1.0		4	0.19134
physician		patient		0		1			  2			  1			1.0		5	0.20110
physician		patient		0		1			  2			  2			1.0		1	0.13536
physician		patient		0		1			  2			  2			1.0		2	0.18180
physician		patient		0		1			  2			  2			1.0		3	0.20550
physician		patient		0		1			  2			  2			1.0		4	0.22294
physician		patient		0		1			  2			  2			1.0		5	0.23241
physician		patient		0		1			  2			  3			1.0		1	0.13909
physician		patient		0		1			  2			  3			1.0		2	0.18761
physician		patient		0		1			  2			  3			1.0		3	0.21489
physician		patient		0		1			  2			  3			1.0		4	0.23360
physician		patient		0		1			  2			  3			1.0		5	0.24583
physician		patient		0		1			  2			  4			1.0		1	0.14252
physician		patient		0		1			  2			  4			1.0		2	0.19320
physician		patient		0		1			  2			  4			1.0		3	0.22182
physician		patient		0		1			  2			  4			1.0		4	0.24150
physician		patient		0		1			  2			  4			1.0		5	0.25365
physician		patient		0		1			  2			  5			1.0		1	0.14296
physician		patient		0		1			  2			  5			1.0		2	0.19596
physician		patient		0		1			  2			  5			1.0		3	0.22399
physician		patient		0		1			  2			  5			1.0		4	0.24270
physician		patient		0		1			  2			  5			1.0		5	0.25559
physician		patient		0		1			  2			 10			1.0		1	0.15198
physician		patient		0		1			  2			 10			1.0		2	0.20654
physician		patient		0		1			  2			 10			1.0		3	0.23457
physician		patient		0		1			  2			 10			1.0		4	0.25358
physician		patient		0		1			  2			 10			1.0		5	0.26632
physician		patient		0		1			  2			 20			1.0		1	0.15645
physician		patient		0		1			  2			 20			1.0		2	0.21199
physician		patient		0		1			  2			 20			1.0		3	0.24158
physician		patient		0		1			  2			 20			1.0		4	0.26155
physician		patient		0		1			  2			 20			1.0		5	0.27318
physician		patient		0		1			  2			 50			1.0		1	0.17024
physician		patient		0		1			  2			 50			1.0		2	0.22100
physician		patient		0		1			  2			 50			1.0		3	0.24717
physician		patient		0		1			  2			 50			1.0		4	0.26655
physician		patient		0		1			  2			 50			1.0		5	0.27803
physician		patient		0		1			  2			100			1.0		1	0.17278
physician		patient		0		1			  2			100			1.0		2	0.22585
physician		patient		0		1			  2			100			1.0		3	0.25201
physician		patient		0		1			  2			100			1.0		4	0.27109
physician		patient		0		1			  2			100			1.0		5	0.28190
physician		patient		0		1			  3			  1			1.0		1	0.11792
physician		patient		0		1			  3			  1			1.0		2	0.15750
physician		patient		0		1			  3			  1			1.0		3	0.17688
physician		patient		0		1			  3			  1			1.0		4	0.18843
physician		patient		0		1			  3			  1			1.0		5	0.19924
physician		patient		0		1			  3			  2			1.0		1	0.13022
physician		patient		0		1			  3			  2			1.0		2	0.17509
physician		patient		0		1			  3			  2			1.0		3	0.20073
physician		patient		0		1			  3			  2			1.0		4	0.21855
physician		patient		0		1			  3			  2			1.0		5	0.23002
physician		patient		0		1			  3			  3			1.0		1	0.12813
physician		patient		0		1			  3			  3			1.0		2	0.17442
physician		patient		0		1			  3			  3			1.0		3	0.20498
physician		patient		0		1			  3			  3			1.0		4	0.22585
physician		patient		0		1			  3			  3			1.0		5	0.23979
physician		patient		0		1			  3			  4			1.0		1	0.13119
physician		patient		0		1			  3			  4			1.0		2	0.18031
physician		patient		0		1			  3			  4			1.0		3	0.21154
physician		patient		0		1			  3			  4			1.0		4	0.23427
physician		patient		0		1			  3			  4			1.0		5	0.24806
physician		patient		0		1			  3			  5			1.0		1	0.12716
physician		patient		0		1			  3			  5			1.0		2	0.18053
physician		patient		0		1			  3			  5			1.0		3	0.21348
physician		patient		0		1			  3			  5			1.0		4	0.23569
physician		patient		0		1			  3			  5			1.0		5	0.25164
physician		patient		0		1			  3			 10			1.0		1	0.13871
physician		patient		0		1			  3			 10			1.0		2	0.18955
physician		patient		0		1			  3			 10			1.0		3	0.22361
physician		patient		0		1			  3			 10			1.0		4	0.24694
physician		patient		0		1			  3			 10			1.0		5	0.26342
physician		patient		0		1			  3			 20			1.0		1	0.14222
physician		patient		0		1			  3			 20			1.0		2	0.19902
physician		patient		0		1			  3			 20			1.0		3	0.23211
physician		patient		0		1			  3			 20			1.0		4	0.25678
physician		patient		0		1			  3			 20			1.0		5	0.27363
physician		patient		0		1			  3			 50			1.0		1	0.15295
physician		patient		0		1			  3			 50			1.0		2	0.20848
physician		patient		0		1			  3			 50			1.0		3	0.24016
physician		patient		0		1			  3			 50			1.0		4	0.26312
physician		patient		0		1			  3			 50			1.0		5	0.27996
physician		patient		0		1			  3			100			1.0		1	0.15996
physician		patient		0		1			  3			100			1.0		2	0.21638
physician		patient		0		1			  3			100			1.0		3	0.24761
physician		patient		0		1			  3			100			1.0		4	0.27035
physician		patient		0		1			  3			100			1.0		5	0.28585
physician		patient		0		1			  4			  1			1.0		1	0.11695
physician		patient		0		1			  4			  1			1.0		2	0.15631
physician		patient		0		1			  4			  1			1.0		3	0.17509
physician		patient		0		1			  4			  1			1.0		4	0.18657
physician		patient		0		1			  4			  1			1.0		5	0.19760
physician		patient		0		1			  4			  2			1.0		1	0.12865
physician		patient		0		1			  4			  2			1.0		2	0.17226
physician		patient		0		1			  4			  2			1.0		3	0.19820
physician		patient		0		1			  4			  2			1.0		4	0.21623
physician		patient		0		1			  4			  2			1.0		5	0.22801
physician		patient		0		1			  4			  3			1.0		1	0.12507
physician		patient		0		1			  4			  3			1.0		2	0.17039
physician		patient		0		1			  4			  3			1.0		3	0.20155
physician		patient		0		1			  4			  3			1.0		4	0.22264
physician		patient		0		1			  4			  3			1.0		5	0.23688
physician		patient		0		1			  4			  4			1.0		1	0.12314
physician		patient		0		1			  4			  4			1.0		2	0.17144
physician		patient		0		1			  4			  4			1.0		3	0.20349
physician		patient		0		1			  4			  4			1.0		4	0.22704
physician		patient		0		1			  4			  4			1.0		5	0.24180
physician		patient		0		1			  4			  5			1.0		1	0.11889
physician		patient		0		1			  4			  5			1.0		2	0.17121
physician		patient		0		1			  4			  5			1.0		3	0.20483
physician		patient		0		1			  4			  5			1.0		4	0.22838
physician		patient		0		1			  4			  5			1.0		5	0.24650
physician		patient		0		1			  4			 10			1.0		1	0.12932
physician		patient		0		1			  4			 10			1.0		2	0.18061
physician		patient		0		1			  4			 10			1.0		3	0.21527
physician		patient		0		1			  4			 10			1.0		4	0.23830
physician		patient		0		1			  4			 10			1.0		5	0.25716
physician		patient		0		1			  4			 20			1.0		1	0.13238
physician		patient		0		1			  4			 20			1.0		2	0.18813
physician		patient		0		1			  4			 20			1.0		3	0.22496
physician		patient		0		1			  4			 20			1.0		4	0.25000
physician		patient		0		1			  4			 20			1.0		5	0.27050
physician		patient		0		1			  4			 50			1.0		1	0.14289
physician		patient		0		1			  4			 50			1.0		2	0.19827
physician		patient		0		1			  4			 50			1.0		3	0.23427
physician		patient		0		1			  4			 50			1.0		4	0.25842
physician		patient		0		1			  4			 50			1.0		5	0.27594
physician		patient		0		1			  4			100			1.0		1	0.14699
physician		patient		0		1			  4			100			1.0		2	0.20155
physician		patient		0		1			  4			100			1.0		3	0.23658
physician		patient		0		1			  4			100			1.0		4	0.26409
physician		patient		0		1			  4			100			1.0		5	0.28108
physician		patient		0		1			 50			  1			1.0		1	0.11620
physician		patient		0		1			 50			  1			1.0		2	0.15541
physician		patient		0		1			 50			  1			1.0		3	0.17323
physician		patient		0		1			 50			  1			1.0		4	0.18441
physician		patient		0		1			 50			  1			1.0		5	0.19492
physician		patient		0		1			 50			  2			1.0		1	0.12694
physician		patient		0		1			 50			  2			1.0		2	0.17010
physician		patient		0		1			 50			  2			1.0		3	0.19462
physician		patient		0		1			 50			  2			1.0		4	0.21213
physician		patient		0		1			 50			  2			1.0		5	0.22354
physician		patient		0		1			 50			  3			1.0		1	0.12254
physician		patient		0		1			 50			  3			1.0		2	0.16659
physician		patient		0		1			 50			  3			1.0		3	0.19574
physician		patient		0		1			 50			  3			1.0		4	0.21638
physician		patient		0		1			 50			  3			1.0		5	0.23084
physician		patient		0		1			 50			  4			1.0		1	0.11919
physician		patient		0		1			 50			  4			1.0		2	0.16547
physician		patient		0		1			 50			  4			1.0		3	0.19603
physician		patient		0		1			 50			  4			1.0		4	0.21892
physician		patient		0		1			 50			  4			1.0		5	0.23353
physician		patient		0		1			 50			  5			1.0		1	0.11017
physician		patient		0		1			 50			  5			1.0		2	0.16100
physician		patient		0		1			 50			  5			1.0		3	0.19246
physician		patient		0		1			 50			  5			1.0		4	0.21616
physician		patient		0		1			 50			  5			1.0		5	0.23338
physician		patient		0		1			 50			 10			1.0		1	0.10219
physician		patient		0		1			 50			 10			1.0		2	0.15101
physician		patient		0		1			 50			 10			1.0		3	0.18098
physician		patient		0		1			 50			 10			1.0		4	0.20729
physician		patient		0		1			 50			 10			1.0		5	0.22712
physician		patient		0		1			 50			 20			1.0		1	0.09347
physician		patient		0		1			 50			 20			1.0		2	0.13864
physician		patient		0		1			 50			 20			1.0		3	0.16808
physician		patient		0		1			 50			 20			1.0		4	0.19201
physician		patient		0		1			 50			 20			1.0		5	0.21407
physician		patient		0		1			 50			 50			1.0		1	0.08572
physician		patient		0		1			 50			 50			1.0		2	0.12888
physician		patient		0		1			 50			 50			1.0		3	0.15459
physician		patient		0		1			 50			 50			1.0		4	0.17472
physician		patient		0		1			 50			 50			1.0		5	0.19223
physician		patient		0		1			 50			100			1.0		1	0.07536
physician		patient		0		1			 50			100			1.0		2	0.11784
physician		patient		0		1			 50			100			1.0		3	0.14267
physician		patient		0		1			 50			100			1.0		4	0.16510
physician		patient		0		1			 50			100			1.0		5	0.18306
physician		patient		0		1			  5			  1			1.0		1	0.11688
physician		patient		0		1			  5			  1			1.0		2	0.15623
physician		patient		0		1			  5			  1			1.0		3	0.17479
physician		patient		0		1			  5			  1			1.0		4	0.18590
physician		patient		0		1			  5			  1			1.0		5	0.19663
physician		patient		0		1			  5			  2			1.0		1	0.12761
physician		patient		0		1			  5			  2			1.0		2	0.17092
physician		patient		0		1			  5			  2			1.0		3	0.19626
physician		patient		0		1			  5			  2			1.0		4	0.21415
physician		patient		0		1			  5			  2			1.0		5	0.22570
physician		patient		0		1			  5			  3			1.0		1	0.12381
physician		patient		0		1			  5			  3			1.0		2	0.16838
physician		patient		0		1			  5			  3			1.0		3	0.19917
physician		patient		0		1			  5			  3			1.0		4	0.22018
physician		patient		0		1			  5			  3			1.0		5	0.23450
physician		patient		0		1			  5			  4			1.0		1	0.12112
physician		patient		0		1			  5			  4			1.0		2	0.16838
physician		patient		0		1			  5			  4			1.0		3	0.20043
physician		patient		0		1			  5			  4			1.0		4	0.22436
physician		patient		0		1			  5			  4			1.0		5	0.23949
physician		patient		0		1			  5			  5			1.0		1	0.11270
physician		patient		0		1			  5			  5			1.0		2	0.16495
physician		patient		0		1			  5			  5			1.0		3	0.19879
physician		patient		0		1			  5			  5			1.0		4	0.22257
physician		patient		0		1			  5			  5			1.0		5	0.24031
physician		patient		0		1			  5			 10			1.0		1	0.11837
physician		patient		0		1			  5			 10			1.0		2	0.17300
physician		patient		0		1			  5			 10			1.0		3	0.20796
physician		patient		0		1			  5			 10			1.0		4	0.23129
physician		patient		0		1			  5			 10			1.0		5	0.24948
physician		patient		0		1			  5			 20			1.0		1	0.12403
physician		patient		0		1			  5			 20			1.0		2	0.17770
physician		patient		0		1			  5			 20			1.0		3	0.21594
physician		patient		0		1			  5			 20			1.0		4	0.24240
physician		patient		0		1			  5			 20			1.0		5	0.26230
physician		patient		0		1			  5			 50			1.0		1	0.13603
physician		patient		0		1			  5			 50			1.0		2	0.18910
physician		patient		0		1			  5			 50			1.0		3	0.22660
physician		patient		0		1			  5			 50			1.0		4	0.25157
physician		patient		0		1			  5			 50			1.0		5	0.27221
physician		patient		0		1			  5			100			1.0		1	0.13879
physician		patient		0		1			  5			100			1.0		2	0.19395
physician		patient		0		1			  5			100			1.0		3	0.22861
physician		patient		0		1			  5			100			1.0		4	0.25641
physician		patient		0		1			  5			100			1.0		5	0.27743
patient		physician		1		0			100			  1			1.0		1	0.08773
patient		physician		1		0			100			  1			1.0		2	0.11553
patient		physician		1		0			100			  1			1.0		3	0.13648
patient		physician		1		0			100			  1			1.0		4	0.15944
patient		physician		1		0			100			  1			1.0		5	0.17367
patient		physician		1		0			100			  2			1.0		1	0.08132
patient		physician		1		0			100			  2			1.0		2	0.11531
patient		physician		1		0			100			  2			1.0		3	0.14870
patient		physician		1		0			100			  2			1.0		4	0.17315
patient		physician		1		0			100			  2			1.0		5	0.18709
patient		physician		1		0			100			  3			1.0		1	0.07916
patient		physician		1		0			100			  3			1.0		2	0.11494
patient		physician		1		0			100			  3			1.0		3	0.14639
patient		physician		1		0			100			  3			1.0		4	0.16614
patient		physician		1		0			100			  3			1.0		5	0.18612
patient		physician		1		0			100			  4			1.0		1	0.07290
patient		physician		1		0			100			  4			1.0		2	0.11024
patient		physician		1		0			100			  4			1.0		3	0.14132
patient		physician		1		0			100			  4			1.0		4	0.16219
patient		physician		1		0			100			  4			1.0		5	0.18068
patient		physician		1		0			100			  5			1.0		1	0.06544
patient		physician		1		0			100			  5			1.0		2	0.10368
patient		physician		1		0			100			  5			1.0		3	0.13096
patient		physician		1		0			100			  5			1.0		4	0.15332
patient		physician		1		0			100			  5			1.0		5	0.17308
patient		physician		1		0			100			 10			1.0		1	0.05329
patient		physician		1		0			100			 10			1.0		2	0.08952
patient		physician		1		0			100			 10			1.0		3	0.11412
patient		physician		1		0			100			 10			1.0		4	0.13611
patient		physician		1		0			100			 10			1.0		5	0.15444
patient		physician		1		0			100			 20			1.0		1	0.04092
patient		physician		1		0			100			 20			1.0		2	0.07178
patient		physician		1		0			100			 20			1.0		3	0.09936
patient		physician		1		0			100			 20			1.0		4	0.12165
patient		physician		1		0			100			 20			1.0		5	0.14490
patient		physician		1		0			100			 50			1.0		1	0.03854
patient		physician		1		0			100			 50			1.0		2	0.07178
patient		physician		1		0			100			 50			1.0		3	0.09541
patient		physician		1		0			100			 50			1.0		4	0.11799
patient		physician		1		0			100			 50			1.0		5	0.13491
patient		physician		1		0			100			100			1.0		1	0.03913
patient		physician		1		0			100			100			1.0		2	0.07700
patient		physician		1		0			100			100			1.0		3	0.10435
patient		physician		1		0			100			100			1.0		4	0.12411
patient		physician		1		0			100			100			1.0		5	0.14535
patient		physician		1		0			 10			  1			1.0		1	0.13648
patient		physician		1		0			 10			  1			1.0		2	0.17345
patient		physician		1		0			 10			  1			1.0		3	0.19969
patient		physician		1		0			 10			  1			1.0		4	0.21705
patient		physician		1		0			 10			  1			1.0		5	0.22794
patient		physician		1		0			 10			  2			1.0		1	0.12783
patient		physician		1		0			 10			  2			1.0		2	0.17151
patient		physician		1		0			 10			  2			1.0		3	0.20968
patient		physician		1		0			 10			  2			1.0		4	0.23144
patient		physician		1		0			 10			  2			1.0		5	0.24590
patient		physician		1		0			 10			  3			1.0		1	0.12105
patient		physician		1		0			 10			  3			1.0		2	0.17054
patient		physician		1		0			 10			  3			1.0		3	0.20744
patient		physician		1		0			 10			  3			1.0		4	0.23040
patient		physician		1		0			 10			  3			1.0		5	0.24933
patient		physician		1		0			 10			  4			1.0		1	0.11934
patient		physician		1		0			 10			  4			1.0		2	0.16972
patient		physician		1		0			 10			  4			1.0		3	0.20759
patient		physician		1		0			 10			  4			1.0		4	0.23241
patient		physician		1		0			 10			  4			1.0		5	0.25045
patient		physician		1		0			 10			  5			1.0		1	0.11993
patient		physician		1		0			 10			  5			1.0		2	0.17576
patient		physician		1		0			 10			  5			1.0		3	0.20982
patient		physician		1		0			 10			  5			1.0		4	0.23591
patient		physician		1		0			 10			  5			1.0		5	0.25432
patient		physician		1		0			 10			 10			1.0		1	0.12992
patient		physician		1		0			 10			 10			1.0		2	0.18254
patient		physician		1		0			 10			 10			1.0		3	0.22257
patient		physician		1		0			 10			 10			1.0		4	0.24911
patient		physician		1		0			 10			 10			1.0		5	0.27080
patient		physician		1		0			 10			 20			1.0		1	0.13715
patient		physician		1		0			 10			 20			1.0		2	0.19514
patient		physician		1		0			 10			 20			1.0		3	0.23293
patient		physician		1		0			 10			 20			1.0		4	0.26230
patient		physician		1		0			 10			 20			1.0		5	0.28444
patient		physician		1		0			 10			 50			1.0		1	0.14490
patient		physician		1		0			 10			 50			1.0		2	0.19902
patient		physician		1		0			 10			 50			1.0		3	0.23882
patient		physician		1		0			 10			 50			1.0		4	0.26692
patient		physician		1		0			 10			 50			1.0		5	0.28846
patient		physician		1		0			 10			100			1.0		1	0.14863
patient		physician		1		0			 10			100			1.0		2	0.20461
patient		physician		1		0			 10			100			1.0		3	0.24560
patient		physician		1		0			 10			100			1.0		4	0.27594
patient		physician		1		0			 10			100			1.0		5	0.29547
patient		physician		1		0			  1			  1			1.0		1	0.16458
patient		physician		1		0			  1			  1			1.0		2	0.19559
patient		physician		1		0			  1			  1			1.0		3	0.20558
patient		physician		1		0			  1			  1			1.0		4	0.20997
patient		physician		1		0			  1			  1			1.0		5	0.21251
patient		physician		1		0			  1			  2			1.0		1	0.17554
patient		physician		1		0			  1			  2			1.0		2	0.20625
patient		physician		1		0			  1			  2			1.0		3	0.21601
patient		physician		1		0			  1			  2			1.0		4	0.22100
patient		physician		1		0			  1			  2			1.0		5	0.22279
patient		physician		1		0			  1			  3			1.0		1	0.18053
patient		physician		1		0			  1			  3			1.0		2	0.20900
patient		physician		1		0			  1			  3			1.0		3	0.21862
patient		physician		1		0			  1			  3			1.0		4	0.22361
patient		physician		1		0			  1			  3			1.0		5	0.22548
patient		physician		1		0			  1			  4			1.0		1	0.18418
patient		physician		1		0			  1			  4			1.0		2	0.21370
patient		physician		1		0			  1			  4			1.0		3	0.22309
patient		physician		1		0			  1			  4			1.0		4	0.22831
patient		physician		1		0			  1			  4			1.0		5	0.23055
patient		physician		1		0			  1			  5			1.0		1	0.18739
patient		physician		1		0			  1			  5			1.0		2	0.21713
patient		physician		1		0			  1			  5			1.0		3	0.22615
patient		physician		1		0			  1			  5			1.0		4	0.23077
patient		physician		1		0			  1			  5			1.0		5	0.23301
patient		physician		1		0			  1			 10			1.0		1	0.19566
patient		physician		1		0			  1			 10			1.0		2	0.22481
patient		physician		1		0			  1			 10			1.0		3	0.23323
patient		physician		1		0			  1			 10			1.0		4	0.23770
patient		physician		1		0			  1			 10			1.0		5	0.23994
patient		physician		1		0			  1			 20			1.0		1	0.19790
patient		physician		1		0			  1			 20			1.0		2	0.22913
patient		physician		1		0			  1			 20			1.0		3	0.23733
patient		physician		1		0			  1			 20			1.0		4	0.24188
patient		physician		1		0			  1			 20			1.0		5	0.24441
patient		physician		1		0			  1			 50			1.0		1	0.19909
patient		physician		1		0			  1			 50			1.0		2	0.22749
patient		physician		1		0			  1			 50			1.0		3	0.23576
patient		physician		1		0			  1			 50			1.0		4	0.24091
patient		physician		1		0			  1			 50			1.0		5	0.24344
patient		physician		1		0			  1			100			1.0		1	0.19656
patient		physician		1		0			  1			100			1.0		2	0.22428
patient		physician		1		0			  1			100			1.0		3	0.23293
patient		physician		1		0			  1			100			1.0		4	0.23830
patient		physician		1		0			  1			100			1.0		5	0.24091
patient		physician		1		0			 20			  1			1.0		1	0.12120
patient		physician		1		0			 20			  1			1.0		2	0.16070
patient		physician		1		0			 20			  1			1.0		3	0.18664
patient		physician		1		0			 20			  1			1.0		4	0.20766
patient		physician		1		0			 20			  1			1.0		5	0.22175
patient		physician		1		0			 20			  2			1.0		1	0.11203
patient		physician		1		0			 20			  2			1.0		2	0.15705
patient		physician		1		0			 20			  2			1.0		3	0.19574
patient		physician		1		0			 20			  2			1.0		4	0.21899
patient		physician		1		0			 20			  2			1.0		5	0.23778
patient		physician		1		0			 20			  3			1.0		1	0.10443
patient		physician		1		0			 20			  3			1.0		2	0.15303
patient		physician		1		0			 20			  3			1.0		3	0.19231
patient		physician		1		0			 20			  3			1.0		4	0.21840
patient		physician		1		0			 20			  3			1.0		5	0.23986
patient		physician		1		0			 20			  4			1.0		1	0.10331
patient		physician		1		0			 20			  4			1.0		2	0.15101
patient		physician		1		0			 20			  4			1.0		3	0.19186
patient		physician		1		0			 20			  4			1.0		4	0.21743
patient		physician		1		0			 20			  4			1.0		5	0.23755
patient		physician		1		0			 20			  5			1.0		1	0.09832
patient		physician		1		0			 20			  5			1.0		2	0.14840
patient		physician		1		0			 20			  5			1.0		3	0.19089
patient		physician		1		0			 20			  5			1.0		4	0.21899
patient		physician		1		0			 20			  5			1.0		5	0.24143
patient		physician		1		0			 20			 10			1.0		1	0.09660
patient		physician		1		0			 20			 10			1.0		2	0.14669
patient		physician		1		0			 20			 10			1.0		3	0.18687
patient		physician		1		0			 20			 10			1.0		4	0.21877
patient		physician		1		0			 20			 10			1.0		5	0.24284
patient		physician		1		0			 20			 20			1.0		1	0.10778
patient		physician		1		0			 20			 20			1.0		2	0.15787
patient		physician		1		0			 20			 20			1.0		3	0.19544
patient		physician		1		0			 20			 20			1.0		4	0.22414
patient		physician		1		0			 20			 20			1.0		5	0.25358
patient		physician		1		0			 20			 50			1.0		1	0.11673
patient		physician		1		0			 20			 50			1.0		2	0.16659
patient		physician		1		0			 20			 50			1.0		3	0.20431
patient		physician		1		0			 20			 50			1.0		4	0.23703
patient		physician		1		0			 20			 50			1.0		5	0.26096
patient		physician		1		0			 20			100			1.0		1	0.12448
patient		physician		1		0			 20			100			1.0		2	0.17099
patient		physician		1		0			 20			100			1.0		3	0.20871
patient		physician		1		0			 20			100			1.0		4	0.24001
patient		physician		1		0			 20			100			1.0		5	0.26714
patient		physician		1		0			  2			  1			1.0		1	0.15608
patient		physician		1		0			  2			  1			1.0		2	0.19566
patient		physician		1		0			  2			  1			1.0		3	0.21370
patient		physician		1		0			  2			  1			1.0		4	0.22190
patient		physician		1		0			  2			  1			1.0		5	0.22704
patient		physician		1		0			  2			  2			1.0		1	0.15534
patient		physician		1		0			  2			  2			1.0		2	0.19797
patient		physician		1		0			  2			  2			1.0		3	0.22525
patient		physician		1		0			  2			  2			1.0		4	0.23748
patient		physician		1		0			  2			  2			1.0		5	0.24255
patient		physician		1		0			  2			  3			1.0		1	0.16532
patient		physician		1		0			  2			  3			1.0		2	0.21236
patient		physician		1		0			  2			  3			1.0		3	0.23278
patient		physician		1		0			  2			  3			1.0		4	0.24352
patient		physician		1		0			  2			  3			1.0		5	0.24933
patient		physician		1		0			  2			  4			1.0		1	0.17539
patient		physician		1		0			  2			  4			1.0		2	0.21959
patient		physician		1		0			  2			  4			1.0		3	0.24031
patient		physician		1		0			  2			  4			1.0		4	0.25052
patient		physician		1		0			  2			  4			1.0		5	0.25656
patient		physician		1		0			  2			  5			1.0		1	0.17904
patient		physician		1		0			  2			  5			1.0		2	0.22369
patient		physician		1		0			  2			  5			1.0		3	0.24471
patient		physician		1		0			  2			  5			1.0		4	0.25425
patient		physician		1		0			  2			  5			1.0		5	0.26111
patient		physician		1		0			  2			 10			1.0		1	0.18769
patient		physician		1		0			  2			 10			1.0		2	0.23189
patient		physician		1		0			  2			 10			1.0		3	0.25477
patient		physician		1		0			  2			 10			1.0		4	0.26483
patient		physician		1		0			  2			 10			1.0		5	0.27132
patient		physician		1		0			  2			 20			1.0		1	0.19499
patient		physician		1		0			  2			 20			1.0		2	0.23800
patient		physician		1		0			  2			 20			1.0		3	0.26044
patient		physician		1		0			  2			 20			1.0		4	0.27147
patient		physician		1		0			  2			 20			1.0		5	0.27773
patient		physician		1		0			  2			 50			1.0		1	0.19589
patient		physician		1		0			  2			 50			1.0		2	0.23979
patient		physician		1		0			  2			 50			1.0		3	0.26111
patient		physician		1		0			  2			 50			1.0		4	0.27162
patient		physician		1		0			  2			 50			1.0		5	0.27773
patient		physician		1		0			  2			100			1.0		1	0.19827
patient		physician		1		0			  2			100			1.0		2	0.24046
patient		physician		1		0			  2			100			1.0		3	0.26066
patient		physician		1		0			  2			100			1.0		4	0.27124
patient		physician		1		0			  2			100			1.0		5	0.27788
patient		physician		1		0			  3			  1			1.0		1	0.15198
patient		physician		1		0			  3			  1			1.0		2	0.19261
patient		physician		1		0			  3			  1			1.0		3	0.21333
patient		physician		1		0			  3			  1			1.0		4	0.22346
patient		physician		1		0			  3			  1			1.0		5	0.23069
patient		physician		1		0			  3			  2			1.0		1	0.14840
patient		physician		1		0			  3			  2			1.0		2	0.19551
patient		physician		1		0			  3			  2			1.0		3	0.22779
patient		physician		1		0			  3			  2			1.0		4	0.24217
patient		physician		1		0			  3			  2			1.0		5	0.24970
patient		physician		1		0			  3			  3			1.0		1	0.15280
patient		physician		1		0			  3			  3			1.0		2	0.20267
patient		physician		1		0			  3			  3			1.0		3	0.23554
patient		physician		1		0			  3			  3			1.0		4	0.25201
patient		physician		1		0			  3			  3			1.0		5	0.26073
patient		physician		1		0			  3			  4			1.0		1	0.16093
patient		physician		1		0			  3			  4			1.0		2	0.21385
patient		physician		1		0			  3			  4			1.0		3	0.24396
patient		physician		1		0			  3			  4			1.0		4	0.25812
patient		physician		1		0			  3			  4			1.0		5	0.26647
patient		physician		1		0			  3			  5			1.0		1	0.16570
patient		physician		1		0			  3			  5			1.0		2	0.21840
patient		physician		1		0			  3			  5			1.0		3	0.24627
patient		physician		1		0			  3			  5			1.0		4	0.26133
patient		physician		1		0			  3			  5			1.0		5	0.27027
patient		physician		1		0			  3			 10			1.0		1	0.17569
patient		physician		1		0			  3			 10			1.0		2	0.22794
patient		physician		1		0			  3			 10			1.0		3	0.25701
patient		physician		1		0			  3			 10			1.0		4	0.27363
patient		physician		1		0			  3			 10			1.0		5	0.28280
patient		physician		1		0			  3			 20			1.0		1	0.18195
patient		physician		1		0			  3			 20			1.0		2	0.23420
patient		physician		1		0			  3			 20			1.0		3	0.26491
patient		physician		1		0			  3			 20			1.0		4	0.28108
patient		physician		1		0			  3			 20			1.0		5	0.28980
patient		physician		1		0			  3			 50			1.0		1	0.18761
patient		physician		1		0			  3			 50			1.0		2	0.23629
patient		physician		1		0			  3			 50			1.0		3	0.26535
patient		physician		1		0			  3			 50			1.0		4	0.28086
patient		physician		1		0			  3			 50			1.0		5	0.29032
patient		physician		1		0			  3			100			1.0		1	0.18948
patient		physician		1		0			  3			100			1.0		2	0.23815
patient		physician		1		0			  3			100			1.0		3	0.26692
patient		physician		1		0			  3			100			1.0		4	0.28093
patient		physician		1		0			  3			100			1.0		5	0.29018
patient		physician		1		0			  4			  1			1.0		1	0.14624
patient		physician		1		0			  4			  1			1.0		2	0.18784
patient		physician		1		0			  4			  1			1.0		3	0.20908
patient		physician		1		0			  4			  1			1.0		4	0.22235
patient		physician		1		0			  4			  1			1.0		5	0.23010
patient		physician		1		0			  4			  2			1.0		1	0.14110
patient		physician		1		0			  4			  2			1.0		2	0.19126
patient		physician		1		0			  4			  2			1.0		3	0.22481
patient		physician		1		0			  4			  2			1.0		4	0.24299
patient		physician		1		0			  4			  2			1.0		5	0.25283
patient		physician		1		0			  4			  3			1.0		1	0.14326
patient		physician		1		0			  4			  3			1.0		2	0.19671
patient		physician		1		0			  4			  3			1.0		3	0.22846
patient		physician		1		0			  4			  3			1.0		4	0.24747
patient		physician		1		0			  4			  3			1.0		5	0.26528
patient		physician		1		0			  4			  4			1.0		1	0.15064
patient		physician		1		0			  4			  4			1.0		2	0.19946
patient		physician		1		0			  4			  4			1.0		3	0.23912
patient		physician		1		0			  4			  4			1.0		4	0.26014
patient		physician		1		0			  4			  4			1.0		5	0.27147
patient		physician		1		0			  4			  5			1.0		1	0.15832
patient		physician		1		0			  4			  5			1.0		2	0.20707
patient		physician		1		0			  4			  5			1.0		3	0.24672
patient		physician		1		0			  4			  5			1.0		4	0.26625
patient		physician		1		0			  4			  5			1.0		5	0.27698
patient		physician		1		0			  4			 10			1.0		1	0.16532
patient		physician		1		0			  4			 10			1.0		2	0.21795
patient		physician		1		0			  4			 10			1.0		3	0.25194
patient		physician		1		0			  4			 10			1.0		4	0.27326
patient		physician		1		0			  4			 10			1.0		5	0.28667
patient		physician		1		0			  4			 20			1.0		1	0.17092
patient		physician		1		0			  4			 20			1.0		2	0.22525
patient		physician		1		0			  4			 20			1.0		3	0.26260
patient		physician		1		0			  4			 20			1.0		4	0.28257
patient		physician		1		0			  4			 20			1.0		5	0.29547
patient		physician		1		0			  4			 50			1.0		1	0.17807
patient		physician		1		0			  4			 50			1.0		2	0.23032
patient		physician		1		0			  4			 50			1.0		3	0.26439
patient		physician		1		0			  4			 50			1.0		4	0.28227
patient		physician		1		0			  4			 50			1.0		5	0.29316
patient		physician		1		0			  4			100			1.0		1	0.18068
patient		physician		1		0			  4			100			1.0		2	0.23293
patient		physician		1		0			  4			100			1.0		3	0.26759
patient		physician		1		0			  4			100			1.0		4	0.28421
patient		physician		1		0			  4			100			1.0		5	0.29569
patient		physician		1		0			 50			  1			1.0		1	0.10912
patient		physician		1		0			 50			  1			1.0		2	0.14550
patient		physician		1		0			 50			  1			1.0		3	0.16905
patient		physician		1		0			 50			  1			1.0		4	0.18910
patient		physician		1		0			 50			  1			1.0		5	0.20677
patient		physician		1		0			 50			  2			1.0		1	0.10271
patient		physician		1		0			 50			  2			1.0		2	0.14252
patient		physician		1		0			 50			  2			1.0		3	0.17926
patient		physician		1		0			 50			  2			1.0		4	0.20192
patient		physician		1		0			 50			  2			1.0		5	0.21758
patient		physician		1		0			 50			  3			1.0		1	0.09630
patient		physician		1		0			 50			  3			1.0		2	0.13439
patient		physician		1		0			 50			  3			1.0		3	0.16890
patient		physician		1		0			 50			  3			1.0		4	0.19216
patient		physician		1		0			 50			  3			1.0		5	0.21295
patient		physician		1		0			 50			  4			1.0		1	0.09243
patient		physician		1		0			 50			  4			1.0		2	0.13096
patient		physician		1		0			 50			  4			1.0		3	0.16734
patient		physician		1		0			 50			  4			1.0		4	0.19246
patient		physician		1		0			 50			  4			1.0		5	0.21228
patient		physician		1		0			 50			  5			1.0		1	0.08572
patient		physician		1		0			 50			  5			1.0		2	0.12522
patient		physician		1		0			 50			  5			1.0		3	0.15690
patient		physician		1		0			 50			  5			1.0		4	0.18388
patient		physician		1		0			 50			  5			1.0		5	0.20617
patient		physician		1		0			 50			 10			1.0		1	0.07588
patient		physician		1		0			 50			 10			1.0		2	0.11606
patient		physician		1		0			 50			 10			1.0		3	0.14788
patient		physician		1		0			 50			 10			1.0		4	0.17464
patient		physician		1		0			 50			 10			1.0		5	0.19529
patient		physician		1		0			 50			 20			1.0		1	0.06738
patient		physician		1		0			 50			 20			1.0		2	0.10651
patient		physician		1		0			 50			 20			1.0		3	0.13603
patient		physician		1		0			 50			 20			1.0		4	0.16853
patient		physician		1		0			 50			 20			1.0		5	0.19097
patient		physician		1		0			 50			 50			1.0		1	0.07372
patient		physician		1		0			 50			 50			1.0		2	0.11374
patient		physician		1		0			 50			 50			1.0		3	0.14781
patient		physician		1		0			 50			 50			1.0		4	0.17859
patient		physician		1		0			 50			 50			1.0		5	0.20274
patient		physician		1		0			 50			100			1.0		1	0.08065
patient		physician		1		0			 50			100			1.0		2	0.12127
patient		physician		1		0			 50			100			1.0		3	0.15422
patient		physician		1		0			 50			100			1.0		4	0.18746
patient		physician		1		0			 50			100			1.0		5	0.21221
patient		physician		1		0			  5			  1			1.0		1	0.14267
patient		physician		1		0			  5			  1			1.0		2	0.18485
patient		physician		1		0			  5			  1			1.0		3	0.20707
patient		physician		1		0			  5			  1			1.0		4	0.21959
patient		physician		1		0			  5			  1			1.0		5	0.22958
patient		physician		1		0			  5			  2			1.0		1	0.13737
patient		physician		1		0			  5			  2			1.0		2	0.18836
patient		physician		1		0			  5			  2			1.0		3	0.22339
patient		physician		1		0			  5			  2			1.0		4	0.24150
patient		physician		1		0			  5			  2			1.0		5	0.25201
patient		physician		1		0			  5			  3			1.0		1	0.13693
patient		physician		1		0			  5			  3			1.0		2	0.18918
patient		physician		1		0			  5			  3			1.0		3	0.22630
patient		physician		1		0			  5			  3			1.0		4	0.24538
patient		physician		1		0			  5			  3			1.0		5	0.26029
patient		physician		1		0			  5			  4			1.0		1	0.14043
patient		physician		1		0			  5			  4			1.0		2	0.19402
patient		physician		1		0			  5			  4			1.0		3	0.23114
patient		physician		1		0			  5			  4			1.0		4	0.25142
patient		physician		1		0			  5			  4			1.0		5	0.27154
patient		physician		1		0			  5			  5			1.0		1	0.14848
patient		physician		1		0			  5			  5			1.0		2	0.19812
patient		physician		1		0			  5			  5			1.0		3	0.23986
patient		physician		1		0			  5			  5			1.0		4	0.26208
patient		physician		1		0			  5			  5			1.0		5	0.27639
patient		physician		1		0			  5			 10			1.0		1	0.15414
patient		physician		1		0			  5			 10			1.0		2	0.21236
patient		physician		1		0			  5			 10			1.0		3	0.24665
patient		physician		1		0			  5			 10			1.0		4	0.26826
patient		physician		1		0			  5			 10			1.0		5	0.28369
patient		physician		1		0			  5			 20			1.0		1	0.16316
patient		physician		1		0			  5			 20			1.0		2	0.21780
patient		physician		1		0			  5			 20			1.0		3	0.25596
patient		physician		1		0			  5			 20			1.0		4	0.27982
patient		physician		1		0			  5			 20			1.0		5	0.29606
patient		physician		1		0			  5			 50			1.0		1	0.17077
patient		physician		1		0			  5			 50			1.0		2	0.22182
patient		physician		1		0			  5			 50			1.0		3	0.25663
patient		physician		1		0			  5			 50			1.0		4	0.27855
patient		physician		1		0			  5			 50			1.0		5	0.29375
patient		physician		1		0			  5			100			1.0		1	0.17323
patient		physician		1		0			  5			100			1.0		2	0.22712
patient		physician		1		0			  5			100			1.0		3	0.26222
patient		physician		1		0			  5			100			1.0		4	0.28324
patient		physician		1		0			  5			100			1.0		5	0.29606
physician		patient		1		0			100			  1			1.0		1	0.17338
physician		patient		1		0			100			  1			1.0		2	0.23129
physician		patient		1		0			100			  1			1.0		3	0.25388
physician		patient		1		0			100			  1			1.0		4	0.26990
physician		patient		1		0			100			  1			1.0		5	0.28265
physician		patient		1		0			100			  2			1.0		1	0.16525
physician		patient		1		0			100			  2			1.0		2	0.22406
physician		patient		1		0			100			  2			1.0		3	0.25380
physician		patient		1		0			100			  2			1.0		4	0.27624
physician		patient		1		0			100			  2			1.0		5	0.29152
physician		patient		1		0			100			  3			1.0		1	0.15832
physician		patient		1		0			100			  3			1.0		2	0.21847
physician		patient		1		0			100			  3			1.0		3	0.25082
physician		patient		1		0			100			  3			1.0		4	0.27616
physician		patient		1		0			100			  3			1.0		5	0.29577
physician		patient		1		0			100			  4			1.0		1	0.15198
physician		patient		1		0			100			  4			1.0		2	0.21281
physician		patient		1		0			100			  4			1.0		3	0.24769
physician		patient		1		0			100			  4			1.0		4	0.27467
physician		patient		1		0			100			  4			1.0		5	0.29577
physician		patient		1		0			100			  5			1.0		1	0.14408
physician		patient		1		0			100			  5			1.0		2	0.20617
physician		patient		1		0			100			  5			1.0		3	0.24195
physician		patient		1		0			100			  5			1.0		4	0.26908
physician		patient		1		0			100			  5			1.0		5	0.29301
physician		patient		1		0			100			 10			1.0		1	0.13342
physician		patient		1		0			100			 10			1.0		2	0.18992
physician		patient		1		0			100			 10			1.0		3	0.22533
physician		patient		1		0			100			 10			1.0		4	0.25596
physician		patient		1		0			100			 10			1.0		5	0.28160
physician		patient		1		0			100			 20			1.0		1	0.12493
physician		patient		1		0			100			 20			1.0		2	0.17785
physician		patient		1		0			100			 20			1.0		3	0.21079
physician		patient		1		0			100			 20			1.0		4	0.23629
physician		patient		1		0			100			 20			1.0		5	0.26558
physician		patient		1		0			100			 50			1.0		1	0.11434
physician		patient		1		0			100			 50			1.0		2	0.16279
physician		patient		1		0			100			 50			1.0		3	0.19447
physician		patient		1		0			100			 50			1.0		4	0.21832
physician		patient		1		0			100			 50			1.0		5	0.24009
physician		patient		1		0			100			100			1.0		1	0.10711
physician		patient		1		0			100			100			1.0		2	0.14990
physician		patient		1		0			100			100			1.0		3	0.17964
physician		patient		1		0			100			100			1.0		4	0.20215
physician		patient		1		0			100			100			1.0		5	0.22332
physician		patient		1		0			 10			  1			1.0		1	0.17338
physician		patient		1		0			 10			  1			1.0		2	0.23129
physician		patient		1		0			 10			  1			1.0		3	0.25395
physician		patient		1		0			 10			  1			1.0		4	0.27005
physician		patient		1		0			 10			  1			1.0		5	0.28265
physician		patient		1		0			 10			  2			1.0		1	0.16525
physician		patient		1		0			 10			  2			1.0		2	0.22406
physician		patient		1		0			 10			  2			1.0		3	0.25388
physician		patient		1		0			 10			  2			1.0		4	0.27639
physician		patient		1		0			 10			  2			1.0		5	0.29174
physician		patient		1		0			 10			  3			1.0		1	0.15832
physician		patient		1		0			 10			  3			1.0		2	0.21847
physician		patient		1		0			 10			  3			1.0		3	0.25089
physician		patient		1		0			 10			  3			1.0		4	0.27631
physician		patient		1		0			 10			  3			1.0		5	0.29606
physician		patient		1		0			 10			  4			1.0		1	0.15206
physician		patient		1		0			 10			  4			1.0		2	0.21288
physician		patient		1		0			 10			  4			1.0		3	0.24776
physician		patient		1		0			 10			  4			1.0		4	0.27504
physician		patient		1		0			 10			  4			1.0		5	0.29599
physician		patient		1		0			 10			  5			1.0		1	0.14416
physician		patient		1		0			 10			  5			1.0		2	0.20625
physician		patient		1		0			 10			  5			1.0		3	0.24202
physician		patient		1		0			 10			  5			1.0		4	0.26945
physician		patient		1		0			 10			  5			1.0		5	0.29331
physician		patient		1		0			 10			 10			1.0		1	0.13454
physician		patient		1		0			 10			 10			1.0		2	0.19179
physician		patient		1		0			 10			 10			1.0		3	0.22764
physician		patient		1		0			 10			 10			1.0		4	0.25902
physician		patient		1		0			 10			 10			1.0		5	0.28511
physician		patient		1		0			 10			 20			1.0		1	0.13633
physician		patient		1		0			 10			 20			1.0		2	0.19447
physician		patient		1		0			 10			 20			1.0		3	0.23494
physician		patient		1		0			 10			 20			1.0		4	0.26051
physician		patient		1		0			 10			 20			1.0		5	0.28690
physician		patient		1		0			 10			 50			1.0		1	0.13879
physician		patient		1		0			 10			 50			1.0		2	0.19976
physician		patient		1		0			 10			 50			1.0		3	0.24202
physician		patient		1		0			 10			 50			1.0		4	0.27154
physician		patient		1		0			 10			 50			1.0		5	0.29763
physician		patient		1		0			 10			100			1.0		1	0.14349
physician		patient		1		0			 10			100			1.0		2	0.20953
physician		patient		1		0			 10			100			1.0		3	0.25157
physician		patient		1		0			 10			100			1.0		4	0.28041
physician		patient		1		0			 10			100			1.0		5	0.30620
physician		patient		1		0			  1			  1			1.0		1	0.18016
physician		patient		1		0			  1			  1			1.0		2	0.23860
physician		patient		1		0			  1			  1			1.0		3	0.25902
physician		patient		1		0			  1			  1			1.0		4	0.27378
physician		patient		1		0			  1			  1			1.0		5	0.28593
physician		patient		1		0			  1			  2			1.0		1	0.18910
physician		patient		1		0			  1			  2			1.0		2	0.24709
physician		patient		1		0			  1			  2			1.0		3	0.27020
physician		patient		1		0			  1			  2			1.0		4	0.28675
physician		patient		1		0			  1			  2			1.0		5	0.29994
physician		patient		1		0			  1			  3			1.0		1	0.19320
physician		patient		1		0			  1			  3			1.0		2	0.25455
physician		patient		1		0			  1			  3			1.0		3	0.27765
physician		patient		1		0			  1			  3			1.0		4	0.29450
physician		patient		1		0			  1			  3			1.0		5	0.30859
physician		patient		1		0			  1			  4			1.0		1	0.19559
physician		patient		1		0			  1			  4			1.0		2	0.25768
physician		patient		1		0			  1			  4			1.0		3	0.28168
physician		patient		1		0			  1			  4			1.0		4	0.29905
physician		patient		1		0			  1			  4			1.0		5	0.31328
physician		patient		1		0			  1			  5			1.0		1	0.19708
physician		patient		1		0			  1			  5			1.0		2	0.25999
physician		patient		1		0			  1			  5			1.0		3	0.28362
physician		patient		1		0			  1			  5			1.0		4	0.30188
physician		patient		1		0			  1			  5			1.0		5	0.31634
physician		patient		1		0			  1			 10			1.0		1	0.20013
physician		patient		1		0			  1			 10			1.0		2	0.26558
physician		patient		1		0			  1			 10			1.0		3	0.29025
physician		patient		1		0			  1			 10			1.0		4	0.31038
physician		patient		1		0			  1			 10			1.0		5	0.32461
physician		patient		1		0			  1			 20			1.0		1	0.20200
physician		patient		1		0			  1			 20			1.0		2	0.26953
physician		patient		1		0			  1			 20			1.0		3	0.29621
physician		patient		1		0			  1			 20			1.0		4	0.31537
physician		patient		1		0			  1			 20			1.0		5	0.33050
physician		patient		1		0			  1			 50			1.0		1	0.20915
physician		patient		1		0			  1			 50			1.0		2	0.27631
physician		patient		1		0			  1			 50			1.0		3	0.30300
physician		patient		1		0			  1			 50			1.0		4	0.32260
physician		patient		1		0			  1			 50			1.0		5	0.33758
physician		patient		1		0			  1			100			1.0		1	0.21161
physician		patient		1		0			  1			100			1.0		2	0.28175
physician		patient		1		0			  1			100			1.0		3	0.30777
physician		patient		1		0			  1			100			1.0		4	0.32737
physician		patient		1		0			  1			100			1.0		5	0.34176
physician		patient		1		0			 20			  1			1.0		1	0.17338
physician		patient		1		0			 20			  1			1.0		2	0.23129
physician		patient		1		0			 20			  1			1.0		3	0.25388
physician		patient		1		0			 20			  1			1.0		4	0.26990
physician		patient		1		0			 20			  1			1.0		5	0.28265
physician		patient		1		0			 20			  2			1.0		1	0.16525
physician		patient		1		0			 20			  2			1.0		2	0.22406
physician		patient		1		0			 20			  2			1.0		3	0.25380
physician		patient		1		0			 20			  2			1.0		4	0.27624
physician		patient		1		0			 20			  2			1.0		5	0.29152
physician		patient		1		0			 20			  3			1.0		1	0.15832
physician		patient		1		0			 20			  3			1.0		2	0.21847
physician		patient		1		0			 20			  3			1.0		3	0.25082
physician		patient		1		0			 20			  3			1.0		4	0.27616
physician		patient		1		0			 20			  3			1.0		5	0.29577
physician		patient		1		0			 20			  4			1.0		1	0.15198
physician		patient		1		0			 20			  4			1.0		2	0.21281
physician		patient		1		0			 20			  4			1.0		3	0.24769
physician		patient		1		0			 20			  4			1.0		4	0.27467
physician		patient		1		0			 20			  4			1.0		5	0.29577
physician		patient		1		0			 20			  5			1.0		1	0.14408
physician		patient		1		0			 20			  5			1.0		2	0.20617
physician		patient		1		0			 20			  5			1.0		3	0.24195
physician		patient		1		0			 20			  5			1.0		4	0.26908
physician		patient		1		0			 20			  5			1.0		5	0.29301
physician		patient		1		0			 20			 10			1.0		1	0.13342
physician		patient		1		0			 20			 10			1.0		2	0.18992
physician		patient		1		0			 20			 10			1.0		3	0.22533
physician		patient		1		0			 20			 10			1.0		4	0.25596
physician		patient		1		0			 20			 10			1.0		5	0.28168
physician		patient		1		0			 20			 20			1.0		1	0.12500
physician		patient		1		0			 20			 20			1.0		2	0.17829
physician		patient		1		0			 20			 20			1.0		3	0.21131
physician		patient		1		0			 20			 20			1.0		4	0.23807
physician		patient		1		0			 20			 20			1.0		5	0.26714
physician		patient		1		0			 20			 50			1.0		1	0.12150
physician		patient		1		0			 20			 50			1.0		2	0.17457
physician		patient		1		0			 20			 50			1.0		3	0.21042
physician		patient		1		0			 20			 50			1.0		4	0.23748
physician		patient		1		0			 20			 50			1.0		5	0.26297
physician		patient		1		0			 20			100			1.0		1	0.12329
physician		patient		1		0			 20			100			1.0		2	0.17747
physician		patient		1		0			 20			100			1.0		3	0.21437
physician		patient		1		0			 20			100			1.0		4	0.24352
physician		patient		1		0			 20			100			1.0		5	0.26804
physician		patient		1		0			  2			  1			1.0		1	0.17457
physician		patient		1		0			  2			  1			1.0		2	0.23286
physician		patient		1		0			  2			  1			1.0		3	0.25678
physician		patient		1		0			  2			  1			1.0		4	0.27221
physician		patient		1		0			  2			  1			1.0		5	0.28541
physician		patient		1		0			  2			  2			1.0		1	0.17121
physician		patient		1		0			  2			  2			1.0		2	0.23278
physician		patient		1		0			  2			  2			1.0		3	0.26185
physician		patient		1		0			  2			  2			1.0		4	0.28362
physician		patient		1		0			  2			  2			1.0		5	0.29830
physician		patient		1		0			  2			  3			1.0		1	0.17270
physician		patient		1		0			  2			  3			1.0		2	0.23927
physician		patient		1		0			  2			  3			1.0		3	0.27095
physician		patient		1		0			  2			  3			1.0		4	0.29323
physician		patient		1		0			  2			  3			1.0		5	0.31045
physician		patient		1		0			  2			  4			1.0		1	0.17494
physician		patient		1		0			  2			  4			1.0		2	0.24240
physician		patient		1		0			  2			  4			1.0		3	0.27542
physician		patient		1		0			  2			  4			1.0		4	0.29808
physician		patient		1		0			  2			  4			1.0		5	0.31761
physician		patient		1		0			  2			  5			1.0		1	0.17434
physician		patient		1		0			  2			  5			1.0		2	0.24352
physician		patient		1		0			  2			  5			1.0		3	0.27721
physician		patient		1		0			  2			  5			1.0		4	0.29919
physician		patient		1		0			  2			  5			1.0		5	0.31992
physician		patient		1		0			  2			 10			1.0		1	0.18277
physician		patient		1		0			  2			 10			1.0		2	0.25395
physician		patient		1		0			  2			 10			1.0		3	0.28831
physician		patient		1		0			  2			 10			1.0		4	0.31090
physician		patient		1		0			  2			 10			1.0		5	0.33125
physician		patient		1		0			  2			 20			1.0		1	0.18634
physician		patient		1		0			  2			 20			1.0		2	0.26058
physician		patient		1		0			  2			 20			1.0		3	0.29688
physician		patient		1		0			  2			 20			1.0		4	0.31977
physician		patient		1		0			  2			 20			1.0		5	0.33974
physician		patient		1		0			  2			 50			1.0		1	0.19343
physician		patient		1		0			  2			 50			1.0		2	0.26878
physician		patient		1		0			  2			 50			1.0		3	0.30307
physician		patient		1		0			  2			 50			1.0		4	0.32648
physician		patient		1		0			  2			 50			1.0		5	0.34675
physician		patient		1		0			  2			100			1.0		1	0.19559
physician		patient		1		0			  2			100			1.0		2	0.27549
physician		patient		1		0			  2			100			1.0		3	0.31023
physician		patient		1		0			  2			100			1.0		4	0.33378
physician		patient		1		0			  2			100			1.0		5	0.35264
physician		patient		1		0			  3			  1			1.0		1	0.17390
physician		patient		1		0			  3			  1			1.0		2	0.23189
physician		patient		1		0			  3			  1			1.0		3	0.25559
physician		patient		1		0			  3			  1			1.0		4	0.27139
physician		patient		1		0			  3			  1			1.0		5	0.28429
physician		patient		1		0			  3			  2			1.0		1	0.16696
physician		patient		1		0			  3			  2			1.0		2	0.22742
physician		patient		1		0			  3			  2			1.0		3	0.25775
physician		patient		1		0			  3			  2			1.0		4	0.28004
physician		patient		1		0			  3			  2			1.0		5	0.29517
physician		patient		1		0			  3			  3			1.0		1	0.16190
physician		patient		1		0			  3			  3			1.0		2	0.22473
physician		patient		1		0			  3			  3			1.0		3	0.25850
physician		patient		1		0			  3			  3			1.0		4	0.28309
physician		patient		1		0			  3			  3			1.0		5	0.30180
physician		patient		1		0			  3			  4			1.0		1	0.16301
physician		patient		1		0			  3			  4			1.0		2	0.22801
physician		patient		1		0			  3			  4			1.0		3	0.26304
physician		patient		1		0			  3			  4			1.0		4	0.28906
physician		patient		1		0			  3			  4			1.0		5	0.30829
physician		patient		1		0			  3			  5			1.0		1	0.16048
physician		patient		1		0			  3			  5			1.0		2	0.22719
physician		patient		1		0			  3			  5			1.0		3	0.26260
physician		patient		1		0			  3			  5			1.0		4	0.28816
physician		patient		1		0			  3			  5			1.0		5	0.30963
physician		patient		1		0			  3			 10			1.0		1	0.16778
physician		patient		1		0			  3			 10			1.0		2	0.23427
physician		patient		1		0			  3			 10			1.0		3	0.27169
physician		patient		1		0			  3			 10			1.0		4	0.29763
physician		patient		1		0			  3			 10			1.0		5	0.32178
physician		patient		1		0			  3			 20			1.0		1	0.17360
physician		patient		1		0			  3			 20			1.0		2	0.24597
physician		patient		1		0			  3			 20			1.0		3	0.28227
physician		patient		1		0			  3			 20			1.0		4	0.30948
physician		patient		1		0			  3			 20			1.0		5	0.33274
physician		patient		1		0			  3			 50			1.0		1	0.18284
physician		patient		1		0			  3			 50			1.0		2	0.25812
physician		patient		1		0			  3			 50			1.0		3	0.29405
physician		patient		1		0			  3			 50			1.0		4	0.31910
physician		patient		1		0			  3			 50			1.0		5	0.34332
physician		patient		1		0			  3			100			1.0		1	0.18664
physician		patient		1		0			  3			100			1.0		2	0.26394
physician		patient		1		0			  3			100			1.0		3	0.30143
physician		patient		1		0			  3			100			1.0		4	0.32625
physician		patient		1		0			  3			100			1.0		5	0.35070
physician		patient		1		0			  4			  1			1.0		1	0.17360
physician		patient		1		0			  4			  1			1.0		2	0.23159
physician		patient		1		0			  4			  1			1.0		3	0.25492
physician		patient		1		0			  4			  1			1.0		4	0.27072
physician		patient		1		0			  4			  1			1.0		5	0.28347
physician		patient		1		0			  4			  2			1.0		1	0.16585
physician		patient		1		0			  4			  2			1.0		2	0.22540
physician		patient		1		0			  4			  2			1.0		3	0.25589
physician		patient		1		0			  4			  2			1.0		4	0.27818
physician		patient		1		0			  4			  2			1.0		5	0.29346
physician		patient		1		0			  4			  3			1.0		1	0.15981
physician		patient		1		0			  4			  3			1.0		2	0.22100
physician		patient		1		0			  4			  3			1.0		3	0.25447
physician		patient		1		0			  4			  3			1.0		4	0.28011
physician		patient		1		0			  4			  3			1.0		5	0.29934
physician		patient		1		0			  4			  4			1.0		1	0.15467
physician		patient		1		0			  4			  4			1.0		2	0.21795
physician		patient		1		0			  4			  4			1.0		3	0.25395
physician		patient		1		0			  4			  4			1.0		4	0.28101
physician		patient		1		0			  4			  4			1.0		5	0.30180
physician		patient		1		0			  4			  5			1.0		1	0.15221
physician		patient		1		0			  4			  5			1.0		2	0.21609
physician		patient		1		0			  4			  5			1.0		3	0.25313
physician		patient		1		0			  4			  5			1.0		4	0.28041
physician		patient		1		0			  4			  5			1.0		5	0.30419
physician		patient		1		0			  4			 10			1.0		1	0.15787
physician		patient		1		0			  4			 10			1.0		2	0.22346
physician		patient		1		0			  4			 10			1.0		3	0.26386
physician		patient		1		0			  4			 10			1.0		4	0.28980
physician		patient		1		0			  4			 10			1.0		5	0.31373
physician		patient		1		0			  4			 20			1.0		1	0.16488
physician		patient		1		0			  4			 20			1.0		2	0.23487
physician		patient		1		0			  4			 20			1.0		3	0.27273
physician		patient		1		0			  4			 20			1.0		4	0.29942
physician		patient		1		0			  4			 20			1.0		5	0.32424
physician		patient		1		0			  4			 50			1.0		1	0.17181
physician		patient		1		0			  4			 50			1.0		2	0.24568
physician		patient		1		0			  4			 50			1.0		3	0.28615
physician		patient		1		0			  4			 50			1.0		4	0.31306
physician		patient		1		0			  4			 50			1.0		5	0.33572
physician		patient		1		0			  4			100			1.0		1	0.17897
physician		patient		1		0			  4			100			1.0		2	0.25268
physician		patient		1		0			  4			100			1.0		3	0.29301
physician		patient		1		0			  4			100			1.0		4	0.32111
physician		patient		1		0			  4			100			1.0		5	0.34384
physician		patient		1		0			 50			  1			1.0		1	0.17338
physician		patient		1		0			 50			  1			1.0		2	0.23129
physician		patient		1		0			 50			  1			1.0		3	0.25388
physician		patient		1		0			 50			  1			1.0		4	0.26990
physician		patient		1		0			 50			  1			1.0		5	0.28265
physician		patient		1		0			 50			  2			1.0		1	0.16525
physician		patient		1		0			 50			  2			1.0		2	0.22406
physician		patient		1		0			 50			  2			1.0		3	0.25380
physician		patient		1		0			 50			  2			1.0		4	0.27624
physician		patient		1		0			 50			  2			1.0		5	0.29152
physician		patient		1		0			 50			  3			1.0		1	0.15832
physician		patient		1		0			 50			  3			1.0		2	0.21847
physician		patient		1		0			 50			  3			1.0		3	0.25082
physician		patient		1		0			 50			  3			1.0		4	0.27616
physician		patient		1		0			 50			  3			1.0		5	0.29577
physician		patient		1		0			 50			  4			1.0		1	0.15198
physician		patient		1		0			 50			  4			1.0		2	0.21281
physician		patient		1		0			 50			  4			1.0		3	0.24769
physician		patient		1		0			 50			  4			1.0		4	0.27467
physician		patient		1		0			 50			  4			1.0		5	0.29577
physician		patient		1		0			 50			  5			1.0		1	0.14408
physician		patient		1		0			 50			  5			1.0		2	0.20617
physician		patient		1		0			 50			  5			1.0		3	0.24195
physician		patient		1		0			 50			  5			1.0		4	0.26908
physician		patient		1		0			 50			  5			1.0		5	0.29301
physician		patient		1		0			 50			 10			1.0		1	0.13342
physician		patient		1		0			 50			 10			1.0		2	0.18992
physician		patient		1		0			 50			 10			1.0		3	0.22533
physician		patient		1		0			 50			 10			1.0		4	0.25596
physician		patient		1		0			 50			 10			1.0		5	0.28160
physician		patient		1		0			 50			 20			1.0		1	0.12493
physician		patient		1		0			 50			 20			1.0		2	0.17785
physician		patient		1		0			 50			 20			1.0		3	0.21079
physician		patient		1		0			 50			 20			1.0		4	0.23629
physician		patient		1		0			 50			 20			1.0		5	0.26558
physician		patient		1		0			 50			 50			1.0		1	0.11434
physician		patient		1		0			 50			 50			1.0		2	0.16279
physician		patient		1		0			 50			 50			1.0		3	0.19447
physician		patient		1		0			 50			 50			1.0		4	0.21832
physician		patient		1		0			 50			 50			1.0		5	0.24016
physician		patient		1		0			 50			100			1.0		1	0.10845
physician		patient		1		0			 50			100			1.0		2	0.15221
physician		patient		1		0			 50			100			1.0		3	0.18403
physician		patient		1		0			 50			100			1.0		4	0.20826
physician		patient		1		0			 50			100			1.0		5	0.23069
physician		patient		1		0			  5			  1			1.0		1	0.17352
physician		patient		1		0			  5			  1			1.0		2	0.23144
physician		patient		1		0			  5			  1			1.0		3	0.25440
physician		patient		1		0			  5			  1			1.0		4	0.27035
physician		patient		1		0			  5			  1			1.0		5	0.28287
physician		patient		1		0			  5			  2			1.0		1	0.16540
physician		patient		1		0			  5			  2			1.0		2	0.22451
physician		patient		1		0			  5			  2			1.0		3	0.25499
physician		patient		1		0			  5			  2			1.0		4	0.27736
physician		patient		1		0			  5			  2			1.0		5	0.29271
physician		patient		1		0			  5			  3			1.0		1	0.15884
physician		patient		1		0			  5			  3			1.0		2	0.21951
physician		patient		1		0			  5			  3			1.0		3	0.25283
physician		patient		1		0			  5			  3			1.0		4	0.27825
physician		patient		1		0			  5			  3			1.0		5	0.29770
physician		patient		1		0			  5			  4			1.0		1	0.15332
physician		patient		1		0			  5			  4			1.0		2	0.21519
physician		patient		1		0			  5			  4			1.0		3	0.25112
physician		patient		1		0			  5			  4			1.0		4	0.27847
physician		patient		1		0			  5			  4			1.0		5	0.29957
physician		patient		1		0			  5			  5			1.0		1	0.14587
physician		patient		1		0			  5			  5			1.0		2	0.21005
physician		patient		1		0			  5			  5			1.0		3	0.24665
physician		patient		1		0			  5			  5			1.0		4	0.27378
physician		patient		1		0			  5			  5			1.0		5	0.29770
physician		patient		1		0			  5			 10			1.0		1	0.14997
physician		patient		1		0			  5			 10			1.0		2	0.21333
physician		patient		1		0			  5			 10			1.0		3	0.25395
physician		patient		1		0			  5			 10			1.0		4	0.28116
physician		patient		1		0			  5			 10			1.0		5	0.30568
physician		patient		1		0			  5			 20			1.0		1	0.15571
physician		patient		1		0			  5			 20			1.0		2	0.22510
physician		patient		1		0			  5			 20			1.0		3	0.26334
physician		patient		1		0			  5			 20			1.0		4	0.29204
physician		patient		1		0			  5			 20			1.0		5	0.31708
physician		patient		1		0			  5			 50			1.0		1	0.16391
physician		patient		1		0			  5			 50			1.0		2	0.23487
physician		patient		1		0			  5			 50			1.0		3	0.27877
physician		patient		1		0			  5			 50			1.0		4	0.30717
physician		patient		1		0			  5			 50			1.0		5	0.33072
physician		patient		1		0			  5			100			1.0		1	0.16689
physician		patient		1		0			  5			100			1.0		2	0.24158
physician		patient		1		0			  5			100			1.0		3	0.28332
physician		patient		1		0			  5			100			1.0		4	0.31269
physician		patient		1		0			  5			100			1.0		5	0.33751
patient		physician		1		1			100			  1			1.0		1	0.06515
patient		physician		1		1			100			  1			1.0		2	0.10480
patient		physician		1		1			100			  1			1.0		3	0.13409
patient		physician		1		1			100			  1			1.0		4	0.15854
patient		physician		1		1			100			  1			1.0		5	0.17419
patient		physician		1		1			100			  2			1.0		1	0.06336
patient		physician		1		1			100			  2			1.0		2	0.10383
patient		physician		1		1			100			  2			1.0		3	0.13320
patient		physician		1		1			100			  2			1.0		4	0.15787
patient		physician		1		1			100			  2			1.0		5	0.17457
patient		physician		1		1			100			  3			1.0		1	0.06000
patient		physician		1		1			100			  3			1.0		2	0.09757
patient		physician		1		1			100			  3			1.0		3	0.12657
patient		physician		1		1			100			  3			1.0		4	0.14922
patient		physician		1		1			100			  3			1.0		5	0.16898
patient		physician		1		1			100			  4			1.0		1	0.05777
patient		physician		1		1			100			  4			1.0		2	0.09481
patient		physician		1		1			100			  4			1.0		3	0.12522
patient		physician		1		1			100			  4			1.0		4	0.14818
patient		physician		1		1			100			  4			1.0		5	0.17062
patient		physician		1		1			100			  5			1.0		1	0.05270
patient		physician		1		1			100			  5			1.0		2	0.08877
patient		physician		1		1			100			  5			1.0		3	0.11859
patient		physician		1		1			100			  5			1.0		4	0.14117
patient		physician		1		1			100			  5			1.0		5	0.16108
patient		physician		1		1			100			 10			1.0		1	0.04465
patient		physician		1		1			100			 10			1.0		2	0.08154
patient		physician		1		1			100			 10			1.0		3	0.10659
patient		physician		1		1			100			 10			1.0		4	0.12992
patient		physician		1		1			100			 10			1.0		5	0.15012
patient		physician		1		1			100			 20			1.0		1	0.03965
patient		physician		1		1			100			 20			1.0		2	0.07089
patient		physician		1		1			100			 20			1.0		3	0.09817
patient		physician		1		1			100			 20			1.0		4	0.12090
patient		physician		1		1			100			 20			1.0		5	0.14207
patient		physician		1		1			100			 50			1.0		1	0.03816
patient		physician		1		1			100			 50			1.0		2	0.07260
patient		physician		1		1			100			 50			1.0		3	0.09682
patient		physician		1		1			100			 50			1.0		4	0.11844
patient		physician		1		1			100			 50			1.0		5	0.13573
patient		physician		1		1			100			100			1.0		1	0.03936
patient		physician		1		1			100			100			1.0		2	0.07744
patient		physician		1		1			100			100			1.0		3	0.10405
patient		physician		1		1			100			100			1.0		4	0.12411
patient		physician		1		1			100			100			1.0		5	0.14572
patient		physician		1		1			 10			  1			1.0		1	0.11501
patient		physician		1		1			 10			  1			1.0		2	0.15936
patient		physician		1		1			 10			  1			1.0		3	0.19194
patient		physician		1		1			 10			  1			1.0		4	0.21661
patient		physician		1		1			 10			  1			1.0		5	0.23502
patient		physician		1		1			 10			  2			1.0		1	0.11546
patient		physician		1		1			 10			  2			1.0		2	0.16257
patient		physician		1		1			 10			  2			1.0		3	0.19864
patient		physician		1		1			 10			  2			1.0		4	0.22466
patient		physician		1		1			 10			  2			1.0		5	0.24389
patient		physician		1		1			 10			  3			1.0		1	0.11255
patient		physician		1		1			 10			  3			1.0		2	0.16249
patient		physician		1		1			 10			  3			1.0		3	0.19984
patient		physician		1		1			 10			  3			1.0		4	0.22660
patient		physician		1		1			 10			  3			1.0		5	0.24776
patient		physician		1		1			 10			  4			1.0		1	0.11427
patient		physician		1		1			 10			  4			1.0		2	0.16547
patient		physician		1		1			 10			  4			1.0		3	0.20625
patient		physician		1		1			 10			  4			1.0		4	0.23524
patient		physician		1		1			 10			  4			1.0		5	0.25708
patient		physician		1		1			 10			  5			1.0		1	0.11456
patient		physician		1		1			 10			  5			1.0		2	0.16913
patient		physician		1		1			 10			  5			1.0		3	0.20930
patient		physician		1		1			 10			  5			1.0		4	0.23919
patient		physician		1		1			 10			  5			1.0		5	0.26021
patient		physician		1		1			 10			 10			1.0		1	0.12828
patient		physician		1		1			 10			 10			1.0		2	0.18143
patient		physician		1		1			 10			 10			1.0		3	0.22033
patient		physician		1		1			 10			 10			1.0		4	0.24978
patient		physician		1		1			 10			 10			1.0		5	0.27139
patient		physician		1		1			 10			 20			1.0		1	0.13499
patient		physician		1		1			 10			 20			1.0		2	0.19097
patient		physician		1		1			 10			 20			1.0		3	0.22913
patient		physician		1		1			 10			 20			1.0		4	0.26230
patient		physician		1		1			 10			 20			1.0		5	0.28436
patient		physician		1		1			 10			 50			1.0		1	0.14475
patient		physician		1		1			 10			 50			1.0		2	0.19708
patient		physician		1		1			 10			 50			1.0		3	0.23822
patient		physician		1		1			 10			 50			1.0		4	0.26781
patient		physician		1		1			 10			 50			1.0		5	0.28787
patient		physician		1		1			 10			100			1.0		1	0.15049
patient		physician		1		1			 10			100			1.0		2	0.20565
patient		physician		1		1			 10			100			1.0		3	0.24441
patient		physician		1		1			 10			100			1.0		4	0.27326
patient		physician		1		1			 10			100			1.0		5	0.29331
patient		physician		1		1			  1			  1			1.0		1	0.12679
patient		physician		1		1			  1			  1			1.0		2	0.15042
patient		physician		1		1			  1			  1			1.0		3	0.15921
patient		physician		1		1			  1			  1			1.0		4	0.16495
patient		physician		1		1			  1			  1			1.0		5	0.16756
patient		physician		1		1			  1			  2			1.0		1	0.13827
patient		physician		1		1			  1			  2			1.0		2	0.16137
patient		physician		1		1			  1			  2			1.0		3	0.17024
patient		physician		1		1			  1			  2			1.0		4	0.17613
patient		physician		1		1			  1			  2			1.0		5	0.17829
patient		physician		1		1			  1			  3			1.0		1	0.14386
patient		physician		1		1			  1			  3			1.0		2	0.16637
patient		physician		1		1			  1			  3			1.0		3	0.17472
patient		physician		1		1			  1			  3			1.0		4	0.18053
patient		physician		1		1			  1			  3			1.0		5	0.18269
patient		physician		1		1			  1			  4			1.0		1	0.14781
patient		physician		1		1			  1			  4			1.0		2	0.17114
patient		physician		1		1			  1			  4			1.0		3	0.17919
patient		physician		1		1			  1			  4			1.0		4	0.18508
patient		physician		1		1			  1			  4			1.0		5	0.18716
patient		physician		1		1			  1			  5			1.0		1	0.15086
patient		physician		1		1			  1			  5			1.0		2	0.17442
patient		physician		1		1			  1			  5			1.0		3	0.18232
patient		physician		1		1			  1			  5			1.0		4	0.18791
patient		physician		1		1			  1			  5			1.0		5	0.19007
patient		physician		1		1			  1			 10			1.0		1	0.16026
patient		physician		1		1			  1			 10			1.0		2	0.18269
patient		physician		1		1			  1			 10			1.0		3	0.19030
patient		physician		1		1			  1			 10			1.0		4	0.19529
patient		physician		1		1			  1			 10			1.0		5	0.19738
patient		physician		1		1			  1			 20			1.0		1	0.16726
patient		physician		1		1			  1			 20			1.0		2	0.19104
patient		physician		1		1			  1			 20			1.0		3	0.19872
patient		physician		1		1			  1			 20			1.0		4	0.20371
patient		physician		1		1			  1			 20			1.0		5	0.20587
patient		physician		1		1			  1			 50			1.0		1	0.17561
patient		physician		1		1			  1			 50			1.0		2	0.19805
patient		physician		1		1			  1			 50			1.0		3	0.20550
patient		physician		1		1			  1			 50			1.0		4	0.21035
patient		physician		1		1			  1			 50			1.0		5	0.21258
patient		physician		1		1			  1			100			1.0		1	0.17688
patient		physician		1		1			  1			100			1.0		2	0.19954
patient		physician		1		1			  1			100			1.0		3	0.20707
patient		physician		1		1			  1			100			1.0		4	0.21184
patient		physician		1		1			  1			100			1.0		5	0.21407
patient		physician		1		1			 20			  1			1.0		1	0.09668
patient		physician		1		1			 20			  1			1.0		2	0.14237
patient		physician		1		1			 20			  1			1.0		3	0.17807
patient		physician		1		1			 20			  1			1.0		4	0.20677
patient		physician		1		1			 20			  1			1.0		5	0.22540
patient		physician		1		1			 20			  2			1.0		1	0.10048
patient		physician		1		1			 20			  2			1.0		2	0.14885
patient		physician		1		1			 20			  2			1.0		3	0.18321
patient		physician		1		1			 20			  2			1.0		4	0.21079
patient		physician		1		1			 20			  2			1.0		5	0.23002
patient		physician		1		1			 20			  3			1.0		1	0.09779
patient		physician		1		1			 20			  3			1.0		2	0.14475
patient		physician		1		1			 20			  3			1.0		3	0.18232
patient		physician		1		1			 20			  3			1.0		4	0.20997
patient		physician		1		1			 20			  3			1.0		5	0.23375
patient		physician		1		1			 20			  4			1.0		1	0.09593
patient		physician		1		1			 20			  4			1.0		2	0.14475
patient		physician		1		1			 20			  4			1.0		3	0.18590
patient		physician		1		1			 20			  4			1.0		4	0.21415
patient		physician		1		1			 20			  4			1.0		5	0.23770
patient		physician		1		1			 20			  5			1.0		1	0.09265
patient		physician		1		1			 20			  5			1.0		2	0.14132
patient		physician		1		1			 20			  5			1.0		3	0.18746
patient		physician		1		1			 20			  5			1.0		4	0.21758
patient		physician		1		1			 20			  5			1.0		5	0.24068
patient		physician		1		1			 20			 10			1.0		1	0.09548
patient		physician		1		1			 20			 10			1.0		2	0.14550
patient		physician		1		1			 20			 10			1.0		3	0.18866
patient		physician		1		1			 20			 10			1.0		4	0.21936
patient		physician		1		1			 20			 10			1.0		5	0.24657
patient		physician		1		1			 20			 20			1.0		1	0.10517
patient		physician		1		1			 20			 20			1.0		2	0.15578
patient		physician		1		1			 20			 20			1.0		3	0.19477
patient		physician		1		1			 20			 20			1.0		4	0.22794
patient		physician		1		1			 20			 20			1.0		5	0.25514
patient		physician		1		1			 20			 50			1.0		1	0.11658
patient		physician		1		1			 20			 50			1.0		2	0.16793
patient		physician		1		1			 20			 50			1.0		3	0.20751
patient		physician		1		1			 20			 50			1.0		4	0.23979
patient		physician		1		1			 20			 50			1.0		5	0.26178
patient		physician		1		1			 20			100			1.0		1	0.12455
patient		physician		1		1			 20			100			1.0		2	0.17427
patient		physician		1		1			 20			100			1.0		3	0.21161
patient		physician		1		1			 20			100			1.0		4	0.24188
patient		physician		1		1			 20			100			1.0		5	0.26863
patient		physician		1		1			  2			  1			1.0		1	0.13819
patient		physician		1		1			  2			  1			1.0		2	0.17882
patient		physician		1		1			  2			  1			1.0		3	0.19887
patient		physician		1		1			  2			  1			1.0		4	0.21109
patient		physician		1		1			  2			  1			1.0		5	0.21787
patient		physician		1		1			  2			  2			1.0		1	0.14930
patient		physician		1		1			  2			  2			1.0		2	0.19074
patient		physician		1		1			  2			  2			1.0		3	0.21251
patient		physician		1		1			  2			  2			1.0		4	0.22488
patient		physician		1		1			  2			  2			1.0		5	0.23137
patient		physician		1		1			  2			  3			1.0		1	0.15727
patient		physician		1		1			  2			  3			1.0		2	0.19782
patient		physician		1		1			  2			  3			1.0		3	0.21825
patient		physician		1		1			  2			  3			1.0		4	0.22973
patient		physician		1		1			  2			  3			1.0		5	0.23696
patient		physician		1		1			  2			  4			1.0		1	0.16354
patient		physician		1		1			  2			  4			1.0		2	0.20483
patient		physician		1		1			  2			  4			1.0		3	0.22518
patient		physician		1		1			  2			  4			1.0		4	0.23643
patient		physician		1		1			  2			  4			1.0		5	0.24322
patient		physician		1		1			  2			  5			1.0		1	0.16525
patient		physician		1		1			  2			  5			1.0		2	0.20766
patient		physician		1		1			  2			  5			1.0		3	0.22816
patient		physician		1		1			  2			  5			1.0		4	0.23904
patient		physician		1		1			  2			  5			1.0		5	0.24605
patient		physician		1		1			  2			 10			1.0		1	0.17434
patient		physician		1		1			  2			 10			1.0		2	0.21720
patient		physician		1		1			  2			 10			1.0		3	0.23852
patient		physician		1		1			  2			 10			1.0		4	0.24978
patient		physician		1		1			  2			 10			1.0		5	0.25566
patient		physician		1		1			  2			 20			1.0		1	0.18269
patient		physician		1		1			  2			 20			1.0		2	0.22600
patient		physician		1		1			  2			 20			1.0		3	0.24888
patient		physician		1		1			  2			 20			1.0		4	0.25887
patient		physician		1		1			  2			 20			1.0		5	0.26580
patient		physician		1		1			  2			 50			1.0		1	0.18873
patient		physician		1		1			  2			 50			1.0		2	0.23032
patient		physician		1		1			  2			 50			1.0		3	0.25201
patient		physician		1		1			  2			 50			1.0		4	0.26193
patient		physician		1		1			  2			 50			1.0		5	0.26781
patient		physician		1		1			  2			100			1.0		1	0.19283
patient		physician		1		1			  2			100			1.0		2	0.23308
patient		physician		1		1			  2			100			1.0		3	0.25328
patient		physician		1		1			  2			100			1.0		4	0.26282
patient		physician		1		1			  2			100			1.0		5	0.26893
patient		physician		1		1			  3			  1			1.0		1	0.13506
patient		physician		1		1			  3			  1			1.0		2	0.18113
patient		physician		1		1			  3			  1			1.0		3	0.20863
patient		physician		1		1			  3			  1			1.0		4	0.22436
patient		physician		1		1			  3			  1			1.0		5	0.23427
patient		physician		1		1			  3			  2			1.0		1	0.14334
patient		physician		1		1			  3			  2			1.0		2	0.19104
patient		physician		1		1			  3			  2			1.0		3	0.22033
patient		physician		1		1			  3			  2			1.0		4	0.23673
patient		physician		1		1			  3			  2			1.0		5	0.24605
patient		physician		1		1			  3			  3			1.0		1	0.14736
patient		physician		1		1			  3			  3			1.0		2	0.19730
patient		physician		1		1			  3			  3			1.0		3	0.22585
patient		physician		1		1			  3			  3			1.0		4	0.24225
patient		physician		1		1			  3			  3			1.0		5	0.25157
patient		physician		1		1			  3			  4			1.0		1	0.15564
patient		physician		1		1			  3			  4			1.0		2	0.20326
patient		physician		1		1			  3			  4			1.0		3	0.23248
patient		physician		1		1			  3			  4			1.0		4	0.24873
patient		physician		1		1			  3			  4			1.0		5	0.25775
patient		physician		1		1			  3			  5			1.0		1	0.15713
patient		physician		1		1			  3			  5			1.0		2	0.20617
patient		physician		1		1			  3			  5			1.0		3	0.23472
patient		physician		1		1			  3			  5			1.0		4	0.25149
patient		physician		1		1			  3			  5			1.0		5	0.26051
patient		physician		1		1			  3			 10			1.0		1	0.16592
patient		physician		1		1			  3			 10			1.0		2	0.21594
patient		physician		1		1			  3			 10			1.0		3	0.24478
patient		physician		1		1			  3			 10			1.0		4	0.26222
patient		physician		1		1			  3			 10			1.0		5	0.27057
patient		physician		1		1			  3			 20			1.0		1	0.17449
patient		physician		1		1			  3			 20			1.0		2	0.22563
patient		physician		1		1			  3			 20			1.0		3	0.25499
patient		physician		1		1			  3			 20			1.0		4	0.27124
patient		physician		1		1			  3			 20			1.0		5	0.27922
patient		physician		1		1			  3			 50			1.0		1	0.18299
patient		physician		1		1			  3			 50			1.0		2	0.23159
patient		physician		1		1			  3			 50			1.0		3	0.25947
patient		physician		1		1			  3			 50			1.0		4	0.27430
patient		physician		1		1			  3			 50			1.0		5	0.28369
patient		physician		1		1			  3			100			1.0		1	0.18545
patient		physician		1		1			  3			100			1.0		2	0.23368
patient		physician		1		1			  3			100			1.0		3	0.26185
patient		physician		1		1			  3			100			1.0		4	0.27445
patient		physician		1		1			  3			100			1.0		5	0.28354
patient		physician		1		1			  4			  1			1.0		1	0.13081
patient		physician		1		1			  4			  1			1.0		2	0.17941
patient		physician		1		1			  4			  1			1.0		3	0.20856
patient		physician		1		1			  4			  1			1.0		4	0.22697
patient		physician		1		1			  4			  1			1.0		5	0.23874
patient		physician		1		1			  4			  2			1.0		1	0.13588
patient		physician		1		1			  4			  2			1.0		2	0.18582
patient		physician		1		1			  4			  2			1.0		3	0.22004
patient		physician		1		1			  4			  2			1.0		4	0.24001
patient		physician		1		1			  4			  2			1.0		5	0.24993
patient		physician		1		1			  4			  3			1.0		1	0.13983
patient		physician		1		1			  4			  3			1.0		2	0.19201
patient		physician		1		1			  4			  3			1.0		3	0.22645
patient		physician		1		1			  4			  3			1.0		4	0.24553
patient		physician		1		1			  4			  3			1.0		5	0.25701
patient		physician		1		1			  4			  4			1.0		1	0.14520
patient		physician		1		1			  4			  4			1.0		2	0.19678
patient		physician		1		1			  4			  4			1.0		3	0.23174
patient		physician		1		1			  4			  4			1.0		4	0.25283
patient		physician		1		1			  4			  4			1.0		5	0.26357
patient		physician		1		1			  4			  5			1.0		1	0.14997
patient		physician		1		1			  4			  5			1.0		2	0.20118
patient		physician		1		1			  4			  5			1.0		3	0.23666
patient		physician		1		1			  4			  5			1.0		4	0.25745
patient		physician		1		1			  4			  5			1.0		5	0.26841
patient		physician		1		1			  4			 10			1.0		1	0.15757
patient		physician		1		1			  4			 10			1.0		2	0.21146
patient		physician		1		1			  4			 10			1.0		3	0.24456
patient		physician		1		1			  4			 10			1.0		4	0.26647
patient		physician		1		1			  4			 10			1.0		5	0.27832
patient		physician		1		1			  4			 20			1.0		1	0.16458
patient		physician		1		1			  4			 20			1.0		2	0.21847
patient		physician		1		1			  4			 20			1.0		3	0.25544
patient		physician		1		1			  4			 20			1.0		4	0.27490
patient		physician		1		1			  4			 20			1.0		5	0.28794
patient		physician		1		1			  4			 50			1.0		1	0.17449
patient		physician		1		1			  4			 50			1.0		2	0.22689
patient		physician		1		1			  4			 50			1.0		3	0.26148
patient		physician		1		1			  4			 50			1.0		4	0.27907
patient		physician		1		1			  4			 50			1.0		5	0.29003
patient		physician		1		1			  4			100			1.0		1	0.17785
patient		physician		1		1			  4			100			1.0		2	0.23107
patient		physician		1		1			  4			100			1.0		3	0.26401
patient		physician		1		1			  4			100			1.0		4	0.28086
patient		physician		1		1			  4			100			1.0		5	0.29159
patient		physician		1		1			 50			  1			1.0		1	0.07834
patient		physician		1		1			 50			  1			1.0		2	0.11658
patient		physician		1		1			 50			  1			1.0		3	0.15206
patient		physician		1		1			 50			  1			1.0		4	0.17680
patient		physician		1		1			 50			  1			1.0		5	0.19402
patient		physician		1		1			 50			  2			1.0		1	0.08050
patient		physician		1		1			 50			  2			1.0		2	0.11822
patient		physician		1		1			 50			  2			1.0		3	0.15549
patient		physician		1		1			 50			  2			1.0		4	0.18023
patient		physician		1		1			 50			  2			1.0		5	0.19999
patient		physician		1		1			 50			  3			1.0		1	0.07856
patient		physician		1		1			 50			  3			1.0		2	0.11568
patient		physician		1		1			 50			  3			1.0		3	0.14788
patient		physician		1		1			 50			  3			1.0		4	0.17755
patient		physician		1		1			 50			  3			1.0		5	0.20095
patient		physician		1		1			 50			  4			1.0		1	0.07685
patient		physician		1		1			 50			  4			1.0		2	0.11456
patient		physician		1		1			 50			  4			1.0		3	0.14967
patient		physician		1		1			 50			  4			1.0		4	0.18202
patient		physician		1		1			 50			  4			1.0		5	0.20684
patient		physician		1		1			 50			  5			1.0		1	0.07260
patient		physician		1		1			 50			  5			1.0		2	0.10994
patient		physician		1		1			 50			  5			1.0		3	0.14438
patient		physician		1		1			 50			  5			1.0		4	0.17770
patient		physician		1		1			 50			  5			1.0		5	0.20095
patient		physician		1		1			 50			 10			1.0		1	0.06768
patient		physician		1		1			 50			 10			1.0		2	0.10599
patient		physician		1		1			 50			 10			1.0		3	0.13894
patient		physician		1		1			 50			 10			1.0		4	0.17300
patient		physician		1		1			 50			 10			1.0		5	0.19521
patient		physician		1		1			 50			 20			1.0		1	0.06783
patient		physician		1		1			 50			 20			1.0		2	0.10331
patient		physician		1		1			 50			 20			1.0		3	0.13558
patient		physician		1		1			 50			 20			1.0		4	0.16920
patient		physician		1		1			 50			 20			1.0		5	0.19380
patient		physician		1		1			 50			 50			1.0		1	0.07379
patient		physician		1		1			 50			 50			1.0		2	0.11330
patient		physician		1		1			 50			 50			1.0		3	0.14595
patient		physician		1		1			 50			 50			1.0		4	0.18105
patient		physician		1		1			 50			 50			1.0		5	0.20461
patient		physician		1		1			 50			100			1.0		1	0.08005
patient		physician		1		1			 50			100			1.0		2	0.12150
patient		physician		1		1			 50			100			1.0		3	0.15459
patient		physician		1		1			 50			100			1.0		4	0.18873
patient		physician		1		1			 50			100			1.0		5	0.21415
patient		physician		1		1			  5			  1			1.0		1	0.12418
patient		physician		1		1			  5			  1			1.0		2	0.17516
patient		physician		1		1			  5			  1			1.0		3	0.20610
patient		physician		1		1			  5			  1			1.0		4	0.22697
patient		physician		1		1			  5			  1			1.0		5	0.24016
patient		physician		1		1			  5			  2			1.0		1	0.12932
patient		physician		1		1			  5			  2			1.0		2	0.18150
patient		physician		1		1			  5			  2			1.0		3	0.21623
patient		physician		1		1			  5			  2			1.0		4	0.23979
patient		physician		1		1			  5			  2			1.0		5	0.25216
patient		physician		1		1			  5			  3			1.0		1	0.13096
patient		physician		1		1			  5			  3			1.0		2	0.18612
patient		physician		1		1			  5			  3			1.0		3	0.22227
patient		physician		1		1			  5			  3			1.0		4	0.24597
patient		physician		1		1			  5			  3			1.0		5	0.25991
patient		physician		1		1			  5			  4			1.0		1	0.13715
patient		physician		1		1			  5			  4			1.0		2	0.18933
patient		physician		1		1			  5			  4			1.0		3	0.22645
patient		physician		1		1			  5			  4			1.0		4	0.25261
patient		physician		1		1			  5			  4			1.0		5	0.26625
patient		physician		1		1			  5			  5			1.0		1	0.14132
patient		physician		1		1			  5			  5			1.0		2	0.19275
patient		physician		1		1			  5			  5			1.0		3	0.23032
patient		physician		1		1			  5			  5			1.0		4	0.25611
patient		physician		1		1			  5			  5			1.0		5	0.27072
patient		physician		1		1			  5			 10			1.0		1	0.15079
patient		physician		1		1			  5			 10			1.0		2	0.20505
patient		physician		1		1			  5			 10			1.0		3	0.24083
patient		physician		1		1			  5			 10			1.0		4	0.26521
patient		physician		1		1			  5			 10			1.0		5	0.27959
patient		physician		1		1			  5			 20			1.0		1	0.15847
patient		physician		1		1			  5			 20			1.0		2	0.21206
patient		physician		1		1			  5			 20			1.0		3	0.25075
patient		physician		1		1			  5			 20			1.0		4	0.27400
patient		physician		1		1			  5			 20			1.0		5	0.29025
patient		physician		1		1			  5			 50			1.0		1	0.16741
patient		physician		1		1			  5			 50			1.0		2	0.22004
patient		physician		1		1			  5			 50			1.0		3	0.25380
patient		physician		1		1			  5			 50			1.0		4	0.27646
patient		physician		1		1			  5			 50			1.0		5	0.29055
patient		physician		1		1			  5			100			1.0		1	0.17077
patient		physician		1		1			  5			100			1.0		2	0.22607
patient		physician		1		1			  5			100			1.0		3	0.25999
patient		physician		1		1			  5			100			1.0		4	0.28026
patient		physician		1		1			  5			100			1.0		5	0.29375
physician		patient		1		1			100			  1			1.0		1	0.17993
physician		patient		1		1			100			  1			1.0		2	0.25007
physician		patient		1		1			100			  1			1.0		3	0.28220
physician		patient		1		1			100			  1			1.0		4	0.30486
physician		patient		1		1			100			  1			1.0		5	0.32349
physician		patient		1		1			100			  2			1.0		1	0.16995
physician		patient		1		1			100			  2			1.0		2	0.23815
physician		patient		1		1			100			  2			1.0		3	0.27460
physician		patient		1		1			100			  2			1.0		4	0.30061
physician		patient		1		1			100			  2			1.0		5	0.32126
physician		patient		1		1			100			  3			1.0		1	0.16137
physician		patient		1		1			100			  3			1.0		2	0.22861
physician		patient		1		1			100			  3			1.0		3	0.26752
physician		patient		1		1			100			  3			1.0		4	0.29442
physician		patient		1		1			100			  3			1.0		5	0.31783
physician		patient		1		1			100			  4			1.0		1	0.15608
physician		patient		1		1			100			  4			1.0		2	0.22168
physician		patient		1		1			100			  4			1.0		3	0.26103
physician		patient		1		1			100			  4			1.0		4	0.28921
physician		patient		1		1			100			  4			1.0		5	0.31328
physician		patient		1		1			100			  5			1.0		1	0.14908
physician		patient		1		1			100			  5			1.0		2	0.21445
physician		patient		1		1			100			  5			1.0		3	0.25455
physician		patient		1		1			100			  5			1.0		4	0.28198
physician		patient		1		1			100			  5			1.0		5	0.30732
physician		patient		1		1			100			 10			1.0		1	0.13722
physician		patient		1		1			100			 10			1.0		2	0.19693
physician		patient		1		1			100			 10			1.0		3	0.23397
physician		patient		1		1			100			 10			1.0		4	0.26431
physician		patient		1		1			100			 10			1.0		5	0.29040
physician		patient		1		1			100			 20			1.0		1	0.12761
physician		patient		1		1			100			 20			1.0		2	0.18180
physician		patient		1		1			100			 20			1.0		3	0.21616
physician		patient		1		1			100			 20			1.0		4	0.24113
physician		patient		1		1			100			 20			1.0		5	0.27080
physician		patient		1		1			100			 50			1.0		1	0.11568
physician		patient		1		1			100			 50			1.0		2	0.16436
physician		patient		1		1			100			 50			1.0		3	0.19656
physician		patient		1		1			100			 50			1.0		4	0.22018
physician		patient		1		1			100			 50			1.0		5	0.24173
physician		patient		1		1			100			100			1.0		1	0.10726
physician		patient		1		1			100			100			1.0		2	0.14990
physician		patient		1		1			100			100			1.0		3	0.17986
physician		patient		1		1			100			100			1.0		4	0.20237
physician		patient		1		1			100			100			1.0		5	0.22339
physician		patient		1		1			 10			  1			1.0		1	0.18001
physician		patient		1		1			 10			  1			1.0		2	0.25022
physician		patient		1		1			 10			  1			1.0		3	0.28242
physician		patient		1		1			 10			  1			1.0		4	0.30516
physician		patient		1		1			 10			  1			1.0		5	0.32387
physician		patient		1		1			 10			  2			1.0		1	0.17002
physician		patient		1		1			 10			  2			1.0		2	0.23837
physician		patient		1		1			 10			  2			1.0		3	0.27497
physician		patient		1		1			 10			  2			1.0		4	0.30106
physician		patient		1		1			 10			  2			1.0		5	0.32208
physician		patient		1		1			 10			  3			1.0		1	0.16145
physician		patient		1		1			 10			  3			1.0		2	0.22898
physician		patient		1		1			 10			  3			1.0		3	0.26804
physician		patient		1		1			 10			  3			1.0		4	0.29502
physician		patient		1		1			 10			  3			1.0		5	0.31895
physician		patient		1		1			 10			  4			1.0		1	0.15638
physician		patient		1		1			 10			  4			1.0		2	0.22235
physician		patient		1		1			 10			  4			1.0		3	0.26178
physician		patient		1		1			 10			  4			1.0		4	0.29032
physician		patient		1		1			 10			  4			1.0		5	0.31455
physician		patient		1		1			 10			  5			1.0		1	0.14930
physician		patient		1		1			 10			  5			1.0		2	0.21504
physician		patient		1		1			 10			  5			1.0		3	0.25537
physician		patient		1		1			 10			  5			1.0		4	0.28339
physician		patient		1		1			 10			  5			1.0		5	0.30866
physician		patient		1		1			 10			 10			1.0		1	0.13924
physician		patient		1		1			 10			 10			1.0		2	0.19999
physician		patient		1		1			 10			 10			1.0		3	0.23867
physician		patient		1		1			 10			 10			1.0		4	0.26975
physician		patient		1		1			 10			 10			1.0		5	0.29666
physician		patient		1		1			 10			 20			1.0		1	0.13939
physician		patient		1		1			 10			 20			1.0		2	0.19917
physician		patient		1		1			 10			 20			1.0		3	0.24225
physician		patient		1		1			 10			 20			1.0		4	0.26796
physician		patient		1		1			 10			 20			1.0		5	0.29420
physician		patient		1		1			 10			 50			1.0		1	0.14043
physician		patient		1		1			 10			 50			1.0		2	0.20148
physician		patient		1		1			 10			 50			1.0		3	0.24389
physician		patient		1		1			 10			 50			1.0		4	0.27445
physician		patient		1		1			 10			 50			1.0		5	0.29972
physician		patient		1		1			 10			100			1.0		1	0.14363
physician		patient		1		1			 10			100			1.0		2	0.20990
physician		patient		1		1			 10			100			1.0		3	0.25209
physician		patient		1		1			 10			100			1.0		4	0.28131
physician		patient		1		1			 10			100			1.0		5	0.30695
physician		patient		1		1			  1			  1			1.0		1	0.20319
physician		patient		1		1			  1			  1			1.0		2	0.27311
physician		patient		1		1			  1			  1			1.0		3	0.29949
physician		patient		1		1			  1			  1			1.0		4	0.31910
physician		patient		1		1			  1			  1			1.0		5	0.33378
physician		patient		1		1			  1			  2			1.0		1	0.20364
physician		patient		1		1			  1			  2			1.0		2	0.27296
physician		patient		1		1			  1			  2			1.0		3	0.30009
physician		patient		1		1			  1			  2			1.0		4	0.32014
physician		patient		1		1			  1			  2			1.0		5	0.33460
physician		patient		1		1			  1			  3			1.0		1	0.20490
physician		patient		1		1			  1			  3			1.0		2	0.27422
physician		patient		1		1			  1			  3			1.0		3	0.30136
physician		patient		1		1			  1			  3			1.0		4	0.32111
physician		patient		1		1			  1			  3			1.0		5	0.33564
physician		patient		1		1			  1			  4			1.0		1	0.20520
physician		patient		1		1			  1			  4			1.0		2	0.27437
physician		patient		1		1			  1			  4			1.0		3	0.30121
physician		patient		1		1			  1			  4			1.0		4	0.32059
physician		patient		1		1			  1			  4			1.0		5	0.33512
physician		patient		1		1			  1			  5			1.0		1	0.20543
physician		patient		1		1			  1			  5			1.0		2	0.27475
physician		patient		1		1			  1			  5			1.0		3	0.30121
physician		patient		1		1			  1			  5			1.0		4	0.32044
physician		patient		1		1			  1			  5			1.0		5	0.33512
physician		patient		1		1			  1			 10			1.0		1	0.20520
physician		patient		1		1			  1			 10			1.0		2	0.27519
physician		patient		1		1			  1			 10			1.0		3	0.30233
physician		patient		1		1			  1			 10			1.0		4	0.32171
physician		patient		1		1			  1			 10			1.0		5	0.33631
physician		patient		1		1			  1			 20			1.0		1	0.20640
physician		patient		1		1			  1			 20			1.0		2	0.27631
physician		patient		1		1			  1			 20			1.0		3	0.30292
physician		patient		1		1			  1			 20			1.0		4	0.32208
physician		patient		1		1			  1			 20			1.0		5	0.33676
physician		patient		1		1			  1			 50			1.0		1	0.20848
physician		patient		1		1			  1			 50			1.0		2	0.27743
physician		patient		1		1			  1			 50			1.0		3	0.30352
physician		patient		1		1			  1			 50			1.0		4	0.32297
physician		patient		1		1			  1			 50			1.0		5	0.33736
physician		patient		1		1			  1			100			1.0		1	0.20953
physician		patient		1		1			  1			100			1.0		2	0.27907
physician		patient		1		1			  1			100			1.0		3	0.30479
physician		patient		1		1			  1			100			1.0		4	0.32417
physician		patient		1		1			  1			100			1.0		5	0.33848
physician		patient		1		1			 20			  1			1.0		1	0.17993
physician		patient		1		1			 20			  1			1.0		2	0.25007
physician		patient		1		1			 20			  1			1.0		3	0.28220
physician		patient		1		1			 20			  1			1.0		4	0.30486
physician		patient		1		1			 20			  1			1.0		5	0.32349
physician		patient		1		1			 20			  2			1.0		1	0.16995
physician		patient		1		1			 20			  2			1.0		2	0.23815
physician		patient		1		1			 20			  2			1.0		3	0.27460
physician		patient		1		1			 20			  2			1.0		4	0.30061
physician		patient		1		1			 20			  2			1.0		5	0.32126
physician		patient		1		1			 20			  3			1.0		1	0.16137
physician		patient		1		1			 20			  3			1.0		2	0.22861
physician		patient		1		1			 20			  3			1.0		3	0.26752
physician		patient		1		1			 20			  3			1.0		4	0.29442
physician		patient		1		1			 20			  3			1.0		5	0.31783
physician		patient		1		1			 20			  4			1.0		1	0.15608
physician		patient		1		1			 20			  4			1.0		2	0.22168
physician		patient		1		1			 20			  4			1.0		3	0.26103
physician		patient		1		1			 20			  4			1.0		4	0.28921
physician		patient		1		1			 20			  4			1.0		5	0.31328
physician		patient		1		1			 20			  5			1.0		1	0.14908
physician		patient		1		1			 20			  5			1.0		2	0.21445
physician		patient		1		1			 20			  5			1.0		3	0.25455
physician		patient		1		1			 20			  5			1.0		4	0.28198
physician		patient		1		1			 20			  5			1.0		5	0.30732
physician		patient		1		1			 20			 10			1.0		1	0.13722
physician		patient		1		1			 20			 10			1.0		2	0.19693
physician		patient		1		1			 20			 10			1.0		3	0.23397
physician		patient		1		1			 20			 10			1.0		4	0.26439
physician		patient		1		1			 20			 10			1.0		5	0.29055
physician		patient		1		1			 20			 20			1.0		1	0.12791
physician		patient		1		1			 20			 20			1.0		2	0.18232
physician		patient		1		1			 20			 20			1.0		3	0.21713
physician		patient		1		1			 20			 20			1.0		4	0.24329
physician		patient		1		1			 20			 20			1.0		5	0.27266
physician		patient		1		1			 20			 50			1.0		1	0.12314
physician		patient		1		1			 20			 50			1.0		2	0.17628
physician		patient		1		1			 20			 50			1.0		3	0.21251
physician		patient		1		1			 20			 50			1.0		4	0.24009
physician		patient		1		1			 20			 50			1.0		5	0.26491
physician		patient		1		1			 20			100			1.0		1	0.12366
physician		patient		1		1			 20			100			1.0		2	0.17755
physician		patient		1		1			 20			100			1.0		3	0.21489
physician		patient		1		1			 20			100			1.0		4	0.24426
physician		patient		1		1			 20			100			1.0		5	0.26849
physician		patient		1		1			  2			  1			1.0		1	0.19126
physician		patient		1		1			  2			  1			1.0		2	0.26409
physician		patient		1		1			  2			  1			1.0		3	0.29733
physician		patient		1		1			  2			  1			1.0		4	0.32096
physician		patient		1		1			  2			  1			1.0		5	0.33803
physician		patient		1		1			  2			  2			1.0		1	0.18746
physician		patient		1		1			  2			  2			1.0		2	0.26170
physician		patient		1		1			  2			  2			1.0		3	0.29763
physician		patient		1		1			  2			  2			1.0		4	0.32349
physician		patient		1		1			  2			  2			1.0		5	0.34094
physician		patient		1		1			  2			  3			1.0		1	0.18687
physician		patient		1		1			  2			  3			1.0		2	0.26282
physician		patient		1		1			  2			  3			1.0		3	0.29957
physician		patient		1		1			  2			  3			1.0		4	0.32513
physician		patient		1		1			  2			  3			1.0		5	0.34474
physician		patient		1		1			  2			  4			1.0		1	0.18791
physician		patient		1		1			  2			  4			1.0		2	0.26342
physician		patient		1		1			  2			  4			1.0		3	0.29987
physician		patient		1		1			  2			  4			1.0		4	0.32543
physician		patient		1		1			  2			  4			1.0		5	0.34690
physician		patient		1		1			  2			  5			1.0		1	0.18798
physician		patient		1		1			  2			  5			1.0		2	0.26446
physician		patient		1		1			  2			  5			1.0		3	0.30061
physician		patient		1		1			  2			  5			1.0		4	0.32543
physician		patient		1		1			  2			  5			1.0		5	0.34675
physician		patient		1		1			  2			 10			1.0		1	0.19030
physician		patient		1		1			  2			 10			1.0		2	0.26737
physician		patient		1		1			  2			 10			1.0		3	0.30441
physician		patient		1		1			  2			 10			1.0		4	0.32894
physician		patient		1		1			  2			 10			1.0		5	0.34899
physician		patient		1		1			  2			 20			1.0		1	0.19164
physician		patient		1		1			  2			 20			1.0		2	0.26916
physician		patient		1		1			  2			 20			1.0		3	0.30814
physician		patient		1		1			  2			 20			1.0		4	0.33132
physician		patient		1		1			  2			 20			1.0		5	0.35145
physician		patient		1		1			  2			 50			1.0		1	0.19484
physician		patient		1		1			  2			 50			1.0		2	0.27117
physician		patient		1		1			  2			 50			1.0		3	0.30695
physician		patient		1		1			  2			 50			1.0		4	0.33013
physician		patient		1		1			  2			 50			1.0		5	0.35048
physician		patient		1		1			  2			100			1.0		1	0.19566
physician		patient		1		1			  2			100			1.0		2	0.27542
physician		patient		1		1			  2			100			1.0		3	0.31015
physician		patient		1		1			  2			100			1.0		4	0.33333
physician		patient		1		1			  2			100			1.0		5	0.35234
physician		patient		1		1			  3			  1			1.0		1	0.18374
physician		patient		1		1			  3			  1			1.0		2	0.25619
physician		patient		1		1			  3			  1			1.0		3	0.29003
physician		patient		1		1			  3			  1			1.0		4	0.31328
physician		patient		1		1			  3			  1			1.0		5	0.33266
physician		patient		1		1			  3			  2			1.0		1	0.17643
physician		patient		1		1			  3			  2			1.0		2	0.24851
physician		patient		1		1			  3			  2			1.0		3	0.28645
physician		patient		1		1			  3			  2			1.0		4	0.31276
physician		patient		1		1			  3			  2			1.0		5	0.33296
physician		patient		1		1			  3			  3			1.0		1	0.17241
physician		patient		1		1			  3			  3			1.0		2	0.24463
physician		patient		1		1			  3			  3			1.0		3	0.28466
physician		patient		1		1			  3			  3			1.0		4	0.31127
physician		patient		1		1			  3			  3			1.0		5	0.33386
physician		patient		1		1			  3			  4			1.0		1	0.17285
physician		patient		1		1			  3			  4			1.0		2	0.24575
physician		patient		1		1			  3			  4			1.0		3	0.28548
physician		patient		1		1			  3			  4			1.0		4	0.31254
physician		patient		1		1			  3			  4			1.0		5	0.33594
physician		patient		1		1			  3			  5			1.0		1	0.17024
physician		patient		1		1			  3			  5			1.0		2	0.24508
physician		patient		1		1			  3			  5			1.0		3	0.28384
physician		patient		1		1			  3			  5			1.0		4	0.31067
physician		patient		1		1			  3			  5			1.0		5	0.33445
physician		patient		1		1			  3			 10			1.0		1	0.17405
physician		patient		1		1			  3			 10			1.0		2	0.24821
physician		patient		1		1			  3			 10			1.0		3	0.28816
physician		patient		1		1			  3			 10			1.0		4	0.31448
physician		patient		1		1			  3			 10			1.0		5	0.33892
physician		patient		1		1			  3			 20			1.0		1	0.17919
physician		patient		1		1			  3			 20			1.0		2	0.25365
physician		patient		1		1			  3			 20			1.0		3	0.29211
physician		patient		1		1			  3			 20			1.0		4	0.31999
physician		patient		1		1			  3			 20			1.0		5	0.34295
physician		patient		1		1			  3			 50			1.0		1	0.18523
physician		patient		1		1			  3			 50			1.0		2	0.26118
physician		patient		1		1			  3			 50			1.0		3	0.29785
physician		patient		1		1			  3			 50			1.0		4	0.32305
physician		patient		1		1			  3			 50			1.0		5	0.34727
physician		patient		1		1			  3			100			1.0		1	0.18672
physician		patient		1		1			  3			100			1.0		2	0.26394
physician		patient		1		1			  3			100			1.0		3	0.30180
physician		patient		1		1			  3			100			1.0		4	0.32662
physician		patient		1		1			  3			100			1.0		5	0.35100
physician		patient		1		1			  4			  1			1.0		1	0.18120
physician		patient		1		1			  4			  1			1.0		2	0.25239
physician		patient		1		1			  4			  1			1.0		3	0.28600
physician		patient		1		1			  4			  1			1.0		4	0.30926
physician		patient		1		1			  4			  1			1.0		5	0.32894
physician		patient		1		1			  4			  2			1.0		1	0.17248
physician		patient		1		1			  4			  2			1.0		2	0.24284
physician		patient		1		1			  4			  2			1.0		3	0.28131
physician		patient		1		1			  4			  2			1.0		4	0.30754
physician		patient		1		1			  4			  2			1.0		5	0.32908
physician		patient		1		1			  4			  3			1.0		1	0.16585
physician		patient		1		1			  4			  3			1.0		2	0.23524
physician		patient		1		1			  4			  3			1.0		3	0.27668
physician		patient		1		1			  4			  3			1.0		4	0.30486
physician		patient		1		1			  4			  3			1.0		5	0.32782
physician		patient		1		1			  4			  4			1.0		1	0.16383
physician		patient		1		1			  4			  4			1.0		2	0.23330
physician		patient		1		1			  4			  4			1.0		3	0.27445
physician		patient		1		1			  4			  4			1.0		4	0.30337
physician		patient		1		1			  4			  4			1.0		5	0.32692
physician		patient		1		1			  4			  5			1.0		1	0.16212
physician		patient		1		1			  4			  5			1.0		2	0.23233
physician		patient		1		1			  4			  5			1.0		3	0.27340
physician		patient		1		1			  4			  5			1.0		4	0.30136
physician		patient		1		1			  4			  5			1.0		5	0.32558
physician		patient		1		1			  4			 10			1.0		1	0.16406
physician		patient		1		1			  4			 10			1.0		2	0.23509
physician		patient		1		1			  4			 10			1.0		3	0.27706
physician		patient		1		1			  4			 10			1.0		4	0.30456
physician		patient		1		1			  4			 10			1.0		5	0.32908
physician		patient		1		1			  4			 20			1.0		1	0.16980
physician		patient		1		1			  4			 20			1.0		2	0.24225
physician		patient		1		1			  4			 20			1.0		3	0.28175
physician		patient		1		1			  4			 20			1.0		4	0.31030
physician		patient		1		1			  4			 20			1.0		5	0.33542
physician		patient		1		1			  4			 50			1.0		1	0.17397
physician		patient		1		1			  4			 50			1.0		2	0.24903
physician		patient		1		1			  4			 50			1.0		3	0.29003
physician		patient		1		1			  4			 50			1.0		4	0.31664
physician		patient		1		1			  4			 50			1.0		5	0.33974
physician		patient		1		1			  4			100			1.0		1	0.17979
physician		patient		1		1			  4			100			1.0		2	0.25291
physician		patient		1		1			  4			100			1.0		3	0.29353
physician		patient		1		1			  4			100			1.0		4	0.32193
physician		patient		1		1			  4			100			1.0		5	0.34459
physician		patient		1		1			 50			  1			1.0		1	0.17993
physician		patient		1		1			 50			  1			1.0		2	0.25007
physician		patient		1		1			 50			  1			1.0		3	0.28220
physician		patient		1		1			 50			  1			1.0		4	0.30486
physician		patient		1		1			 50			  1			1.0		5	0.32349
physician		patient		1		1			 50			  2			1.0		1	0.16995
physician		patient		1		1			 50			  2			1.0		2	0.23815
physician		patient		1		1			 50			  2			1.0		3	0.27460
physician		patient		1		1			 50			  2			1.0		4	0.30061
physician		patient		1		1			 50			  2			1.0		5	0.32126
physician		patient		1		1			 50			  3			1.0		1	0.16137
physician		patient		1		1			 50			  3			1.0		2	0.22861
physician		patient		1		1			 50			  3			1.0		3	0.26752
physician		patient		1		1			 50			  3			1.0		4	0.29442
physician		patient		1		1			 50			  3			1.0		5	0.31783
physician		patient		1		1			 50			  4			1.0		1	0.15608
physician		patient		1		1			 50			  4			1.0		2	0.22168
physician		patient		1		1			 50			  4			1.0		3	0.26103
physician		patient		1		1			 50			  4			1.0		4	0.28921
physician		patient		1		1			 50			  4			1.0		5	0.31328
physician		patient		1		1			 50			  5			1.0		1	0.14908
physician		patient		1		1			 50			  5			1.0		2	0.21445
physician		patient		1		1			 50			  5			1.0		3	0.25455
physician		patient		1		1			 50			  5			1.0		4	0.28198
physician		patient		1		1			 50			  5			1.0		5	0.30732
physician		patient		1		1			 50			 10			1.0		1	0.13722
physician		patient		1		1			 50			 10			1.0		2	0.19693
physician		patient		1		1			 50			 10			1.0		3	0.23397
physician		patient		1		1			 50			 10			1.0		4	0.26431
physician		patient		1		1			 50			 10			1.0		5	0.29040
physician		patient		1		1			 50			 20			1.0		1	0.12761
physician		patient		1		1			 50			 20			1.0		2	0.18180
physician		patient		1		1			 50			 20			1.0		3	0.21616
physician		patient		1		1			 50			 20			1.0		4	0.24113
physician		patient		1		1			 50			 20			1.0		5	0.27080
physician		patient		1		1			 50			 50			1.0		1	0.11568
physician		patient		1		1			 50			 50			1.0		2	0.16436
physician		patient		1		1			 50			 50			1.0		3	0.19656
physician		patient		1		1			 50			 50			1.0		4	0.22018
physician		patient		1		1			 50			 50			1.0		5	0.24180
physician		patient		1		1			 50			100			1.0		1	0.10860
physician		patient		1		1			 50			100			1.0		2	0.15228
physician		patient		1		1			 50			100			1.0		3	0.18426
physician		patient		1		1			 50			100			1.0		4	0.20848
physician		patient		1		1			 50			100			1.0		5	0.23092
physician		patient		1		1			  5			  1			1.0		1	0.18075
physician		patient		1		1			  5			  1			1.0		2	0.25149
physician		patient		1		1			  5			  1			1.0		3	0.28466
physician		patient		1		1			  5			  1			1.0		4	0.30747
physician		patient		1		1			  5			  1			1.0		5	0.32633
physician		patient		1		1			  5			  2			1.0		1	0.17114
physician		patient		1		1			  5			  2			1.0		2	0.24016
physician		patient		1		1			  5			  2			1.0		3	0.27803
physician		patient		1		1			  5			  2			1.0		4	0.30449
physician		patient		1		1			  5			  2			1.0		5	0.32588
physician		patient		1		1			  5			  3			1.0		1	0.16324
physician		patient		1		1			  5			  3			1.0		2	0.23204
physician		patient		1		1			  5			  3			1.0		3	0.27303
physician		patient		1		1			  5			  3			1.0		4	0.30076
physician		patient		1		1			  5			  3			1.0		5	0.32454
physician		patient		1		1			  5			  4			1.0		1	0.15899
physician		patient		1		1			  5			  4			1.0		2	0.22689
physician		patient		1		1			  5			  4			1.0		3	0.26804
physician		patient		1		1			  5			  4			1.0		4	0.29748
physician		patient		1		1			  5			  4			1.0		5	0.32171
physician		patient		1		1			  5			  5			1.0		1	0.15452
physician		patient		1		1			  5			  5			1.0		2	0.22302
physician		patient		1		1			  5			  5			1.0		3	0.26550
physician		patient		1		1			  5			  5			1.0		4	0.29346
physician		patient		1		1			  5			  5			1.0		5	0.31843
physician		patient		1		1			  5			 10			1.0		1	0.15631
physician		patient		1		1			  5			 10			1.0		2	0.22428
physician		patient		1		1			  5			 10			1.0		3	0.26677
physician		patient		1		1			  5			 10			1.0		4	0.29450
physician		patient		1		1			  5			 10			1.0		5	0.31939
physician		patient		1		1			  5			 20			1.0		1	0.16048
physician		patient		1		1			  5			 20			1.0		2	0.23181
physician		patient		1		1			  5			 20			1.0		3	0.27191
physician		patient		1		1			  5			 20			1.0		4	0.30128
physician		patient		1		1			  5			 20			1.0		5	0.32625
physician		patient		1		1			  5			 50			1.0		1	0.16562
physician		patient		1		1			  5			 50			1.0		2	0.23785
physician		patient		1		1			  5			 50			1.0		3	0.28145
physician		patient		1		1			  5			 50			1.0		4	0.30963
physician		patient		1		1			  5			 50			1.0		5	0.33318
physician		patient		1		1			  5			100			1.0		1	0.16682
physician		patient		1		1			  5			100			1.0		2	0.24128
physician		patient		1		1			  5			100			1.0		3	0.28384
physician		patient		1		1			  5			100			1.0		4	0.31351
physician		patient		1		1			  5			100			1.0		5	0.33781


==> performance/LOO_evan_allterms/markov_hr.txt <==
N       Markov_HR
1       0.32767
2       0.41905
3       0.45699
4       0.48248
5       0.50514


==> performance/paramter_study/DmCF-ypCF_with_simP2Y_0626.txt <==
Method			physician_self_referenced	patient_self_referenced	physician_kork+1	patient_kork+1	alpha	|Sp|	|Sy|	N	HR
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	1	1	0.08951
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	1	2	0.11265
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	1	3	0.11265
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	1	4	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	1	5	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	1	1	0.19444
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	1	2	0.30556
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	1	4	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	1	5	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	1	1	0.19444
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	1	2	0.30556
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	1	4	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	1	5	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	1	1	0.19444
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	1	2	0.30556
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	1	4	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	1	5	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	1	1	0.19444
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	1	2	0.30556
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	1	4	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	1	5	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	1	1	0.19599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	1	2	0.30556
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	1	4	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	1	5	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	1	1	0.19753
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	1	2	0.30556
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	1	4	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	1	5	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	1	1	0.19599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	1	2	0.30556
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	1	4	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	1	5	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	1	1	0.19753
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	1	2	0.30864
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	1	4	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	1	5	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	1	1	0.19753
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	1	2	0.31019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	1	4	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	1	5	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	1	1	0.10957
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	1	2	0.13580
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	1	3	0.13580
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	1	4	0.13735
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	1	5	0.13735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	1	1	0.19753
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	1	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	1	4	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	1	5	0.39969
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	1	1	0.19753
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	1	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	1	4	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	1	5	0.39969
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	1	1	0.19753
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	1	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	1	4	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	1	5	0.39969
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	1	1	0.19753
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	1	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	1	4	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	1	5	0.39969
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	1	1	0.19907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	1	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	1	4	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	1	5	0.39969
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	1	1	0.20062
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	1	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	1	4	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	1	5	0.39969
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	1	1	0.19907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	1	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	1	4	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	1	5	0.39969
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	1	1	0.19753
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	1	2	0.31481
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	1	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	1	4	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	1	5	0.40123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	1	1	0.19753
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	1	2	0.31481
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	1	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	1	4	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	1	5	0.40123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	1	1	0.12809
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	1	2	0.15586
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	1	3	0.15895
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	1	4	0.16049
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	1	5	0.16049
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	1	1	0.20062
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	1	2	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	1	3	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	1	4	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	1	5	0.40741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	1	1	0.20062
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	1	2	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	1	3	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	1	4	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	1	5	0.40741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	1	1	0.20062
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	1	2	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	1	3	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	1	4	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	1	5	0.40741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	1	1	0.20062
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	1	2	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	1	3	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	1	4	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	1	5	0.40741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	1	1	0.20216
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	1	2	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	1	3	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	1	4	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	1	5	0.40741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	1	1	0.20370
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	1	2	0.31481
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	1	3	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	1	4	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	1	5	0.40741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	1	1	0.20216
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	1	2	0.31481
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	1	3	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	1	4	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	1	5	0.40741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	1	1	0.20216
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	1	2	0.31481
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	1	3	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	1	4	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	1	5	0.40895
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	1	1	0.20833
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	1	2	0.31790
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	1	3	0.35031
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	1	4	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	1	5	0.40895
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	1	1	0.13117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	1	2	0.16512
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	1	3	0.16821
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	1	4	0.16975
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	1	5	0.16975
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	1	1	0.20062
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	1	2	0.32407
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	1	3	0.35957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	1	4	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	1	5	0.40895
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	1	1	0.20062
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	1	2	0.32407
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	1	3	0.35957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	1	4	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	1	5	0.40895
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	1	1	0.20062
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	1	2	0.32407
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	1	3	0.35957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	1	4	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	1	5	0.40895
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	1	1	0.20062
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	1	2	0.32407
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	1	3	0.35957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	1	4	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	1	5	0.40895
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	1	1	0.20216
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	1	2	0.32407
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	1	3	0.35957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	1	4	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	1	5	0.40895
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	1	1	0.20370
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	1	2	0.32253
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	1	3	0.35957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	1	4	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	1	5	0.40895
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	1	1	0.20216
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	1	2	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	1	3	0.35957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	1	4	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	1	5	0.40895
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	1	1	0.20370
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	1	2	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	1	3	0.35802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	1	4	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	1	5	0.40895
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	1	1	0.20988
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	1	2	0.32253
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	1	3	0.35802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	1	4	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	1	5	0.40895
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	1	1	0.13426
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	1	2	0.16975
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	1	3	0.17284
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	1	4	0.17284
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	1	5	0.17438
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	1	1	0.19907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	1	2	0.32253
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	1	3	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	1	5	0.41204
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	1	1	0.19907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	1	2	0.32253
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	1	3	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	1	5	0.41204
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	1	1	0.19907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	1	2	0.32253
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	1	3	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	1	5	0.41204
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	1	1	0.19907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	1	2	0.32253
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	1	3	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	1	5	0.41204
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	1	1	0.20062
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	1	2	0.32253
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	1	3	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	1	5	0.41204
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	1	1	0.20216
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	1	2	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	1	3	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	1	5	0.41204
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	1	1	0.20062
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	1	2	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	1	3	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	1	5	0.41204
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	1	1	0.20216
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	1	2	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	1	5	0.41204
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	1	1	0.21451
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	1	2	0.32253
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	1	5	0.41204
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	1	1	0.14660
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	1	2	0.18056
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	1	3	0.18210
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	1	4	0.18210
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	1	5	0.18210
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	1	1	0.20679
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	1	2	0.32407
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	1	4	0.39660
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	1	5	0.41049
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	1	1	0.20679
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	1	2	0.32407
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	1	4	0.39660
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	1	5	0.41049
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	1	1	0.20679
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	1	2	0.32407
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	1	4	0.39660
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	1	5	0.41049
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	1	1	0.20679
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	1	2	0.32407
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	1	4	0.39660
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	1	5	0.41049
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	1	1	0.20833
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	1	2	0.32407
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	1	4	0.39660
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	1	5	0.41049
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	1	1	0.21142
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	1	2	0.32253
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	1	4	0.39660
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	1	5	0.41049
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	1	1	0.20988
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	1	2	0.32253
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	1	4	0.39660
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	1	5	0.41049
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	1	1	0.21142
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	1	2	0.32407
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	1	3	0.36111
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	1	4	0.39660
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	1	5	0.41049
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	1	1	0.22068
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	1	2	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	1	3	0.36111
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	1	4	0.39660
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	1	5	0.41049
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	1	1	0.14506
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	1	2	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	1	3	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	1	4	0.19753
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	1	5	0.19907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	1	1	0.20370
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	1	2	0.32562
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	1	4	0.39815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	1	5	0.41358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	1	1	0.20370
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	1	2	0.32562
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	1	4	0.39815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	1	5	0.41358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	1	1	0.20370
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	1	2	0.32562
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	1	4	0.39815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	1	5	0.41358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	1	1	0.20370
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	1	2	0.32562
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	1	4	0.39815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	1	5	0.41358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	1	2	0.32562
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	1	4	0.39815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	1	5	0.41358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	1	1	0.20833
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	1	2	0.32407
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	1	4	0.39815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	1	5	0.41358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	1	1	0.20679
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	1	2	0.32562
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	1	4	0.39815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	1	5	0.41358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	1	1	0.20679
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	1	2	0.32562
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	1	4	0.39969
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	1	5	0.41358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	1	1	0.21759
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	1	2	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	1	3	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	1	4	0.40123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	1	5	0.41512
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	1	1	0.14969
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	1	2	0.21296
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	1	3	0.22685
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	1	4	0.23302
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	1	5	0.23765
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	1	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	1	2	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	1	5	0.41512
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	1	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	1	2	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	1	5	0.41512
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	1	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	1	2	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	1	5	0.41512
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	1	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	1	2	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	1	5	0.41512
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	1	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	1	2	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	1	5	0.41512
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	1	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	1	2	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	1	5	0.41512
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	1	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	1	2	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	1	5	0.41512
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	1	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	1	2	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	1	3	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	1	4	0.39660
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	1	5	0.41512
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	1	1	0.21759
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	1	2	0.32716
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	1	3	0.37191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	1	4	0.39660
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	1	5	0.41821
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	1	1	0.13426
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	1	2	0.23148
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	1	3	0.24228
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	1	4	0.24846
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	1	5	0.25154
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	1	1	0.16975
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	1	2	0.32253
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	1	5	0.40123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	1	1	0.16975
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	1	2	0.32253
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	1	5	0.40123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	1	1	0.16975
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	1	2	0.32253
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	1	5	0.40123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	1	1	0.16975
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	1	2	0.32253
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	1	5	0.40123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	1	1	0.17130
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	1	2	0.32253
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	1	5	0.40123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	1	1	0.17438
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	1	2	0.32253
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	1	5	0.40123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	1	1	0.17438
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	1	2	0.32253
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	1	3	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	1	5	0.40278
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	1	1	0.17593
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	1	2	0.32562
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	1	3	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	1	4	0.39660
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	1	5	0.40278
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	1	1	0.20062
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	1	2	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	1	3	0.37191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	1	4	0.39815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	1	5	0.40586
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	2	1	0.08642
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	2	2	0.10957
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	2	3	0.11111
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	2	4	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	2	5	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	2	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	2	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	2	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	2	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	2	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	2	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	2	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	2	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	2	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	2	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	2	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	2	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	2	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	2	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	2	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	2	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	2	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	2	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	2	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	2	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	2	1	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	2	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	2	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	2	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	2	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	2	1	0.19444
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	2	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	2	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	2	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	2	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	2	1	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	2	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	2	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	2	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	2	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	2	1	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	2	2	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	2	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	2	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	2	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	2	1	0.19444
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	2	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	2	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	2	5	0.38889
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	2	1	0.09722
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	2	2	0.13580
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	2	3	0.14198
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	2	4	0.14352
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	2	5	0.14352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	2	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	2	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	2	3	0.34414
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	2	4	0.37191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	2	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	2	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	2	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	2	3	0.34414
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	2	4	0.37191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	2	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	2	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	2	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	2	3	0.34414
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	2	4	0.37191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	2	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	2	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	2	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	2	3	0.34414
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	2	4	0.37191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	2	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	2	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	2	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	2	3	0.34414
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	2	4	0.37191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	2	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	2	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	2	2	0.30401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	2	3	0.34414
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	2	4	0.37191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	2	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	2	1	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	2	2	0.30401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	2	3	0.34414
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	2	4	0.37191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	2	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	2	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	2	2	0.30556
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	2	3	0.34414
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	2	4	0.37346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	2	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	2	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	2	2	0.30864
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	2	3	0.34722
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	2	4	0.37500
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	2	5	0.39352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	2	1	0.11883
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	2	2	0.15586
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	2	3	0.16512
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	2	4	0.16975
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	2	5	0.16975
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	2	1	0.19444
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	2	2	0.30401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	2	3	0.34568
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	2	4	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	2	5	0.39815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	2	1	0.19444
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	2	2	0.30401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	2	3	0.34568
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	2	4	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	2	5	0.39815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	2	1	0.19444
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	2	2	0.30401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	2	3	0.34568
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	2	4	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	2	5	0.39815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	2	1	0.19444
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	2	2	0.30401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	2	3	0.34568
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	2	4	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	2	5	0.39815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	2	1	0.19444
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	2	2	0.30401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	2	3	0.34568
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	2	4	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	2	5	0.39815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	2	1	0.19599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	2	2	0.30556
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	2	3	0.34568
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	2	4	0.37500
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	2	5	0.39815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	2	1	0.19599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	2	2	0.30556
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	2	3	0.34568
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	2	4	0.37500
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	2	5	0.39815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	2	1	0.19444
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	2	2	0.30864
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	2	3	0.34722
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	2	4	0.37500
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	2	5	0.39969
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	2	1	0.19753
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	2	2	0.31173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	2	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	2	4	0.37500
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	2	5	0.39815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	2	1	0.12191
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	2	2	0.16204
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	2	3	0.17130
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	2	4	0.17593
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	2	5	0.17593
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	2	1	0.19444
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	2	2	0.30864
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	2	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	2	4	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	2	5	0.40432
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	2	1	0.19444
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	2	2	0.30864
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	2	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	2	4	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	2	5	0.40432
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	2	1	0.19444
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	2	2	0.30864
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	2	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	2	4	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	2	5	0.40432
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	2	1	0.19444
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	2	2	0.30864
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	2	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	2	4	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	2	5	0.40432
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	2	1	0.19444
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	2	2	0.30864
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	2	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	2	4	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	2	5	0.40432
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	2	1	0.19599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	2	2	0.31019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	2	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	2	4	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	2	5	0.40432
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	2	1	0.19599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	2	2	0.31019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	2	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	2	4	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	2	5	0.40432
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	2	1	0.19753
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	2	2	0.31019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	2	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	2	4	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	2	5	0.40432
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	2	1	0.20062
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	2	3	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	2	4	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	2	5	0.40278
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	2	1	0.12037
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	2	2	0.16512
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	2	3	0.17593
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	2	4	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	2	5	0.18056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	2	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	2	2	0.30864
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	2	3	0.35340
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	2	4	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	2	5	0.40586
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	2	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	2	2	0.30864
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	2	3	0.35340
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	2	4	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	2	5	0.40741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	2	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	2	2	0.30864
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	2	3	0.35340
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	2	4	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	2	5	0.40741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	2	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	2	2	0.30864
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	2	3	0.35340
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	2	4	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	2	5	0.40741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	2	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	2	2	0.30864
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	2	3	0.35340
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	2	4	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	2	5	0.40741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	2	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	2	2	0.31019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	2	3	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	2	4	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	2	5	0.40741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	2	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	2	2	0.31019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	2	3	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	2	4	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	2	5	0.40741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	2	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	2	2	0.31019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	2	3	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	2	4	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	2	5	0.40741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	2	1	0.19907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	2	3	0.35340
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	2	4	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	2	5	0.40741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	2	1	0.12963
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	2	2	0.17438
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	2	3	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	2	4	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	2	5	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	2	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	2	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	2	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	2	4	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	2	5	0.40586
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	2	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	2	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	2	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	2	4	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	2	5	0.40741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	2	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	2	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	2	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	2	4	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	2	5	0.40741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	2	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	2	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	2	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	2	4	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	2	5	0.40741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	2	1	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	2	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	2	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	2	4	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	2	5	0.40741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	2	1	0.19444
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	2	2	0.30401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	2	3	0.34722
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	2	4	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	2	5	0.40741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	2	1	0.19444
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	2	2	0.30401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	2	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	2	4	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	2	5	0.40741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	2	1	0.19753
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	2	2	0.30710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	2	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	2	4	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	2	5	0.40895
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	2	1	0.20062
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	2	2	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	2	3	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	2	4	0.38889
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	2	5	0.40895
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	2	1	0.12654
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	2	2	0.17130
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	2	3	0.19907
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	2	4	0.20988
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	2	5	0.21296
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	2	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	2	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	2	3	0.34568
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	2	4	0.38889
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	2	5	0.40895
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	2	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	2	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	2	3	0.34568
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	2	4	0.38889
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	2	5	0.40895
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	2	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	2	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	2	3	0.34568
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	2	4	0.38889
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	2	5	0.40895
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	2	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	2	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	2	3	0.34568
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	2	4	0.38889
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	2	5	0.40895
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	2	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	2	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	2	3	0.34568
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	2	4	0.38889
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	2	5	0.40895
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	2	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	2	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	2	3	0.34414
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	2	4	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	2	5	0.40895
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	2	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	2	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	2	3	0.34414
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	2	4	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	2	5	0.41049
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	2	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	2	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	2	3	0.34259
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	2	4	0.39352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	2	5	0.41049
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	2	1	0.19753
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	2	2	0.30556
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	2	3	0.34722
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	2	4	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	2	5	0.41358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	2	1	0.13272
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	2	2	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	2	3	0.23148
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	2	4	0.24383
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	2	5	0.25000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	2	1	0.16667
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	2	2	0.26852
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	2	3	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	2	4	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	2	5	0.40586
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	2	1	0.16667
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	2	2	0.26852
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	2	3	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	2	4	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	2	5	0.40586
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	2	1	0.16667
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	2	2	0.26852
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	2	3	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	2	4	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	2	5	0.40586
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	2	1	0.16667
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	2	2	0.26852
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	2	3	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	2	4	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	2	5	0.40586
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	2	1	0.16667
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	2	2	0.26852
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	2	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	2	4	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	2	5	0.40586
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	2	1	0.16975
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	2	2	0.28858
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	2	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	2	4	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	2	5	0.40586
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	2	1	0.16821
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	2	2	0.28858
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	2	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	2	4	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	2	5	0.40586
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	2	1	0.16821
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	2	2	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	2	4	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	2	5	0.40895
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	2	1	0.18210
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	2	2	0.30864
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	2	3	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	2	4	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	2	5	0.41049
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	2	1	0.10802
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	2	2	0.20988
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	2	3	0.24846
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	2	4	0.25926
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	2	5	0.26698
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	2	1	0.14352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	2	2	0.28086
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	2	3	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	2	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	2	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	2	1	0.14352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	2	2	0.28086
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	2	3	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	2	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	2	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	2	1	0.14352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	2	2	0.28086
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	2	3	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	2	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	2	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	2	1	0.14352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	2	2	0.28086
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	2	3	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	2	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	2	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	2	1	0.14352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	2	2	0.28086
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	2	3	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	2	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	2	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	2	1	0.14660
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	2	2	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	2	3	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	2	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	2	1	0.14660
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	2	2	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	2	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	2	5	0.39352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	2	1	0.14815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	2	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	2	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	2	4	0.37037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	2	5	0.39352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	2	1	0.16512
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	2	2	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	2	3	0.35031
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	2	4	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	2	5	0.39660
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	3	1	0.08488
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	3	2	0.10957
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	3	3	0.11111
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	3	4	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	3	5	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	3	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	3	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	3	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	3	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	3	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	3	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	3	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	3	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	3	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	3	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	3	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	3	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	3	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	3	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	3	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	3	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	3	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	3	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	3	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	3	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	3	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	3	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	3	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	3	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	3	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	3	1	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	3	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	3	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	3	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	3	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	3	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	3	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	3	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	3	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	3	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	3	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	3	2	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	3	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	3	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	3	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	3	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	3	2	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	3	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	3	5	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	3	1	0.09568
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	3	2	0.13117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	3	3	0.14043
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	3	4	0.14352
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	3	5	0.14352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	3	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	3	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	3	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	3	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	3	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	3	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	3	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	3	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	3	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	3	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	3	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	3	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	3	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	3	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	3	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	3	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	3	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	3	4	0.37037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	3	5	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	3	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	3	2	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	3	3	0.34414
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	3	4	0.37346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	3	5	0.38889
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	3	1	0.11574
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	3	2	0.14969
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	3	3	0.16049
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	3	4	0.17130
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	3	5	0.17130
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	3	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	3	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	3	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	3	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	3	5	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	3	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	3	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	3	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	3	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	3	5	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	3	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	3	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	3	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	3	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	3	5	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	3	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	3	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	3	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	3	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	3	5	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	3	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	3	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	3	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	3	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	3	5	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	3	1	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	3	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	3	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	3	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	3	5	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	3	1	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	3	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	3	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	3	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	3	5	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	3	1	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	3	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	3	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	3	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	3	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	3	1	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	3	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	3	3	0.34259
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	3	4	0.37037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	3	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	3	1	0.11574
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	3	2	0.15895
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	3	3	0.17130
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	3	4	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	3	5	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	3	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	3	4	0.37191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	3	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	3	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	3	4	0.37191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	3	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	3	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	3	4	0.37191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	3	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	3	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	3	3	0.34259
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	3	4	0.37191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	3	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	3	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	3	3	0.34259
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	3	4	0.37191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	3	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	3	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	3	2	0.30401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	3	3	0.34259
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	3	4	0.37191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	3	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	3	2	0.30401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	3	3	0.34259
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	3	4	0.37191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	3	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	3	1	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	3	2	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	3	4	0.37346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	3	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	3	1	0.19444
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	3	2	0.30556
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	3	3	0.34414
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	3	4	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	3	5	0.39352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	3	1	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	3	2	0.16358
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	3	3	0.17438
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	3	4	0.18056
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	3	5	0.18364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	3	1	0.18056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	3	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	3	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	3	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	3	1	0.18056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	3	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	3	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	3	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	3	1	0.18056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	3	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	3	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	3	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	3	1	0.18056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	3	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	3	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	3	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	3	1	0.18056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	3	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	3	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	3	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	3	1	0.18210
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	3	2	0.30401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	3	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	3	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	3	1	0.18210
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	3	2	0.30401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	3	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	3	5	0.39352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	3	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	3	2	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	3	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	3	4	0.37191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	3	5	0.39352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	3	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	3	2	0.30556
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	3	4	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	3	5	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	3	1	0.12191
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	3	2	0.16975
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	3	3	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	3	4	0.19599
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	3	5	0.19753
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	3	1	0.18364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	3	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	3	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	3	4	0.37346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	3	5	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	3	1	0.18364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	3	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	3	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	3	4	0.37346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	3	5	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	3	1	0.18364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	3	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	3	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	3	4	0.37346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	3	5	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	3	1	0.18364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	3	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	3	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	3	4	0.37346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	3	5	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	3	1	0.18364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	3	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	3	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	3	4	0.37346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	3	5	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	3	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	3	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	3	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	3	4	0.37346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	3	5	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	3	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	3	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	3	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	3	4	0.37500
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	3	5	0.39660
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	3	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	3	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	3	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	3	4	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	3	5	0.39660
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	3	1	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	3	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	3	4	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	3	5	0.39969
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	3	1	0.11883
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	3	2	0.16512
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	3	3	0.19444
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	3	4	0.20833
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	3	5	0.21605
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	3	1	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	3	2	0.28241
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	3	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	3	4	0.37346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	3	5	0.39815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	3	1	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	3	2	0.28241
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	3	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	3	4	0.37346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	3	5	0.39815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	3	1	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	3	2	0.28241
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	3	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	3	4	0.37346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	3	5	0.39815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	3	1	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	3	2	0.28241
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	3	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	3	4	0.37346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	3	5	0.39815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	3	1	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	3	2	0.28241
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	3	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	3	4	0.37500
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	3	5	0.39815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	3	1	0.18056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	3	2	0.28395
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	3	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	3	4	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	3	5	0.39815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	3	1	0.18056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	3	2	0.28395
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	3	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	3	4	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	3	5	0.40123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	3	1	0.18364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	3	2	0.28549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	3	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	3	4	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	3	5	0.40123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	3	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	3	3	0.34414
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	3	4	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	3	5	0.40432
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	3	1	0.12037
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	3	2	0.17438
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	3	3	0.19444
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	3	4	0.24228
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	3	5	0.25309
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	3	1	0.15586
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	3	2	0.25154
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	3	3	0.28858
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	3	4	0.34259
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	3	5	0.37346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	3	1	0.15586
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	3	2	0.25154
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	3	3	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	3	4	0.34414
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	3	5	0.37346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	3	1	0.15586
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	3	2	0.25154
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	3	3	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	3	4	0.34414
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	3	5	0.37346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	3	1	0.15586
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	3	2	0.25154
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	3	3	0.29167
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	3	4	0.34414
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	3	5	0.37346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	3	1	0.15586
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	3	2	0.25154
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	3	3	0.29167
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	3	4	0.34414
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	3	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	3	1	0.15741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	3	2	0.25309
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	3	3	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	3	4	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	3	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	3	1	0.15741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	3	2	0.25309
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	3	3	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	3	4	0.36111
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	3	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	3	1	0.15741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	3	2	0.27623
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	3	3	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	3	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	3	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	3	1	0.17593
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	3	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	3	3	0.32407
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	3	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	3	5	0.39660
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	3	1	0.11265
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	3	2	0.20833
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	3	3	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	3	4	0.26698
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	3	5	0.27623
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	3	1	0.14815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	3	2	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	3	3	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	3	4	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	3	5	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	3	1	0.14815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	3	2	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	3	3	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	3	4	0.34259
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	3	5	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	3	1	0.14815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	3	2	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	3	3	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	3	4	0.34259
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	3	5	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	3	1	0.14815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	3	2	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	3	3	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	3	4	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	3	5	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	3	1	0.14815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	3	2	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	3	3	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	3	4	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	3	1	0.14969
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	3	2	0.27932
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	3	3	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	3	4	0.35957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	3	1	0.15123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	3	2	0.27932
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	3	3	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	3	4	0.35957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	3	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	3	1	0.15432
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	3	2	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	3	3	0.32716
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	3	4	0.36111
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	3	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	3	1	0.17284
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	3	2	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	3	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	3	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	4	1	0.08488
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	4	2	0.10802
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	4	3	0.11111
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	4	4	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	4	5	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	4	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	4	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	4	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	4	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	4	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	4	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	4	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	4	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	4	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	4	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	4	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	4	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	4	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	4	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	4	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	4	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	4	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	4	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	4	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	4	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	4	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	4	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	4	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	4	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	4	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	4	1	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	4	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	4	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	4	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	4	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	4	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	4	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	4	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	4	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	4	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	4	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	4	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	4	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	4	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	4	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	4	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	4	2	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	4	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	4	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	4	5	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	4	1	0.09568
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	4	2	0.13117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	4	3	0.14043
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	4	4	0.14198
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	4	5	0.14352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	4	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	4	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	4	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	4	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	4	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	4	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	4	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	4	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	4	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	4	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	4	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	4	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	4	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	4	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	4	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	4	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	4	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	4	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	4	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	4	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	4	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	4	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	4	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	4	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	4	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	4	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	4	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	4	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	4	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	4	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	4	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	4	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	4	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	4	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	4	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	4	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	4	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	4	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	4	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	4	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	4	2	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	4	3	0.34259
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	4	4	0.37037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	4	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	4	1	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	4	2	0.14815
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	4	3	0.15741
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	4	4	0.17130
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	4	5	0.17130
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	4	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	4	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	4	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	4	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	4	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	4	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	4	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	4	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	4	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	4	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	4	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	4	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	4	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	4	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	4	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	4	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	4	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	4	3	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	4	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	4	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	4	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	4	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	4	3	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	4	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	4	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	4	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	4	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	4	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	4	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	4	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	4	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	4	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	4	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	4	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	4	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	4	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	4	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	4	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	4	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	4	5	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	4	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	4	2	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	4	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	4	4	0.37037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	4	5	0.38889
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	4	1	0.11574
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	4	2	0.15586
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	4	3	0.17284
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	4	4	0.18056
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	4	5	0.18056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	4	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	4	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	4	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	4	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	4	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	4	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	4	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	4	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	4	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	4	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	4	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	4	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	4	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	4	2	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	4	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	4	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	4	2	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	4	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	4	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	4	2	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	4	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	4	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	4	2	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	4	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	4	1	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	4	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	4	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	4	4	0.37037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	4	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	4	1	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	4	2	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	4	3	0.34414
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	4	4	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	4	5	0.39352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	4	1	0.11111
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	4	2	0.15741
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	4	3	0.17284
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	4	4	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	4	5	0.18210
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	4	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	4	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	4	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	4	4	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	4	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	4	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	4	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	4	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	4	4	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	4	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	4	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	4	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	4	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	4	4	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	4	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	4	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	4	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	4	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	4	4	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	4	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	4	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	4	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	4	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	4	4	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	4	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	4	1	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	4	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	4	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	4	4	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	4	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	4	1	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	4	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	4	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	4	4	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	4	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	4	1	0.18210
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	4	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	4	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	4	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	4	5	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	4	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	4	2	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	4	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	4	4	0.37346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	4	5	0.38889
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	4	1	0.11574
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	4	2	0.16204
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	4	3	0.18364
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	4	4	0.20216
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	4	5	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	4	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	4	2	0.28549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	4	3	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	4	4	0.37037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	4	5	0.39352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	4	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	4	2	0.28549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	4	3	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	4	4	0.37037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	4	5	0.39352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	4	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	4	2	0.28549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	4	3	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	4	4	0.37037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	4	5	0.39352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	4	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	4	2	0.28549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	4	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	4	4	0.37037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	4	5	0.39352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	4	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	4	2	0.28704
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	4	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	4	4	0.37037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	4	5	0.39352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	4	1	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	4	2	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	4	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	4	4	0.37037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	4	5	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	4	1	0.18056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	4	2	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	4	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	4	4	0.37037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	4	5	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	4	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	4	2	0.29167
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	4	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	4	4	0.37191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	4	5	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	4	1	0.18364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	4	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	4	3	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	4	4	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	4	5	0.39660
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	4	1	0.11111
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	4	2	0.16358
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	4	3	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	4	4	0.20216
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	4	5	0.21451
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	4	1	0.17130
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	4	2	0.27932
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	4	3	0.32562
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	4	4	0.35957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	4	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	4	1	0.17130
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	4	2	0.27932
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	4	3	0.32562
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	4	4	0.35957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	4	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	4	1	0.17130
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	4	2	0.27932
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	4	3	0.32562
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	4	4	0.35957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	4	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	4	1	0.17130
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	4	2	0.27932
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	4	3	0.32716
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	4	4	0.35957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	4	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	4	1	0.17130
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	4	2	0.27932
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	4	3	0.32716
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	4	4	0.36111
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	4	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	4	1	0.17284
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	4	2	0.28241
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	4	3	0.32716
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	4	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	4	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	4	1	0.17284
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	4	2	0.28241
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	4	3	0.32716
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	4	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	4	5	0.39352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	4	2	0.28241
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	4	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	4	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	4	5	0.39352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	4	1	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	4	2	0.28704
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	4	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	4	4	0.37191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	4	5	0.39969
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	4	1	0.11574
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	4	2	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	4	3	0.19599
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	4	4	0.22994
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	4	5	0.24846
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	4	1	0.15123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	4	2	0.25154
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	4	3	0.28241
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	4	4	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	4	5	0.35957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	4	1	0.15123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	4	2	0.25154
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	4	3	0.28395
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	4	4	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	4	5	0.35957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	4	1	0.15123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	4	2	0.25154
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	4	3	0.28395
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	4	4	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	4	5	0.36111
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	4	1	0.15123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	4	2	0.25154
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	4	3	0.28549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	4	4	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	4	5	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	4	1	0.15123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	4	2	0.25154
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	4	3	0.28549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	4	4	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	4	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	4	1	0.15278
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	4	2	0.25309
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	4	4	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	4	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	4	1	0.15278
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	4	2	0.25309
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	4	4	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	4	5	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	4	1	0.15278
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	4	2	0.27006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	4	3	0.31173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	4	4	0.34259
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	4	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	4	1	0.17284
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	4	2	0.28241
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	4	3	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	4	4	0.35031
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	4	5	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	4	1	0.11265
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	4	2	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	4	3	0.21914
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	4	4	0.25617
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	4	5	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	4	1	0.14815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	4	2	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	4	3	0.29167
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	4	4	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	4	5	0.35340
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	4	1	0.14815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	4	2	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	4	3	0.29167
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	4	4	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	4	5	0.35340
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	4	1	0.14815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	4	2	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	4	3	0.29167
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	4	4	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	4	5	0.35340
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	4	1	0.14815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	4	2	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	4	3	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	4	4	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	4	5	0.37037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	4	1	0.14815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	4	2	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	4	3	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	4	4	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	4	5	0.37037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	4	1	0.14969
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	4	2	0.27623
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	4	3	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	4	4	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	4	5	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	4	1	0.15123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	4	2	0.27623
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	4	3	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	4	4	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	4	5	0.37037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	4	1	0.15432
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	4	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	4	3	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	4	4	0.34259
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	4	5	0.37191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	4	1	0.16975
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	4	2	0.30401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	4	3	0.32253
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	4	4	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	4	5	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	5	1	0.08488
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	5	2	0.10802
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	5	3	0.11111
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	5	4	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	5	5	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	5	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	5	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	5	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	5	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	5	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	5	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	5	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	5	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	5	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	5	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	5	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	5	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	5	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	5	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	5	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	5	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	5	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	5	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	5	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	5	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	5	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	5	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	5	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	5	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	5	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	5	1	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	5	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	5	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	5	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	5	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	5	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	5	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	5	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	5	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	5	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	5	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	5	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	5	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	5	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	5	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	5	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	5	2	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	5	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	5	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	5	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	5	1	0.09568
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	5	2	0.12963
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	5	3	0.14043
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	5	4	0.14198
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	5	5	0.14352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	5	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	5	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	5	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	5	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	5	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	5	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	5	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	5	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	5	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	5	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	5	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	5	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	5	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	5	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	5	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	5	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	5	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	5	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	5	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	5	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	5	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	5	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	5	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	5	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	5	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	5	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	5	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	5	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	5	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	5	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	5	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	5	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	5	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	5	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	5	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	5	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	5	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	5	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	5	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	5	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	5	2	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	5	3	0.34259
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	5	4	0.37037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	5	5	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	5	1	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	5	2	0.14815
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	5	3	0.15741
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	5	4	0.17130
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	5	5	0.17130
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	5	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	5	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	5	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	5	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	5	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	5	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	5	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	5	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	5	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	5	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	5	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	5	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	5	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	5	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	5	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	5	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	5	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	5	3	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	5	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	5	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	5	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	5	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	5	3	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	5	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	5	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	5	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	5	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	5	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	5	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	5	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	5	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	5	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	5	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	5	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	5	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	5	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	5	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	5	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	5	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	5	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	5	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	5	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	5	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	5	5	0.38889
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	5	1	0.11265
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	5	2	0.15586
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	5	3	0.16821
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	5	4	0.18056
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	5	5	0.18210
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	5	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	5	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	5	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	5	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	5	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	5	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	5	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	5	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	5	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	5	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	5	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	5	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	5	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	5	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	5	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	5	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	5	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	5	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	5	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	5	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	5	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	5	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	5	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	5	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	5	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	5	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	5	2	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	5	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	5	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	5	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	5	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	5	2	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	5	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	5	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	5	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	5	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	5	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	5	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	5	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	5	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	5	2	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	5	4	0.37346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	5	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	5	1	0.11111
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	5	2	0.15741
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	5	3	0.17438
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	5	4	0.18210
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	5	5	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	5	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	5	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	5	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	5	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	5	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	5	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	5	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	5	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	5	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	5	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	5	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	5	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	5	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	5	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	5	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	5	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	5	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	5	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	5	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	5	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	5	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	5	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	5	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	5	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	5	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	5	1	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	5	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	5	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	5	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	5	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	5	1	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	5	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	5	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	5	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	5	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	5	1	0.18210
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	5	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	5	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	5	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	5	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	5	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	5	2	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	5	3	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	5	4	0.37500
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	5	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	5	1	0.11265
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	5	2	0.15586
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	5	3	0.17593
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	5	4	0.20216
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	5	5	0.20679
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	5	1	0.17438
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	5	2	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	5	3	0.31790
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	5	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	5	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	5	1	0.17438
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	5	2	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	5	3	0.31790
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	5	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	5	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	5	1	0.17438
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	5	2	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	5	3	0.31944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	5	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	5	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	5	1	0.17284
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	5	2	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	5	3	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	5	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	5	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	5	1	0.17284
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	5	2	0.27932
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	5	3	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	5	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	5	5	0.39043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	5	1	0.17438
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	5	2	0.28086
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	5	3	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	5	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	5	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	5	1	0.17593
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	5	2	0.28241
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	5	3	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	5	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	5	1	0.17593
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	5	2	0.28395
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	5	3	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	5	5	0.39198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	5	1	0.17593
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	5	2	0.28549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	5	3	0.32407
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	5	4	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	5	5	0.39506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	5	1	0.10802
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	5	2	0.16204
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	5	3	0.18210
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	5	4	0.19599
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	5	5	0.20833
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	5	1	0.16821
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	5	2	0.27623
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	5	3	0.31481
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	5	4	0.35031
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	5	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	5	1	0.16821
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	5	2	0.27623
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	5	3	0.31481
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	5	4	0.35031
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	5	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	5	1	0.16821
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	5	2	0.27623
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	5	3	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	5	4	0.35031
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	5	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	5	1	0.16821
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	5	2	0.27623
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	5	3	0.31790
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	5	4	0.35031
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	5	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	5	1	0.16821
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	5	2	0.27623
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	5	3	0.31790
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	5	4	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	5	5	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	5	1	0.16975
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	5	2	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	5	3	0.31790
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	5	4	0.35494
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	5	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	5	1	0.16975
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	5	2	0.27932
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	5	3	0.31790
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	5	4	0.35648
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	5	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	5	1	0.16975
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	5	2	0.27932
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	5	3	0.31790
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	5	4	0.35648
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	5	5	0.38735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	5	2	0.28395
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	5	3	0.31944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	5	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	5	5	0.39660
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	5	1	0.11728
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	5	2	0.17593
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	5	3	0.19599
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	5	4	0.21605
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	5	5	0.25000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	5	1	0.15278
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	5	2	0.24846
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	5	3	0.27932
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	5	5	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	5	1	0.15278
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	5	2	0.24846
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	5	3	0.27932
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	5	5	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	5	1	0.15278
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	5	2	0.24846
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	5	3	0.27932
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	5	5	0.35340
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	5	1	0.15278
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	5	2	0.24846
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	5	3	0.28086
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	5	5	0.35340
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	5	1	0.15123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	5	2	0.24846
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	5	3	0.28086
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	5	4	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	5	5	0.35494
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	5	1	0.15278
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	5	2	0.25000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	5	4	0.32407
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	5	5	0.37191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	5	1	0.15278
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	5	2	0.25000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	5	4	0.32562
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	5	5	0.37191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	5	1	0.15278
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	5	2	0.25000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	5	3	0.30401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	5	4	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	5	5	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	5	1	0.15432
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	5	2	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	5	3	0.30864
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	5	4	0.34568
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	5	5	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	5	1	0.10031
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	5	2	0.20370
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	5	3	0.22377
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	5	4	0.24228
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	5	5	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	5	1	0.13580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	5	2	0.27315
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	5	3	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	5	4	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	5	1	0.13580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	5	2	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	5	3	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	5	4	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	5	1	0.13580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	5	2	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	5	3	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	5	4	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	5	1	0.13580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	5	2	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	5	3	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	5	4	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	5	1	0.13580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	5	2	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	5	3	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	5	4	0.32253
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	5	1	0.13735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	5	2	0.27623
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	5	3	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	5	4	0.32407
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	5	5	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	5	1	0.14043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	5	2	0.27623
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	5	3	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	5	4	0.32253
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	5	5	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	5	1	0.14198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	5	2	0.27623
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	5	3	0.31944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	5	4	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	5	5	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	5	1	0.14506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	5	2	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	5	3	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	5	4	0.34722
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	5	5	0.37037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	10	1	0.08488
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	10	2	0.10802
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	10	3	0.11111
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	10	4	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	10	5	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	10	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	10	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	10	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	10	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	10	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	10	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	10	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	10	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	10	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	10	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	10	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	10	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	10	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	10	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	10	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	10	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	10	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	10	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	10	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	10	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	10	1	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	10	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	10	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	10	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	10	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	10	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	10	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	10	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	10	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	10	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	10	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	10	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	10	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	10	2	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	10	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	10	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	10	1	0.09568
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	10	2	0.12963
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	10	3	0.13889
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	10	4	0.14198
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	10	5	0.14352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	10	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	10	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	10	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	10	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	10	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	10	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	10	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	10	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	10	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	10	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	10	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	10	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	10	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	10	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	10	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	10	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	10	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	10	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	10	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	10	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	10	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	10	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	10	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	10	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	10	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	10	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	10	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	10	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	10	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	10	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	10	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	10	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	10	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	10	2	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	10	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	10	1	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	10	2	0.14506
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	10	3	0.15432
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	10	4	0.16975
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	10	5	0.17130
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	10	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	10	2	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	10	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	10	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	10	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	10	2	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	10	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	10	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	10	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	10	2	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	10	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	10	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	10	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	10	2	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	10	3	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	10	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	10	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	10	2	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	10	3	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	10	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	10	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	10	2	0.29167
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	10	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	10	4	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	10	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	10	2	0.29167
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	10	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	10	4	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	10	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	10	2	0.29167
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	10	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	10	4	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	10	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	10	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	10	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	10	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	10	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	10	5	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	10	1	0.11265
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	10	2	0.15586
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	10	3	0.16667
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	10	4	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	10	5	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	10	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	10	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	10	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	10	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	10	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	10	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	10	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	10	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	10	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	10	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	10	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	10	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	10	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	10	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	10	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	10	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	10	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	10	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	10	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	10	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	10	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	10	2	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	10	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	10	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	10	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	10	2	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	10	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	10	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	10	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	10	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	10	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	10	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	10	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	10	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	10	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	10	4	0.37037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	10	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	10	1	0.11111
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	10	2	0.15586
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	10	3	0.16975
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	10	4	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	10	5	0.18210
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	10	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	10	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	10	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	10	4	0.36111
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	10	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	10	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	10	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	10	4	0.36111
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	10	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	10	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	10	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	10	4	0.36111
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	10	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	10	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	10	3	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	10	4	0.36111
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	10	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	10	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	10	3	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	10	4	0.36111
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	10	1	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	10	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	10	3	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	10	4	0.36111
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	10	1	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	10	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	10	3	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	10	4	0.36111
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	10	1	0.18210
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	10	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	10	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	10	4	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	10	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	10	2	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	10	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	10	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	10	1	0.10185
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	10	2	0.14506
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	10	3	0.17438
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	10	4	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	10	5	0.20370
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	10	1	0.16358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	10	2	0.26543
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	10	3	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	10	4	0.35031
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	10	1	0.16358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	10	2	0.26543
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	10	3	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	10	4	0.35031
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	10	1	0.16358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	10	2	0.26543
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	10	3	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	10	4	0.35031
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	10	1	0.16204
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	10	2	0.26543
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	10	3	0.31481
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	10	4	0.35031
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	10	1	0.16204
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	10	2	0.26698
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	10	3	0.31481
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	10	4	0.35031
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	10	1	0.16358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	10	2	0.26852
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	10	3	0.31481
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	10	4	0.35031
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	10	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	10	1	0.16512
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	10	2	0.27006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	10	3	0.31481
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	10	4	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	10	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	10	1	0.16667
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	10	2	0.27160
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	10	3	0.31481
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	10	4	0.35648
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	10	5	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	10	1	0.16204
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	10	2	0.27160
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	10	3	0.31790
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	10	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	10	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	10	1	0.09414
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	10	2	0.14043
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	10	3	0.16975
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	10	4	0.18364
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	10	5	0.20216
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	10	1	0.15432
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	10	2	0.25309
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	10	3	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	10	4	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	10	5	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	10	1	0.15432
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	10	2	0.25309
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	10	3	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	10	4	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	10	5	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	10	1	0.15432
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	10	2	0.25309
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	10	3	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	10	4	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	10	5	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	10	1	0.15432
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	10	2	0.25309
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	10	3	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	10	4	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	10	5	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	10	1	0.15432
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	10	2	0.25309
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	10	3	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	10	4	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	10	5	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	10	1	0.15586
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	10	2	0.25463
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	10	3	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	10	4	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	10	5	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	10	1	0.15586
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	10	2	0.25617
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	10	3	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	10	4	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	10	5	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	10	1	0.15741
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	10	2	0.25772
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	10	3	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	10	4	0.33951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	10	5	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	10	1	0.15586
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	10	2	0.26389
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	10	3	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	10	4	0.34568
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	10	5	0.37346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	10	1	0.10031
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	10	2	0.16512
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	10	3	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	10	4	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	10	5	0.22531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	10	1	0.13580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	10	2	0.23765
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	10	3	0.26698
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	10	4	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	10	5	0.32716
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	10	1	0.13580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	10	2	0.23765
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	10	3	0.26698
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	10	4	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	10	5	0.32716
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	10	1	0.13580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	10	2	0.23765
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	10	3	0.26698
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	10	4	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	10	5	0.32716
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	10	1	0.13580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	10	2	0.23611
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	10	3	0.26852
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	10	4	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	10	5	0.32716
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	10	1	0.13580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	10	2	0.23611
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	10	3	0.26852
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	10	4	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	10	5	0.32716
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	10	1	0.13735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	10	2	0.23765
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	10	3	0.26852
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	10	4	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	10	5	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	10	1	0.13735
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	10	2	0.23920
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	10	3	0.26852
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	10	4	0.30401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	10	5	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	10	1	0.14043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	10	2	0.23920
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	10	3	0.27315
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	10	4	0.30556
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	10	5	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	10	1	0.14043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	10	2	0.24383
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	10	3	0.28395
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	10	4	0.31173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	10	5	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	10	1	0.08179
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	10	2	0.15432
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	10	3	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	10	4	0.22377
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	10	5	0.23920
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	10	1	0.11728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	10	2	0.22377
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	10	3	0.26235
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	10	4	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	10	5	0.32716
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	10	1	0.11728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	10	2	0.22377
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	10	3	0.26235
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	10	4	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	10	5	0.32716
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	10	1	0.11728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	10	2	0.22377
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	10	3	0.26235
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	10	4	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	10	5	0.32716
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	10	1	0.11728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	10	2	0.22377
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	10	3	0.26389
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	10	4	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	10	5	0.32716
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	10	1	0.11728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	10	2	0.22377
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	10	3	0.26389
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	10	4	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	10	5	0.32716
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	10	1	0.11883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	10	2	0.22531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	10	3	0.26389
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	10	4	0.30401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	10	5	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	10	1	0.12191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	10	2	0.22685
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	10	3	0.26543
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	10	4	0.30556
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	10	5	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	10	1	0.12500
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	10	2	0.22685
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	10	3	0.27160
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	10	4	0.30556
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	10	5	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	10	1	0.12654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	10	2	0.23302
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	10	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	10	4	0.31173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	10	5	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	20	1	0.08488
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	20	2	0.10802
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	20	3	0.11111
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	20	4	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	20	5	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	20	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	20	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	20	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	20	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	20	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	20	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	20	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	20	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	20	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	20	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	20	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	20	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	20	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	20	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	20	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	20	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	20	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	20	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	20	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	20	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	20	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	20	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	20	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	20	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	20	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	20	1	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	20	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	20	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	20	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	20	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	20	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	20	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	20	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	20	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	20	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	20	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	20	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	20	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	20	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	20	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	20	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	20	2	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	20	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	20	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	20	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	20	1	0.09568
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	20	2	0.12963
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	20	3	0.13889
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	20	4	0.14198
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	20	5	0.14352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	20	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	20	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	20	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	20	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	20	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	20	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	20	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	20	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	20	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	20	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	20	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	20	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	20	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	20	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	20	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	20	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	20	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	20	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	20	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	20	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	20	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	20	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	20	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	20	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	20	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	20	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	20	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	20	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	20	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	20	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	20	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	20	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	20	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	20	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	20	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	20	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	20	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	20	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	20	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	20	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	20	2	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	20	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	20	1	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	20	2	0.14506
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	20	3	0.15432
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	20	4	0.16975
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	20	5	0.17130
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	20	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	20	2	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	20	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	20	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	20	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	20	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	20	2	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	20	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	20	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	20	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	20	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	20	2	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	20	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	20	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	20	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	20	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	20	2	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	20	3	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	20	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	20	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	20	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	20	2	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	20	3	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	20	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	20	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	20	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	20	2	0.29167
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	20	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	20	4	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	20	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	20	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	20	2	0.29167
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	20	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	20	4	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	20	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	20	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	20	2	0.29167
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	20	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	20	4	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	20	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	20	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	20	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	20	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	20	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	20	5	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	20	1	0.11265
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	20	2	0.15278
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	20	3	0.16358
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	20	4	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	20	5	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	20	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	20	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	20	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	20	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	20	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	20	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	20	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	20	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	20	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	20	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	20	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	20	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	20	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	20	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	20	3	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	20	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	20	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	20	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	20	3	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	20	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	20	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	20	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	20	3	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	20	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	20	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	20	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	20	3	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	20	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	20	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	20	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	20	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	20	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	20	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	20	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	20	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	20	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	20	2	0.15432
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	20	3	0.16667
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	20	4	0.17593
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	20	5	0.18056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	20	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	20	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	20	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	20	4	0.35802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	20	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	20	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	20	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	20	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	20	4	0.35802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	20	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	20	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	20	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	20	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	20	4	0.35802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	20	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	20	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	20	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	20	3	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	20	4	0.35802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	20	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	20	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	20	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	20	3	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	20	4	0.35802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	20	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	20	1	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	20	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	20	3	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	20	4	0.35802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	20	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	20	1	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	20	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	20	3	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	20	4	0.35802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	20	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	20	1	0.18210
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	20	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	20	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	20	4	0.35957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	20	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	20	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	20	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	20	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	20	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	20	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	20	1	0.10185
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	20	2	0.14352
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	20	3	0.17284
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	20	4	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	20	5	0.20062
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	20	1	0.16358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	20	2	0.26389
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	20	3	0.31173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	20	4	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	20	5	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	20	1	0.16358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	20	2	0.26389
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	20	3	0.31173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	20	4	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	20	5	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	20	1	0.16358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	20	2	0.26389
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	20	3	0.31173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	20	4	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	20	5	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	20	1	0.16204
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	20	2	0.26389
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	20	3	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	20	4	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	20	5	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	20	1	0.16204
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	20	2	0.26543
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	20	3	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	20	4	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	20	5	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	20	1	0.16358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	20	2	0.26698
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	20	3	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	20	4	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	20	5	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	20	1	0.16512
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	20	2	0.26852
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	20	3	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	20	4	0.35031
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	20	5	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	20	1	0.16667
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	20	2	0.27006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	20	3	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	20	4	0.35340
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	20	5	0.37500
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	20	1	0.16204
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	20	2	0.27006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	20	3	0.31481
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	20	4	0.36111
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	20	5	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	20	1	0.08951
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	20	2	0.13426
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	20	3	0.15432
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	20	4	0.17438
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	20	5	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	20	1	0.14969
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	20	2	0.24537
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	20	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	20	5	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	20	1	0.14969
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	20	2	0.24537
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	20	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	20	5	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	20	1	0.14969
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	20	2	0.24537
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	20	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	20	5	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	20	1	0.14969
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	20	2	0.24537
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	20	3	0.28086
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	20	5	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	20	1	0.14969
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	20	2	0.24537
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	20	3	0.28086
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	20	5	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	20	1	0.15123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	20	2	0.24691
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	20	3	0.28086
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	20	4	0.31944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	20	5	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	20	1	0.15123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	20	2	0.24846
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	20	5	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	20	1	0.15278
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	20	2	0.24846
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	20	5	0.35031
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	20	1	0.15123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	20	2	0.25463
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	20	3	0.28704
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	20	4	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	20	5	0.35648
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	20	1	0.07870
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	20	2	0.13580
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	20	3	0.17438
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	20	4	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	20	5	0.20370
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	20	1	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	20	2	0.20833
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	20	3	0.25154
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	20	4	0.28395
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	20	5	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	20	1	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	20	2	0.20833
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	20	3	0.25154
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	20	4	0.28395
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	20	5	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	20	1	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	20	2	0.20833
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	20	3	0.25154
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	20	4	0.28395
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	20	5	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	20	1	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	20	2	0.20833
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	20	3	0.25309
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	20	4	0.28395
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	20	5	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	20	1	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	20	2	0.20833
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	20	3	0.25309
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	20	4	0.28395
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	20	5	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	20	1	0.11574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	20	2	0.20988
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	20	3	0.25309
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	20	4	0.28549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	20	5	0.30247
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	20	1	0.11574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	20	2	0.21142
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	20	3	0.25154
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	20	4	0.28704
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	20	5	0.30401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	20	1	0.11728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	20	2	0.21142
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	20	3	0.25463
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	20	4	0.28858
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	20	5	0.30556
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	20	1	0.12037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	20	2	0.21759
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	20	3	0.26235
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	20	4	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	20	5	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	20	1	0.06019
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	20	2	0.11728
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	20	3	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	20	4	0.21759
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	20	5	0.23148
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	20	1	0.09568
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	20	2	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	20	3	0.24537
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	20	4	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	20	5	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	20	1	0.09568
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	20	2	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	20	3	0.24537
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	20	4	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	20	5	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	20	1	0.09568
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	20	2	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	20	3	0.24537
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	20	4	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	20	5	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	20	1	0.09568
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	20	2	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	20	3	0.24691
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	20	4	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	20	5	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	20	1	0.09568
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	20	2	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	20	3	0.24691
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	20	4	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	20	5	0.31481
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	20	1	0.09877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	20	2	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	20	3	0.25000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	20	4	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	20	5	0.31481
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	20	1	0.10031
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	20	2	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	20	3	0.24846
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	20	4	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	20	5	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	20	1	0.10185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	20	2	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	20	3	0.25309
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	20	4	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	20	5	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	20	1	0.10648
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	20	2	0.19599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	20	3	0.25772
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	20	4	0.30864
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	20	5	0.32099
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	50	1	0.08488
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	50	2	0.10802
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	50	3	0.11111
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	50	4	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	50	5	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	50	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	50	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	50	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	50	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	50	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	50	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	50	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	50	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	50	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	50	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	50	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	50	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	50	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	50	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	50	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	50	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	50	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	50	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	50	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	50	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	50	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	50	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	50	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	50	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	50	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	50	1	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	50	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	50	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	50	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	50	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	50	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	50	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	50	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	50	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	50	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	50	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	50	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	50	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	50	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	50	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	50	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	50	2	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	50	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	50	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	50	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	50	1	0.09568
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	50	2	0.12963
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	50	3	0.13889
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	50	4	0.14198
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	50	5	0.14352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	50	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	50	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	50	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	50	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	50	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	50	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	50	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	50	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	50	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	50	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	50	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	50	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	50	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	50	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	50	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	50	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	50	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	50	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	50	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	50	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	50	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	50	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	50	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	50	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	50	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	50	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	50	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	50	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	50	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	50	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	50	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	50	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	50	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	50	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	50	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	50	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	50	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	50	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	50	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	50	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	50	2	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	50	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	50	1	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	50	2	0.14506
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	50	3	0.15432
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	50	4	0.16975
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	50	5	0.17130
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	50	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	50	2	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	50	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	50	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	50	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	50	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	50	2	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	50	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	50	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	50	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	50	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	50	2	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	50	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	50	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	50	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	50	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	50	2	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	50	3	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	50	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	50	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	50	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	50	2	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	50	3	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	50	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	50	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	50	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	50	2	0.29167
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	50	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	50	4	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	50	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	50	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	50	2	0.29167
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	50	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	50	4	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	50	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	50	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	50	2	0.29167
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	50	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	50	4	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	50	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	50	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	50	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	50	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	50	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	50	5	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	50	1	0.11265
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	50	2	0.15278
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	50	3	0.16358
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	50	4	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	50	5	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	50	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	50	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	50	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	50	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	50	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	50	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	50	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	50	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	50	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	50	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	50	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	50	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	50	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	50	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	50	3	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	50	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	50	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	50	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	50	3	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	50	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	50	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	50	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	50	3	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	50	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	50	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	50	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	50	3	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	50	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	50	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	50	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	50	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	50	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	50	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	50	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	50	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	50	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	50	1	0.11111
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	50	2	0.15432
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	50	3	0.16667
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	50	4	0.17593
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	50	5	0.18056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	50	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	50	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	50	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	50	4	0.35802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	50	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	50	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	50	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	50	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	50	4	0.35802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	50	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	50	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	50	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	50	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	50	4	0.35802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	50	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	50	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	50	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	50	3	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	50	4	0.35802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	50	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	50	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	50	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	50	3	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	50	4	0.35802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	50	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	50	1	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	50	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	50	3	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	50	4	0.35802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	50	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	50	1	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	50	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	50	3	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	50	4	0.35802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	50	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	50	1	0.18210
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	50	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	50	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	50	4	0.35957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	50	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	50	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	50	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	50	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	50	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	50	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	50	1	0.10185
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	50	2	0.14043
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	50	3	0.17130
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	50	4	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	50	5	0.20062
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	50	1	0.16358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	50	2	0.26080
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	50	3	0.31019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	50	4	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	50	5	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	50	1	0.16358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	50	2	0.26080
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	50	3	0.31019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	50	4	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	50	5	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	50	1	0.16358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	50	2	0.26080
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	50	3	0.31019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	50	4	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	50	5	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	50	1	0.16204
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	50	2	0.26080
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	50	3	0.31173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	50	4	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	50	5	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	50	1	0.16204
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	50	2	0.26235
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	50	3	0.31173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	50	4	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	50	5	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	50	1	0.16358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	50	2	0.26389
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	50	3	0.31173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	50	4	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	50	5	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	50	1	0.16512
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	50	2	0.26543
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	50	3	0.31173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	50	4	0.35031
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	50	5	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	50	1	0.16667
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	50	2	0.26698
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	50	3	0.31173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	50	4	0.35340
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	50	5	0.37500
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	50	1	0.16204
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	50	2	0.26698
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	50	3	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	50	4	0.36111
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	50	5	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	50	1	0.08796
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	50	2	0.13426
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	50	3	0.14969
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	50	4	0.17284
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	50	5	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	50	1	0.14815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	50	2	0.24537
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	50	3	0.27315
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	50	4	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	50	5	0.34722
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	50	1	0.14815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	50	2	0.24537
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	50	3	0.27315
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	50	4	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	50	5	0.34722
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	50	1	0.14815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	50	2	0.24537
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	50	3	0.27315
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	50	4	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	50	5	0.34722
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	50	1	0.14815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	50	2	0.24537
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	50	3	0.27623
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	50	4	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	50	5	0.34722
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	50	1	0.14815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	50	2	0.24537
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	50	3	0.27623
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	50	4	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	50	5	0.34722
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	50	1	0.14969
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	50	2	0.24691
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	50	3	0.27623
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	50	5	0.34722
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	50	1	0.14969
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	50	2	0.24846
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	50	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	50	4	0.31944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	50	5	0.34722
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	50	1	0.15123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	50	2	0.24846
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	50	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	50	4	0.31944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	50	5	0.34568
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	50	1	0.14969
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	50	2	0.25309
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	50	4	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	50	5	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	50	1	0.07716
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	50	2	0.11883
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	50	3	0.15123
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	50	4	0.16975
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	50	5	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	50	1	0.11265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	50	2	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	50	3	0.22840
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	50	4	0.26080
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	50	5	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	50	1	0.11265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	50	2	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	50	3	0.22840
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	50	4	0.26080
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	50	5	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	50	1	0.11265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	50	2	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	50	3	0.22840
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	50	4	0.26080
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	50	5	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	50	1	0.11265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	50	2	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	50	3	0.22994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	50	4	0.26080
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	50	5	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	50	1	0.11265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	50	2	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	50	3	0.22994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	50	4	0.26080
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	50	5	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	50	1	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	50	2	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	50	3	0.22994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	50	4	0.26235
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	50	5	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	50	1	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	50	2	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	50	3	0.22994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	50	4	0.26389
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	50	5	0.27623
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	50	1	0.11574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	50	2	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	50	3	0.23302
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	50	4	0.26389
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	50	5	0.27623
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	50	1	0.11728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	50	2	0.19907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	50	3	0.23920
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	50	4	0.26852
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	50	5	0.27932
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	50	1	0.04630
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	50	2	0.08179
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	50	3	0.13272
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	50	4	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	50	5	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	50	1	0.08179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	50	2	0.15123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	50	3	0.20216
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	50	4	0.25463
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	50	5	0.27160
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	50	1	0.08179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	50	2	0.15123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	50	3	0.20216
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	50	4	0.25463
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	50	5	0.27160
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	50	1	0.08179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	50	2	0.15123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	50	3	0.20216
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	50	4	0.25463
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	50	5	0.27160
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	50	1	0.08179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	50	2	0.15123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	50	3	0.20370
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	50	4	0.25463
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	50	5	0.27160
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	50	1	0.08179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	50	2	0.15123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	50	3	0.20370
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	50	4	0.25463
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	50	5	0.27315
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	50	1	0.08333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	50	2	0.15278
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	50	3	0.20370
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	50	4	0.25617
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	50	5	0.27315
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	50	1	0.08333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	50	2	0.15432
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	50	3	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	50	4	0.25617
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	50	5	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	50	1	0.08488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	50	2	0.15432
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	50	3	0.20833
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	50	4	0.25772
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	50	5	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	50	1	0.08951
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	50	2	0.16049
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	50	3	0.21296
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	50	4	0.26698
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	50	5	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	100	1	0.08488
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	100	2	0.10802
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	100	3	0.11111
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	100	4	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	100	5	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	100	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	100	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	100	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	100	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	100	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	100	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	100	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	100	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	100	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	100	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	100	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	100	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	100	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	100	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	100	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	100	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	100	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	100	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	100	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	100	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	100	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	100	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	100	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	100	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	100	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	100	1	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	100	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	100	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	100	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	100	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	100	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	100	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	100	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	100	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	100	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	100	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	100	2	0.29784
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	100	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	100	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	100	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	100	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	100	2	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	100	3	0.33642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	100	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	100	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	100	1	0.09568
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	100	2	0.12963
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	100	3	0.13889
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	100	4	0.14198
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	100	5	0.14352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	100	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	100	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	100	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	100	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	100	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	100	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	100	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	100	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	100	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	100	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	100	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	100	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	100	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	100	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	100	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	100	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	100	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	100	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	100	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	100	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	100	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	100	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	100	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	100	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	100	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	100	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	100	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	100	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	100	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	100	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	100	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	100	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	100	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	100	4	0.36728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	100	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	100	1	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	100	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	100	3	0.33796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	100	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	100	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	100	2	0.29938
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	100	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	100	1	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	100	2	0.14506
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	100	3	0.15432
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	100	4	0.16975
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	100	5	0.17130
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	100	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	100	2	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	100	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	100	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	100	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	100	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	100	2	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	100	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	100	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	100	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	100	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	100	2	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	100	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	100	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	100	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	100	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	100	2	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	100	3	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	100	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	100	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	100	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	100	2	0.29012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	100	3	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	100	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	100	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	100	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	100	2	0.29167
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	100	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	100	4	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	100	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	100	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	100	2	0.29167
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	100	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	100	4	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	100	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	100	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	100	2	0.29167
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	100	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	100	4	0.36265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	100	5	0.38426
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	100	1	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	100	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	100	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	100	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	100	5	0.38580
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	100	1	0.11265
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	100	2	0.15278
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	100	3	0.16358
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	100	4	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	100	5	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	100	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	100	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	100	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	100	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	100	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	100	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	100	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	100	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	100	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	100	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	100	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	100	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	100	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	100	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	100	3	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	100	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	100	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	100	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	100	3	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	100	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	100	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	100	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	100	3	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	100	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	100	1	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	100	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	100	3	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	100	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	100	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	100	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	100	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	100	4	0.36420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	100	1	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	100	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	100	3	0.33488
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	100	5	0.38272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	100	2	0.15432
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	100	3	0.16667
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	100	4	0.17593
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	100	5	0.18056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	100	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	100	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	100	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	100	4	0.35802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	100	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	100	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	100	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	100	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	100	4	0.35802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	100	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	100	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	100	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	100	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	100	4	0.35802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	100	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	100	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	100	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	100	3	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	100	4	0.35802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	100	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	100	1	0.17747
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	100	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	100	3	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	100	4	0.35802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	100	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	100	1	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	100	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	100	3	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	100	4	0.35802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	100	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	100	1	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	100	2	0.29475
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	100	3	0.33025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	100	4	0.35802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	100	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	100	1	0.18210
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	100	2	0.29321
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	100	3	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	100	4	0.35957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	100	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	100	1	0.18673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	100	2	0.29630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	100	3	0.33179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	100	4	0.36574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	100	5	0.37963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	100	1	0.10185
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	100	2	0.14043
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	100	3	0.17130
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	100	4	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	100	5	0.20062
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	100	1	0.16358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	100	2	0.26080
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	100	3	0.31019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	100	4	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	100	5	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	100	1	0.16358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	100	2	0.26080
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	100	3	0.31019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	100	4	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	100	5	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	100	1	0.16358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	100	2	0.26080
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	100	3	0.31019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	100	4	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	100	5	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	100	1	0.16204
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	100	2	0.26080
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	100	3	0.31173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	100	4	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	100	5	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	100	1	0.16204
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	100	2	0.26235
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	100	3	0.31173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	100	4	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	100	5	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	100	1	0.16358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	100	2	0.26389
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	100	3	0.31173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	100	4	0.34877
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	100	5	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	100	1	0.16512
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	100	2	0.26543
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	100	3	0.31173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	100	4	0.35031
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	100	5	0.37654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	100	1	0.16667
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	100	2	0.26698
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	100	3	0.31173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	100	4	0.35340
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	100	5	0.37500
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	100	1	0.16204
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	100	2	0.26698
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	100	3	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	100	4	0.36111
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	100	5	0.37809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	100	1	0.08796
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	100	2	0.13426
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	100	3	0.14969
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	100	4	0.17284
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	100	5	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	100	1	0.14815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	100	2	0.24537
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	100	3	0.27315
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	100	4	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	100	5	0.34722
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	100	1	0.14815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	100	2	0.24537
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	100	3	0.27315
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	100	4	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	100	5	0.34722
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	100	1	0.14815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	100	2	0.24537
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	100	3	0.27315
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	100	4	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	100	5	0.34722
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	100	1	0.14815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	100	2	0.24537
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	100	3	0.27623
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	100	4	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	100	5	0.34722
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	100	1	0.14815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	100	2	0.24537
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	100	3	0.27623
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	100	4	0.31636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	100	5	0.34722
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	100	1	0.14969
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	100	2	0.24691
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	100	3	0.27623
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	100	5	0.34722
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	100	1	0.14969
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	100	2	0.24846
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	100	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	100	4	0.31944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	100	5	0.34722
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	100	1	0.15123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	100	2	0.24846
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	100	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	100	4	0.31944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	100	5	0.34568
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	100	1	0.14969
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	100	2	0.25309
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	100	4	0.32870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	100	5	0.35185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	100	1	0.07562
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	100	2	0.11728
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	100	3	0.14969
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	100	4	0.16667
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	100	5	0.17901
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	100	2	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	100	3	0.22685
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	100	4	0.25772
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	100	5	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	100	2	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	100	3	0.22685
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	100	4	0.25772
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	100	5	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	100	2	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	100	3	0.22685
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	100	4	0.25772
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	100	5	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	100	2	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	100	3	0.22840
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	100	4	0.25772
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	100	5	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	100	2	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	100	3	0.22840
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	100	4	0.25772
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	100	5	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	100	1	0.11265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	100	2	0.18981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	100	3	0.22840
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	100	4	0.25926
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	100	5	0.27469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	100	1	0.11265
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	100	2	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	100	3	0.22840
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	100	4	0.26080
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	100	5	0.27623
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	100	1	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	100	2	0.19136
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	100	3	0.23148
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	100	4	0.26080
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	100	5	0.27623
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	100	1	0.11574
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	100	2	0.19753
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	100	3	0.23765
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	100	4	0.26543
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	100	5	0.27932
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	100	1	0.04475
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	100	2	0.07253
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	100	3	0.11420
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	100	4	0.15741
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	100	5	0.18210
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	100	1	0.08025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	100	2	0.14198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	100	3	0.18210
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	100	4	0.23457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	100	5	0.26389
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	100	1	0.08025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	100	2	0.14198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	100	3	0.18210
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	100	4	0.23457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	100	5	0.26389
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	100	1	0.08025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	100	2	0.14198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	100	3	0.18210
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	100	4	0.23457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	100	5	0.26389
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	100	1	0.08025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	100	2	0.14198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	100	3	0.18364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	100	4	0.23457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	100	5	0.26389
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	100	1	0.08025
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	100	2	0.14198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	100	3	0.18364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	100	4	0.23457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	100	5	0.26389
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	100	1	0.08179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	100	2	0.14352
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	100	3	0.18364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	100	4	0.23611
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	100	5	0.26389
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	100	1	0.08179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	100	2	0.14506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	100	3	0.18519
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	100	4	0.23611
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	100	5	0.26543
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	100	1	0.08333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	100	2	0.14506
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	100	3	0.18827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	100	4	0.23765
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	100	5	0.26543
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	100	1	0.08796
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	100	2	0.15123
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	100	3	0.19290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	100	4	0.24691
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	100	5	0.26698
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	1	1	0.02932
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	1	2	0.04167
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	1	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	1	4	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	1	5	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	1	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	1	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	1	3	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	1	4	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	1	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	1	2	0.27623
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	1	3	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	1	4	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	1	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	1	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	1	2	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	1	3	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	1	4	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	1	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	1	1	0.02932
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	1	2	0.04167
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	1	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	1	4	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	1	5	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	1	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	1	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	1	3	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	1	4	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	1	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	1	2	0.27623
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	1	3	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	1	4	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	1	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	1	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	1	2	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	1	3	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	1	4	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	1	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	1	1	0.02932
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	1	2	0.04167
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	1	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	1	4	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	1	5	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	1	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	1	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	1	3	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	1	4	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	1	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	1	2	0.27623
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	1	3	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	1	4	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	1	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	1	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	1	2	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	1	3	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	1	4	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	1	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	1	1	0.02932
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	1	2	0.04167
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	1	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	1	4	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	1	5	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	1	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	1	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	1	3	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	1	4	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	1	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	1	2	0.27623
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	1	3	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	1	4	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	1	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	1	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	1	2	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	1	3	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	1	4	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	1	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	1	1	0.02932
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	1	2	0.04167
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	1	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	1	4	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	1	5	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	1	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	1	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	1	3	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	1	4	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	1	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	1	2	0.27623
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	1	3	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	1	4	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	1	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	1	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	1	2	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	1	3	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	1	4	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	1	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	1	1	0.02932
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	1	2	0.04167
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	1	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	1	4	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	1	5	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	1	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	1	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	1	3	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	1	4	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	1	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	1	2	0.27623
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	1	3	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	1	4	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	1	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	1	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	1	2	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	1	3	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	1	4	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	1	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	1	1	0.02932
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	1	2	0.04167
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	1	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	1	4	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	1	5	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	1	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	1	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	1	3	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	1	4	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	1	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	1	2	0.27623
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	1	3	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	1	4	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	1	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	1	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	1	2	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	1	3	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	1	4	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	1	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	1	1	0.02932
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	1	2	0.04167
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	1	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	1	4	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	1	5	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	1	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	1	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	1	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	1	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	1	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	1	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	1	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	1	2	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	1	3	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	1	4	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	1	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	1	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	1	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	1	3	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	1	4	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	1	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	1	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	1	2	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	1	3	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	1	4	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	1	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	1	1	0.03241
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	1	2	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	1	3	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	1	4	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	1	5	0.05093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	1	3	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	1	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	1	3	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	1	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	1	3	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	1	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	1	3	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	1	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	1	3	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	1	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	1	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	1	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	1	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	1	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	1	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	1	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	1	3	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	1	4	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	1	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	1	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	1	2	0.27623
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	1	3	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	1	4	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	1	5	0.38735
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	1	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	1	2	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	1	3	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	1	4	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	1	5	0.38735
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	2	1	0.02315
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	2	2	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	2	3	0.04784
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	2	4	0.05247
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	2	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	2	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	2	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	2	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	2	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	2	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	2	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	2	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	2	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	2	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	2	4	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	2	5	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	2	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	2	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	2	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	2	4	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	2	5	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	2	1	0.02315
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	2	2	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	2	3	0.04784
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	2	4	0.05247
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	2	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	2	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	2	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	2	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	2	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	2	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	2	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	2	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	2	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	2	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	2	4	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	2	5	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	2	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	2	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	2	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	2	4	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	2	5	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	2	1	0.02315
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	2	2	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	2	3	0.04784
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	2	4	0.05247
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	2	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	2	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	2	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	2	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	2	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	2	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	2	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	2	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	2	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	2	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	2	4	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	2	5	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	2	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	2	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	2	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	2	4	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	2	5	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	2	1	0.02315
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	2	2	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	2	3	0.04784
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	2	4	0.05247
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	2	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	2	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	2	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	2	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	2	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	2	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	2	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	2	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	2	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	2	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	2	4	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	2	5	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	2	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	2	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	2	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	2	4	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	2	5	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	2	1	0.02315
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	2	2	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	2	3	0.04784
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	2	4	0.05247
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	2	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	2	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	2	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	2	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	2	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	2	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	2	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	2	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	2	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	2	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	2	4	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	2	5	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	2	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	2	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	2	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	2	4	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	2	5	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	2	1	0.02315
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	2	2	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	2	3	0.04784
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	2	4	0.05247
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	2	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	2	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	2	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	2	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	2	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	2	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	2	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	2	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	2	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	2	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	2	4	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	2	5	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	2	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	2	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	2	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	2	4	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	2	5	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	2	1	0.02315
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	2	2	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	2	3	0.04784
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	2	4	0.05247
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	2	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	2	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	2	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	2	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	2	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	2	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	2	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	2	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	2	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	2	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	2	4	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	2	5	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	2	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	2	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	2	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	2	4	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	2	5	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	2	1	0.02469
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	2	2	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	2	3	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	2	4	0.05401
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	2	5	0.05710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	2	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	2	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	2	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	2	5	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	2	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	2	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	2	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	2	5	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	2	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	2	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	2	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	2	5	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	2	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	2	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	2	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	2	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	2	5	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	2	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	2	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	2	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	2	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	2	5	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	2	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	2	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	2	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	2	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	2	5	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	2	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	2	2	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	2	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	2	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	2	5	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	2	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	2	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	2	3	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	2	4	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	2	5	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	2	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	2	2	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	2	3	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	2	4	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	2	5	0.37809
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	2	1	0.02623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	2	2	0.04784
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	2	3	0.05247
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	2	4	0.05710
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	2	5	0.06019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	2	4	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	2	4	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	2	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	2	4	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	2	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	2	4	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	2	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	2	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	2	4	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	2	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	2	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	2	4	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	2	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	2	2	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	2	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	2	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	2	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	2	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	2	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	2	3	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	2	4	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	2	5	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	2	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	2	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	2	3	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	2	4	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	2	5	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	3	1	0.02315
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	3	2	0.04321
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	3	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	3	4	0.05247
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	3	5	0.05710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	3	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	3	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	3	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	3	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	3	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	3	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	3	5	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	3	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	3	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	3	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	3	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	3	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	3	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	3	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	3	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	3	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	3	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	3	1	0.02315
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	3	2	0.04321
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	3	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	3	4	0.05247
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	3	5	0.05710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	3	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	3	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	3	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	3	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	3	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	3	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	3	5	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	3	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	3	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	3	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	3	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	3	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	3	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	3	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	3	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	3	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	3	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	3	1	0.02315
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	3	2	0.04321
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	3	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	3	4	0.05247
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	3	5	0.05710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	3	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	3	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	3	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	3	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	3	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	3	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	3	5	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	3	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	3	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	3	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	3	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	3	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	3	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	3	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	3	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	3	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	3	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	3	1	0.02315
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	3	2	0.04321
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	3	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	3	4	0.05247
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	3	5	0.05710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	3	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	3	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	3	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	3	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	3	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	3	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	3	5	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	3	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	3	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	3	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	3	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	3	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	3	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	3	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	3	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	3	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	3	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	3	1	0.02315
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	3	2	0.04321
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	3	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	3	4	0.05247
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	3	5	0.05710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	3	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	3	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	3	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	3	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	3	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	3	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	3	5	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	3	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	3	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	3	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	3	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	3	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	3	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	3	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	3	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	3	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	3	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	3	1	0.02315
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	3	2	0.04321
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	3	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	3	4	0.05247
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	3	5	0.05710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	3	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	3	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	3	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	3	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	3	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	3	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	3	5	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	3	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	3	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	3	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	3	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	3	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	3	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	3	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	3	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	3	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	3	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	3	1	0.02315
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	3	2	0.04321
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	3	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	3	4	0.05247
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	3	5	0.05710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	3	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	3	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	3	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	3	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	3	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	3	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	3	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	3	5	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	3	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	3	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	3	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	3	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	3	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	3	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	3	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	3	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	3	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	3	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	3	1	0.02469
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	3	2	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	3	3	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	3	4	0.05401
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	3	5	0.05864
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	3	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	3	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	3	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	3	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	3	5	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	3	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	3	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	3	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	3	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	3	5	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	3	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	3	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	3	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	3	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	3	5	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	3	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	3	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	3	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	3	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	3	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	3	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	3	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	3	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	3	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	3	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	3	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	3	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	3	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	3	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	3	5	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	3	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	3	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	3	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	3	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	3	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	3	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	3	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	3	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	3	4	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	3	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	3	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	3	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	3	3	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	3	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	3	5	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	3	1	0.02623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	3	2	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	3	3	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	3	4	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	3	5	0.06019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	3	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	3	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	3	5	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	3	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	3	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	3	5	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	3	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	3	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	3	5	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	3	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	3	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	3	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	3	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	3	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	3	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	3	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	3	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	3	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	3	5	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	3	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	3	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	3	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	3	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	3	5	0.35648
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	3	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	3	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	3	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	3	4	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	3	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	3	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	3	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	3	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	3	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	3	5	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	4	1	0.02623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	4	2	0.04321
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	4	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	4	4	0.05093
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	4	5	0.05710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	4	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	4	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	4	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	4	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	4	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	4	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	4	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	4	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	4	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	4	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	4	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	4	3	0.30401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	4	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	4	5	0.35494
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	4	1	0.02623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	4	2	0.04321
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	4	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	4	4	0.05093
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	4	5	0.05710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	4	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	4	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	4	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	4	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	4	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	4	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	4	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	4	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	4	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	4	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	4	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	4	3	0.30401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	4	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	4	5	0.35494
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	4	1	0.02623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	4	2	0.04321
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	4	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	4	4	0.05093
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	4	5	0.05710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	4	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	4	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	4	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	4	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	4	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	4	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	4	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	4	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	4	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	4	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	4	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	4	3	0.30401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	4	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	4	5	0.35494
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	4	1	0.02623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	4	2	0.04321
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	4	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	4	4	0.05093
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	4	5	0.05710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	4	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	4	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	4	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	4	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	4	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	4	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	4	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	4	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	4	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	4	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	4	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	4	3	0.30401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	4	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	4	5	0.35494
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	4	1	0.02623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	4	2	0.04321
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	4	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	4	4	0.05093
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	4	5	0.05710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	4	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	4	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	4	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	4	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	4	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	4	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	4	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	4	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	4	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	4	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	4	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	4	3	0.30401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	4	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	4	5	0.35494
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	4	1	0.02623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	4	2	0.04321
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	4	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	4	4	0.05093
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	4	5	0.05710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	4	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	4	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	4	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	4	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	4	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	4	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	4	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	4	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	4	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	4	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	4	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	4	3	0.30401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	4	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	4	5	0.35494
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	4	1	0.02623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	4	2	0.04321
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	4	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	4	4	0.05093
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	4	5	0.05710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	4	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	4	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	4	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	4	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	4	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	4	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	4	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	4	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	4	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	4	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	4	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	4	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	4	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	4	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	4	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	4	3	0.30401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	4	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	4	5	0.35494
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	4	1	0.02623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	4	2	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	4	3	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	4	4	0.05247
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	4	5	0.05864
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	4	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	4	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	4	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	4	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	4	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	4	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	4	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	4	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	4	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	4	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	4	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	4	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	4	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	4	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	4	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	4	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	4	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	4	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	4	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	4	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	4	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	4	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	4	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	4	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	4	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	4	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	4	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	4	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	4	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	4	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	4	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	4	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	4	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	4	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	4	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	4	3	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	4	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	4	5	0.35648
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	4	1	0.02932
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	4	2	0.04784
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	4	3	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	4	4	0.05710
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	4	5	0.06327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	4	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	4	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	4	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	4	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	4	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	4	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	4	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	4	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	4	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	4	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	4	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	4	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	4	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	4	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	4	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	4	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	4	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	4	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	4	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	4	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	4	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	4	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	4	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	4	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	4	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	4	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	4	4	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	4	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	4	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	4	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	4	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	4	4	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	4	5	0.35648
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	4	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	4	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	4	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	4	4	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	4	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	5	1	0.02315
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	5	2	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	5	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	5	4	0.04784
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	5	5	0.05401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	5	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	5	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	5	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	5	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	5	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	5	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	5	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	5	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	5	4	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	5	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	5	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	5	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	5	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	5	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	5	1	0.02315
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	5	2	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	5	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	5	4	0.04784
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	5	5	0.05401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	5	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	5	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	5	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	5	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	5	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	5	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	5	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	5	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	5	4	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	5	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	5	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	5	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	5	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	5	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	5	1	0.02315
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	5	2	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	5	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	5	4	0.04784
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	5	5	0.05401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	5	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	5	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	5	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	5	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	5	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	5	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	5	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	5	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	5	4	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	5	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	5	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	5	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	5	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	5	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	5	1	0.02315
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	5	2	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	5	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	5	4	0.04784
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	5	5	0.05401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	5	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	5	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	5	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	5	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	5	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	5	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	5	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	5	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	5	4	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	5	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	5	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	5	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	5	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	5	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	5	1	0.02315
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	5	2	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	5	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	5	4	0.04784
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	5	5	0.05401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	5	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	5	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	5	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	5	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	5	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	5	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	5	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	5	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	5	4	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	5	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	5	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	5	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	5	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	5	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	5	1	0.02315
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	5	2	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	5	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	5	4	0.04784
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	5	5	0.05401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	5	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	5	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	5	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	5	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	5	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	5	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	5	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	5	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	5	4	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	5	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	5	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	5	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	5	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	5	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	5	1	0.02315
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	5	2	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	5	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	5	4	0.04784
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	5	5	0.05401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	5	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	5	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	5	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	5	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	5	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	5	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	5	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	5	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	5	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	5	4	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	5	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	5	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	5	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	5	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	5	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	5	1	0.02315
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	5	2	0.04167
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	5	3	0.04167
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	5	4	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	5	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	5	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	5	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	5	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	5	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	5	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	5	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	5	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	5	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	5	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	5	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	5	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	5	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	5	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	5	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	5	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	5	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	5	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	5	3	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	5	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	5	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	5	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	5	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	5	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	5	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	5	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	5	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	5	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	5	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	5	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	5	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	5	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	5	2	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	5	3	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	5	4	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	5	5	0.35494
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	5	1	0.02778
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	5	2	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	5	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	5	4	0.05247
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	5	5	0.05864
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	5	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	5	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	5	3	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	5	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	5	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	5	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	5	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	5	3	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	5	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	5	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	5	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	5	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	5	3	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	5	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	5	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	5	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	5	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	5	3	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	5	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	5	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	5	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	5	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	5	3	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	5	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	5	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	5	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	5	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	5	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	5	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	5	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	5	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	5	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	5	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	5	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	5	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	5	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	5	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	5	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	5	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	5	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	5	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	5	2	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	5	3	0.30401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	5	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	5	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	10	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	10	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	10	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	10	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	10	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	10	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	10	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	10	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	10	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	10	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	10	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	10	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	10	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	10	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	10	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	10	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	10	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	10	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	10	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	10	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	10	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	10	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	10	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	10	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	10	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	10	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	10	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	10	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	10	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	10	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	10	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	10	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	10	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	10	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	10	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	10	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	10	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	10	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	10	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	10	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	10	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	10	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	10	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	10	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	10	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	10	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	10	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	10	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	10	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	10	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	10	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	10	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	10	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	10	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	10	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	10	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	10	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	10	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	10	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	10	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	10	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	10	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	10	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	10	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	10	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	10	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	10	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	10	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	10	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	10	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	10	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	10	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	10	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	10	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	10	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	10	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	10	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	10	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	10	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	10	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	10	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	10	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	10	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	10	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	10	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	10	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	10	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	10	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	10	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	10	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	10	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	10	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	10	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	10	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	10	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	10	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	10	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	10	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	10	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	10	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	10	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	10	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	10	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	10	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	10	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	10	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	10	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	10	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	10	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	10	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	10	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	10	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	10	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	10	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	10	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	10	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	10	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	10	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	10	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	10	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	10	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	10	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	10	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	10	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	10	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	10	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	10	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	10	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	10	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	10	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	10	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	10	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	10	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	10	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	10	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	10	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	10	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	10	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	10	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	10	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	10	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	10	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	10	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	10	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	10	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	10	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	10	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	10	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	10	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	10	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	10	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	10	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	10	2	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	10	3	0.04167
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	10	4	0.04784
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	10	5	0.05093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	10	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	10	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	10	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	10	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	10	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	10	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	10	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	10	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	10	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	10	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	10	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	10	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	10	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	10	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	10	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	10	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	10	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	10	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	10	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	10	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	10	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	10	3	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	10	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	10	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	10	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	10	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	10	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	10	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	10	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	10	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	10	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	10	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	10	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	10	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	10	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	10	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	10	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	10	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	10	1	0.02469
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	10	2	0.04321
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	10	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	10	4	0.05093
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	10	5	0.05401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	10	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	10	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	10	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	10	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	10	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	10	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	10	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	10	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	10	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	10	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	10	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	10	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	10	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	10	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	10	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	10	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	10	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	10	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	10	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	10	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	10	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	10	3	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	10	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	10	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	10	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	10	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	10	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	10	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	10	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	10	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	10	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	10	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	10	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	10	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	10	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	10	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	10	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	10	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	20	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	20	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	20	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	20	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	20	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	20	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	20	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	20	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	20	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	20	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	20	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	20	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	20	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	20	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	20	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	20	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	20	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	20	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	20	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	20	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	20	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	20	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	20	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	20	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	20	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	20	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	20	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	20	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	20	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	20	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	20	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	20	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	20	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	20	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	20	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	20	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	20	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	20	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	20	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	20	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	20	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	20	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	20	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	20	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	20	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	20	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	20	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	20	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	20	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	20	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	20	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	20	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	20	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	20	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	20	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	20	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	20	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	20	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	20	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	20	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	20	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	20	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	20	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	20	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	20	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	20	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	20	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	20	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	20	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	20	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	20	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	20	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	20	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	20	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	20	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	20	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	20	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	20	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	20	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	20	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	20	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	20	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	20	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	20	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	20	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	20	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	20	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	20	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	20	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	20	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	20	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	20	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	20	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	20	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	20	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	20	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	20	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	20	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	20	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	20	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	20	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	20	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	20	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	20	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	20	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	20	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	20	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	20	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	20	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	20	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	20	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	20	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	20	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	20	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	20	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	20	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	20	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	20	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	20	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	20	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	20	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	20	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	20	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	20	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	20	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	20	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	20	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	20	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	20	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	20	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	20	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	20	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	20	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	20	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	20	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	20	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	20	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	20	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	20	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	20	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	20	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	20	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	20	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	20	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	20	2	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	20	3	0.04167
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	20	4	0.04784
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	20	5	0.05093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	20	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	20	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	20	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	20	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	20	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	20	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	20	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	20	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	20	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	20	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	20	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	20	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	20	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	20	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	20	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	20	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	20	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	20	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	20	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	20	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	20	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	20	3	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	20	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	20	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	20	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	20	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	20	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	20	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	20	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	20	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	20	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	20	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	20	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	20	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	20	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	20	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	20	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	20	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	20	1	0.02469
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	20	2	0.04321
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	20	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	20	4	0.05247
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	20	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	20	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	20	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	20	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	20	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	20	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	20	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	20	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	20	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	20	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	20	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	20	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	20	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	20	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	20	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	20	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	20	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	20	3	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	20	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	20	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	20	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	20	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	20	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	20	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	20	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	20	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	20	4	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	20	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	20	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	20	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	20	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	20	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	20	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	50	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	50	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	50	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	50	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	50	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	50	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	50	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	50	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	50	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	50	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	50	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	50	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	50	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	50	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	50	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	50	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	50	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	50	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	50	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	50	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	50	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	50	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	50	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	50	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	50	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	50	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	50	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	50	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	50	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	50	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	50	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	50	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	50	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	50	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	50	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	50	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	50	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	50	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	50	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	50	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	50	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	50	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	50	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	50	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	50	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	50	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	50	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	50	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	50	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	50	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	50	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	50	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	50	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	50	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	50	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	50	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	50	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	50	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	50	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	50	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	50	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	50	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	50	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	50	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	50	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	50	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	50	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	50	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	50	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	50	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	50	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	50	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	50	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	50	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	50	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	50	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	50	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	50	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	50	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	50	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	50	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	50	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	50	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	50	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	50	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	50	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	50	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	50	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	50	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	50	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	50	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	50	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	50	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	50	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	50	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	50	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	50	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	50	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	50	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	50	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	50	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	50	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	50	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	50	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	50	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	50	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	50	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	50	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	50	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	50	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	50	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	50	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	50	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	50	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	50	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	50	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	50	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	50	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	50	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	50	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	50	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	50	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	50	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	50	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	50	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	50	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	50	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	50	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	50	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	50	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	50	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	50	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	50	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	50	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	50	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	50	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	50	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	50	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	50	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	50	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	50	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	50	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	50	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	50	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	50	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	50	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	50	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	50	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	50	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	50	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	50	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	50	2	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	50	3	0.04167
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	50	4	0.04784
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	50	5	0.05093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	50	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	50	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	50	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	50	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	50	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	50	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	50	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	50	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	50	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	50	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	50	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	50	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	50	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	50	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	50	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	50	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	50	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	50	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	50	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	50	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	50	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	50	3	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	50	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	50	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	50	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	50	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	50	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	50	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	50	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	50	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	50	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	50	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	50	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	50	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	50	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	50	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	50	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	50	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	50	1	0.02469
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	50	2	0.04167
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	50	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	50	4	0.05093
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	50	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	50	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	50	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	50	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	50	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	50	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	50	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	50	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	50	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	50	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	50	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	50	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	50	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	50	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	50	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	50	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	50	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	50	3	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	50	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	50	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	50	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	50	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	50	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	50	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	50	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	50	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	50	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	50	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	50	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	50	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	50	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	50	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	50	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	50	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	100	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	100	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	100	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	100	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	100	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	100	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	100	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	100	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	100	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	100	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	100	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	100	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	100	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	100	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	100	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	100	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	100	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	100	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	100	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	100	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	100	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	100	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	100	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	100	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	100	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	100	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	100	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	100	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	100	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	100	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	100	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	100	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	100	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	100	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	100	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	100	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	100	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	100	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	100	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	100	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	100	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	100	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	100	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	100	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	100	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	100	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	100	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	100	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	100	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	100	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	100	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	100	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	100	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	100	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	100	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	100	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	100	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	100	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	100	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	100	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	100	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	100	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	100	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	100	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	100	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	100	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	100	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	100	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	100	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	100	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	100	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	100	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	100	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	100	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	100	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	100	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	100	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	100	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	100	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	100	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	100	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	100	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	100	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	100	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	100	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	100	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	100	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	100	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	100	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	100	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	100	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	100	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	100	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	100	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	100	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	100	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	100	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	100	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	100	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	100	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	100	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	100	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	100	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	100	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	100	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	100	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	100	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	100	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	100	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	100	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	100	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	100	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	100	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	100	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	100	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	100	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	100	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	100	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	100	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	100	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	100	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	100	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	100	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	100	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	100	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	100	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	100	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	100	2	0.03858
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	100	3	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	100	4	0.04630
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	100	5	0.04938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	100	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	100	5	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	100	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	100	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	100	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	100	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	100	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	100	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	100	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	100	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	100	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	100	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	100	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	100	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	100	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	100	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	100	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	100	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	100	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	100	1	0.02160
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	100	2	0.04012
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	100	3	0.04167
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	100	4	0.04784
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	100	5	0.05093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	100	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	100	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	100	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	100	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	100	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	100	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	100	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	100	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	100	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	100	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	100	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	100	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	100	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	100	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	100	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	100	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	100	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	100	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	100	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	100	5	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	100	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	100	3	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	100	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	100	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	100	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	100	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	100	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	100	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	100	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	100	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	100	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	100	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	100	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	100	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	100	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	100	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	100	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	100	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	100	1	0.02469
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	100	2	0.04167
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	100	3	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	100	4	0.05093
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	100	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	100	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	100	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	100	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	100	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	100	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	100	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	100	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	100	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	100	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	100	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	100	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	100	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	100	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	100	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	100	5	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	100	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	100	3	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	100	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	100	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	100	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	100	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	100	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	100	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	100	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	100	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	100	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	100	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	100	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	100	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	100	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	100	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	100	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	100	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	1	1	0.10185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	1	2	0.12346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	1	3	0.12654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	1	4	0.12809
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	1	5	0.12963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	1	1	0.19290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	1	2	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	1	3	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	1	4	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	1	5	0.39660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	1	1	0.19290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	1	2	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	1	3	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	1	4	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	1	5	0.39660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	1	1	0.19290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	1	2	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	1	3	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	1	4	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	1	5	0.39660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	1	1	0.19290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	1	2	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	1	3	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	1	4	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	1	5	0.39660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	1	1	0.19444
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	1	2	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	1	3	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	1	4	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	1	5	0.39660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	1	1	0.19599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	1	2	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	1	3	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	1	4	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	1	5	0.39660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	1	1	0.19444
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	1	2	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	1	3	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	1	4	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	1	5	0.39660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	1	1	0.19444
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	1	2	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	1	3	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	1	4	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	1	5	0.39815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	1	1	0.19907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	1	2	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	1	3	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	1	4	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	1	5	0.39815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	1	1	0.11265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	1	2	0.13889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	1	3	0.14043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	1	4	0.14198
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	1	5	0.14352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	1	1	0.19907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	1	2	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	1	3	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	1	4	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	1	5	0.40123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	1	1	0.19907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	1	2	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	1	3	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	1	4	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	1	5	0.40123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	1	1	0.19907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	1	2	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	1	3	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	1	4	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	1	5	0.40123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	1	1	0.19907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	1	2	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	1	3	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	1	4	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	1	5	0.40123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	1	1	0.20062
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	1	2	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	1	3	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	1	4	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	1	5	0.40123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	1	1	0.20216
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	1	2	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	1	3	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	1	4	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	1	5	0.40123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	1	1	0.20062
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	1	2	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	1	3	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	1	4	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	1	5	0.40123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	1	1	0.20062
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	1	2	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	1	3	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	1	4	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	1	5	0.40278
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	1	2	0.30710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	1	3	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	1	4	0.37963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	1	5	0.40278
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	1	1	0.13272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	1	2	0.15895
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	1	3	0.16204
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	1	4	0.16358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	1	5	0.16512
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	1	1	0.20216
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	1	2	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	1	4	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	1	5	0.40741
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	1	1	0.20216
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	1	2	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	1	4	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	1	5	0.40741
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	1	1	0.20216
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	1	2	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	1	4	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	1	5	0.40741
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	1	1	0.20216
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	1	2	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	1	4	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	1	5	0.40741
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	1	1	0.20370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	1	2	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	1	4	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	1	5	0.40741
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	1	2	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	1	3	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	1	4	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	1	5	0.40741
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	1	1	0.20370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	1	2	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	1	3	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	1	4	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	1	5	0.40741
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	1	2	0.30710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	1	3	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	1	4	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	1	5	0.40895
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	1	1	0.20988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	1	3	0.35494
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	1	4	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	1	5	0.40895
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	1	1	0.13580
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	1	2	0.16358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	1	3	0.16667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	1	4	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	1	5	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	1	1	0.20370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	1	2	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	1	3	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	1	4	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	1	5	0.40586
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	1	1	0.20370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	1	2	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	1	3	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	1	4	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	1	5	0.40586
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	1	1	0.20370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	1	2	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	1	3	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	1	4	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	1	5	0.40586
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	1	1	0.20370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	1	2	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	1	3	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	1	4	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	1	5	0.40586
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	1	2	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	1	3	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	1	4	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	1	5	0.40586
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	1	1	0.20679
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	1	2	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	1	3	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	1	4	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	1	5	0.40586
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	1	2	0.30710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	1	3	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	1	4	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	1	5	0.40586
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	1	1	0.20833
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	1	2	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	1	3	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	1	4	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	1	5	0.40741
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	1	1	0.21296
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	1	2	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	1	3	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	1	4	0.38735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	1	5	0.40741
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	1	1	0.13426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	1	2	0.16667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	1	3	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	1	4	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	1	5	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	1	1	0.19753
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	1	2	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	1	3	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	1	4	0.38272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	1	5	0.40432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	1	1	0.19753
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	1	2	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	1	3	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	1	4	0.38272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	1	5	0.40432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	1	1	0.19753
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	1	2	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	1	3	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	1	4	0.38272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	1	5	0.40432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	1	1	0.19753
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	1	2	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	1	3	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	1	4	0.38272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	1	5	0.40432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	1	1	0.19907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	1	2	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	1	3	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	1	4	0.38272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	1	5	0.40432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	1	1	0.20062
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	1	2	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	1	3	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	1	4	0.38272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	1	5	0.40432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	1	1	0.19907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	1	2	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	1	3	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	1	4	0.38272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	1	5	0.40432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	1	1	0.20216
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	1	2	0.30710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	1	3	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	1	4	0.38272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	1	5	0.40586
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	1	1	0.21142
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	1	3	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	1	4	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	1	5	0.40586
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	1	1	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	1	2	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	1	3	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	1	4	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	1	5	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	1	2	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	1	3	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	1	4	0.38735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	1	5	0.40895
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	1	2	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	1	3	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	1	4	0.38735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	1	5	0.40895
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	1	2	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	1	3	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	1	4	0.38735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	1	5	0.40895
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	1	2	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	1	3	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	1	4	0.38735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	1	5	0.40895
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	1	1	0.20679
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	1	2	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	1	3	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	1	4	0.38735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	1	5	0.40895
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	1	1	0.20988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	1	2	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	1	3	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	1	4	0.38735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	1	5	0.40895
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	1	1	0.20833
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	1	3	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	1	4	0.38735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	1	5	0.40895
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	1	1	0.21142
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	1	2	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	1	3	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	1	4	0.39043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	1	5	0.41049
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	1	1	0.21914
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	1	2	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	1	3	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	1	4	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	1	5	0.41049
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	1	1	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	1	2	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	1	3	0.19444
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	1	4	0.19907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	1	5	0.20216
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	1	1	0.20370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	1	2	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	1	3	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	1	4	0.39043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	1	5	0.41358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	1	1	0.20370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	1	2	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	1	3	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	1	4	0.39043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	1	5	0.41358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	1	1	0.20370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	1	2	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	1	3	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	1	4	0.39043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	1	5	0.41358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	1	1	0.20370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	1	2	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	1	3	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	1	4	0.39043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	1	5	0.41358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	1	2	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	1	3	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	1	4	0.39043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	1	5	0.41358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	1	1	0.20833
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	1	2	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	1	3	0.35494
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	1	4	0.39043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	1	5	0.41358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	1	1	0.20679
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	1	2	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	1	3	0.35494
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	1	4	0.39043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	1	5	0.41358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	1	1	0.20988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	1	2	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	1	3	0.35648
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	1	5	0.41358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	1	1	0.21605
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	1	2	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	1	3	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	1	4	0.39815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	1	5	0.41512
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	1	1	0.14969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	1	2	0.21296
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	1	3	0.22685
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	1	4	0.23302
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	1	5	0.23765
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	1	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	1	2	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	1	3	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	1	4	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	1	5	0.41667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	1	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	1	2	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	1	3	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	1	4	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	1	5	0.41667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	1	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	1	2	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	1	3	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	1	4	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	1	5	0.41667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	1	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	1	2	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	1	3	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	1	4	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	1	5	0.41667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	1	1	0.18519
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	1	2	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	1	3	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	1	4	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	1	5	0.41667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	1	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	1	2	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	1	3	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	1	4	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	1	5	0.41667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	1	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	1	2	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	1	3	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	1	4	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	1	5	0.41667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	1	1	0.18981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	1	2	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	1	3	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	1	4	0.39506
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	1	5	0.41667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	1	1	0.21759
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	1	2	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	1	3	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	1	4	0.39660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	1	5	0.41975
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	1	1	0.13426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	1	2	0.22994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	1	3	0.24228
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	1	4	0.24846
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	1	5	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	1	1	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	1	2	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	1	3	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	1	4	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	1	5	0.40123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	1	1	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	1	2	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	1	3	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	1	4	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	1	5	0.40123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	1	1	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	1	2	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	1	3	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	1	4	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	1	5	0.40123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	1	1	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	1	2	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	1	3	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	1	4	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	1	5	0.40123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	1	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	1	2	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	1	3	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	1	4	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	1	5	0.40123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	1	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	1	2	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	1	3	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	1	4	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	1	5	0.40123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	1	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	1	2	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	1	3	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	1	4	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	1	5	0.40278
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	1	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	1	2	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	1	3	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	1	4	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	1	5	0.40278
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	1	1	0.19907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	1	2	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	1	3	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	1	4	0.39660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	1	5	0.40586
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	1	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	1	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	1	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	1	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	1	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	2	1	0.09414
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	2	2	0.12963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	2	3	0.13272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	2	4	0.13735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	2	5	0.13889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	2	1	0.18519
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	2	2	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	2	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	2	4	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	2	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	2	1	0.18519
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	2	2	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	2	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	2	4	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	2	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	2	1	0.18519
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	2	2	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	2	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	2	4	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	2	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	2	1	0.18519
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	2	2	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	2	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	2	4	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	2	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	2	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	2	2	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	2	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	2	4	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	2	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	2	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	2	2	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	2	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	2	4	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	2	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	2	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	2	2	0.28086
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	2	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	2	4	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	2	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	2	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	2	2	0.28086
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	2	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	2	4	0.35648
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	2	5	0.38735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	2	1	0.18981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	2	2	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	2	3	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	2	4	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	2	5	0.38889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	2	1	0.10494
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	2	2	0.14506
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	2	3	0.15123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	2	4	0.15432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	2	5	0.15741
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	2	1	0.19290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	2	2	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	2	3	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	2	4	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	2	5	0.38889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	2	1	0.19290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	2	2	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	2	3	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	2	4	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	2	5	0.38889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	2	1	0.19290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	2	2	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	2	3	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	2	4	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	2	5	0.38889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	2	1	0.19290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	2	2	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	2	3	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	2	4	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	2	5	0.38889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	2	1	0.19290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	2	2	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	2	3	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	2	4	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	2	5	0.38889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	2	1	0.19444
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	2	2	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	2	3	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	2	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	2	5	0.38889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	2	1	0.19444
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	2	2	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	2	3	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	2	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	2	5	0.38889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	2	1	0.19290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	2	2	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	2	3	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	2	4	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	2	5	0.39198
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	2	1	0.19290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	2	2	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	2	3	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	2	4	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	2	5	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	2	1	0.12346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	2	2	0.16358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	2	3	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	2	4	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	2	5	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	2	1	0.19599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	2	2	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	2	3	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	2	4	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	2	5	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	2	1	0.19599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	2	2	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	2	3	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	2	4	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	2	5	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	2	1	0.19599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	2	2	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	2	3	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	2	4	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	2	5	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	2	1	0.19599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	2	2	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	2	3	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	2	4	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	2	5	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	2	1	0.19599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	2	2	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	2	3	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	2	4	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	2	5	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	2	1	0.19753
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	2	2	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	2	3	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	2	4	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	2	5	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	2	1	0.19753
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	2	2	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	2	3	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	2	4	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	2	5	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	2	1	0.19599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	2	2	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	2	3	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	2	4	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	2	5	0.39660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	2	1	0.19907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	2	2	0.30401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	2	3	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	2	5	0.39815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	2	1	0.12346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	2	2	0.16667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	2	3	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	2	4	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	2	5	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	2	1	0.19444
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	2	2	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	2	3	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	2	4	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	2	5	0.39660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	2	1	0.19444
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	2	2	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	2	3	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	2	4	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	2	5	0.39660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	2	1	0.19444
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	2	2	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	2	3	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	2	4	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	2	5	0.39660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	2	1	0.19444
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	2	2	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	2	3	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	2	4	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	2	5	0.39660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	2	1	0.19444
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	2	2	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	2	3	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	2	4	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	2	5	0.39660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	2	1	0.19599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	2	2	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	2	3	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	2	4	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	2	5	0.39660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	2	1	0.19599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	2	2	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	2	3	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	2	4	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	2	5	0.39660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	2	1	0.19753
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	2	2	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	2	3	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	2	5	0.39969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	2	1	0.20062
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	2	2	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	2	3	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	2	4	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	2	5	0.40123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	2	1	0.12346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	2	2	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	2	3	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	2	4	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	2	5	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	2	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	2	2	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	2	3	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	2	4	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	2	5	0.39815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	2	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	2	2	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	2	3	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	2	4	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	2	5	0.39969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	2	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	2	2	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	2	3	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	2	4	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	2	5	0.39969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	2	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	2	2	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	2	3	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	2	4	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	2	5	0.39969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	2	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	2	2	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	2	3	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	2	4	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	2	5	0.39969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	2	1	0.18981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	2	2	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	2	3	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	2	4	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	2	5	0.39969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	2	1	0.19136
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	2	2	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	2	3	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	2	5	0.39969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	2	1	0.19290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	2	2	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	2	3	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	2	4	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	2	5	0.39969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	2	1	0.19907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	2	2	0.30710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	2	3	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	2	4	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	2	5	0.39969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	2	1	0.13117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	2	2	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	2	3	0.19136
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	2	4	0.19444
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	2	5	0.19599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	2	1	0.19136
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	2	2	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	2	3	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	2	4	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	2	5	0.39969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	2	1	0.19136
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	2	2	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	2	3	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	2	4	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	2	5	0.40123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	2	1	0.19136
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	2	2	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	2	3	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	2	4	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	2	5	0.40123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	2	1	0.19136
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	2	2	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	2	3	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	2	4	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	2	5	0.40123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	2	1	0.19290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	2	2	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	2	3	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	2	4	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	2	5	0.40123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	2	1	0.19444
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	2	2	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	2	3	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	2	4	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	2	5	0.40123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	2	1	0.19444
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	2	2	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	2	3	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	2	4	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	2	5	0.40123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	2	1	0.19753
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	2	2	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	2	3	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	2	4	0.37809
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	2	5	0.40432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	2	1	0.20062
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	2	2	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	2	4	0.38272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	2	5	0.40586
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	2	1	0.12809
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	2	2	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	2	3	0.19753
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	2	4	0.20833
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	2	5	0.21296
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	2	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	2	2	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	2	3	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	2	4	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	2	5	0.40432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	2	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	2	2	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	2	3	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	2	4	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	2	5	0.40432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	2	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	2	2	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	2	3	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	2	4	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	2	5	0.40432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	2	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	2	2	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	2	3	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	2	4	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	2	5	0.40432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	2	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	2	2	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	2	3	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	2	4	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	2	5	0.40432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	2	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	2	2	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	2	3	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	2	4	0.37809
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	2	5	0.40432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	2	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	2	2	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	2	3	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	2	4	0.37963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	2	5	0.40586
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	2	1	0.19136
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	2	2	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	2	3	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	2	4	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	2	5	0.40741
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	2	1	0.19753
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	2	2	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	2	3	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	2	4	0.38889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	2	5	0.41049
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	2	1	0.13272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	2	2	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	2	3	0.23148
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	2	4	0.24383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	2	5	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	2	1	0.16512
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	2	2	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	2	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	2	4	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	2	5	0.40741
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	2	1	0.16512
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	2	2	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	2	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	2	4	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	2	5	0.40741
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	2	1	0.16512
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	2	2	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	2	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	2	4	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	2	5	0.40741
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	2	1	0.16512
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	2	2	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	2	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	2	4	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	2	5	0.40741
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	2	1	0.16512
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	2	2	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	2	3	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	2	4	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	2	5	0.40741
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	2	1	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	2	2	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	2	3	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	2	4	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	2	5	0.40741
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	2	1	0.16667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	2	2	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	2	3	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	2	4	0.37809
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	2	5	0.40741
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	2	1	0.16667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	2	2	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	2	3	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	2	4	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	2	5	0.41049
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	2	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	2	2	0.30401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	2	3	0.35494
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	2	4	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	2	5	0.41204
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	2	1	0.10802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	2	2	0.20833
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	2	3	0.24846
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	2	4	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	2	5	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	2	1	0.14198
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	2	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	2	3	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	2	4	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	2	5	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	2	1	0.14198
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	2	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	2	3	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	2	4	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	2	5	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	2	1	0.14198
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	2	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	2	3	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	2	4	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	2	5	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	2	1	0.14198
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	2	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	2	3	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	2	4	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	2	5	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	2	1	0.14198
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	2	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	2	3	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	2	4	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	2	5	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	2	1	0.14506
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	2	2	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	2	3	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	2	4	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	2	5	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	2	1	0.14506
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	2	2	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	2	3	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	2	5	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	2	1	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	2	2	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	2	3	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	2	4	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	2	5	0.39506
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	2	1	0.16512
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	2	2	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	2	3	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	2	4	0.37963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	2	5	0.39815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	2	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	2	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	2	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	2	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	2	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	3	1	0.08796
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	3	2	0.12654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	3	3	0.13272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	3	4	0.13735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	3	5	0.13889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	3	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	3	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	3	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	3	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	3	5	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	3	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	3	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	3	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	3	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	3	5	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	3	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	3	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	3	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	3	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	3	5	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	3	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	3	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	3	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	3	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	3	5	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	3	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	3	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	3	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	3	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	3	5	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	3	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	3	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	3	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	3	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	3	5	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	3	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	3	2	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	3	3	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	3	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	3	5	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	3	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	3	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	3	3	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	3	4	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	3	5	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	3	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	3	2	0.28086
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	3	3	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	3	4	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	3	5	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	3	1	0.09877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	3	2	0.14198
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	3	3	0.15432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	3	4	0.15741
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	3	5	0.16049
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	3	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	3	3	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	3	4	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	3	5	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	3	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	3	3	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	3	4	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	3	5	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	3	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	3	3	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	3	4	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	3	5	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	3	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	3	3	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	3	4	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	3	5	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	3	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	3	3	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	3	4	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	3	5	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	3	1	0.18981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	3	2	0.27623
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	3	3	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	3	4	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	3	5	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	3	1	0.19136
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	3	2	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	3	3	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	3	4	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	3	5	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	3	2	0.27932
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	3	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	3	4	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	3	5	0.38272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	3	2	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	3	3	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	3	4	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	3	5	0.38272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	3	1	0.11574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	3	2	0.16049
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	3	3	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	3	4	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	3	5	0.18519
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	3	2	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	3	3	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	3	4	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	3	2	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	3	3	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	3	4	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	3	2	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	3	3	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	3	4	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	3	2	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	3	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	3	4	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	3	2	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	3	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	3	4	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	3	1	0.18981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	3	2	0.27932
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	3	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	3	4	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	3	1	0.18981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	3	2	0.28086
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	3	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	3	4	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	3	1	0.18981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	3	2	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	3	3	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	3	4	0.35494
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	3	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	3	1	0.18981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	3	2	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	3	3	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	3	4	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	3	5	0.38735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	3	1	0.11728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	3	2	0.16667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	3	3	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	3	4	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	3	5	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	3	2	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	3	3	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	3	4	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	3	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	3	2	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	3	3	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	3	4	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	3	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	3	2	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	3	3	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	3	4	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	3	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	3	2	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	3	3	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	3	4	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	3	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	3	2	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	3	3	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	3	4	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	3	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	3	1	0.18981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	3	2	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	3	3	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	3	4	0.35494
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	3	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	3	2	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	3	3	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	3	4	0.35648
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	3	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	3	1	0.19290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	3	2	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	3	3	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	3	4	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	3	5	0.38735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	3	1	0.19444
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	3	2	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	3	3	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	3	4	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	3	5	0.38889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	3	1	0.11420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	3	2	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	3	3	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	3	4	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	3	5	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	3	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	3	2	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	3	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	3	4	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	3	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	3	2	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	3	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	3	4	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	3	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	3	2	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	3	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	3	4	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	3	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	3	2	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	3	3	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	3	4	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	3	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	3	2	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	3	3	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	3	4	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	3	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	3	2	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	3	3	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	3	4	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	3	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	3	2	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	3	3	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	3	4	0.35494
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	3	5	0.38272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	3	1	0.18519
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	3	2	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	3	3	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	3	4	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	3	5	0.38735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	3	2	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	3	3	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	3	4	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	3	5	0.38889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	3	1	0.12346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	3	2	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	3	3	0.19753
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	3	4	0.20216
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	3	5	0.20216
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	3	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	3	2	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	3	3	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	3	4	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	3	5	0.39043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	3	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	3	2	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	3	3	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	3	4	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	3	5	0.39043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	3	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	3	2	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	3	3	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	3	4	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	3	5	0.39043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	3	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	3	2	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	3	3	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	3	4	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	3	5	0.39043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	3	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	3	2	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	3	3	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	3	4	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	3	5	0.39043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	3	1	0.18519
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	3	2	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	3	3	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	3	4	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	3	5	0.39043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	3	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	3	2	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	3	3	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	3	5	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	3	1	0.18981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	3	2	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	3	3	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	3	4	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	3	5	0.39506
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	3	1	0.19136
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	3	2	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	3	3	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	3	4	0.37809
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	3	5	0.39815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	3	1	0.12191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	3	2	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	3	3	0.19907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	3	4	0.21142
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	3	5	0.21759
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	3	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	3	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	3	3	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	3	4	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	3	5	0.39198
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	3	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	3	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	3	3	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	3	4	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	3	5	0.39198
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	3	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	3	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	3	3	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	3	4	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	3	5	0.39198
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	3	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	3	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	3	3	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	3	4	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	3	5	0.39198
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	3	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	3	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	3	3	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	3	4	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	3	5	0.39198
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	3	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	3	2	0.27623
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	3	3	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	3	4	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	3	5	0.39198
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	3	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	3	2	0.27623
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	3	3	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	3	4	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	3	5	0.39660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	3	1	0.18519
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	3	2	0.27932
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	3	3	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	3	4	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	3	5	0.39815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	3	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	3	2	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	3	3	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	3	4	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	3	5	0.39969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	3	1	0.12037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	3	2	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	3	3	0.19444
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	3	4	0.24228
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	3	5	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	3	1	0.15432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	3	2	0.24846
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	3	3	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	3	4	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	3	5	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	3	1	0.15432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	3	2	0.24846
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	3	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	3	5	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	3	1	0.15432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	3	2	0.24846
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	3	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	3	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	3	5	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	3	1	0.15432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	3	2	0.24846
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	3	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	3	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	3	5	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	3	1	0.15432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	3	2	0.24846
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	3	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	3	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	3	5	0.39198
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	3	1	0.15586
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	3	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	3	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	3	4	0.35648
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	3	5	0.39198
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	3	1	0.15586
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	3	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	3	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	3	4	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	3	5	0.39198
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	3	1	0.15586
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	3	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	3	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	3	4	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	3	5	0.39043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	3	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	3	2	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	3	3	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	3	4	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	3	5	0.39506
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	3	1	0.11265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	3	2	0.20679
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	3	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	3	4	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	3	5	0.27623
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	3	1	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	3	2	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	3	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	3	4	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	3	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	3	1	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	3	2	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	3	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	3	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	3	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	3	1	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	3	2	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	3	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	3	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	3	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	3	1	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	3	2	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	3	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	3	4	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	3	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	3	1	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	3	2	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	3	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	3	4	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	3	1	0.14815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	3	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	3	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	3	4	0.35494
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	3	1	0.14969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	3	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	3	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	3	4	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	3	1	0.15278
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	3	2	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	3	3	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	3	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	3	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	3	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	3	2	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	3	3	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	3	5	0.38735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	3	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	3	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	3	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	3	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	3	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	4	1	0.08796
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	4	2	0.12191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	4	3	0.12809
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	4	4	0.13735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	4	5	0.14043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	4	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	4	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	4	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	4	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	4	5	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	4	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	4	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	4	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	4	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	4	5	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	4	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	4	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	4	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	4	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	4	5	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	4	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	4	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	4	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	4	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	4	5	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	4	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	4	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	4	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	4	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	4	5	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	4	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	4	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	4	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	4	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	4	5	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	4	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	4	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	4	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	4	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	4	5	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	4	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	4	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	4	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	4	4	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	4	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	4	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	4	2	0.27623
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	4	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	4	4	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	4	5	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	4	1	0.09722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	4	2	0.14043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	4	3	0.15432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	4	4	0.15895
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	4	5	0.16358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	4	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	4	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	4	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	4	4	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	4	5	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	4	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	4	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	4	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	4	4	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	4	5	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	4	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	4	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	4	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	4	4	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	4	5	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	4	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	4	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	4	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	4	4	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	4	5	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	4	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	4	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	4	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	4	4	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	4	5	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	4	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	4	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	4	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	4	4	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	4	5	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	4	1	0.18981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	4	2	0.27623
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	4	3	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	4	4	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	4	5	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	4	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	4	2	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	4	3	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	4	4	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	4	5	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	4	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	4	2	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	4	3	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	4	4	0.35648
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	4	5	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	4	1	0.11574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	4	2	0.15895
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	4	3	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	4	4	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	4	5	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	4	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	4	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	4	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	4	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	4	5	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	4	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	4	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	4	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	4	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	4	5	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	4	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	4	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	4	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	4	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	4	5	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	4	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	4	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	4	3	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	4	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	4	5	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	4	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	4	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	4	3	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	4	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	4	5	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	4	1	0.18981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	4	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	4	3	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	4	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	4	5	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	4	1	0.18981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	4	2	0.27623
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	4	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	4	4	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	4	5	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	4	1	0.18981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	4	2	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	4	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	4	4	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	4	5	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	4	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	4	2	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	4	3	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	4	4	0.35494
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	4	5	0.37809
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	4	1	0.11574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	4	2	0.15895
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	4	3	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	4	4	0.18519
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	4	5	0.18981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	4	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	4	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	4	3	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	4	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	4	5	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	4	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	4	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	4	3	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	4	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	4	5	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	4	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	4	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	4	3	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	4	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	4	5	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	4	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	4	2	0.27623
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	4	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	4	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	4	5	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	4	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	4	2	0.27623
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	4	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	4	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	4	5	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	4	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	4	2	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	4	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	4	4	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	4	5	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	4	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	4	2	0.27932
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	4	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	4	4	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	4	5	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	4	1	0.19136
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	4	2	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	4	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	4	4	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	4	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	4	1	0.18981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	4	2	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	4	3	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	4	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	4	5	0.37963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	4	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	4	2	0.16512
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	4	3	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	4	4	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	4	5	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	4	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	4	2	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	4	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	4	4	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	4	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	4	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	4	2	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	4	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	4	4	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	4	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	4	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	4	2	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	4	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	4	4	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	4	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	4	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	4	2	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	4	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	4	4	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	4	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	4	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	4	2	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	4	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	4	4	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	4	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	4	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	4	2	0.27932
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	4	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	4	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	4	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	4	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	4	2	0.28086
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	4	3	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	4	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	4	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	4	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	4	2	0.27932
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	4	3	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	4	4	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	4	5	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	4	1	0.18519
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	4	2	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	4	3	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	4	4	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	4	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	4	1	0.12191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	4	2	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	4	3	0.18981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	4	4	0.20679
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	4	5	0.20988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	4	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	4	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	4	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	4	4	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	4	5	0.37963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	4	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	4	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	4	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	4	4	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	4	5	0.37963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	4	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	4	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	4	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	4	4	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	4	5	0.37963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	4	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	4	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	4	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	4	4	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	4	5	0.37963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	4	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	4	2	0.27623
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	4	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	4	4	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	4	5	0.37963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	4	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	4	2	0.27932
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	4	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	4	4	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	4	1	0.18519
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	4	2	0.27932
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	4	3	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	4	4	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	4	5	0.38272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	4	1	0.18981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	4	2	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	4	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	4	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	4	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	4	1	0.19136
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	4	2	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	4	3	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	4	5	0.38889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	4	1	0.11574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	4	2	0.16512
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	4	3	0.19599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	4	4	0.20370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	4	5	0.21451
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	4	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	4	3	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	4	4	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	4	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	4	3	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	4	4	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	4	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	4	3	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	4	4	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	4	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	4	3	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	4	4	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	4	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	4	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	4	3	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	4	4	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	4	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	4	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	4	3	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	4	4	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	4	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	4	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	4	3	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	4	4	0.35494
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	4	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	4	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	4	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	4	3	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	4	4	0.35648
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	4	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	4	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	4	2	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	4	3	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	4	4	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	4	5	0.39352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	4	1	0.11574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	4	2	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	4	3	0.19907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	4	4	0.23302
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	4	5	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	4	1	0.14969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	4	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	4	3	0.28086
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	4	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	4	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	4	1	0.14969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	4	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	4	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	4	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	4	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	4	1	0.14969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	4	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	4	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	4	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	4	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	4	1	0.14969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	4	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	4	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	4	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	4	1	0.14969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	4	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	4	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	4	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	4	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	4	1	0.15123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	4	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	4	3	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	4	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	4	5	0.38426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	4	1	0.15123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	4	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	4	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	4	4	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	4	5	0.38272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	4	1	0.15123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	4	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	4	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	4	4	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	4	5	0.38580
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	4	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	4	2	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	4	3	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	4	4	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	4	5	0.39043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	4	1	0.11265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	4	2	0.20370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	4	3	0.21914
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	4	4	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	4	5	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	4	1	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	4	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	4	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	4	4	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	4	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	4	1	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	4	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	4	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	4	4	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	4	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	4	1	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	4	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	4	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	4	4	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	4	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	4	1	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	4	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	4	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	4	4	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	4	5	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	4	1	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	4	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	4	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	4	4	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	4	5	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	4	1	0.14815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	4	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	4	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	4	4	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	4	5	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	4	1	0.14969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	4	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	4	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	4	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	4	5	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	4	1	0.15278
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	4	2	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	4	3	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	4	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	4	5	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	4	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	4	2	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	4	3	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	4	4	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	4	5	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	4	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	4	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	4	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	4	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	4	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	5	1	0.08488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	5	2	0.11728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	5	3	0.12346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	5	4	0.13426
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	5	5	0.13889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	5	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	5	2	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	5	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	5	4	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	5	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	5	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	5	2	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	5	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	5	4	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	5	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	5	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	5	2	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	5	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	5	4	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	5	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	5	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	5	2	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	5	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	5	4	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	5	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	5	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	5	2	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	5	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	5	4	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	5	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	5	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	5	2	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	5	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	5	4	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	5	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	5	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	5	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	5	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	5	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	5	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	5	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	5	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	5	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	5	4	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	5	5	0.35648
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	5	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	5	2	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	5	3	0.30401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	5	4	0.34259
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	5	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	5	1	0.09414
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	5	2	0.13580
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	5	3	0.14815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	5	4	0.15432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	5	5	0.16204
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	5	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	5	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	5	3	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	5	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	5	5	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	5	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	5	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	5	3	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	5	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	5	5	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	5	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	5	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	5	3	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	5	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	5	5	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	5	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	5	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	5	3	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	5	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	5	5	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	5	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	5	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	5	3	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	5	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	5	5	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	5	1	0.18519
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	5	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	5	3	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	5	4	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	5	5	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	5	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	5	2	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	5	3	0.30710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	5	4	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	5	5	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	5	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	5	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	5	3	0.30710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	5	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	5	5	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	5	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	5	2	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	5	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	5	4	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	5	5	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	5	1	0.11265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	5	2	0.15432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	5	3	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	5	4	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	5	5	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	5	1	0.18519
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	5	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	5	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	5	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	5	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	5	1	0.18519
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	5	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	5	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	5	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	5	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	5	1	0.18519
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	5	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	5	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	5	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	5	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	5	1	0.18519
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	5	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	5	3	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	5	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	5	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	5	1	0.18519
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	5	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	5	3	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	5	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	5	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	5	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	5	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	5	3	0.30401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	5	4	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	5	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	5	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	5	2	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	5	3	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	5	4	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	5	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	5	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	5	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	5	3	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	5	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	5	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	5	1	0.18519
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	5	2	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	5	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	5	4	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	5	5	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	5	1	0.11265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	5	2	0.15741
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	5	3	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	5	4	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	5	5	0.19136
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	5	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	5	2	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	5	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	5	4	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	5	5	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	5	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	5	2	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	5	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	5	4	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	5	5	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	5	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	5	2	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	5	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	5	4	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	5	5	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	5	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	5	2	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	5	3	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	5	4	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	5	5	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	5	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	5	2	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	5	3	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	5	4	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	5	5	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	5	1	0.18519
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	5	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	5	3	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	5	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	5	5	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	5	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	5	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	5	3	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	5	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	5	5	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	5	1	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	5	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	5	3	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	5	4	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	5	5	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	5	1	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	5	2	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	5	3	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	5	4	0.35648
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	5	5	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	5	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	5	2	0.16204
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	5	3	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	5	4	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	5	5	0.19136
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	5	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	5	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	5	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	5	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	5	5	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	5	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	5	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	5	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	5	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	5	5	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	5	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	5	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	5	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	5	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	5	5	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	5	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	5	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	5	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	5	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	5	5	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	5	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	5	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	5	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	5	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	5	5	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	5	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	5	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	5	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	5	4	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	5	5	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	5	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	5	2	0.27623
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	5	3	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	5	4	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	5	5	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	5	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	5	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	5	3	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	5	4	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	5	5	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	5	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	5	2	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	5	3	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	5	4	0.35494
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	5	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	5	1	0.11883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	5	2	0.16358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	5	3	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	5	4	0.20679
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	5	5	0.21142
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	5	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	5	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	5	3	0.30401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	5	4	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	5	5	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	5	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	5	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	5	3	0.30401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	5	4	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	5	5	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	5	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	5	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	5	3	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	5	4	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	5	5	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	5	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	5	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	5	3	0.30710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	5	4	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	5	5	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	5	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	5	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	5	3	0.30710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	5	4	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	5	5	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	5	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	5	2	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	5	3	0.30710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	5	4	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	5	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	5	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	5	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	5	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	5	4	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	5	5	0.37191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	5	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	5	2	0.27623
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	5	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	5	4	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	5	5	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	5	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	5	2	0.28086
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	5	3	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	5	4	0.36574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	5	5	0.37809
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	5	1	0.10802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	5	2	0.16358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	5	3	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	5	4	0.20216
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	5	5	0.20988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	5	1	0.16667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	5	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	5	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	5	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	5	5	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	5	1	0.16667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	5	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	5	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	5	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	5	5	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	5	1	0.16667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	5	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	5	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	5	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	5	5	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	5	1	0.16667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	5	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	5	3	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	5	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	5	5	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	5	1	0.16667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	5	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	5	3	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	5	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	5	5	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	5	1	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	5	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	5	3	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	5	4	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	5	5	0.37346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	5	1	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	5	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	5	3	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	5	4	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	5	5	0.37500
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	5	1	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	5	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	5	3	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	5	4	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	5	5	0.37809
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	5	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	5	2	0.27932
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	5	3	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	5	4	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	5	5	0.38735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	5	1	0.11420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	5	2	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	5	3	0.19907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	5	4	0.21605
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	5	5	0.24846
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	5	1	0.14815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	5	2	0.24383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	5	3	0.27932
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	5	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	5	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	5	1	0.14815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	5	2	0.24383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	5	3	0.27932
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	5	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	5	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	5	1	0.14815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	5	2	0.24383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	5	3	0.27932
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	5	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	5	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	5	1	0.14815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	5	2	0.24383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	5	3	0.28086
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	5	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	5	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	5	1	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	5	2	0.24383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	5	3	0.28086
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	5	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	5	1	0.14815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	5	2	0.24537
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	5	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	5	5	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	5	1	0.14815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	5	2	0.24537
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	5	3	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	5	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	5	5	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	5	1	0.14815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	5	2	0.24537
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	5	3	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	5	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	5	5	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	5	1	0.15278
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	5	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	5	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	5	4	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	5	5	0.37654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	5	1	0.10185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	5	2	0.20370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	5	3	0.22377
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	5	4	0.24228
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	5	5	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	5	1	0.13580
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	5	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	5	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	5	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	5	1	0.13580
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	5	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	5	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	5	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	5	1	0.13580
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	5	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	5	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	5	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	5	1	0.13580
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	5	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	5	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	5	4	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	5	1	0.13580
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	5	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	5	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	5	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	5	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	5	1	0.13735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	5	2	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	5	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	5	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	5	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	5	1	0.14043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	5	2	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	5	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	5	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	5	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	5	1	0.14198
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	5	2	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	5	3	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	5	4	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	5	5	0.36420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	5	1	0.14506
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	5	2	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	5	3	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	5	4	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	5	5	0.37037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	5	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	5	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	5	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	5	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	5	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	10	1	0.08333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	10	2	0.11574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	10	3	0.12191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	10	4	0.13117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	10	5	0.13117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	10	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	10	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	10	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	10	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	10	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	10	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	10	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	10	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	10	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	10	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	10	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	10	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	10	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	10	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	10	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	10	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	10	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	10	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	10	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	10	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	10	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	10	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	10	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	10	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	10	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	10	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	10	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	10	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	10	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	10	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	10	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	10	2	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	10	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	10	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	10	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	10	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	10	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	10	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	10	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	10	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	10	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	10	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	10	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	10	4	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	10	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	10	1	0.09259
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	10	2	0.13272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	10	3	0.14352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	10	4	0.14969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	10	5	0.15432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	10	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	10	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	10	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	10	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	10	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	10	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	10	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	10	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	10	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	10	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	10	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	10	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	10	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	10	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	10	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	10	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	10	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	10	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	10	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	10	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	10	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	10	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	10	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	10	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	10	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	10	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	10	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	10	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	10	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	10	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	10	1	0.18519
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	10	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	10	3	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	10	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	10	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	10	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	10	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	10	3	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	10	4	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	10	5	0.35648
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	10	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	10	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	10	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	10	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	10	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	10	1	0.10957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	10	2	0.15123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	10	3	0.16204
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	10	4	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	10	5	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	10	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	10	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	10	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	10	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	10	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	10	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	10	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	10	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	10	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	10	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	10	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	10	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	10	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	10	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	10	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	10	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	10	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	10	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	10	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	10	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	10	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	10	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	10	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	10	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	10	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	10	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	10	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	10	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	10	4	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	10	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	10	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	10	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	10	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	10	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	10	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	10	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	10	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	10	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	10	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	10	5	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	10	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	10	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	10	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	10	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	10	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	10	1	0.10802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	10	2	0.15432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	10	3	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	10	4	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	10	5	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	10	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	10	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	10	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	10	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	10	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	10	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	10	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	10	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	10	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	10	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	10	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	10	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	10	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	10	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	10	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	10	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	10	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	10	3	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	10	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	10	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	10	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	10	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	10	3	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	10	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	10	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	10	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	10	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	10	3	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	10	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	10	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	10	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	10	2	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	10	3	0.30401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	10	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	10	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	10	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	10	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	10	3	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	10	4	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	10	5	0.35648
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	10	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	10	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	10	3	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	10	4	0.34414
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	10	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	10	1	0.10494
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	10	2	0.15586
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	10	3	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	10	4	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	10	5	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	10	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	10	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	10	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	10	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	10	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	10	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	10	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	10	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	10	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	10	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	10	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	10	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	10	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	10	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	10	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	10	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	10	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	10	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	10	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	10	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	10	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	10	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	10	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	10	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	10	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	10	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	10	1	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	10	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	10	3	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	10	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	10	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	10	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	10	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	10	3	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	10	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	10	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	10	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	10	2	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	10	3	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	10	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	10	5	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	10	1	0.10340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	10	2	0.15432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	10	3	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	10	4	0.19444
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	10	5	0.20988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	10	1	0.16358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	10	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	10	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	10	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	10	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	10	1	0.16358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	10	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	10	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	10	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	10	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	10	1	0.16358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	10	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	10	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	10	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	10	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	10	1	0.16204
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	10	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	10	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	10	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	10	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	10	1	0.16204
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	10	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	10	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	10	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	10	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	10	1	0.16358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	10	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	10	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	10	4	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	10	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	10	1	0.16512
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	10	2	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	10	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	10	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	10	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	10	1	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	10	2	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	10	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	10	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	10	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	10	1	0.16512
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	10	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	10	3	0.30401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	10	4	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	10	5	0.36728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	10	1	0.09568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	10	2	0.14198
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	10	3	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	10	4	0.18519
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	10	5	0.20370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	10	1	0.15432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	10	2	0.24228
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	10	3	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	10	4	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	10	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	10	1	0.15432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	10	2	0.24228
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	10	3	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	10	4	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	10	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	10	1	0.15432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	10	2	0.24228
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	10	3	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	10	4	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	10	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	10	1	0.15432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	10	2	0.24228
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	10	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	10	4	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	10	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	10	1	0.15432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	10	2	0.24228
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	10	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	10	4	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	10	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	10	1	0.15586
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	10	2	0.24383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	10	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	10	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	10	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	10	1	0.15586
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	10	2	0.24537
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	10	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	10	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	10	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	10	1	0.15741
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	10	2	0.24846
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	10	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	10	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	10	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	10	1	0.15895
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	10	2	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	10	3	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	10	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	10	5	0.36265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	10	1	0.10340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	10	2	0.16512
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	10	3	0.19290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	10	4	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	10	5	0.22531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	10	1	0.13735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	10	2	0.23302
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	10	3	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	10	4	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	10	5	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	10	1	0.13735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	10	2	0.23302
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	10	3	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	10	4	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	10	5	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	10	1	0.13735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	10	2	0.23302
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	10	3	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	10	4	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	10	5	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	10	1	0.13735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	10	2	0.23148
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	10	3	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	10	4	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	10	5	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	10	1	0.13735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	10	2	0.23302
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	10	3	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	10	4	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	10	5	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	10	1	0.13889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	10	2	0.23457
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	10	3	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	10	4	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	10	5	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	10	1	0.13889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	10	2	0.23611
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	10	3	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	10	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	10	5	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	10	1	0.14043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	10	2	0.23611
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	10	3	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	10	4	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	10	5	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	10	1	0.14198
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	10	2	0.24228
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	10	3	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	10	4	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	10	5	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	10	1	0.08179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	10	2	0.15432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	10	3	0.19136
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	10	4	0.22377
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	10	5	0.23920
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	10	1	0.11574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	10	2	0.21914
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	10	3	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	10	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	10	5	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	10	1	0.11574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	10	2	0.21914
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	10	3	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	10	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	10	5	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	10	1	0.11574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	10	2	0.21914
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	10	3	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	10	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	10	5	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	10	1	0.11574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	10	2	0.21914
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	10	3	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	10	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	10	5	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	10	1	0.11574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	10	2	0.21914
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	10	3	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	10	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	10	5	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	10	1	0.11728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	10	2	0.22068
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	10	3	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	10	4	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	10	5	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	10	1	0.12037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	10	2	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	10	3	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	10	4	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	10	5	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	10	1	0.12346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	10	2	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	10	3	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	10	4	0.30401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	10	5	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	10	1	0.12654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	10	2	0.22994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	10	3	0.27623
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	10	4	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	10	5	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	10	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	10	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	10	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	10	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	10	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	20	1	0.08333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	20	2	0.11574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	20	3	0.12191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	20	4	0.13117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	20	5	0.13117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	20	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	20	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	20	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	20	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	20	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	20	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	20	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	20	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	20	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	20	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	20	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	20	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	20	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	20	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	20	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	20	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	20	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	20	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	20	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	20	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	20	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	20	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	20	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	20	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	20	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	20	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	20	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	20	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	20	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	20	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	20	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	20	2	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	20	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	20	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	20	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	20	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	20	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	20	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	20	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	20	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	20	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	20	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	20	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	20	4	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	20	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	20	1	0.09105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	20	2	0.13272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	20	3	0.14352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	20	4	0.14969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	20	5	0.15432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	20	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	20	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	20	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	20	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	20	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	20	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	20	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	20	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	20	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	20	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	20	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	20	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	20	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	20	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	20	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	20	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	20	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	20	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	20	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	20	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	20	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	20	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	20	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	20	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	20	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	20	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	20	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	20	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	20	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	20	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	20	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	20	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	20	3	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	20	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	20	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	20	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	20	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	20	3	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	20	4	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	20	5	0.35648
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	20	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	20	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	20	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	20	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	20	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	20	1	0.10802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	20	2	0.15123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	20	3	0.16204
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	20	4	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	20	5	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	20	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	20	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	20	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	20	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	20	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	20	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	20	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	20	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	20	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	20	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	20	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	20	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	20	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	20	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	20	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	20	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	20	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	20	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	20	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	20	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	20	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	20	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	20	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	20	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	20	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	20	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	20	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	20	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	20	4	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	20	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	20	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	20	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	20	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	20	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	20	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	20	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	20	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	20	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	20	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	20	5	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	20	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	20	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	20	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	20	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	20	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	20	1	0.10648
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	20	2	0.15123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	20	3	0.16667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	20	4	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	20	5	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	20	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	20	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	20	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	20	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	20	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	20	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	20	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	20	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	20	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	20	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	20	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	20	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	20	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	20	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	20	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	20	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	20	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	20	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	20	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	20	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	20	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	20	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	20	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	20	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	20	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	20	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	20	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	20	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	20	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	20	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	20	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	20	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	20	3	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	20	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	20	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	20	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	20	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	20	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	20	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	20	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	20	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	20	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	20	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	20	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	20	5	0.35648
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	20	1	0.10340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	20	2	0.15278
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	20	3	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	20	4	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	20	5	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	20	1	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	20	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	20	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	20	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	20	1	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	20	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	20	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	20	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	20	1	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	20	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	20	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	20	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	20	1	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	20	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	20	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	20	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	20	1	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	20	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	20	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	20	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	20	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	20	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	20	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	20	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	20	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	20	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	20	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	20	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	20	5	0.34722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	20	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	20	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	20	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	20	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	20	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	20	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	20	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	20	3	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	20	4	0.33796
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	20	5	0.35648
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	20	1	0.10031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	20	2	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	20	3	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	20	4	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	20	5	0.20216
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	20	1	0.16049
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	20	2	0.24691
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	20	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	20	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	20	1	0.16049
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	20	2	0.24691
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	20	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	20	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	20	1	0.16049
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	20	2	0.24691
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	20	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	20	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	20	1	0.15895
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	20	2	0.24691
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	20	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	20	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	20	1	0.15895
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	20	2	0.24846
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	20	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	20	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	20	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	20	1	0.16049
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	20	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	20	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	20	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	20	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	20	1	0.16204
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	20	2	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	20	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	20	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	20	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	20	1	0.16512
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	20	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	20	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	20	4	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	20	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	20	1	0.16204
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	20	2	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	20	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	20	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	20	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	20	1	0.08951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	20	2	0.13117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	20	3	0.16049
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	20	4	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	20	5	0.19290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	20	1	0.14815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	20	2	0.22685
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	20	3	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	20	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	20	5	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	20	1	0.14815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	20	2	0.22685
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	20	3	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	20	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	20	5	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	20	1	0.14815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	20	2	0.22685
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	20	3	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	20	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	20	5	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	20	1	0.14815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	20	2	0.22685
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	20	3	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	20	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	20	5	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	20	1	0.14815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	20	2	0.22685
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	20	3	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	20	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	20	5	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	20	1	0.14969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	20	2	0.22840
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	20	3	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	20	4	0.30401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	20	5	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	20	1	0.14969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	20	2	0.22994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	20	3	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	20	4	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	20	5	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	20	1	0.14969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	20	2	0.23148
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	20	3	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	20	4	0.30710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	20	5	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	20	1	0.15123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	20	2	0.24228
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	20	3	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	20	4	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	20	5	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	20	1	0.07716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	20	2	0.13889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	20	3	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	20	4	0.19444
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	20	5	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	20	2	0.20679
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	20	3	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	20	4	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	20	5	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	20	2	0.20679
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	20	3	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	20	4	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	20	5	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	20	2	0.20679
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	20	3	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	20	4	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	20	5	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	20	2	0.20679
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	20	3	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	20	4	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	20	5	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	20	2	0.20679
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	20	3	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	20	4	0.28241
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	20	5	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	20	1	0.11265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	20	2	0.20988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	20	3	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	20	4	0.28395
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	20	5	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	20	1	0.11265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	20	2	0.21142
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	20	3	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	20	4	0.28549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	20	5	0.30556
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	20	1	0.11420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	20	2	0.21142
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	20	3	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	20	4	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	20	5	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	20	1	0.11883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	20	2	0.21759
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	20	3	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	20	4	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	20	5	0.31790
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	20	1	0.06019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	20	2	0.11728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	20	3	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	20	4	0.21759
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	20	5	0.23148
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	20	1	0.09414
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	20	2	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	20	3	0.24383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	20	4	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	20	5	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	20	1	0.09414
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	20	2	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	20	3	0.24383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	20	4	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	20	5	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	20	1	0.09414
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	20	2	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	20	3	0.24383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	20	4	0.29475
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	20	5	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	20	1	0.09414
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	20	2	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	20	3	0.24537
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	20	4	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	20	5	0.31173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	20	1	0.09414
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	20	2	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	20	3	0.24537
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	20	4	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	20	5	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	20	1	0.09722
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	20	2	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	20	3	0.24846
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	20	4	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	20	5	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	20	1	0.09877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	20	2	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	20	3	0.24846
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	20	4	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	20	5	0.31481
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	20	1	0.10031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	20	2	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	20	3	0.25154
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	20	4	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	20	5	0.31636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	20	1	0.10648
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	20	2	0.19290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	20	3	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	20	4	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	20	5	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	20	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	20	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	20	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	20	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	20	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	50	1	0.08333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	50	2	0.11574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	50	3	0.12191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	50	4	0.13117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	50	5	0.13117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	50	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	50	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	50	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	50	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	50	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	50	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	50	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	50	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	50	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	50	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	50	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	50	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	50	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	50	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	50	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	50	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	50	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	50	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	50	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	50	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	50	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	50	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	50	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	50	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	50	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	50	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	50	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	50	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	50	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	50	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	50	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	50	2	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	50	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	50	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	50	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	50	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	50	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	50	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	50	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	50	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	50	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	50	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	50	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	50	4	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	50	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	50	1	0.09105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	50	2	0.13272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	50	3	0.14352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	50	4	0.14969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	50	5	0.15432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	50	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	50	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	50	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	50	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	50	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	50	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	50	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	50	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	50	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	50	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	50	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	50	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	50	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	50	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	50	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	50	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	50	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	50	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	50	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	50	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	50	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	50	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	50	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	50	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	50	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	50	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	50	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	50	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	50	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	50	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	50	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	50	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	50	3	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	50	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	50	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	50	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	50	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	50	3	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	50	4	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	50	5	0.35648
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	50	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	50	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	50	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	50	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	50	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	50	1	0.10802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	50	2	0.15123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	50	3	0.16204
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	50	4	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	50	5	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	50	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	50	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	50	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	50	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	50	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	50	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	50	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	50	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	50	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	50	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	50	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	50	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	50	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	50	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	50	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	50	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	50	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	50	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	50	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	50	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	50	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	50	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	50	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	50	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	50	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	50	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	50	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	50	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	50	4	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	50	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	50	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	50	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	50	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	50	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	50	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	50	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	50	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	50	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	50	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	50	5	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	50	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	50	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	50	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	50	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	50	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	50	1	0.10648
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	50	2	0.15123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	50	3	0.16667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	50	4	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	50	5	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	50	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	50	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	50	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	50	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	50	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	50	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	50	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	50	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	50	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	50	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	50	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	50	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	50	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	50	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	50	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	50	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	50	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	50	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	50	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	50	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	50	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	50	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	50	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	50	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	50	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	50	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	50	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	50	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	50	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	50	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	50	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	50	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	50	3	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	50	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	50	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	50	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	50	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	50	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	50	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	50	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	50	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	50	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	50	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	50	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	50	5	0.35648
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	50	1	0.10340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	50	2	0.15278
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	50	3	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	50	4	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	50	5	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	50	1	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	50	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	50	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	50	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	50	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	50	1	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	50	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	50	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	50	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	50	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	50	1	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	50	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	50	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	50	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	50	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	50	1	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	50	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	50	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	50	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	50	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	50	1	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	50	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	50	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	50	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	50	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	50	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	50	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	50	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	50	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	50	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	50	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	50	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	50	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	50	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	50	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	50	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	50	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	50	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	50	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	50	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	50	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	50	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	50	4	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	50	5	0.35648
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	50	1	0.10031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	50	2	0.14506
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	50	3	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	50	4	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	50	5	0.20216
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	50	1	0.16049
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	50	2	0.24537
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	50	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	50	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	50	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	50	1	0.16049
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	50	2	0.24537
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	50	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	50	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	50	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	50	1	0.16049
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	50	2	0.24537
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	50	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	50	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	50	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	50	1	0.15895
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	50	2	0.24537
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	50	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	50	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	50	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	50	1	0.15895
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	50	2	0.24691
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	50	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	50	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	50	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	50	1	0.16049
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	50	2	0.24846
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	50	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	50	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	50	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	50	1	0.16204
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	50	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	50	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	50	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	50	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	50	1	0.16512
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	50	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	50	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	50	4	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	50	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	50	1	0.16204
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	50	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	50	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	50	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	50	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	50	1	0.08796
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	50	2	0.12963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	50	3	0.15586
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	50	4	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	50	5	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	50	1	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	50	2	0.22531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	50	3	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	50	4	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	50	5	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	50	1	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	50	2	0.22531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	50	3	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	50	4	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	50	5	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	50	1	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	50	2	0.22531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	50	3	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	50	4	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	50	5	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	50	1	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	50	2	0.22531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	50	3	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	50	4	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	50	5	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	50	1	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	50	2	0.22531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	50	3	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	50	4	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	50	5	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	50	1	0.14815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	50	2	0.22685
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	50	3	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	50	4	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	50	5	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	50	1	0.14815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	50	2	0.22840
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	50	3	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	50	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	50	5	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	50	1	0.14815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	50	2	0.22994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	50	3	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	50	4	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	50	5	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	50	1	0.14969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	50	2	0.24074
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	50	3	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	50	4	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	50	5	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	50	1	0.07562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	50	2	0.11420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	50	3	0.15278
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	50	4	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	50	5	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	50	1	0.10957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	50	2	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	50	3	0.22840
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	50	4	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	50	5	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	50	1	0.10957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	50	2	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	50	3	0.22840
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	50	4	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	50	5	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	50	1	0.10957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	50	2	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	50	3	0.22840
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	50	4	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	50	5	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	50	1	0.10957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	50	2	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	50	3	0.22994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	50	4	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	50	5	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	50	1	0.10957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	50	2	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	50	3	0.22994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	50	4	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	50	5	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	50	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	50	2	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	50	3	0.22994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	50	4	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	50	5	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	50	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	50	2	0.18519
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	50	3	0.22994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	50	4	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	50	5	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	50	1	0.11265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	50	2	0.18519
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	50	3	0.23302
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	50	4	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	50	5	0.27623
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	50	1	0.11574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	50	2	0.19290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	50	3	0.23920
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	50	4	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	50	5	0.27932
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	50	1	0.04784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	50	2	0.08179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	50	3	0.13272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	50	4	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	50	5	0.18981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	50	1	0.08179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	50	2	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	50	3	0.20062
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	50	4	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	50	5	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	50	1	0.08179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	50	2	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	50	3	0.20062
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	50	4	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	50	5	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	50	1	0.08179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	50	2	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	50	3	0.20062
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	50	4	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	50	5	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	50	1	0.08179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	50	2	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	50	3	0.20216
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	50	4	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	50	5	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	50	1	0.08179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	50	2	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	50	3	0.20216
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	50	4	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	50	5	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	50	1	0.08333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	50	2	0.14815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	50	3	0.20216
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	50	4	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	50	5	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	50	1	0.08333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	50	2	0.14969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	50	3	0.20370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	50	4	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	50	5	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	50	1	0.08488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	50	2	0.14969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	50	3	0.20679
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	50	4	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	50	5	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	50	1	0.09105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	50	2	0.15741
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	50	3	0.21142
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	50	4	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	50	5	0.27623
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	50	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	50	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	50	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	50	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	50	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	100	1	0.08333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	100	2	0.11574
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	100	3	0.12191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	100	4	0.13117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	100	5	0.13117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	100	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	100	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	100	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	100	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	100	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	100	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	100	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	100	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	100	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	100	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	100	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	100	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	100	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	100	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	100	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	100	1	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	100	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	100	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	100	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	100	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	100	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	100	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	100	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	100	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	100	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	100	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	100	2	0.26080
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	100	3	0.29167
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	100	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	100	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	100	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	100	2	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	100	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	100	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	100	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	100	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	100	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	100	3	0.29321
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	100	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	100	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	100	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	100	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	100	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	100	4	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	100	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	100	1	0.09105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	100	2	0.13272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	100	3	0.14352
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	100	4	0.14969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	100	5	0.15432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	100	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	100	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	100	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	100	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	100	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	100	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	100	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	100	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	100	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	100	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	100	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	100	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	100	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	100	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	100	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	100	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	100	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	100	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	100	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	100	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	100	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	100	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	100	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	100	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	100	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	100	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	100	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	100	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	100	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	100	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	100	1	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	100	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	100	3	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	100	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	100	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	100	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	100	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	100	3	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	100	4	0.33488
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	100	5	0.35648
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	100	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	100	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	100	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	100	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	100	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	100	1	0.10802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	100	2	0.15123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	100	3	0.16204
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	100	4	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	100	5	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	100	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	100	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	100	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	100	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	100	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	100	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	100	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	100	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	100	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	100	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	100	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	100	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	100	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	100	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	100	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	100	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	100	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	100	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	100	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	100	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	100	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	100	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	100	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	100	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	100	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	100	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	100	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	100	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	100	4	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	100	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	100	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	100	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	100	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	100	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	100	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	100	1	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	100	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	100	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	100	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	100	5	0.35802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	100	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	100	2	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	100	3	0.30864
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	100	4	0.33951
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	100	5	0.36111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	100	1	0.10648
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	100	2	0.15123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	100	3	0.16667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	100	4	0.17438
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	100	5	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	100	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	100	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	100	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	100	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	100	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	100	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	100	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	100	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	100	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	100	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	100	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	100	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	100	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	100	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	100	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	100	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	100	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	100	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	100	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	100	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	100	1	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	100	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	100	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	100	4	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	100	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	100	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	100	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	100	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	100	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	100	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	100	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	100	2	0.26852
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	100	3	0.30247
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	100	4	0.33025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	100	5	0.35031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	100	1	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	100	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	100	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	100	4	0.33179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	100	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	100	1	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	100	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	100	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	100	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	100	5	0.35648
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	100	1	0.10340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	100	2	0.15278
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	100	3	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	100	4	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	100	5	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	100	1	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	100	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	100	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	100	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	100	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	100	1	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	100	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	100	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	100	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	100	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	100	1	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	100	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	100	3	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	100	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	100	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	100	1	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	100	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	100	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	100	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	100	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	100	1	0.16821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	100	2	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	100	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	100	4	0.31944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	100	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	100	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	100	3	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	100	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	100	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	100	1	0.16975
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	100	2	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	100	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	100	4	0.32253
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	100	5	0.34568
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	100	1	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	100	2	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	100	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	100	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	100	5	0.34877
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	100	1	0.17593
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	100	2	0.27006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	100	3	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	100	4	0.33642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	100	5	0.35648
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	100	1	0.10031
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	100	2	0.14506
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	100	3	0.17130
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	100	4	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	100	5	0.20216
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	100	1	0.16049
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	100	2	0.24537
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	100	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	100	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	100	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	100	1	0.16049
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	100	2	0.24537
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	100	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	100	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	100	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	100	1	0.16049
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	100	2	0.24537
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	100	3	0.28704
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	100	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	100	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	100	1	0.15895
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	100	2	0.24537
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	100	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	100	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	100	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	100	1	0.15895
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	100	2	0.24691
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	100	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	100	4	0.32099
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	100	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	100	1	0.16049
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	100	2	0.24846
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	100	3	0.28858
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	100	4	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	100	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	100	1	0.16204
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	100	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	100	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	100	4	0.32716
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	100	5	0.35185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	100	1	0.16512
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	100	2	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	100	3	0.29012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	100	4	0.32870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	100	5	0.35340
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	100	1	0.16204
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	100	2	0.25463
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	100	3	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	100	4	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	100	5	0.35957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	100	1	0.08796
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	100	2	0.12963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	100	3	0.15432
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	100	4	0.17284
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	100	5	0.18673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	100	1	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	100	2	0.22531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	100	3	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	100	4	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	100	5	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	100	1	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	100	2	0.22531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	100	3	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	100	4	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	100	5	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	100	1	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	100	2	0.22531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	100	3	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	100	4	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	100	5	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	100	1	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	100	2	0.22531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	100	3	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	100	4	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	100	5	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	100	1	0.14660
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	100	2	0.22531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	100	3	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	100	4	0.29630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	100	5	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	100	1	0.14815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	100	2	0.22685
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	100	3	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	100	4	0.29784
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	100	5	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	100	1	0.14815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	100	2	0.22840
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	100	3	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	100	4	0.29938
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	100	5	0.32407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	100	1	0.14815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	100	2	0.22994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	100	3	0.26698
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	100	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	100	5	0.32562
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	100	1	0.14969
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	100	2	0.23920
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	100	3	0.27160
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	100	4	0.31019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	100	5	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	100	1	0.07407
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	100	2	0.11265
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	100	3	0.15123
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	100	4	0.16512
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	100	5	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	100	1	0.10802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	100	2	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	100	3	0.22685
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	100	4	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	100	5	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	100	1	0.10802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	100	2	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	100	3	0.22685
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	100	4	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	100	5	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	100	1	0.10802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	100	2	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	100	3	0.22685
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	100	4	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	100	5	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	100	1	0.10802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	100	2	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	100	3	0.22840
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	100	4	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	100	5	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	100	1	0.10802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	100	2	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	100	3	0.22840
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	100	4	0.25309
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	100	5	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	100	1	0.10957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	100	2	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	100	3	0.22840
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	100	4	0.25617
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	100	5	0.27315
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	100	1	0.10957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	100	2	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	100	3	0.22840
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	100	4	0.25772
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	100	5	0.27469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	100	2	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	100	3	0.23148
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	100	4	0.25926
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	100	5	0.27623
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	100	1	0.11420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	100	2	0.18981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	100	3	0.23765
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	100	4	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	100	5	0.27932
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	100	5	0.38117
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	100	1	0.04475
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	100	2	0.07253
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	100	3	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	100	4	0.15741
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	100	5	0.18210
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	100	1	0.07870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	100	2	0.13735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	100	3	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	100	4	0.23302
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	100	5	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	100	1	0.07870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	100	2	0.13735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	100	3	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	100	4	0.23302
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	100	5	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	100	1	0.07870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	100	2	0.13735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	100	3	0.17747
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	100	4	0.23302
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	100	5	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	100	1	0.07870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	100	2	0.13735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	100	3	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	100	4	0.23302
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	100	5	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	100	1	0.07870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	100	2	0.13735
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	100	3	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	100	4	0.23302
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	100	5	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	100	1	0.08025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	100	2	0.13889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	100	3	0.17901
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	100	4	0.23457
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	100	5	0.26235
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	100	1	0.08025
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	100	2	0.14043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	100	3	0.18056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	100	4	0.23611
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	100	5	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	100	1	0.08179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	100	2	0.14043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	100	3	0.18364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	100	4	0.23611
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	100	5	0.26389
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	100	1	0.08796
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	100	2	0.14815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	100	3	0.18827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	100	4	0.24691
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	100	5	0.26543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	100	1	0.20525
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	100	2	0.31327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	100	3	0.34105
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	100	4	0.36883
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	1	1	0.20062
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	1	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	1	3	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	1	4	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	1	5	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	1	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	1	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	1	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	1	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	1	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	1	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	1	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	1	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	1	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	1	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	1	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	1	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	1	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	1	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	1	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	1	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	1	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	1	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	1	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	1	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	1	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	1	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	1	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	1	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	1	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	1	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	1	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	1	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	1	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	1	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	1	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	1	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	1	4	0.39352
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	1	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	1	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	1	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	1	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	1	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	1	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	1	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	1	2	0.29784
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	1	3	0.31636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	1	4	0.31636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	1	5	0.31636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	1	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	1	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	1	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	1	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	1	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	1	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	1	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	1	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	1	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	1	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	1	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	1	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	1	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	1	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	1	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	1	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	1	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	1	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	1	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	1	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	1	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	1	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	1	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	1	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	1	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	1	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	1	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	1	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	1	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	1	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	1	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	1	2	0.33642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	1	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	1	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	1	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	1	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	1	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	1	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	1	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	1	5	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	1	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	1	2	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	1	3	0.31944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	1	4	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	1	5	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	1	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	1	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	1	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	1	4	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	1	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	1	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	1	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	1	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	1	4	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	1	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	1	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	1	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	1	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	1	4	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	1	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	1	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	1	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	1	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	1	4	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	1	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	1	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	1	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	1	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	1	4	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	1	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	1	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	1	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	1	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	1	4	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	1	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	1	1	0.21759
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	1	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	1	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	1	4	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	1	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	1	1	0.21759
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	1	2	0.33951
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	1	3	0.38426
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	1	4	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	1	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	1	1	0.22068
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	1	2	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	1	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	1	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	1	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	1	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	1	2	0.30864
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	1	3	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	1	4	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	1	5	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	1	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	1	2	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	1	3	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	1	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	1	2	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	1	3	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	1	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	1	2	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	1	3	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	1	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	1	2	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	1	3	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	1	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	1	2	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	1	3	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	1	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	1	2	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	1	3	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	1	1	0.22840
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	1	2	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	1	3	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	1	1	0.22840
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	1	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	1	3	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	1	1	0.23148
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	1	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	1	3	0.39352
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	1	1	0.22377
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	1	2	0.31173
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	1	3	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	1	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	1	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	1	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	1	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	1	5	0.43519
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	1	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	1	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	1	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	1	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	1	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	1	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	1	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	1	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	1	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	1	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	1	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	1	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	1	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	1	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	1	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	1	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	1	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	1	3	0.39352
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	1	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	1	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	1	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	1	3	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	1	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	1	1	0.23457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	1	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	1	3	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	1	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	1	1	0.23302
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	1	2	0.31636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	1	3	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	1	4	0.34259
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	1	5	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	1	1	0.23457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	1	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	1	1	0.23457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	1	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	1	1	0.23457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	1	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	1	1	0.23457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	1	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	1	1	0.23457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	1	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	1	1	0.23457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	1	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	1	1	0.23457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	1	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	1	3	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	1	4	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	1	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	1	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	1	4	0.42284
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	1	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	1	2	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	1	3	0.39352
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	1	1	0.23457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	1	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	1	3	0.36265
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	1	4	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	1	5	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	1	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	1	2	0.35802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	1	3	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	1	4	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	1	5	0.45062
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	1	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	1	2	0.35802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	1	3	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	1	4	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	1	5	0.45062
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	1	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	1	2	0.35802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	1	3	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	1	4	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	1	5	0.45062
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	1	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	1	2	0.35802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	1	3	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	1	4	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	1	5	0.45062
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	1	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	1	2	0.35802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	1	3	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	1	4	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	1	5	0.45062
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	1	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	1	2	0.35802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	1	3	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	1	4	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	1	5	0.45062
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	1	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	1	2	0.35802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	1	3	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	1	4	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	1	5	0.45062
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	1	1	0.23765
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	1	2	0.35957
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	1	4	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	1	5	0.45062
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	1	1	0.24228
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	1	2	0.35957
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	1	4	0.43210
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	1	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	1	2	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	1	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	1	4	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	1	5	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	1	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	1	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	1	3	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	1	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	1	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	1	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	1	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	1	3	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	1	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	1	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	1	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	1	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	1	3	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	1	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	1	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	1	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	1	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	1	3	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	1	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	1	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	1	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	1	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	1	3	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	1	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	1	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	1	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	1	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	1	3	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	1	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	1	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	1	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	1	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	1	3	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	1	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	1	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	1	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	1	2	0.35185
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	1	3	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	1	4	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	1	5	0.43056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	1	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	1	2	0.35957
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	1	3	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	1	4	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	1	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	1	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	1	2	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	1	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	1	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	1	5	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	1	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	1	2	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	1	3	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	1	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	1	5	0.42747
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	1	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	1	2	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	1	3	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	1	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	1	5	0.42747
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	1	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	1	2	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	1	3	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	1	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	1	5	0.42747
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	1	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	1	2	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	1	3	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	1	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	1	5	0.42747
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	1	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	1	2	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	1	3	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	1	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	1	5	0.42747
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	1	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	1	2	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	1	3	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	1	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	1	5	0.42747
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	1	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	1	2	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	1	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	1	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	1	5	0.42747
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	1	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	1	2	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	1	3	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	1	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	1	1	0.23457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	1	2	0.35957
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	1	5	0.43519
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	2	1	0.19907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	2	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	2	3	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	2	4	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	2	5	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	2	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	2	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	2	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	2	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	2	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	2	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	2	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	2	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	2	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	2	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	2	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	2	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	2	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	2	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	2	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	2	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	2	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	2	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	2	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	2	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	2	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	2	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	2	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	2	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	2	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	2	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	2	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	2	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	2	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	2	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	2	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	2	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	2	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	2	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	2	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	2	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	2	2	0.29012
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	2	3	0.31481
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	2	4	0.31636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	2	5	0.31636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	2	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	2	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	2	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	2	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	2	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	2	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	2	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	2	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	2	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	2	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	2	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	2	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	2	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	2	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	2	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	2	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	2	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	2	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	2	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	2	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	2	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	2	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	2	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	2	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	2	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	2	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	2	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	2	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	2	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	2	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	2	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	2	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	2	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	2	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	2	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	2	2	0.29167
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	2	3	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	2	4	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	2	5	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	2	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	2	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	2	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	2	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	2	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	2	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	2	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	2	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	2	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	2	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	2	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	2	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	2	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	2	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	2	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	2	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	2	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	2	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	2	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	2	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	2	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	2	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	2	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	2	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	2	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	2	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	2	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	2	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	2	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	2	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	2	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	2	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	2	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	2	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	2	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	2	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	2	5	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	2	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	2	2	0.30401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	2	3	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	2	4	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	2	5	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	2	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	2	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	2	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	2	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	2	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	2	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	2	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	2	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	2	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	2	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	2	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	2	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	2	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	2	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	2	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	2	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	2	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	2	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	2	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	2	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	2	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	2	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	2	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	2	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	2	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	2	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	2	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	2	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	2	1	0.21759
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	2	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	2	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	2	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	2	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	2	2	0.33642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	2	3	0.38426
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	2	4	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	2	5	0.42747
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	2	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	2	2	0.30710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	2	3	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	2	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	2	5	0.33488
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	2	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	2	2	0.33951
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	2	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	2	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	2	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	2	2	0.33951
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	2	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	2	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	2	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	2	2	0.33951
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	2	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	2	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	2	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	2	2	0.33951
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	2	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	2	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	2	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	2	2	0.33951
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	2	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	2	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	2	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	2	2	0.33951
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	2	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	2	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	2	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	2	2	0.33951
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	2	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	2	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	2	5	0.42747
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	2	1	0.21759
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	2	2	0.33951
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	2	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	2	4	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	2	5	0.42747
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	2	1	0.22377
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	2	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	2	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	2	4	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	2	5	0.42901
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	2	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	2	2	0.30401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	2	3	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	2	4	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	2	5	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	2	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	2	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	2	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	2	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	2	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	2	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	2	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	2	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	2	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	2	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	2	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	2	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	2	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	2	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	2	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	2	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	2	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	2	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	2	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	2	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	2	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	2	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	2	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	2	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	2	5	0.42438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	2	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	2	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	2	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	2	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	2	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	2	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	2	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	2	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	2	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	2	2	0.33642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	2	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	2	4	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	2	5	0.42901
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	2	3	0.35340
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	2	4	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	2	5	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	2	1	0.22377
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	2	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	2	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	2	4	0.42438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	2	1	0.22377
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	2	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	2	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	2	4	0.42438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	2	1	0.22377
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	2	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	2	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	2	4	0.42438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	2	1	0.22377
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	2	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	2	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	2	4	0.42438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	2	1	0.22377
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	2	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	2	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	2	4	0.42438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	2	1	0.22377
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	2	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	2	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	2	4	0.42438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	2	1	0.22377
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	2	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	2	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	2	4	0.42284
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	2	5	0.44290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	2	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	2	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	2	3	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	2	4	0.42284
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	2	5	0.44290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	2	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	2	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	2	3	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	2	4	0.42438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	2	5	0.44290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	2	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	2	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	2	3	0.36111
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	2	4	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	2	5	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	2	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	2	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	2	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	2	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	2	5	0.43056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	2	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	2	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	2	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	2	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	2	5	0.43056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	2	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	2	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	2	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	2	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	2	5	0.43056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	2	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	2	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	2	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	2	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	2	5	0.43056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	2	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	2	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	2	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	2	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	2	5	0.43056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	2	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	2	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	2	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	2	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	2	5	0.43056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	2	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	2	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	2	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	2	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	2	5	0.43056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	2	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	2	2	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	2	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	2	4	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	2	5	0.43056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	2	1	0.22840
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	2	2	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	2	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	2	4	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	2	5	0.43056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	2	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	2	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	2	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	2	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	2	5	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	2	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	2	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	2	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	2	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	2	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	2	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	2	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	2	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	2	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	2	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	2	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	2	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	2	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	2	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	2	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	2	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	2	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	2	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	2	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	2	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	2	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	2	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	2	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	2	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	2	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	2	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	2	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	2	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	2	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	2	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	2	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	2	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	2	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	2	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	2	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	2	1	0.22840
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	2	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	2	3	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	2	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	2	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	2	1	0.22840
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	2	2	0.35185
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	2	3	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	2	5	0.42747
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	3	1	0.19907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	3	2	0.28086
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	3	3	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	3	4	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	3	5	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	3	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	3	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	3	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	3	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	3	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	3	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	3	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	3	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	3	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	3	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	3	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	3	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	3	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	3	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	3	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	3	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	3	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	3	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	3	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	3	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	3	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	3	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	3	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	3	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	3	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	3	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	3	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	3	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	3	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	3	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	3	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	3	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	3	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	3	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	3	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	3	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	3	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	3	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	3	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	3	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	3	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	3	4	0.39352
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	3	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	3	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	3	2	0.29012
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	3	3	0.31481
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	3	4	0.31481
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	3	5	0.31636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	3	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	3	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	3	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	3	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	3	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	3	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	3	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	3	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	3	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	3	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	3	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	3	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	3	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	3	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	3	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	3	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	3	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	3	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	3	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	3	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	3	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	3	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	3	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	3	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	3	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	3	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	3	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	3	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	3	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	3	2	0.29167
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	3	3	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	3	4	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	3	5	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	3	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	3	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	3	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	3	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	3	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	3	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	3	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	3	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	3	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	3	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	3	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	3	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	3	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	3	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	3	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	3	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	3	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	3	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	3	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	3	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	3	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	3	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	3	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	3	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	3	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	3	5	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	3	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	3	2	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	3	3	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	3	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	3	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	3	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	3	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	3	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	3	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	3	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	3	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	3	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	3	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	3	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	3	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	3	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	3	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	3	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	3	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	3	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	3	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	3	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	3	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	3	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	3	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	3	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	3	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	3	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	3	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	3	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	3	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	3	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	3	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	3	1	0.21759
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	3	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	3	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	3	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	3	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	3	1	0.21759
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	3	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	3	5	0.42438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	3	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	3	2	0.30247
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	3	3	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	3	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	3	5	0.33488
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	3	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	3	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	3	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	3	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	3	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	3	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	3	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	3	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	3	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	3	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	3	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	3	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	3	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	3	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	3	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	3	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	3	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	3	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	3	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	3	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	3	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	3	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	3	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	3	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	3	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	3	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	3	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	3	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	3	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	3	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	3	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	3	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	3	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	3	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	3	2	0.33642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	3	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	3	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	3	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	3	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	3	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	3	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	3	4	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	3	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	3	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	3	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	3	3	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	3	4	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	3	5	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	3	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	3	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	3	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	3	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	3	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	3	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	3	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	3	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	3	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	3	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	3	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	3	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	3	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	3	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	3	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	3	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	3	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	3	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	3	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	3	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	3	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	3	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	3	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	3	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	3	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	3	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	3	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	3	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	3	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	3	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	3	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	3	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	3	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	3	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	3	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	3	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	3	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	3	1	0.21759
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	3	2	0.31636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	3	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	3	4	0.36265
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	3	5	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	3	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	3	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	3	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	3	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	3	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	3	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	3	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	3	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	3	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	3	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	3	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	3	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	3	1	0.22222
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	3	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	3	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	3	1	0.22377
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	3	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	3	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	3	1	0.22068
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	3	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	3	3	0.34259
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	3	4	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	3	5	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	3	1	0.22068
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	3	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	3	3	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	3	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	3	1	0.22068
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	3	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	3	3	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	3	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	3	1	0.22068
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	3	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	3	3	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	3	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	3	1	0.22068
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	3	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	3	3	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	3	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	3	1	0.22068
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	3	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	3	3	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	3	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	3	1	0.22068
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	3	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	3	3	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	3	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	3	1	0.22068
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	3	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	3	3	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	3	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	3	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	3	1	0.22222
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	3	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	3	3	0.35802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	3	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	3	1	0.22377
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	3	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	3	3	0.35957
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	3	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	3	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	3	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	3	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	3	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	3	5	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	3	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	3	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	3	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	3	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	3	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	3	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	3	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	3	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	3	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	3	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	3	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	3	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	3	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	3	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	3	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	3	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	3	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	3	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	3	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	3	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	3	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	3	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	3	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	3	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	3	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	3	1	0.22840
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	3	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	3	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	3	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	3	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	3	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	3	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	3	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	3	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	3	1	0.22840
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	3	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	3	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	3	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	3	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	4	1	0.19907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	4	2	0.28086
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	4	3	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	4	4	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	4	5	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	4	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	4	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	4	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	4	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	4	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	4	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	4	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	4	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	4	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	4	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	4	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	4	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	4	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	4	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	4	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	4	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	4	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	4	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	4	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	4	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	4	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	4	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	4	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	4	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	4	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	4	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	4	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	4	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	4	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	4	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	4	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	4	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	4	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	4	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	4	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	4	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	4	2	0.28858
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	4	3	0.31481
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	4	4	0.31481
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	4	5	0.31636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	4	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	4	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	4	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	4	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	4	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	4	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	4	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	4	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	4	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	4	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	4	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	4	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	4	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	4	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	4	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	4	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	4	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	4	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	4	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	4	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	4	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	4	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	4	2	0.29012
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	4	3	0.31173
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	4	4	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	4	5	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	4	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	4	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	4	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	4	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	4	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	4	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	4	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	4	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	4	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	4	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	4	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	4	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	4	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	4	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	4	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	4	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	4	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	4	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	4	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	4	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	4	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	4	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	4	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	4	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	4	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	4	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	4	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	4	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	4	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	4	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	4	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	4	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	4	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	4	5	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	4	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	4	3	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	4	4	0.33488
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	4	5	0.33488
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	4	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	4	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	4	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	4	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	4	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	4	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	4	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	4	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	4	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	4	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	4	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	4	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	4	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	4	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	4	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	4	1	0.21759
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	4	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	4	1	0.21759
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	4	5	0.42438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	4	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	4	3	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	4	4	0.33488
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	4	5	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	4	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	4	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	4	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	4	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	4	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	4	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	4	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	4	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	4	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	4	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	4	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	4	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	4	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	4	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	4	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	4	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	4	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	4	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	4	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	4	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	4	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	4	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	4	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	4	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	4	5	0.42438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	4	1	0.20062
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	4	2	0.29012
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	4	3	0.31481
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	4	4	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	4	5	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	4	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	4	2	0.31636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	4	3	0.35340
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	4	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	4	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	4	2	0.31636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	4	3	0.35340
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	4	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	4	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	4	2	0.31636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	4	3	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	4	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	4	1	0.20062
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	4	2	0.31636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	4	3	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	4	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	4	1	0.20062
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	4	2	0.31636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	4	3	0.35648
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	4	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	4	1	0.20062
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	4	2	0.31636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	4	3	0.35648
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	4	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	4	1	0.20062
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	4	2	0.31944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	4	3	0.35802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	4	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	4	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	4	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	4	2	0.31944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	4	3	0.35802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	4	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	4	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	4	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	4	3	0.35802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	4	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	4	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	4	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	4	2	0.31019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	4	3	0.33951
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	4	4	0.35648
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	4	5	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	4	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	4	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	4	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	4	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	4	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	4	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	4	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	4	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	4	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	4	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	4	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	4	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	4	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	4	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	4	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	4	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	4	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	4	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	4	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	4	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	4	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	4	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	4	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	4	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	4	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	4	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	4	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	4	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	4	2	0.31790
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	4	3	0.33951
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	4	4	0.35957
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	4	5	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	4	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	4	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	4	3	0.35031
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	4	4	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	4	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	4	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	4	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	4	3	0.35031
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	4	4	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	4	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	4	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	4	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	4	3	0.35031
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	4	4	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	4	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	4	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	4	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	4	3	0.35031
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	4	4	0.38426
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	4	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	4	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	4	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	4	3	0.35031
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	4	4	0.38426
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	4	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	4	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	4	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	4	3	0.35031
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	4	4	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	4	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	4	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	4	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	4	3	0.35185
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	4	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	4	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	4	1	0.21759
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	4	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	4	3	0.35340
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	4	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	4	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	4	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	4	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	4	3	0.35648
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	4	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	4	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	4	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	4	2	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	4	3	0.36728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	4	4	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	4	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	4	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	4	2	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	4	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	4	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	4	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	4	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	4	2	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	4	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	4	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	4	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	4	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	4	2	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	4	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	4	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	4	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	4	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	4	2	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	4	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	4	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	4	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	4	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	4	2	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	4	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	4	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	4	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	4	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	4	2	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	4	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	4	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	4	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	4	2	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	4	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	4	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	4	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	4	2	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	4	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	4	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	4	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	4	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	4	2	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	4	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	4	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	4	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	5	1	0.19907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	5	2	0.28086
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	5	3	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	5	4	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	5	5	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	5	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	5	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	5	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	5	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	5	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	5	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	5	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	5	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	5	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	5	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	5	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	5	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	5	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	5	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	5	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	5	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	5	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	5	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	5	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	5	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	5	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	5	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	5	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	5	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	5	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	5	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	5	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	5	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	5	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	5	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	5	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	5	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	5	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	5	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	5	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	5	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	5	2	0.28858
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	5	3	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	5	4	0.31481
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	5	5	0.31636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	5	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	5	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	5	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	5	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	5	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	5	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	5	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	5	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	5	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	5	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	5	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	5	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	5	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	5	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	5	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	5	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	5	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	5	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	5	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	5	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	5	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	5	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	5	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	5	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	5	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	5	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	5	2	0.28858
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	5	3	0.31019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	5	4	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	5	5	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	5	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	5	3	0.36728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	5	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	5	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	5	3	0.36728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	5	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	5	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	5	3	0.36728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	5	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	5	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	5	3	0.36728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	5	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	5	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	5	3	0.36728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	5	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	5	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	5	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	5	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	5	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	5	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	5	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	5	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	5	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	5	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	5	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	5	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	5	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	5	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	5	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	5	4	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	5	5	0.33488
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	5	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	5	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	5	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	5	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	5	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	5	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	5	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	5	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	5	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	5	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	5	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	5	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	5	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	5	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	5	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	5	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	5	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	5	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	5	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	5	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	5	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	5	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	5	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	5	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	5	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	5	3	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	5	4	0.33488
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	5	5	0.33642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	5	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	5	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	5	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	5	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	5	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	5	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	5	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	5	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	5	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	5	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	5	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	5	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	5	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	5	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	5	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	5	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	5	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	5	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	5	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	5	1	0.21759
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	5	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	5	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	5	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	5	1	0.19599
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	5	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	5	3	0.31173
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	5	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	5	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	5	1	0.19753
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	5	2	0.30864
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	5	3	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	5	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	5	5	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	5	1	0.19753
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	5	2	0.30864
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	5	3	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	5	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	5	5	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	5	1	0.19753
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	5	2	0.30864
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	5	3	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	5	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	5	5	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	5	1	0.19599
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	5	2	0.30864
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	5	3	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	5	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	5	5	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	5	1	0.19753
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	5	2	0.30864
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	5	3	0.35031
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	5	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	5	5	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	5	1	0.19753
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	5	2	0.30864
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	5	3	0.35031
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	5	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	5	5	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	5	1	0.19907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	5	2	0.31173
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	5	3	0.35340
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	5	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	5	5	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	5	1	0.20062
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	5	2	0.31173
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	5	3	0.35340
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	5	4	0.39352
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	5	5	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	5	1	0.20062
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	5	2	0.31173
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	5	3	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	5	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	5	2	0.30710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	5	3	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	5	4	0.35031
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	5	5	0.36111
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	5	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	5	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	5	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	5	4	0.39352
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	5	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	5	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	5	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	5	4	0.39352
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	5	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	5	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	5	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	5	4	0.39352
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	5	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	5	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	5	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	5	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	5	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	5	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	5	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	5	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	5	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	5	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	5	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	5	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	5	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	5	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	5	3	0.36728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	5	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	5	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	5	3	0.36728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	5	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	5	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	5	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	5	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	5	2	0.31481
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	5	3	0.33488
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	5	4	0.36111
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	5	5	0.38426
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	5	2	0.31790
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	5	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	5	4	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	5	2	0.31790
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	5	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	5	4	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	5	2	0.31790
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	5	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	5	4	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	5	2	0.31790
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	5	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	5	4	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	5	2	0.31790
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	5	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	5	4	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	5	2	0.31790
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	5	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	5	4	0.38272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	5	2	0.31944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	5	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	5	4	0.38426
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	5	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	5	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	5	2	0.31944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	5	3	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	5	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	5	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	5	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	5	2	0.31944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	5	3	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	5	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	5	2	0.33642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	5	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	5	4	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	5	5	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	5	2	0.33642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	5	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	5	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	5	2	0.33642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	5	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	5	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	5	2	0.33642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	5	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	5	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	5	2	0.33642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	5	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	5	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	5	2	0.33642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	5	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	5	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	5	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	5	2	0.33642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	5	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	5	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	5	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	5	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	5	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	5	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	5	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	5	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	5	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	5	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	5	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	5	2	0.33951
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	5	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	5	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	10	2	0.28086
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	10	3	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	10	4	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	10	5	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	10	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	10	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	10	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	10	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	10	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	10	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	10	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	10	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	10	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	10	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	10	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	10	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	10	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	10	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	10	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	10	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	10	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	10	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	10	2	0.28858
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	10	3	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	10	4	0.31481
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	10	5	0.31636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	10	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	10	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	10	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	10	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	10	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	10	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	10	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	10	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	10	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	10	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	10	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	10	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	10	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	10	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	10	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	10	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	10	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	10	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	10	2	0.28704
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	10	3	0.30710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	10	4	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	10	5	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	10	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	10	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	10	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	10	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	10	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	10	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	10	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	10	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	10	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	10	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	10	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	10	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	10	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	10	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	10	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	10	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	10	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	10	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	10	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	10	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	10	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	10	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	10	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	10	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	10	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	10	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	10	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	10	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	10	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	10	2	0.29784
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	10	3	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	10	4	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	10	5	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	10	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	10	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	10	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	10	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	10	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	10	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	10	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	10	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	10	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	10	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	10	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	10	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	10	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	10	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	10	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	10	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	10	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	10	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	10	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	10	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	10	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	10	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	10	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	10	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	10	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	10	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	10	5	0.41821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	10	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	10	2	0.29784
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	10	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	10	4	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	10	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	10	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	10	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	10	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	10	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	10	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	10	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	10	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	10	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	10	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	10	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	10	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	10	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	10	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	10	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	10	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	10	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	10	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	10	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	10	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	10	1	0.21759
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	10	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	10	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	10	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	10	2	0.27469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	10	3	0.30864
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	10	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	10	5	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	10	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	10	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	10	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	10	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	10	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	10	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	10	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	10	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	10	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	10	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	10	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	10	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	10	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	10	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	10	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	10	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	10	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	10	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	10	4	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	10	2	0.30247
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	10	3	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	10	4	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	10	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	10	1	0.18981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	10	2	0.30247
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	10	3	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	10	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	10	1	0.18981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	10	2	0.30247
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	10	3	0.35031
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	10	4	0.39352
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	10	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	10	2	0.28395
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	10	3	0.31790
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	10	4	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	10	5	0.35648
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	10	2	0.30247
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	10	3	0.34259
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	10	4	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	10	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	10	2	0.30247
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	10	3	0.34259
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	10	4	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	10	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	10	2	0.30247
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	10	3	0.34259
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	10	4	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	10	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	10	2	0.30247
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	10	3	0.34259
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	10	4	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	10	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	10	2	0.30247
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	10	3	0.34259
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	10	4	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	10	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	10	2	0.30247
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	10	3	0.34259
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	10	4	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	10	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	10	2	0.30401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	10	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	10	4	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	10	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	10	2	0.30556
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	10	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	10	4	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	10	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	10	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	10	2	0.30710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	10	3	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	10	4	0.38426
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	10	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	10	1	0.18981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	10	2	0.29475
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	10	3	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	10	4	0.35648
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	10	5	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	10	1	0.18981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	10	2	0.29784
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	10	3	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	10	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	10	1	0.18981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	10	2	0.29784
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	10	3	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	10	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	10	1	0.18981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	10	2	0.29784
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	10	3	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	10	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	10	1	0.18981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	10	2	0.29784
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	10	3	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	10	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	10	1	0.18981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	10	2	0.29784
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	10	3	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	10	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	10	2	0.29784
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	10	3	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	10	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	10	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	10	3	0.33951
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	10	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	10	5	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	10	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	10	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	10	1	0.18981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	10	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	10	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	10	4	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	10	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	10	2	0.30401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	10	3	0.35185
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	10	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	10	5	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	10	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	10	2	0.30401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	10	3	0.35185
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	10	4	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	10	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	10	2	0.30401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	10	3	0.35185
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	10	4	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	10	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	10	2	0.30401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	10	3	0.35185
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	10	4	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	10	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	10	2	0.30401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	10	3	0.35185
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	10	4	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	10	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	10	2	0.30401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	10	3	0.35185
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	10	4	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	10	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	10	2	0.30401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	10	3	0.35185
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	10	4	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	10	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	10	2	0.30556
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	10	3	0.35340
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	10	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	10	5	0.39352
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	10	1	0.17747
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	10	2	0.30556
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	10	3	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	10	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	10	5	0.39352
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	10	1	0.17747
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	10	2	0.31019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	10	3	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	10	4	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	10	5	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	20	1	0.19907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	20	2	0.28086
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	20	3	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	20	4	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	20	5	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	20	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	20	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	20	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	20	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	20	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	20	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	20	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	20	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	20	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	20	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	20	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	20	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	20	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	20	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	20	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	20	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	20	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	20	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	20	2	0.28858
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	20	3	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	20	4	0.31481
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	20	5	0.31636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	20	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	20	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	20	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	20	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	20	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	20	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	20	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	20	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	20	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	20	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	20	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	20	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	20	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	20	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	20	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	20	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	20	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	20	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	20	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	20	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	20	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	20	2	0.28704
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	20	3	0.30710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	20	4	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	20	5	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	20	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	20	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	20	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	20	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	20	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	20	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	20	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	20	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	20	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	20	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	20	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	20	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	20	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	20	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	20	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	20	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	20	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	20	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	20	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	20	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	20	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	20	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	20	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	20	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	20	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	20	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	20	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	20	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	20	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	20	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	20	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	20	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	20	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	20	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	20	2	0.29784
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	20	3	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	20	4	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	20	5	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	20	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	20	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	20	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	20	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	20	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	20	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	20	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	20	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	20	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	20	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	20	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	20	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	20	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	20	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	20	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	20	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	20	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	20	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	20	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	20	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	20	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	20	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	20	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	20	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	20	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	20	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	20	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	20	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	20	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	20	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	20	3	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	20	4	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	20	5	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	20	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	20	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	20	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	20	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	20	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	20	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	20	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	20	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	20	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	20	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	20	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	20	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	20	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	20	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	20	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	20	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	20	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	20	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	20	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	20	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	20	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	20	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	20	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	20	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	20	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	20	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	20	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	20	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	20	2	0.27160
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	20	3	0.30710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	20	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	20	5	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	20	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	20	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	20	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	20	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	20	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	20	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	20	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	20	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	20	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	20	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	20	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	20	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	20	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	20	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	20	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	20	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	20	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	20	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	20	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	20	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	20	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	20	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	20	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	20	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	20	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	20	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	20	4	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	20	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	20	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	20	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	20	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	20	4	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	20	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	20	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	20	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	20	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	20	5	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	20	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	20	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	20	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	20	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	20	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	20	2	0.26852
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	20	3	0.30401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	20	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	20	5	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	20	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	20	2	0.28549
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	20	3	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	20	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	20	2	0.28549
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	20	3	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	20	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	20	2	0.28549
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	20	3	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	20	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	20	2	0.28549
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	20	3	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	20	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	20	2	0.28549
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	20	3	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	20	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	20	2	0.28549
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	20	3	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	20	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	20	2	0.28704
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	20	3	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	20	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	20	2	0.28704
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	20	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	20	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	20	2	0.29167
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	20	3	0.33642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	20	4	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	20	1	0.15278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	20	2	0.27006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	20	3	0.31636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	20	4	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	20	5	0.35648
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	20	1	0.15278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	20	2	0.27315
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	20	3	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	20	5	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	20	1	0.15278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	20	2	0.27315
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	20	3	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	20	5	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	20	1	0.15278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	20	2	0.27315
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	20	3	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	20	5	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	20	1	0.15278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	20	2	0.27315
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	20	3	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	20	5	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	20	1	0.15278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	20	2	0.27315
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	20	3	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	20	5	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	20	1	0.15278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	20	2	0.27315
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	20	3	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	20	5	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	20	1	0.15278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	20	2	0.27469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	20	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	20	5	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	20	1	0.16975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	20	2	0.27469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	20	3	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	20	5	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	20	1	0.16975
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	20	2	0.27469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	20	3	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	20	4	0.35957
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	20	5	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	20	1	0.13117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	20	2	0.26543
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	20	3	0.33951
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	20	4	0.35648
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	20	5	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	20	1	0.13117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	20	2	0.26543
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	20	3	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	20	4	0.35648
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	20	5	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	20	1	0.13117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	20	2	0.26543
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	20	3	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	20	4	0.35648
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	20	5	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	20	1	0.13117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	20	2	0.26698
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	20	3	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	20	4	0.35648
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	20	5	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	20	1	0.13117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	20	2	0.26698
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	20	3	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	20	5	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	20	1	0.13117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	20	2	0.26698
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	20	3	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	20	5	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	20	1	0.13272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	20	2	0.26852
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	20	3	0.33951
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	20	5	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	20	1	0.13272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	20	2	0.27006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	20	3	0.34259
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	20	5	0.37963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	20	1	0.14969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	20	2	0.27006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	20	5	0.37809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	20	1	0.14969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	20	2	0.26852
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	20	4	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	50	1	0.19907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	50	2	0.28086
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	50	3	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	50	4	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	50	5	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	50	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	50	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	50	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	50	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	50	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	50	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	50	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	50	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	50	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	50	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	50	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	50	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	50	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	50	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	50	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	50	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	50	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	50	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	50	2	0.28858
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	50	3	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	50	4	0.31481
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	50	5	0.31636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	50	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	50	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	50	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	50	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	50	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	50	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	50	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	50	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	50	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	50	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	50	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	50	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	50	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	50	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	50	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	50	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	50	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	50	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	50	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	50	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	50	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	50	2	0.28704
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	50	3	0.30710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	50	4	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	50	5	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	50	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	50	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	50	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	50	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	50	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	50	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	50	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	50	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	50	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	50	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	50	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	50	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	50	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	50	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	50	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	50	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	50	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	50	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	50	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	50	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	50	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	50	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	50	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	50	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	50	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	50	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	50	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	50	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	50	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	50	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	50	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	50	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	50	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	50	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	50	2	0.29784
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	50	3	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	50	4	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	50	5	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	50	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	50	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	50	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	50	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	50	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	50	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	50	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	50	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	50	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	50	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	50	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	50	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	50	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	50	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	50	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	50	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	50	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	50	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	50	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	50	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	50	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	50	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	50	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	50	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	50	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	50	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	50	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	50	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	50	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	50	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	50	3	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	50	4	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	50	5	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	50	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	50	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	50	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	50	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	50	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	50	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	50	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	50	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	50	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	50	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	50	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	50	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	50	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	50	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	50	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	50	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	50	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	50	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	50	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	50	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	50	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	50	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	50	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	50	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	50	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	50	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	50	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	50	1	0.18364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	50	2	0.26852
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	50	3	0.30710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	50	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	50	5	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	50	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	50	2	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	50	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	50	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	50	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	50	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	50	2	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	50	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	50	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	50	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	50	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	50	2	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	50	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	50	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	50	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	50	1	0.18364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	50	2	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	50	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	50	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	50	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	50	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	50	2	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	50	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	50	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	50	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	50	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	50	2	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	50	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	50	4	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	50	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	50	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	50	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	50	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	50	4	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	50	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	50	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	50	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	50	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	50	5	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	50	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	50	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	50	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	50	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	50	1	0.17284
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	50	2	0.26543
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	50	3	0.29938
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	50	4	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	50	5	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	50	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	50	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	50	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	50	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	50	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	50	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	50	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	50	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	50	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	50	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	50	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	50	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	50	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	50	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	50	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	50	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	50	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	50	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	50	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	50	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	50	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	50	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	50	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	50	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	50	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	50	2	0.28395
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	50	3	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	50	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	50	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	50	2	0.28395
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	50	3	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	50	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	50	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	50	2	0.28858
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	50	3	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	50	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	50	5	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	50	1	0.14043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	50	2	0.24537
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	50	3	0.28858
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	50	4	0.31173
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	50	5	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	50	1	0.14043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	50	2	0.24691
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	50	3	0.29475
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	50	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	50	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	50	1	0.14043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	50	2	0.24691
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	50	3	0.29475
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	50	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	50	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	50	1	0.14043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	50	2	0.24691
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	50	3	0.29475
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	50	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	50	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	50	1	0.14043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	50	2	0.24691
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	50	3	0.29475
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	50	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	50	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	50	1	0.14043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	50	2	0.24691
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	50	3	0.29475
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	50	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	50	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	50	1	0.14043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	50	2	0.24691
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	50	3	0.29475
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	50	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	50	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	50	1	0.14043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	50	2	0.24846
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	50	3	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	50	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	50	5	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	50	1	0.15741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	50	2	0.24846
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	50	3	0.29784
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	50	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	50	5	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	50	1	0.15741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	50	2	0.24691
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	50	3	0.30247
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	50	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	50	5	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	50	1	0.10802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	50	2	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	50	3	0.28395
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	50	4	0.31173
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	50	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	50	1	0.10802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	50	2	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	50	3	0.28241
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	50	4	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	50	5	0.33642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	50	1	0.10802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	50	2	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	50	3	0.28241
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	50	4	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	50	5	0.33642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	50	1	0.10802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	50	2	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	50	3	0.28241
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	50	4	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	50	5	0.33642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	50	1	0.10802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	50	2	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	50	3	0.28241
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	50	4	0.31481
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	50	5	0.33642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	50	1	0.10802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	50	2	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	50	3	0.28241
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	50	4	0.31481
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	50	5	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	50	1	0.10802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	50	2	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	50	3	0.28241
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	50	4	0.31481
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	50	5	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	50	1	0.10802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	50	2	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	50	3	0.28395
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	50	4	0.31481
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	50	5	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	50	1	0.12500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	50	2	0.22685
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	50	3	0.28549
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	50	4	0.31481
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	50	5	0.33796
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	50	1	0.12500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	50	2	0.22994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	50	3	0.28704
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	50	4	0.31636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	50	5	0.33951
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	100	1	0.19907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	100	2	0.28086
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	100	3	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	100	4	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	100	5	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	100	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	100	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	100	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	100	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	100	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	100	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	100	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	100	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	100	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	100	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	100	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	100	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	100	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	100	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	100	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	100	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	100	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	100	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	100	2	0.28858
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	100	3	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	100	4	0.31481
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	100	5	0.31636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	100	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	100	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	100	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	100	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	100	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	100	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	100	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	100	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	100	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	100	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	100	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	100	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	100	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	100	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	100	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	100	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	100	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	100	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	100	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	100	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	100	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	100	2	0.28704
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	100	3	0.30710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	100	4	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	100	5	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	100	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	100	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	100	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	100	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	100	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	100	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	100	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	100	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	100	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	100	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	100	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	100	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	100	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	100	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	100	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	100	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	100	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	100	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	100	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	100	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	100	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	100	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	100	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	100	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	100	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	100	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	100	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	100	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	100	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	100	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	100	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	100	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	100	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	100	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	100	2	0.29784
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	100	3	0.32099
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	100	4	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	100	5	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	100	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	100	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	100	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	100	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	100	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	100	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	100	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	100	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	100	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	100	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	100	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	100	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	100	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	100	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	100	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	100	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	100	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	100	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	100	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	100	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	100	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	100	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	100	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	100	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	100	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	100	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	100	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	100	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	100	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	100	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	100	3	0.32253
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	100	4	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	100	5	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	100	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	100	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	100	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	100	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	100	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	100	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	100	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	100	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	100	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	100	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	100	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	100	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	100	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	100	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	100	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	100	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	100	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	100	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	100	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	100	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	100	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	100	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	100	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	100	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	100	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	100	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	100	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	100	1	0.18364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	100	2	0.26852
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	100	3	0.30710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	100	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	100	5	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	100	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	100	2	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	100	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	100	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	100	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	100	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	100	2	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	100	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	100	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	100	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	100	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	100	2	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	100	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	100	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	100	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	100	1	0.18364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	100	2	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	100	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	100	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	100	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	100	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	100	2	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	100	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	100	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	100	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	100	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	100	2	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	100	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	100	4	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	100	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	100	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	100	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	100	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	100	4	0.38580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	100	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	100	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	100	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	100	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	100	5	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	100	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	100	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	100	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	100	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	100	1	0.17284
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	100	2	0.26543
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	100	3	0.29938
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	100	4	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	100	5	0.35494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	100	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	100	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	100	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	100	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	100	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	100	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	100	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	100	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	100	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	100	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	100	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	100	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	100	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	100	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	100	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	100	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	100	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	100	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	100	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	100	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	100	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	100	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	100	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	100	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	100	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	100	2	0.28395
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	100	3	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	100	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	100	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	100	2	0.28395
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	100	3	0.32870
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	100	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	100	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	100	2	0.28858
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	100	3	0.33179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	100	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	100	5	0.40586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	100	1	0.13889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	100	2	0.24228
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	100	3	0.28549
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	100	4	0.31173
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	100	5	0.33025
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	100	1	0.13889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	100	2	0.24383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	100	3	0.29167
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	100	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	100	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	100	1	0.13889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	100	2	0.24383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	100	3	0.29167
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	100	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	100	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	100	1	0.13889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	100	2	0.24383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	100	3	0.29167
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	100	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	100	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	100	1	0.13889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	100	2	0.24383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	100	3	0.29167
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	100	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	100	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	100	1	0.13889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	100	2	0.24383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	100	3	0.29167
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	100	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	100	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	100	1	0.13889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	100	2	0.24383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	100	3	0.29167
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	100	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	100	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	100	1	0.13889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	100	2	0.24537
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	100	3	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	100	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	100	5	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	100	1	0.15586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	100	2	0.24537
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	100	3	0.29475
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	100	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	100	5	0.34568
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	100	1	0.15586
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	100	2	0.24537
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	100	3	0.29938
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	100	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	100	5	0.34877
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	100	1	0.10494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	100	2	0.21759
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	100	3	0.25772
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	100	4	0.29167
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	100	5	0.31019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	100	1	0.10494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	100	2	0.21759
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	100	3	0.25617
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	100	4	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	100	1	0.10494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	100	2	0.21759
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	100	3	0.25617
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	100	4	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	100	1	0.10494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	100	2	0.21759
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	100	3	0.25617
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	100	4	0.29321
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	100	1	0.10494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	100	2	0.21759
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	100	3	0.25617
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	100	4	0.29475
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	100	1	0.10494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	100	2	0.21759
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	100	3	0.25617
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	100	4	0.29475
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	100	1	0.10494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	100	2	0.21759
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	100	3	0.25617
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	100	4	0.29475
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	100	1	0.10494
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	100	2	0.21759
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	100	3	0.25772
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	100	4	0.29475
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	100	1	0.12191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	100	2	0.21759
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	100	3	0.25926
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	100	4	0.29475
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	100	1	0.12191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	100	2	0.21914
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	100	3	0.26235
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	100	4	0.29475
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	100	5	0.31481
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	1	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	1	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	1	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	1	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	1	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	1	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	1	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	1	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	1	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	1	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	1	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	1	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	1	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	1	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	1	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	1	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	1	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	1	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	1	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	1	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	1	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	1	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	1	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	1	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	1	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	1	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	1	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	1	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	1	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	1	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	1	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	1	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	1	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	1	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	1	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	1	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	1	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	1	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	1	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	1	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	1	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	1	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	1	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	1	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	1	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	1	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	1	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	1	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	1	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	1	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	1	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	1	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	1	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	1	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	1	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	1	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	1	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	1	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	1	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	1	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	1	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	1	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	1	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	1	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	1	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	1	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	1	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	1	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	1	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	1	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	1	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	1	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	1	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	1	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	1	3	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	1	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	1	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	1	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	1	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	1	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	1	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	1	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	1	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	1	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	1	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	1	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	1	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	1	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	1	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	1	1	0.24228
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	1	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	1	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	1	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	1	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	1	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	1	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	1	1	0.23920
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	1	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	1	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	2	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	2	3	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	2	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	2	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	2	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	2	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	2	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	2	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	2	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	2	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	2	3	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	2	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	2	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	2	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	2	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	2	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	2	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	2	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	2	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	2	3	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	2	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	2	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	2	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	2	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	2	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	2	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	2	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	2	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	2	3	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	2	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	2	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	2	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	2	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	2	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	2	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	2	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	2	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	2	3	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	2	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	2	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	2	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	2	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	2	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	2	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	2	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	2	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	2	3	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	2	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	2	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	2	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	2	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	2	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	2	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	2	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	2	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	2	3	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	2	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	2	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	2	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	2	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	2	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	2	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	2	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	2	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	2	3	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	2	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	2	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	2	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	2	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	2	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	2	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	2	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	2	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	2	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	2	3	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	2	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	2	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	2	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	2	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	2	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	2	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	2	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	2	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	2	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	2	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	2	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	2	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	2	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	2	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	2	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	2	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	2	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	2	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	2	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	3	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	3	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	3	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	3	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	3	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	3	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	3	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	3	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	3	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	3	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	3	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	3	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	3	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	3	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	3	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	3	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	3	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	3	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	3	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	3	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	3	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	3	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	3	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	3	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	3	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	3	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	3	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	3	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	3	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	3	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	3	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	3	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	3	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	3	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	3	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	3	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	3	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	3	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	3	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	3	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	3	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	3	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	3	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	3	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	3	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	3	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	3	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	3	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	3	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	3	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	3	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	3	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	3	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	3	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	3	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	3	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	3	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	3	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	3	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	3	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	3	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	3	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	3	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	3	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	3	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	3	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	3	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	3	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	4	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	4	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	4	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	4	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	4	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	4	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	4	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	4	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	4	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	4	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	4	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	4	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	4	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	4	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	4	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	4	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	4	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	4	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	4	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	4	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	4	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	4	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	4	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	4	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	4	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	4	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	4	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	4	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	4	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	4	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	4	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	4	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	4	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	4	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	4	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	4	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	4	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	4	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	4	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	4	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	4	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	4	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	4	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	4	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	4	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	4	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	4	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	4	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	4	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	4	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	4	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	4	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	4	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	4	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	4	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	4	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	4	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	4	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	4	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	4	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	4	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	4	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	4	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	4	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	4	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	4	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	4	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	4	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	4	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	4	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	4	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	4	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	4	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	4	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	4	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	5	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	5	3	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	5	4	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	5	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	5	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	5	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	5	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	5	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	5	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	5	3	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	5	4	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	5	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	5	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	5	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	5	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	5	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	5	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	5	3	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	5	4	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	5	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	5	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	5	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	5	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	5	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	5	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	5	3	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	5	4	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	5	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	5	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	5	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	5	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	5	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	5	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	5	3	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	5	4	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	5	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	5	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	5	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	5	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	5	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	5	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	5	3	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	5	4	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	5	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	5	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	5	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	5	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	5	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	5	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	5	3	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	5	4	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	5	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	5	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	5	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	5	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	5	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	5	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	5	3	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	5	4	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	5	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	5	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	5	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	5	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	5	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	5	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	5	3	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	5	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	5	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	5	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	5	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	5	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	5	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	5	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	5	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	5	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	5	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	5	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	5	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	10	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	10	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	10	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	10	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	10	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	10	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	10	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	10	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	10	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	10	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	10	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	10	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	10	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	10	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	10	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	10	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	10	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	10	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	10	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	10	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	10	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	10	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	10	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	10	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	10	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	10	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	10	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	10	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	10	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	10	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	10	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	10	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	10	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	10	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	10	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	10	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	10	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	10	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	10	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	10	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	10	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	10	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	10	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	10	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	10	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	10	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	10	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	10	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	10	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	10	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	10	3	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	10	4	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	10	5	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	10	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	10	3	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	10	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	10	3	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	10	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	10	3	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	10	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	10	3	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	10	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	10	3	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	10	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	10	3	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	10	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	10	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	10	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	10	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	10	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	20	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	20	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	20	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	20	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	20	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	20	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	20	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	20	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	20	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	20	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	20	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	20	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	20	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	20	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	20	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	20	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	20	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	20	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	20	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	20	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	20	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	20	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	20	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	20	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	20	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	20	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	20	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	20	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	20	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	20	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	20	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	20	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	20	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	20	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	20	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	20	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	20	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	20	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	20	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	20	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	20	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	20	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	20	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	20	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	20	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	20	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	20	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	20	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	20	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	20	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	20	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	20	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	20	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	20	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	20	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	20	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	20	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	20	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	20	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	20	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	20	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	20	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	20	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	50	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	50	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	50	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	50	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	50	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	50	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	50	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	50	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	50	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	50	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	50	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	50	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	50	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	50	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	50	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	50	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	50	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	50	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	50	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	50	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	50	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	50	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	50	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	50	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	50	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	50	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	50	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	50	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	50	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	50	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	50	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	50	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	50	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	50	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	50	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	50	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	50	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	50	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	50	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	50	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	50	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	50	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	50	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	50	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	50	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	50	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	50	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	50	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	50	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	50	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	50	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	50	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	50	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	50	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	50	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	50	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	50	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	50	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	50	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	50	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	50	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	50	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	50	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	50	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	50	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	50	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	50	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	50	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	50	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	50	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	50	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	50	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	50	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	100	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	100	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	100	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	100	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	100	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	100	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	100	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	100	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	100	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	100	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	100	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	100	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	100	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	100	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	100	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	100	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	100	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	100	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	100	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	100	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	100	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	100	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	100	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	100	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	100	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	100	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	100	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	100	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	100	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	100	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	100	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	100	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	100	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	100	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	100	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	100	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	100	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	100	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	100	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	100	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	100	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	100	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	100	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	100	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	100	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	100	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	100	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	100	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	100	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	100	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	100	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	100	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	100	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	100	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	100	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	100	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	100	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	100	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	100	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	100	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	100	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	100	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	100	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	100	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	100	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	100	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	100	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	100	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	100	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	100	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	100	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	100	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	100	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	1	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	1	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	1	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	1	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	1	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	1	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	1	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	1	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	1	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	1	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	1	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	1	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	1	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	1	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	1	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	1	1	0.23920
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	1	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	1	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	1	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	1	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	1	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	1	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	1	5	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	1	1	0.24846
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	1	1	0.24846
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	1	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	1	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	1	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	1	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	1	4	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	1	5	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	1	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	1	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	1	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	1	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	1	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	1	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	1	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	1	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	1	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	1	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	1	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	1	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	1	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	1	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	1	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	1	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	1	4	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	1	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	1	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	1	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	1	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	1	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	1	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	1	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	1	1	0.25772
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	1	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	1	1	0.25772
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	1	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	1	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	1	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	1	4	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	1	5	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	1	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	1	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	1	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	1	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	1	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	1	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	1	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	1	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	1	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	1	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	1	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	1	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	1	1	0.25772
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	1	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	1	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	1	1	0.25772
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	1	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	1	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	1	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	1	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	1	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	1	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	1	4	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	1	5	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	1	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	1	4	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	1	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	1	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	1	4	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	1	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	1	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	1	4	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	1	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	1	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	1	4	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	1	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	1	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	1	4	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	1	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	1	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	1	4	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	1	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	1	1	0.26080
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	1	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	1	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	1	1	0.26080
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	1	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	1	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	1	1	0.25772
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	1	3	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	1	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	1	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	1	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	1	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	1	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	1	5	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	1	4	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	1	5	0.45525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	1	4	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	1	5	0.45525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	1	4	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	1	5	0.45679
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	1	4	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	1	5	0.45679
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	1	4	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	1	5	0.45679
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	1	4	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	1	5	0.45679
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	1	4	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	1	5	0.45679
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	1	4	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	1	5	0.45679
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	1	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	1	4	0.44290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	1	5	0.45679
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	1	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	1	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	1	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	1	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	1	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	1	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	1	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	1	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	1	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	1	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	1	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	1	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	1	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	1	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	1	5	0.45062
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	1	1	0.25772
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	1	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	1	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	1	5	0.45062
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	1	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	1	5	0.45216
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	1	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	1	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	1	5	0.45216
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	1	1	0.24846
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	1	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	1	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	1	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	1	1	0.24846
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	1	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	1	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	1	1	0.24846
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	1	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	1	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	1	1	0.24846
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	1	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	1	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	1	1	0.24846
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	1	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	1	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	1	1	0.24846
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	1	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	1	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	1	1	0.24846
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	1	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	1	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	1	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	1	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	1	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	1	1	0.24846
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	1	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	1	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	1	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	1	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	1	4	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	2	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	2	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	2	4	0.37500
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	2	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	2	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	2	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	2	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	2	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	2	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	2	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	2	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	2	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	2	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	2	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	2	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	2	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	2	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	2	4	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	2	5	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	2	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	2	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	2	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	2	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	2	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	2	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	2	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	2	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	2	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	2	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	2	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	2	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	2	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	2	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	2	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	2	3	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	2	4	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	2	5	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	2	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	2	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	2	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	2	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	2	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	2	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	2	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	2	1	0.23765
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	2	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	2	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	2	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	2	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	2	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	2	4	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	2	5	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	2	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	2	4	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	2	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	2	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	2	4	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	2	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	2	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	2	4	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	2	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	2	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	2	4	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	2	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	2	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	2	4	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	2	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	2	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	2	4	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	2	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	2	3	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	2	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	2	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	2	1	0.24228
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	2	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	2	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	2	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	2	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	2	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	2	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	2	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	2	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	2	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	2	5	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	2	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	2	4	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	2	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	2	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	2	4	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	2	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	2	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	2	4	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	2	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	2	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	2	4	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	2	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	2	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	2	4	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	2	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	2	1	0.24228
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	2	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	2	4	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	2	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	2	1	0.24228
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	2	3	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	2	4	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	2	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	2	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	2	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	2	4	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	2	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	2	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	2	3	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	2	4	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	2	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	2	1	0.23765
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	2	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	2	3	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	2	4	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	2	5	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	2	1	0.23765
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	2	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	2	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	2	1	0.23765
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	2	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	2	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	2	1	0.23765
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	2	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	2	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	2	1	0.23765
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	2	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	2	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	2	1	0.23765
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	2	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	2	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	2	1	0.23765
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	2	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	2	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	2	1	0.23765
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	2	4	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	2	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	2	4	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	2	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	2	1	0.23920
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	2	4	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	2	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	2	1	0.23920
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	2	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	2	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	2	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	2	5	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	2	1	0.23920
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	2	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	2	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	2	1	0.23920
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	2	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	2	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	2	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	2	1	0.23920
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	2	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	2	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	2	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	2	1	0.23920
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	2	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	2	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	2	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	2	1	0.23920
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	2	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	2	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	2	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	2	1	0.23920
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	2	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	2	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	2	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	2	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	2	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	2	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	2	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	2	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	2	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	2	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	2	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	2	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	2	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	2	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	2	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	2	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	2	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	2	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	2	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	2	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	2	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	2	1	0.23765
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	2	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	2	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	2	1	0.23920
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	2	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	2	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	2	4	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	2	1	0.23920
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	2	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	2	4	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	2	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	2	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	2	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	2	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	2	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	2	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	2	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	2	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	2	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	2	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	2	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	2	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	2	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	2	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	2	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	2	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	2	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	2	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	2	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	2	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	2	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	2	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	2	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	2	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	2	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	2	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	2	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	3	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	3	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	3	3	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	3	4	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	3	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	3	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	3	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	3	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	3	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	3	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	3	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	3	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	3	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	3	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	3	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	3	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	3	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	3	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	3	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	3	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	3	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	3	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	3	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	3	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	3	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	3	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	3	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	3	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	3	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	3	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	3	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	3	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	3	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	3	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	3	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	3	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	3	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	3	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	3	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	3	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	3	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	3	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	3	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	3	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	3	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	3	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	3	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	3	4	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	3	5	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	3	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	3	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	3	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	3	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	3	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	3	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	3	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	3	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	3	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	3	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	3	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	3	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	3	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	3	4	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	3	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	3	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	3	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	3	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	3	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	3	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	3	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	3	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	3	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	3	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	3	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	3	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	3	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	3	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	3	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	3	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	3	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	3	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	3	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	3	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	3	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	3	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	3	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	3	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	3	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	3	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	3	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	3	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	3	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	3	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	3	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	3	4	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	3	5	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	3	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	3	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	3	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	3	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	3	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	3	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	3	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	3	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	3	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	3	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	3	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	3	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	3	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	3	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	3	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	3	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	3	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	3	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	3	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	3	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	3	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	3	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	3	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	3	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	3	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	3	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	3	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	3	3	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	3	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	3	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	3	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	3	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	3	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	3	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	3	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	3	5	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	3	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	3	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	3	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	3	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	3	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	3	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	3	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	3	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	3	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	3	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	3	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	3	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	3	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	3	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	3	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	3	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	3	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	3	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	3	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	3	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	3	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	3	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	3	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	3	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	3	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	3	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	3	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	3	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	3	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	3	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	3	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	3	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	3	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	3	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	3	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	3	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	3	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	3	4	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	3	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	3	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	3	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	3	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	3	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	3	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	3	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	3	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	3	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	3	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	3	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	3	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	3	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	3	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	3	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	3	4	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	3	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	3	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	3	4	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	3	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	3	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	3	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	3	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	3	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	3	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	3	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	3	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	3	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	3	3	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	3	4	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	3	5	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	3	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	3	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	3	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	3	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	3	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	3	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	3	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	3	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	3	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	3	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	3	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	3	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	3	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	3	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	3	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	3	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	3	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	3	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	3	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	3	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	3	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	3	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	3	3	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	3	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	3	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	3	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	3	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	3	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	3	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	3	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	3	3	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	3	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	3	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	3	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	3	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	3	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	3	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	3	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	3	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	3	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	3	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	3	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	3	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	3	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	3	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	3	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	3	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	3	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	3	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	3	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	3	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	3	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	3	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	3	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	3	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	3	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	3	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	3	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	3	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	3	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	3	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	3	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	3	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	3	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	3	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	3	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	3	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	3	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	3	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	4	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	4	2	0.33796
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	4	3	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	4	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	4	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	4	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	4	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	4	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	4	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	4	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	4	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	4	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	4	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	4	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	4	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	4	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	4	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	4	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	4	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	4	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	4	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	4	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	4	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	4	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	4	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	4	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	4	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	4	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	4	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	4	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	4	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	4	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	4	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	4	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	4	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	4	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	4	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	4	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	4	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	4	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	4	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	4	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	4	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	4	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	4	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	4	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	4	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	4	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	4	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	4	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	4	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	4	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	4	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	4	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	4	4	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	4	5	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	4	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	4	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	4	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	4	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	4	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	4	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	4	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	4	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	4	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	4	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	4	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	4	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	4	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	4	4	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	4	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	4	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	4	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	4	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	4	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	4	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	4	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	4	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	4	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	4	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	4	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	4	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	4	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	4	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	4	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	4	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	4	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	4	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	4	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	4	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	4	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	4	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	4	4	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	4	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	4	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	4	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	4	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	4	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	4	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	4	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	4	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	4	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	4	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	4	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	4	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	4	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	4	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	4	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	4	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	4	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	4	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	4	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	4	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	4	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	4	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	4	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	4	2	0.33179
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	4	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	4	4	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	4	5	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	4	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	4	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	4	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	4	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	4	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	4	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	4	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	4	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	4	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	4	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	4	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	4	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	4	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	4	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	4	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	4	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	4	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	4	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	4	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	4	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	4	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	4	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	4	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	4	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	4	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	4	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	4	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	4	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	4	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	4	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	4	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	4	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	4	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	4	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	4	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	4	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	4	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	4	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	4	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	4	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	4	5	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	4	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	4	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	4	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	4	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	4	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	4	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	4	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	4	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	4	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	4	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	4	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	4	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	4	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	4	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	4	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	4	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	4	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	4	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	4	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	4	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	4	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	4	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	4	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	4	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	4	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	4	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	4	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	4	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	4	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	4	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	4	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	4	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	4	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	4	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	4	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	4	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	4	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	4	4	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	4	5	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	4	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	4	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	4	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	4	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	4	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	4	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	4	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	4	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	4	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	4	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	4	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	4	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	4	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	4	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	4	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	4	4	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	4	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	4	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	4	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	4	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	4	4	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	4	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	4	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	4	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	4	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	4	4	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	4	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	4	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	4	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	4	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	4	4	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	4	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	4	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	4	3	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	4	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	4	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	4	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	4	3	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	4	4	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	4	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	4	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	4	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	4	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	4	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	4	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	4	3	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	4	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	4	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	4	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	4	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	4	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	4	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	4	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	4	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	4	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	4	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	4	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	4	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	4	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	4	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	4	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	4	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	4	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	4	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	4	3	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	4	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	4	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	4	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	4	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	4	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	4	4	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	4	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	4	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	4	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	4	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	4	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	5	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	5	2	0.33179
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	5	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	5	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	5	5	0.37500
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	5	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	5	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	5	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	5	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	5	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	5	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	5	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	5	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	5	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	5	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	5	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	5	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	5	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	5	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	5	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	5	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	5	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	5	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	5	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	5	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	5	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	5	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	5	3	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	5	4	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	5	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	5	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	5	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	5	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	5	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	5	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	5	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	5	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	5	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	5	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	5	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	5	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	5	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	5	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	5	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	5	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	5	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	5	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	5	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	5	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	5	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	5	2	0.33796
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	5	3	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	5	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	5	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	5	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	5	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	5	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	5	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	5	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	5	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	5	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	5	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	5	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	5	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	5	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	5	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	5	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	5	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	5	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	5	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	5	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	5	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	5	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	5	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	5	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	5	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	5	4	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	5	5	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	5	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	5	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	5	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	5	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	5	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	5	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	5	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	5	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	5	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	5	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	5	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	5	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	5	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	5	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	5	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	5	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	5	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	5	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	5	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	5	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	5	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	5	4	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	5	5	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	5	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	5	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	5	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	5	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	5	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	5	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	5	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	5	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	5	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	5	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	5	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	5	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	5	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	5	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	5	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	5	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	5	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	5	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	5	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	5	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	5	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	5	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	5	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	5	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	5	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	5	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	5	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	5	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	5	1	0.20833
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	5	2	0.31944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	5	3	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	5	4	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	5	5	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	5	1	0.20833
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	5	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	5	3	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	5	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	5	1	0.20833
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	5	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	5	3	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	5	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	5	1	0.20833
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	5	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	5	3	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	5	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	5	1	0.20833
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	5	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	5	3	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	5	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	5	1	0.20833
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	5	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	5	3	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	5	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	5	1	0.20833
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	5	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	5	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	5	1	0.20833
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	5	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	5	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	5	2	0.33796
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	5	3	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	5	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	5	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	5	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	5	2	0.33025
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	5	3	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	5	5	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	5	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	5	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	5	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	5	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	5	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	5	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	5	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	5	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	5	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	5	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	5	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	5	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	5	2	0.33796
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	5	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	5	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	5	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	5	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	5	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	5	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	5	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	5	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	5	2	0.32870
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	5	3	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	5	4	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	5	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	5	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	5	2	0.33179
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	5	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	5	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	5	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	5	2	0.33179
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	5	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	5	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	5	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	5	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	5	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	5	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	5	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	5	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	5	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	5	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	5	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	5	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	5	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	5	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	5	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	5	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	5	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	5	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	5	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	5	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	5	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	5	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	5	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	5	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	5	4	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	5	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	5	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	5	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	5	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	5	1	0.21451
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	5	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	5	3	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	5	4	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	5	1	0.21451
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	5	2	0.33796
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	5	4	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	5	1	0.21451
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	5	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	5	4	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	5	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	5	2	0.33796
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	5	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	5	2	0.33796
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	5	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	5	2	0.33796
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	5	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	5	2	0.33796
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	5	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	5	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	5	2	0.33796
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	5	3	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	5	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	5	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	5	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	5	3	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	5	4	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	5	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	5	2	0.33796
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	5	3	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	5	4	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	10	2	0.32870
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	10	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	10	4	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	10	5	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	10	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	10	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	10	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	10	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	10	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	10	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	10	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	10	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	10	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	10	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	10	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	10	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	10	4	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	10	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	10	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	10	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	10	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	10	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	10	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	10	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	10	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	10	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	10	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	10	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	10	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	10	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	10	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	10	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	10	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	10	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	10	3	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	10	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	10	5	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	10	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	10	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	10	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	10	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	10	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	10	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	10	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	10	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	10	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	10	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	10	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	10	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	10	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	10	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	10	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	10	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	10	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	10	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	10	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	10	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	10	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	10	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	10	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	10	2	0.33796
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	10	3	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	10	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	10	5	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	10	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	10	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	10	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	10	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	10	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	10	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	10	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	10	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	10	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	10	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	10	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	10	1	0.19753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	10	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	10	3	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	10	4	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	10	5	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	10	1	0.19753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	10	2	0.32253
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	10	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	10	4	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	10	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	10	1	0.19753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	10	2	0.32253
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	10	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	10	4	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	10	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	10	1	0.19753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	10	2	0.32253
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	10	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	10	4	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	10	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	10	1	0.19753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	10	2	0.32253
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	10	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	10	4	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	10	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	10	1	0.19753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	10	2	0.32253
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	10	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	10	4	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	10	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	10	1	0.19753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	10	2	0.32253
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	10	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	10	4	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	10	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	10	1	0.19753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	10	3	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	10	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	10	3	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	10	4	0.39815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	10	1	0.19753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	10	2	0.32253
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	10	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	10	4	0.39969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	10	1	0.19753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	10	2	0.30556
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	10	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	10	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	10	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	10	1	0.19753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	10	2	0.31481
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	10	4	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	10	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	10	1	0.19753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	10	2	0.31481
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	10	4	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	10	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	10	1	0.19753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	10	2	0.31481
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	10	4	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	10	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	10	1	0.19753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	10	2	0.31481
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	10	4	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	10	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	10	1	0.19753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	10	4	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	10	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	10	4	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	10	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	10	2	0.31636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	10	3	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	10	4	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	10	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	10	2	0.31636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	10	3	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	10	4	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	10	2	0.31481
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	10	3	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	10	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	10	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	10	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	10	2	0.30864
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	10	3	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	10	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	10	5	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	10	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	10	2	0.31173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	10	3	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	10	4	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	10	5	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	10	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	10	2	0.31173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	10	3	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	10	4	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	10	5	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	10	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	10	2	0.31173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	10	3	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	10	4	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	10	5	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	10	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	10	2	0.31173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	10	3	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	10	4	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	10	5	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	10	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	10	2	0.31173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	10	3	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	10	4	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	10	5	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	10	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	10	2	0.31173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	10	3	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	10	4	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	10	5	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	10	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	10	3	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	10	4	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	10	5	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	10	1	0.19599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	10	3	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	10	4	0.39043
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	10	5	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	10	1	0.19753
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	10	2	0.31481
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	10	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	10	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	10	5	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	10	1	0.17593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	10	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	10	3	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	10	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	10	1	0.17593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	10	2	0.29938
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	10	3	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	10	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	10	5	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	10	1	0.17593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	10	2	0.29938
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	10	3	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	10	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	10	5	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	10	1	0.17593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	10	2	0.29938
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	10	3	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	10	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	10	5	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	10	1	0.17593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	10	2	0.29938
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	10	3	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	10	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	10	5	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	10	1	0.17593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	10	2	0.29938
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	10	3	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	10	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	10	5	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	10	1	0.17593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	10	2	0.29938
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	10	3	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	10	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	10	5	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	10	1	0.17593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	10	2	0.29938
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	10	3	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	10	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	10	5	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	10	1	0.17438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	10	2	0.30247
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	10	3	0.35340
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	10	4	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	10	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	10	1	0.17747
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	10	2	0.30401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	10	3	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	10	4	0.37500
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	20	2	0.32870
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	20	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	20	4	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	20	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	20	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	20	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	20	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	20	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	20	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	20	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	20	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	20	5	0.37500
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	20	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	20	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	20	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	20	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	20	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	20	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	20	2	0.33179
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	20	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	20	4	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	20	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	20	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	20	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	20	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	20	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	20	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	20	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	20	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	20	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	20	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	20	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	20	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	20	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	20	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	20	3	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	20	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	20	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	20	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	20	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	20	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	20	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	20	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	20	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	20	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	20	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	20	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	20	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	20	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	20	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	20	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	20	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	20	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	20	3	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	20	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	20	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	20	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	20	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	20	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	20	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	20	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	20	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	20	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	20	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	20	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	20	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	20	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	20	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	20	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	20	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	20	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	20	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	20	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	20	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	20	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	20	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	20	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	20	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	20	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	20	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	20	5	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	20	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	20	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	20	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	20	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	20	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	20	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	20	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	20	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	20	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	20	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	20	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	20	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	20	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	20	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	20	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	20	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	20	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	20	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	20	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	20	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	20	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	20	2	0.31481
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	20	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	20	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	20	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	20	1	0.19599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	20	2	0.31481
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	20	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	20	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	20	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	20	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	20	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	20	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	20	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	20	2	0.28549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	20	3	0.33796
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	20	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	20	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	20	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	20	2	0.29167
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	20	4	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	20	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	20	2	0.29167
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	20	4	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	20	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	20	2	0.29167
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	20	4	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	20	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	20	2	0.29321
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	20	4	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	20	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	20	2	0.29321
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	20	3	0.34414
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	20	4	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	20	1	0.18364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	20	2	0.29321
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	20	3	0.34414
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	20	4	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	20	1	0.18364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	20	2	0.29475
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	20	4	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	20	1	0.18364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	20	2	0.29630
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	20	3	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	20	4	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	20	1	0.18364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	20	2	0.29630
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	20	4	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	20	1	0.15895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	20	2	0.28395
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	20	3	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	20	4	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	20	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	20	1	0.15895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	20	2	0.28704
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	20	3	0.33796
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	20	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	20	1	0.15895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	20	2	0.28704
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	20	3	0.33796
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	20	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	20	1	0.15895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	20	2	0.28704
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	20	3	0.33796
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	20	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	20	1	0.15895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	20	2	0.28704
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	20	3	0.33796
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	20	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	20	1	0.15741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	20	2	0.28704
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	20	3	0.33796
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	20	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	20	1	0.15741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	20	2	0.28704
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	20	3	0.33796
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	20	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	20	1	0.15741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	20	2	0.28858
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	20	3	0.34259
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	20	1	0.17438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	20	2	0.28858
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	20	1	0.17438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	20	2	0.28858
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	20	3	0.34414
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	20	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	20	1	0.13426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	20	2	0.26698
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	20	4	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	20	1	0.13426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	20	2	0.26543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	20	3	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	20	1	0.13426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	20	2	0.26543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	20	3	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	20	1	0.13426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	20	2	0.26543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	20	3	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	20	1	0.13426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	20	2	0.26543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	20	3	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	20	1	0.13426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	20	2	0.26543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	20	3	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	20	1	0.13426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	20	2	0.26852
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	20	1	0.13272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	20	2	0.27006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	20	3	0.34259
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	20	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	20	1	0.14969
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	20	2	0.27006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	20	4	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	20	1	0.14815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	20	2	0.27006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	20	3	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	20	4	0.36728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	20	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	50	2	0.32870
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	50	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	50	4	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	50	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	50	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	50	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	50	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	50	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	50	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	50	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	50	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	50	5	0.37500
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	50	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	50	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	50	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	50	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	50	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	50	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	50	2	0.33179
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	50	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	50	4	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	50	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	50	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	50	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	50	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	50	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	50	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	50	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	50	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	50	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	50	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	50	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	50	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	50	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	50	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	50	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	50	3	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	50	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	50	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	50	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	50	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	50	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	50	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	50	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	50	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	50	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	50	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	50	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	50	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	50	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	50	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	50	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	50	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	50	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	50	3	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	50	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	50	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	50	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	50	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	50	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	50	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	50	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	50	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	50	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	50	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	50	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	50	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	50	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	50	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	50	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	50	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	50	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	50	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	50	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	50	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	50	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	50	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	50	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	50	2	0.29784
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	50	3	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	50	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	50	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	50	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	50	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	50	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	50	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	50	5	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	50	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	50	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	50	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	50	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	50	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	50	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	50	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	50	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	50	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	50	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	50	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	50	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	50	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	50	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	50	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	50	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	50	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	50	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	50	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	50	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	50	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	50	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	50	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	50	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	50	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	50	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	50	2	0.31173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	50	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	50	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	50	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	50	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	50	2	0.31173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	50	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	50	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	50	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	50	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	50	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	50	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	50	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	50	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	50	2	0.28395
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	50	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	50	4	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	50	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	50	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	50	2	0.29012
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	50	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	50	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	50	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	50	2	0.29012
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	50	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	50	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	50	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	50	2	0.29012
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	50	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	50	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	50	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	50	2	0.29167
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	50	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	50	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	50	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	50	2	0.29167
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	50	3	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	50	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	50	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	50	1	0.18364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	50	2	0.29167
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	50	3	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	50	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	50	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	50	1	0.18364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	50	2	0.29321
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	50	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	50	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	50	1	0.18364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	50	2	0.29475
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	50	3	0.34259
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	50	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	50	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	50	1	0.18364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	50	2	0.29475
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	50	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	50	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	50	1	0.14352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	50	2	0.25926
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	50	3	0.30401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	50	4	0.32407
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	50	5	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	50	1	0.14352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	50	2	0.26080
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	50	3	0.30710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	50	4	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	50	5	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	50	1	0.14352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	50	2	0.26080
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	50	3	0.30710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	50	4	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	50	5	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	50	1	0.14352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	50	2	0.26080
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	50	3	0.30710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	50	4	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	50	5	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	50	1	0.14352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	50	2	0.26080
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	50	3	0.30710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	50	4	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	50	5	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	50	1	0.14352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	50	2	0.25926
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	50	3	0.30710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	50	4	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	50	5	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	50	1	0.14352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	50	2	0.25926
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	50	3	0.30710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	50	4	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	50	5	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	50	1	0.14352
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	50	2	0.26080
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	50	3	0.30864
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	50	4	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	50	5	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	50	1	0.16049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	50	2	0.26080
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	50	3	0.31173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	50	4	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	50	5	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	50	1	0.16049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	50	2	0.26080
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	50	3	0.31173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	50	4	0.33796
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	50	5	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	50	1	0.11111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	50	2	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	50	3	0.28704
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	50	4	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	50	5	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	50	1	0.11111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	50	2	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	50	3	0.28549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	50	4	0.31481
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	50	5	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	50	1	0.11111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	50	2	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	50	3	0.28549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	50	4	0.31481
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	50	5	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	50	1	0.11111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	50	2	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	50	3	0.28549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	50	4	0.31481
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	50	5	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	50	1	0.11111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	50	2	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	50	3	0.28549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	50	4	0.31481
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	50	5	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	50	1	0.11111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	50	2	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	50	3	0.28395
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	50	4	0.31481
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	50	5	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	50	1	0.11111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	50	2	0.22994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	50	3	0.28395
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	50	4	0.31481
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	50	5	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	50	1	0.11111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	50	2	0.23148
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	50	3	0.28549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	50	4	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	50	5	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	50	1	0.12809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	50	2	0.22840
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	50	3	0.28704
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	50	4	0.31636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	50	5	0.33796
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	50	1	0.12809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	50	2	0.23302
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	50	3	0.29012
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	50	4	0.31944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	50	5	0.33796
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	100	2	0.32870
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	100	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	100	4	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	100	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	100	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	100	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	100	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	100	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	100	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	100	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	100	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	100	5	0.37500
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	100	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	100	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	100	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	100	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	100	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	100	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	100	2	0.33179
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	100	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	100	4	0.37346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	100	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	100	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	100	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	100	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	100	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	100	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	100	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	100	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	100	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	100	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	100	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	100	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	100	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	100	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	100	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	100	3	0.36574
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	100	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	100	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	100	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	100	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	100	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	100	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	100	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	100	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	100	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	100	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	100	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	100	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	100	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	100	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	100	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	100	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	100	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	100	3	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	100	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	100	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	100	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	100	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	100	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	100	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	100	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	100	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	100	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	100	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	100	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	100	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	100	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	100	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	100	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	100	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	100	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	100	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	100	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	100	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	100	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	100	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	100	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	100	2	0.29784
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	100	3	0.34568
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	100	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	100	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	100	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	100	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	100	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	100	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	100	5	0.41358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	100	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	100	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	100	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	100	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	100	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	100	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	100	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	100	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	100	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	100	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	100	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	100	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	100	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	100	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	100	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	100	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	100	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	100	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	100	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	100	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	100	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	100	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	100	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	100	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	100	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	100	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	100	2	0.31173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	100	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	100	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	100	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	100	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	100	2	0.31173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	100	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	100	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	100	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	100	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	100	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	100	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	100	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	100	1	0.18056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	100	2	0.28395
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	100	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	100	4	0.35957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	100	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	100	1	0.18056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	100	2	0.29012
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	100	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	100	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	100	1	0.18056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	100	2	0.29012
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	100	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	100	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	100	1	0.18056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	100	2	0.29012
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	100	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	100	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	100	1	0.18056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	100	2	0.29167
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	100	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	100	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	100	1	0.18056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	100	2	0.29167
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	100	3	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	100	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	100	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	100	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	100	2	0.29167
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	100	3	0.33951
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	100	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	100	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	100	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	100	2	0.29321
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	100	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	100	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	100	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	100	2	0.29475
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	100	3	0.34259
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	100	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	100	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	100	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	100	2	0.29475
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	100	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	100	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	100	1	0.14198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	100	2	0.25772
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	100	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	100	4	0.32407
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	100	5	0.34414
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	100	1	0.14198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	100	2	0.25926
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	100	3	0.30401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	100	4	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	100	5	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	100	1	0.14198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	100	2	0.25926
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	100	3	0.30401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	100	4	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	100	5	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	100	1	0.14198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	100	2	0.25926
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	100	3	0.30401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	100	4	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	100	5	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	100	1	0.14198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	100	2	0.25926
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	100	3	0.30401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	100	4	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	100	5	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	100	1	0.14198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	100	2	0.25772
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	100	3	0.30401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	100	4	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	100	5	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	100	1	0.14198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	100	2	0.25772
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	100	3	0.30401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	100	4	0.33488
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	100	5	0.35648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	100	1	0.14198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	100	2	0.25926
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	100	3	0.30556
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	100	4	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	100	5	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	100	1	0.15895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	100	2	0.25926
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	100	3	0.30864
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	100	4	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	100	5	0.35494
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	100	1	0.15895
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	100	2	0.25926
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	100	3	0.30864
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	100	4	0.33642
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	100	5	0.35802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	100	1	0.10648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	100	2	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	100	3	0.26080
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	100	4	0.29475
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	100	5	0.31173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	100	1	0.10648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	100	2	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	100	3	0.25926
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	100	4	0.29630
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	100	1	0.10648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	100	2	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	100	3	0.25926
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	100	4	0.29630
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	100	1	0.10648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	100	2	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	100	3	0.25926
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	100	4	0.29630
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	100	1	0.10648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	100	2	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	100	3	0.25926
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	100	4	0.29630
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	100	1	0.10648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	100	2	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	100	3	0.25772
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	100	4	0.29630
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	100	1	0.10648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	100	2	0.21914
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	100	3	0.25772
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	100	4	0.29630
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	100	1	0.10648
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	100	2	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	100	3	0.25926
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	100	4	0.29475
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	100	1	0.12346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	100	2	0.21759
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	100	3	0.26080
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	100	4	0.29784
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	100	5	0.31481
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	100	1	0.12346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	100	2	0.22068
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	100	3	0.26543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	100	4	0.29938
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	100	5	0.31481
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	1	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	1	2	0.29012
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	1	3	0.29475
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	1	4	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	1	5	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	1	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	1	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	1	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	1	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	1	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	1	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	1	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	1	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	1	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	1	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	1	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	1	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	1	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	1	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	1	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	1	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	1	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	1	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	1	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	1	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	1	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	1	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	1	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	1	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	1	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	1	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	1	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	1	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	1	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	1	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	1	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	1	2	0.33642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	1	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	1	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	1	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	1	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	1	2	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	1	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	1	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	1	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	1	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	1	2	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	1	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	1	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	1	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	1	1	0.22068
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	1	2	0.30556
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	1	3	0.31019
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	1	4	0.31019
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	1	5	0.31019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	1	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	1	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	1	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	1	4	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	1	5	0.42901
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	1	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	1	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	1	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	1	4	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	1	5	0.42901
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	1	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	1	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	1	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	1	4	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	1	5	0.42901
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	1	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	1	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	1	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	1	4	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	1	5	0.42901
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	1	1	0.22068
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	1	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	1	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	1	4	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	1	5	0.42901
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	1	1	0.22068
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	1	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	1	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	1	4	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	1	5	0.42901
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	1	1	0.22068
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	1	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	1	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	1	4	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	1	5	0.42901
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	1	1	0.22068
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	1	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	1	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	1	4	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	1	5	0.42901
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	1	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	1	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	1	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	1	4	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	1	5	0.42901
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	1	2	0.30710
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	1	3	0.31481
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	1	4	0.31481
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	1	5	0.31481
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	1	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	1	2	0.35185
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	1	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	1	4	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	1	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	1	2	0.35185
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	1	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	1	4	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	1	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	1	2	0.35185
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	1	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	1	4	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	1	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	1	2	0.35185
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	1	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	1	4	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	1	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	1	2	0.35185
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	1	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	1	4	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	1	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	1	2	0.35185
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	1	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	1	4	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	1	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	1	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	1	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	1	4	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	1	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	1	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	1	3	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	1	4	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	1	1	0.23148
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	1	2	0.35340
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	1	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	1	4	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	1	1	0.22840
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	1	3	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	1	4	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	1	5	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	1	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	1	2	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	1	3	0.39352
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	1	5	0.43519
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	1	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	1	2	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	1	3	0.39352
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	1	5	0.43519
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	1	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	1	2	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	1	3	0.39352
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	1	5	0.43519
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	1	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	1	2	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	1	3	0.39352
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	1	5	0.43519
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	1	1	0.23148
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	1	2	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	1	3	0.39352
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	1	5	0.43519
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	1	1	0.23148
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	1	2	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	1	3	0.39352
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	1	5	0.43519
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	1	1	0.23148
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	1	2	0.35648
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	1	3	0.39352
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	1	5	0.43519
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	1	1	0.23148
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	1	2	0.35648
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	1	5	0.43519
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	1	1	0.23457
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	1	2	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	1	3	0.39352
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	1	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	1	5	0.43519
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	1	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	1	3	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	1	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	1	5	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	1	1	0.22840
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	1	2	0.35648
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	1	3	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	1	1	0.22840
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	1	2	0.35648
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	1	3	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	1	1	0.22840
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	1	2	0.35648
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	1	3	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	1	1	0.22840
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	1	2	0.35648
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	1	3	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	1	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	1	2	0.35648
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	1	3	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	1	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	1	2	0.35648
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	1	3	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	1	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	1	2	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	1	3	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	1	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	1	2	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	1	1	0.23457
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	1	2	0.35648
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	1	5	0.43981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	1	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	1	2	0.31944
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	1	3	0.33642
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	1	4	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	1	5	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	1	1	0.23148
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	1	2	0.36265
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	1	1	0.23148
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	1	2	0.36265
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	1	1	0.23148
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	1	2	0.36265
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	1	1	0.23148
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	1	2	0.36265
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	1	1	0.23148
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	1	2	0.36265
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	1	1	0.23148
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	1	2	0.36265
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	1	1	0.23148
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	1	2	0.35957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	1	1	0.23302
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	1	2	0.35957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	1	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	1	2	0.36265
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	1	3	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	1	1	0.23765
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	1	2	0.34259
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	1	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	1	4	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	1	5	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	1	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	1	3	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	1	4	0.44290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	1	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	1	3	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	1	4	0.44290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	1	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	1	3	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	1	4	0.44290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	1	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	1	3	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	1	4	0.44290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	1	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	1	3	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	1	4	0.44290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	1	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	1	3	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	1	4	0.44290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	1	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	1	3	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	1	4	0.44290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	1	1	0.23765
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	1	4	0.44290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	1	1	0.23765
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	1	3	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	1	4	0.44444
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	1	2	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	1	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	1	4	0.38426
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	1	5	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	1	2	0.36265
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	1	3	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	1	4	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	1	2	0.36265
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	1	3	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	1	4	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	1	2	0.36265
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	1	3	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	1	4	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	1	2	0.36265
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	1	3	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	1	4	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	1	2	0.36265
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	1	3	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	1	4	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	1	2	0.36265
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	1	3	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	1	4	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	1	2	0.36265
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	1	4	0.43210
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	1	1	0.24537
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	1	2	0.36265
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	1	3	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	1	4	0.43210
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	1	5	0.44599
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	1	1	0.24383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	1	2	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	1	3	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	1	4	0.43210
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	1	5	0.44599
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	1	1	0.24074
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	1	2	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	1	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	1	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	1	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	1	1	0.24074
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	1	2	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	1	4	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	1	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	1	1	0.24074
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	1	2	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	1	4	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	1	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	1	1	0.24074
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	1	2	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	1	4	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	1	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	1	1	0.24074
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	1	2	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	1	4	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	1	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	1	1	0.24074
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	1	2	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	1	4	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	1	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	1	1	0.24074
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	1	2	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	1	4	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	1	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	1	1	0.24074
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	1	2	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	1	3	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	1	4	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	1	1	0.24074
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	1	2	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	1	4	0.42284
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	1	1	0.23765
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	1	2	0.36574
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	1	3	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	1	4	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	2	1	0.20062
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	2	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	2	3	0.29321
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	2	4	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	2	5	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	2	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	2	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	2	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	2	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	2	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	2	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	2	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	2	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	2	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	2	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	2	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	2	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	2	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	2	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	2	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	2	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	2	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	2	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	2	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	2	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	2	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	2	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	2	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	2	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	2	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	2	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	2	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	2	4	0.39352
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	2	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	2	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	2	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	2	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	2	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	2	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	2	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	2	2	0.29784
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	2	3	0.31636
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	2	4	0.31636
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	2	5	0.31636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	2	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	2	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	2	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	2	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	2	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	2	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	2	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	2	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	2	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	2	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	2	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	2	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	2	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	2	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	2	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	2	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	2	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	2	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	2	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	2	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	2	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	2	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	2	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	2	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	2	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	2	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	2	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	2	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	2	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	2	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	2	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	2	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	2	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	2	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	2	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	2	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	2	2	0.33642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	2	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	2	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	2	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	2	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	2	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	2	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	2	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	2	5	0.41821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	2	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	2	2	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	2	3	0.31944
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	2	4	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	2	5	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	2	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	2	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	2	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	2	4	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	2	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	2	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	2	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	2	4	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	2	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	2	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	2	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	2	4	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	2	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	2	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	2	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	2	4	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	2	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	2	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	2	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	2	4	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	2	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	2	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	2	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	2	4	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	2	1	0.21759
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	2	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	2	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	2	4	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	2	1	0.21759
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	2	2	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	2	3	0.38426
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	2	4	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	2	1	0.22068
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	2	2	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	2	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	2	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	2	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	2	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	2	2	0.30864
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	2	3	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	2	4	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	2	5	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	2	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	2	2	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	2	3	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	2	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	2	2	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	2	3	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	2	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	2	2	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	2	3	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	2	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	2	2	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	2	3	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	2	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	2	2	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	2	3	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	2	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	2	2	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	2	3	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	2	1	0.22840
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	2	2	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	2	3	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	2	1	0.22840
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	2	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	2	1	0.23148
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	2	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	2	1	0.22377
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	2	2	0.31173
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	2	3	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	2	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	2	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	2	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	2	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	2	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	2	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	2	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	2	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	2	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	2	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	2	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	2	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	2	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	2	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	2	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	2	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	2	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	2	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	2	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	2	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	2	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	2	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	2	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	2	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	2	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	2	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	2	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	2	1	0.23302
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	2	2	0.31636
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	2	3	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	2	4	0.34259
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	2	5	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	2	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	2	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	2	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	2	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	2	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	2	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	2	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	2	4	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	2	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	2	4	0.42284
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	2	5	0.44290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	2	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	2	2	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	2	4	0.42438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	2	5	0.44290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	2	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	2	3	0.36265
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	2	4	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	2	5	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	2	3	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	2	5	0.45062
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	2	3	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	2	5	0.45062
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	2	3	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	2	5	0.45062
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	2	3	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	2	5	0.45062
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	2	3	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	2	5	0.45062
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	2	3	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	2	5	0.45062
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	2	2	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	2	3	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	2	5	0.45062
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	2	1	0.23765
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	2	2	0.35957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	2	5	0.45062
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	2	1	0.24228
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	2	2	0.35957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	2	4	0.43210
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	2	5	0.45370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	2	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	2	2	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	2	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	2	4	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	2	5	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	2	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	2	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	2	3	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	2	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	2	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	2	3	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	2	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	2	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	2	3	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	2	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	2	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	2	3	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	2	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	2	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	2	3	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	2	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	2	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	2	3	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	2	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	2	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	2	3	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	2	1	0.23920
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	2	2	0.35185
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	2	3	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	2	4	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	2	5	0.43056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	2	2	0.35957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	2	3	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	2	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	2	2	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	2	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	2	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	2	5	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	2	2	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	2	3	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	2	5	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	2	2	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	2	3	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	2	5	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	2	2	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	2	3	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	2	5	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	2	2	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	2	3	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	2	5	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	2	2	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	2	3	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	2	5	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	2	2	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	2	3	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	2	5	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	2	2	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	2	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	2	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	2	5	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	2	1	0.23611
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	2	2	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	2	3	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	2	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	2	1	0.23457
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	2	2	0.35957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	2	4	0.42438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	2	5	0.43519
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	3	1	0.19907
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	3	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	3	3	0.29321
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	3	4	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	3	5	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	3	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	3	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	3	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	3	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	3	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	3	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	3	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	3	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	3	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	3	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	3	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	3	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	3	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	3	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	3	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	3	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	3	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	3	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	3	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	3	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	3	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	3	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	3	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	3	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	3	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	3	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	3	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	3	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	3	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	3	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	3	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	3	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	3	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	3	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	3	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	3	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	3	2	0.29012
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	3	3	0.31481
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	3	4	0.31636
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	3	5	0.31636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	3	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	3	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	3	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	3	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	3	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	3	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	3	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	3	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	3	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	3	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	3	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	3	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	3	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	3	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	3	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	3	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	3	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	3	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	3	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	3	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	3	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	3	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	3	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	3	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	3	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	3	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	3	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	3	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	3	2	0.29167
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	3	3	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	3	4	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	3	5	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	3	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	3	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	3	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	3	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	3	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	3	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	3	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	3	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	3	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	3	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	3	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	3	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	3	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	3	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	3	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	3	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	3	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	3	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	3	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	3	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	3	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	3	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	3	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	3	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	3	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	3	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	3	5	0.41821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	3	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	3	2	0.30401
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	3	3	0.32716
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	3	4	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	3	5	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	3	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	3	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	3	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	3	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	3	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	3	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	3	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	3	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	3	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	3	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	3	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	3	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	3	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	3	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	3	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	3	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	3	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	3	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	3	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	3	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	3	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	3	1	0.21759
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	3	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	3	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	3	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	3	2	0.33642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	3	3	0.38426
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	3	5	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	3	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	3	2	0.30710
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	3	3	0.32716
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	3	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	3	5	0.33488
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	3	2	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	3	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	3	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	3	2	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	3	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	3	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	3	2	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	3	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	3	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	3	2	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	3	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	3	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	3	2	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	3	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	3	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	3	2	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	3	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	3	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	3	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	3	2	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	3	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	3	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	3	5	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	3	1	0.21759
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	3	2	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	3	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	3	4	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	3	5	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	3	1	0.22377
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	3	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	3	4	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	3	5	0.42901
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	3	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	3	2	0.30401
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	3	3	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	3	4	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	3	5	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	3	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	3	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	3	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	3	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	3	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	3	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	3	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	3	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	3	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	3	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	3	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	3	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	3	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	3	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	3	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	3	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	3	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	3	5	0.42438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	3	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	3	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	3	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	3	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	3	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	3	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	3	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	3	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	3	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	3	2	0.33642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	3	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	3	5	0.42901
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	3	1	0.22222
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	3	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	3	3	0.35340
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	3	4	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	3	5	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	3	1	0.22377
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	3	4	0.42438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	3	1	0.22377
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	3	4	0.42438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	3	1	0.22377
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	3	4	0.42438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	3	1	0.22377
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	3	4	0.42438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	3	1	0.22377
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	3	4	0.42438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	3	1	0.22377
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	3	4	0.42438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	3	1	0.22377
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	3	4	0.42284
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	3	5	0.44290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	3	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	3	4	0.42284
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	3	5	0.44290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	3	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	3	4	0.42438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	3	5	0.44290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	3	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	3	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	3	3	0.36111
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	3	4	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	3	5	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	3	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	3	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	3	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	3	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	3	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	3	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	3	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	3	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	3	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	3	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	3	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	3	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	3	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	3	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	3	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	3	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	3	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	3	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	3	2	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	3	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	3	1	0.22840
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	3	2	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	3	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	3	4	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	3	5	0.43056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	3	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	3	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	3	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	3	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	3	5	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	3	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	3	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	3	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	3	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	3	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	3	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	3	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	3	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	3	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	3	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	3	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	3	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	3	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	3	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	3	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	3	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	3	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	3	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	3	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	3	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	3	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	3	3	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	3	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	3	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	3	1	0.22840
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	3	2	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	3	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	3	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	3	1	0.22840
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	3	2	0.35185
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	3	3	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	3	5	0.42747
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	4	1	0.19907
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	4	2	0.28086
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	4	3	0.29321
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	4	4	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	4	5	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	4	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	4	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	4	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	4	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	4	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	4	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	4	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	4	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	4	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	4	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	4	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	4	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	4	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	4	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	4	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	4	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	4	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	4	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	4	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	4	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	4	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	4	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	4	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	4	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	4	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	4	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	4	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	4	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	4	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	4	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	4	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	4	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	4	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	4	4	0.39352
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	4	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	4	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	4	2	0.29012
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	4	3	0.31481
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	4	4	0.31481
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	4	5	0.31636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	4	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	4	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	4	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	4	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	4	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	4	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	4	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	4	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	4	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	4	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	4	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	4	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	4	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	4	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	4	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	4	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	4	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	4	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	4	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	4	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	4	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	4	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	4	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	4	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	4	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	4	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	4	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	4	2	0.29167
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	4	3	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	4	4	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	4	5	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	4	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	4	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	4	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	4	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	4	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	4	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	4	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	4	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	4	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	4	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	4	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	4	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	4	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	4	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	4	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	4	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	4	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	4	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	4	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	4	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	4	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	4	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	4	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	4	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	4	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	4	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	4	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	4	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	4	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	4	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	4	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	4	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	4	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	4	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	4	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	4	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	4	5	0.41821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	4	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	4	3	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	4	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	4	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	4	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	4	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	4	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	4	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	4	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	4	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	4	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	4	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	4	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	4	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	4	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	4	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	4	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	4	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	4	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	4	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	4	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	4	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	4	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	4	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	4	1	0.21759
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	4	3	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	4	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	4	1	0.21759
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	4	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	4	5	0.42438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	4	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	4	2	0.30247
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	4	3	0.32716
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	4	5	0.33488
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	4	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	4	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	4	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	4	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	4	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	4	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	4	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	4	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	4	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	4	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	4	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	4	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	4	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	4	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	4	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	4	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	4	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	4	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	4	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	4	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	4	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	4	2	0.33642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	4	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	4	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	4	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	4	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	4	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	4	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	4	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	4	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	4	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	4	3	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	4	4	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	4	5	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	4	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	4	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	4	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	4	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	4	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	4	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	4	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	4	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	4	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	4	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	4	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	4	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	4	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	4	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	4	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	4	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	4	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	4	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	4	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	4	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	4	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	4	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	4	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	4	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	4	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	4	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	4	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	4	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	4	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	4	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	4	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	4	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	4	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	4	5	0.42593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	4	1	0.21759
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	4	2	0.31636
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	4	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	4	4	0.36265
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	4	5	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	4	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	4	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	4	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	4	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	4	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	4	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	4	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	4	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	4	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	4	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	4	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	4	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	4	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	4	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	4	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	4	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	4	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	4	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	4	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	4	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	4	1	0.22222
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	4	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	4	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	4	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	4	1	0.22377
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	4	2	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	4	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	4	4	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	4	5	0.43673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	4	1	0.22068
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	4	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	4	3	0.34259
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	4	4	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	4	5	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	4	1	0.22068
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	4	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	4	3	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	4	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	4	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	4	1	0.22068
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	4	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	4	3	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	4	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	4	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	4	1	0.22068
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	4	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	4	3	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	4	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	4	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	4	1	0.22068
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	4	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	4	3	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	4	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	4	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	4	1	0.22068
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	4	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	4	3	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	4	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	4	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	4	1	0.22068
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	4	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	4	3	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	4	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	4	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	4	1	0.22068
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	4	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	4	3	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	4	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	4	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	4	1	0.22222
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	4	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	4	3	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	4	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	4	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	4	1	0.22377
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	4	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	4	3	0.35957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	4	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	4	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	4	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	4	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	4	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	4	5	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	4	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	4	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	4	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	4	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	4	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	4	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	4	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	4	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	4	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	4	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	4	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	4	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	4	2	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	4	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	4	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	4	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	4	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	4	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	4	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	4	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	4	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	4	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	4	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	4	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	4	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	4	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	4	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	4	2	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	4	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	4	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	4	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	5	1	0.19907
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	5	2	0.28086
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	5	3	0.29321
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	5	4	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	5	5	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	5	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	5	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	5	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	5	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	5	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	5	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	5	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	5	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	5	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	5	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	5	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	5	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	5	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	5	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	5	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	5	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	5	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	5	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	5	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	5	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	5	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	5	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	5	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	5	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	5	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	5	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	5	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	5	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	5	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	5	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	5	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	5	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	5	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	5	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	5	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	5	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	5	2	0.28858
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	5	3	0.31481
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	5	4	0.31481
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	5	5	0.31636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	5	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	5	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	5	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	5	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	5	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	5	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	5	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	5	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	5	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	5	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	5	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	5	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	5	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	5	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	5	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	5	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	5	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	5	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	5	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	5	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	5	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	5	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	5	2	0.29012
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	5	3	0.31173
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	5	4	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	5	5	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	5	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	5	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	5	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	5	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	5	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	5	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	5	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	5	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	5	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	5	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	5	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	5	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	5	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	5	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	5	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	5	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	5	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	5	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	5	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	5	5	0.41821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	5	3	0.32716
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	5	4	0.33488
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	5	5	0.33488
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	5	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	5	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	5	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	5	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	5	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	5	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	5	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	5	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	5	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	5	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	5	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	5	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	5	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	5	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	5	1	0.21759
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	5	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	5	1	0.21759
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	5	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	5	3	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	5	4	0.33488
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	5	5	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	5	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	5	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	5	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	5	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	5	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	5	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	5	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	5	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	5	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	5	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	5	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	5	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	5	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	5	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	5	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	5	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	5	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	5	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	5	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	5	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	5	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	5	2	0.33488
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	5	3	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	5	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	5	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	5	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	5	1	0.20062
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	5	2	0.29012
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	5	3	0.31481
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	5	4	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	5	5	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	5	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	5	2	0.31636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	5	3	0.35340
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	5	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	5	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	5	2	0.31636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	5	3	0.35340
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	5	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	5	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	5	2	0.31636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	5	3	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	5	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	5	1	0.20062
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	5	2	0.31636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	5	3	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	5	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	5	1	0.20062
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	5	2	0.31636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	5	3	0.35648
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	5	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	5	1	0.20062
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	5	2	0.31636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	5	3	0.35648
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	5	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	5	1	0.20062
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	5	2	0.31944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	5	3	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	5	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	5	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	5	2	0.31944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	5	3	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	5	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	5	5	0.41975
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	5	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	5	3	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	5	5	0.42284
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	5	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	5	2	0.31019
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	5	3	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	5	4	0.35648
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	5	5	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	5	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	5	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	5	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	5	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	5	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	5	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	5	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	5	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	5	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	5	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	5	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	5	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	5	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	5	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	5	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	5	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	5	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	5	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	5	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	5	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	5	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	5	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	5	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	5	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	5	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	5	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	5	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	5	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	5	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	5	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	5	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	5	4	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	5	5	0.44136
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	5	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	5	2	0.31790
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	5	3	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	5	4	0.35957
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	5	5	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	5	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	5	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	5	3	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	5	4	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	5	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	5	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	5	3	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	5	4	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	5	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	5	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	5	3	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	5	4	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	5	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	5	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	5	3	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	5	4	0.38426
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	5	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	5	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	5	3	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	5	4	0.38426
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	5	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	5	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	5	3	0.35031
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	5	4	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	5	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	5	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	5	3	0.35185
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	5	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	5	1	0.21759
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	5	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	5	3	0.35340
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	5	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	5	1	0.21914
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	5	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	5	3	0.35648
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	5	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	5	2	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	5	3	0.36728
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	5	4	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	5	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	5	2	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	5	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	5	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	5	2	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	5	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	5	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	5	2	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	5	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	5	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	5	2	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	5	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	5	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	5	2	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	5	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	5	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	5	2	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	5	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	5	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	5	2	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	5	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	5	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	5	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	5	2	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	5	3	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	5	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	5	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	5	2	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	5	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	5	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	5	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	10	2	0.28086
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	10	3	0.29321
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	10	4	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	10	5	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	10	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	10	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	10	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	10	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	10	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	10	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	10	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	10	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	10	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	10	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	10	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	10	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	10	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	10	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	10	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	10	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	10	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	10	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	10	2	0.28858
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	10	3	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	10	4	0.31481
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	10	5	0.31636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	10	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	10	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	10	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	10	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	10	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	10	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	10	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	10	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	10	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	10	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	10	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	10	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	10	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	10	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	10	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	10	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	10	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	10	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	10	2	0.28704
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	10	3	0.30710
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	10	4	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	10	5	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	10	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	10	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	10	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	10	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	10	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	10	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	10	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	10	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	10	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	10	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	10	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	10	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	10	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	10	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	10	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	10	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	10	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	10	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	10	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	10	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	10	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	10	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	10	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	10	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	10	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	10	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	10	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	10	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	10	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	10	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	10	3	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	10	4	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	10	5	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	10	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	10	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	10	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	10	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	10	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	10	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	10	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	10	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	10	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	10	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	10	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	10	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	10	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	10	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	10	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	10	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	10	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	10	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	10	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	10	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	10	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	10	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	10	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	10	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	10	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	10	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	10	5	0.41821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	10	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	10	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	10	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	10	4	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	10	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	10	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	10	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	10	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	10	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	10	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	10	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	10	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	10	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	10	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	10	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	10	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	10	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	10	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	10	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	10	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	10	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	10	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	10	2	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	10	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	10	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	10	1	0.21759
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	10	2	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	10	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	10	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	10	2	0.27469
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	10	3	0.30864
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	10	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	10	5	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	10	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	10	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	10	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	10	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	10	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	10	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	10	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	10	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	10	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	10	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	10	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	10	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	10	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	10	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	10	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	10	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	10	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	10	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	10	4	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	10	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	10	2	0.30247
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	10	3	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	10	4	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	10	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	10	1	0.18981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	10	2	0.30247
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	10	3	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	10	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	10	1	0.18981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	10	2	0.30247
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	10	3	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	10	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	10	5	0.41204
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	10	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	10	2	0.28549
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	10	3	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	10	4	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	10	5	0.36111
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	10	2	0.30401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	10	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	10	4	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	10	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	10	2	0.30401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	10	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	10	4	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	10	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	10	2	0.30401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	10	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	10	4	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	10	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	10	2	0.30401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	10	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	10	4	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	10	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	10	2	0.30401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	10	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	10	4	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	10	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	10	2	0.30401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	10	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	10	4	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	10	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	10	2	0.30710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	10	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	10	4	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	10	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	10	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	10	2	0.30710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	10	3	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	10	4	0.38272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	10	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	10	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	10	2	0.30710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	10	3	0.35185
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	10	4	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	10	1	0.19444
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	10	2	0.29784
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	10	3	0.33488
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	10	4	0.35957
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	10	5	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	10	1	0.19444
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	10	2	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	10	3	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	10	4	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	10	1	0.19444
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	10	2	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	10	3	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	10	4	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	10	1	0.19444
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	10	2	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	10	3	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	10	4	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	10	1	0.19444
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	10	2	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	10	3	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	10	4	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	10	1	0.19444
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	10	2	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	10	3	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	10	4	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	10	1	0.19444
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	10	2	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	10	3	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	10	4	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	10	1	0.19444
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	10	2	0.30247
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	10	4	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	10	1	0.19444
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	10	2	0.30247
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	10	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	10	4	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	10	5	0.39352
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	10	1	0.19599
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	10	2	0.30247
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	10	3	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	10	4	0.37963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	10	5	0.39352
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	10	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	10	3	0.35340
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	10	4	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	10	5	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	10	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	10	3	0.35340
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	10	4	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	10	5	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	10	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	10	3	0.35340
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	10	4	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	10	5	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	10	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	10	3	0.35340
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	10	4	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	10	5	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	10	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	10	3	0.35340
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	10	4	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	10	5	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	10	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	10	3	0.35340
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	10	4	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	10	5	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	10	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	10	3	0.35340
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	10	4	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	10	5	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	10	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	10	2	0.31481
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	10	3	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	10	4	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	10	5	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	10	1	0.17901
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	10	2	0.31636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	10	3	0.35648
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	10	4	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	10	5	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	10	1	0.17901
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	10	2	0.31790
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	10	3	0.35957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	10	4	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	10	5	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	20	1	0.19907
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	20	2	0.28086
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	20	3	0.29321
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	20	4	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	20	5	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	20	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	20	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	20	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	20	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	20	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	20	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	20	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	20	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	20	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	20	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	20	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	20	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	20	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	20	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	20	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	20	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	20	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	20	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	20	2	0.28858
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	20	3	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	20	4	0.31481
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	20	5	0.31636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	20	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	20	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	20	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	20	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	20	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	20	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	20	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	20	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	20	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	20	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	20	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	20	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	20	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	20	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	20	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	20	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	20	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	20	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	20	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	20	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	20	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	20	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	20	2	0.28704
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	20	3	0.30710
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	20	4	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	20	5	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	20	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	20	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	20	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	20	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	20	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	20	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	20	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	20	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	20	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	20	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	20	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	20	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	20	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	20	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	20	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	20	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	20	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	20	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	20	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	20	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	20	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	20	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	20	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	20	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	20	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	20	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	20	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	20	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	20	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	20	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	20	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	20	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	20	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	20	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	20	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	20	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	20	2	0.29784
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	20	3	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	20	4	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	20	5	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	20	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	20	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	20	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	20	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	20	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	20	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	20	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	20	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	20	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	20	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	20	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	20	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	20	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	20	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	20	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	20	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	20	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	20	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	20	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	20	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	20	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	20	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	20	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	20	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	20	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	20	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	20	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	20	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	20	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	20	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	20	3	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	20	4	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	20	5	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	20	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	20	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	20	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	20	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	20	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	20	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	20	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	20	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	20	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	20	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	20	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	20	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	20	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	20	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	20	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	20	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	20	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	20	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	20	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	20	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	20	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	20	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	20	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	20	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	20	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	20	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	20	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	20	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	20	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	20	2	0.27160
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	20	3	0.30710
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	20	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	20	5	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	20	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	20	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	20	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	20	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	20	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	20	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	20	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	20	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	20	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	20	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	20	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	20	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	20	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	20	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	20	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	20	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	20	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	20	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	20	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	20	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	20	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	20	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	20	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	20	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	20	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	20	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	20	4	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	20	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	20	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	20	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	20	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	20	4	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	20	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	20	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	20	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	20	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	20	5	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	20	1	0.18827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	20	2	0.29938
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	20	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	20	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	20	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	20	2	0.26852
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	20	3	0.30556
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	20	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	20	5	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	20	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	20	2	0.28549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	20	3	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	20	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	20	2	0.28549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	20	3	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	20	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	20	2	0.28549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	20	3	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	20	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	20	2	0.28549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	20	3	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	20	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	20	2	0.28549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	20	3	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	20	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	20	2	0.28549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	20	3	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	20	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	20	2	0.28704
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	20	3	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	20	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	20	2	0.28704
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	20	3	0.33488
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	20	1	0.17593
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	20	2	0.29167
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	20	3	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	20	4	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	20	1	0.15432
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	20	2	0.27160
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	20	3	0.31636
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	20	4	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	20	5	0.35648
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	20	1	0.15432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	20	2	0.27469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	20	3	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	20	5	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	20	1	0.15432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	20	2	0.27469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	20	3	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	20	5	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	20	1	0.15432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	20	2	0.27469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	20	3	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	20	5	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	20	1	0.15432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	20	2	0.27469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	20	3	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	20	5	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	20	1	0.15432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	20	2	0.27469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	20	3	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	20	5	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	20	1	0.15432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	20	2	0.27469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	20	3	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	20	5	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	20	1	0.15432
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	20	2	0.27623
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	20	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	20	5	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	20	1	0.17130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	20	2	0.27623
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	20	3	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	20	1	0.17130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	20	2	0.27623
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	20	3	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	20	4	0.35957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	20	5	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	20	1	0.13117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	20	2	0.26852
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	20	3	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	20	4	0.35648
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	20	5	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	20	1	0.13117
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	20	2	0.26852
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	20	3	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	20	4	0.35648
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	20	1	0.13117
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	20	2	0.27006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	20	3	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	20	4	0.35648
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	20	1	0.13272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	20	2	0.27006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	20	3	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	20	4	0.35648
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	20	1	0.13272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	20	2	0.27006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	20	3	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	20	1	0.13272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	20	2	0.27006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	20	3	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	20	5	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	20	1	0.13426
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	20	2	0.27006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	20	3	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	20	5	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	20	1	0.13426
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	20	2	0.27160
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	20	3	0.34259
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	20	5	0.37809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	20	1	0.15123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	20	2	0.27160
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	20	1	0.14969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	20	2	0.27160
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	20	4	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	50	1	0.19907
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	50	2	0.28086
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	50	3	0.29321
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	50	4	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	50	5	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	50	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	50	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	50	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	50	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	50	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	50	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	50	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	50	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	50	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	50	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	50	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	50	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	50	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	50	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	50	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	50	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	50	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	50	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	50	2	0.28858
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	50	3	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	50	4	0.31481
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	50	5	0.31636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	50	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	50	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	50	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	50	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	50	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	50	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	50	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	50	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	50	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	50	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	50	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	50	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	50	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	50	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	50	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	50	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	50	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	50	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	50	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	50	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	50	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	50	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	50	2	0.28704
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	50	3	0.30710
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	50	4	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	50	5	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	50	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	50	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	50	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	50	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	50	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	50	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	50	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	50	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	50	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	50	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	50	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	50	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	50	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	50	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	50	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	50	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	50	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	50	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	50	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	50	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	50	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	50	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	50	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	50	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	50	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	50	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	50	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	50	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	50	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	50	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	50	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	50	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	50	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	50	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	50	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	50	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	50	2	0.29784
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	50	3	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	50	4	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	50	5	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	50	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	50	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	50	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	50	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	50	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	50	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	50	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	50	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	50	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	50	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	50	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	50	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	50	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	50	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	50	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	50	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	50	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	50	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	50	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	50	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	50	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	50	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	50	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	50	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	50	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	50	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	50	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	50	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	50	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	50	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	50	3	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	50	4	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	50	5	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	50	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	50	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	50	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	50	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	50	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	50	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	50	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	50	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	50	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	50	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	50	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	50	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	50	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	50	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	50	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	50	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	50	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	50	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	50	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	50	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	50	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	50	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	50	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	50	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	50	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	50	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	50	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	50	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	50	1	0.18364
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	50	2	0.26852
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	50	3	0.30710
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	50	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	50	5	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	50	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	50	2	0.29321
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	50	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	50	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	50	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	50	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	50	2	0.29321
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	50	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	50	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	50	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	50	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	50	2	0.29321
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	50	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	50	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	50	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	50	1	0.18364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	50	2	0.29321
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	50	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	50	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	50	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	50	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	50	2	0.29321
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	50	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	50	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	50	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	50	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	50	2	0.29321
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	50	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	50	4	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	50	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	50	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	50	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	50	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	50	4	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	50	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	50	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	50	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	50	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	50	5	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	50	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	50	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	50	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	50	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	50	1	0.17284
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	50	2	0.26543
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	50	3	0.29938
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	50	4	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	50	5	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	50	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	50	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	50	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	50	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	50	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	50	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	50	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	50	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	50	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	50	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	50	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	50	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	50	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	50	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	50	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	50	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	50	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	50	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	50	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	50	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	50	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	50	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	50	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	50	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	50	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	50	2	0.28395
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	50	3	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	50	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	50	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	50	2	0.28395
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	50	3	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	50	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	50	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	50	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	50	2	0.28858
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	50	3	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	50	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	50	5	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	50	1	0.14043
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	50	2	0.24537
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	50	3	0.28858
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	50	4	0.31173
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	50	5	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	50	1	0.14043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	50	2	0.24691
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	50	3	0.29475
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	50	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	50	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	50	1	0.14043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	50	2	0.24691
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	50	3	0.29475
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	50	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	50	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	50	1	0.14043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	50	2	0.24691
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	50	3	0.29475
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	50	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	50	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	50	1	0.14043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	50	2	0.24691
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	50	3	0.29475
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	50	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	50	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	50	1	0.14043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	50	2	0.24691
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	50	3	0.29475
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	50	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	50	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	50	1	0.14043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	50	2	0.24691
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	50	3	0.29475
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	50	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	50	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	50	1	0.14043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	50	2	0.24846
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	50	3	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	50	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	50	5	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	50	1	0.15741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	50	2	0.24846
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	50	3	0.29784
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	50	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	50	5	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	50	1	0.15741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	50	2	0.24691
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	50	3	0.30247
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	50	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	50	5	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	50	1	0.10802
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	50	2	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	50	3	0.28549
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	50	4	0.31481
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	50	5	0.33488
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	50	1	0.10802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	50	2	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	50	3	0.28395
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	50	4	0.31636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	50	5	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	50	1	0.10802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	50	2	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	50	3	0.28395
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	50	4	0.31636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	50	5	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	50	1	0.10802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	50	2	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	50	3	0.28395
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	50	4	0.31636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	50	5	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	50	1	0.10802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	50	2	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	50	3	0.28395
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	50	4	0.31790
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	50	5	0.33796
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	50	1	0.10802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	50	2	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	50	3	0.28395
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	50	4	0.31790
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	50	5	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	50	1	0.10802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	50	2	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	50	3	0.28395
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	50	4	0.31790
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	50	5	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	50	1	0.10802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	50	2	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	50	3	0.28549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	50	4	0.31790
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	50	5	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	50	1	0.12500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	50	2	0.22685
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	50	3	0.28704
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	50	4	0.31790
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	50	5	0.33951
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	50	1	0.12500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	50	2	0.22994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	50	3	0.28858
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	50	4	0.31944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	50	5	0.34259
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	100	1	0.19907
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	100	2	0.28086
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	100	3	0.29321
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	100	4	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	100	5	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	100	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	100	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	100	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	100	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	100	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	100	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	100	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	100	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	100	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	100	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	100	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	100	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	100	4	0.39043
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	100	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	100	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	100	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	100	4	0.39198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	100	1	0.20216
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	100	2	0.28858
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	100	3	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	100	4	0.31481
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	100	5	0.31636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	100	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	100	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	100	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	100	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	100	2	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	100	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	100	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	100	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	100	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	100	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	100	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	100	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	100	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	100	2	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	100	3	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	100	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	100	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	100	1	0.20370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	100	2	0.32716
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	100	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	100	5	0.41049
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	100	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	100	2	0.28704
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	100	3	0.30710
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	100	4	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	100	5	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	100	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	100	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	100	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	100	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	100	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	100	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	100	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	100	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	100	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	100	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	100	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	100	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	100	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	100	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	100	3	0.36420
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	100	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	100	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	100	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	100	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	100	4	0.39660
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	100	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	100	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	100	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	100	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	100	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	100	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	100	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	100	2	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	100	3	0.36574
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	100	4	0.39506
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	100	5	0.41358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	100	1	0.21296
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	100	2	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	100	3	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	100	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	100	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	100	2	0.29784
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	100	3	0.32099
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	100	4	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	100	5	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	100	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	100	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	100	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	100	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	100	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	100	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	100	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	100	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	100	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	100	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	100	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	100	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	100	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	100	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	100	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	100	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	100	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	100	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	100	1	0.21142
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	100	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	100	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	100	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	100	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	100	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	100	1	0.21451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	100	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	100	3	0.37654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	100	5	0.41667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	100	1	0.20679
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	100	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	100	3	0.32253
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	100	4	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	100	5	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	100	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	100	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	100	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	100	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	100	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	100	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	100	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	100	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	100	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	100	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	100	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	100	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	100	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	100	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	100	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	100	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	100	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	100	4	0.39969
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	100	1	0.20833
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	100	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	100	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	100	1	0.20988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	100	2	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	100	3	0.37346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	100	4	0.39815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	100	1	0.21605
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	100	2	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	100	3	0.37500
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	100	1	0.18364
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	100	2	0.26852
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	100	3	0.30710
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	100	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	100	5	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	100	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	100	2	0.29321
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	100	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	100	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	100	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	100	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	100	2	0.29321
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	100	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	100	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	100	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	100	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	100	2	0.29321
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	100	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	100	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	100	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	100	1	0.18364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	100	2	0.29321
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	100	3	0.34414
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	100	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	100	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	100	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	100	2	0.29321
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	100	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	100	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	100	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	100	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	100	2	0.29321
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	100	3	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	100	4	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	100	5	0.40895
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	100	1	0.18519
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	100	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	100	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	100	4	0.38580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	100	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	100	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	100	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	100	4	0.38735
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	100	5	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	100	1	0.18673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	100	2	0.29630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	100	3	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	100	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	100	1	0.17284
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	100	2	0.26543
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	100	3	0.29938
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	100	4	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	100	5	0.35494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	100	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	100	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	100	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	100	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	100	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	100	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	100	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	100	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	100	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	100	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	100	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	100	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	100	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	100	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	100	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	100	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	100	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	100	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	100	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	100	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	100	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	100	2	0.28241
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	100	3	0.32407
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	100	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	100	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	100	2	0.28395
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	100	3	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	100	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	100	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	100	2	0.28395
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	100	3	0.32870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	100	4	0.37037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	100	5	0.40741
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	100	1	0.17438
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	100	2	0.28858
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	100	3	0.33179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	100	4	0.37191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	100	5	0.40586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	100	1	0.13889
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	100	2	0.24228
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	100	3	0.28549
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	100	4	0.31173
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	100	5	0.33025
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	100	1	0.13889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	100	2	0.24383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	100	3	0.29167
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	100	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	100	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	100	1	0.13889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	100	2	0.24383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	100	3	0.29167
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	100	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	100	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	100	1	0.13889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	100	2	0.24383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	100	3	0.29167
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	100	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	100	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	100	1	0.13889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	100	2	0.24383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	100	3	0.29167
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	100	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	100	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	100	1	0.13889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	100	2	0.24383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	100	3	0.29167
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	100	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	100	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	100	1	0.13889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	100	2	0.24383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	100	3	0.29167
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	100	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	100	5	0.34722
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	100	1	0.13889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	100	2	0.24537
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	100	3	0.29321
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	100	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	100	5	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	100	1	0.15586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	100	2	0.24537
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	100	3	0.29475
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	100	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	100	5	0.34568
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	100	1	0.15586
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	100	2	0.24537
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	100	3	0.29938
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	100	4	0.32562
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	100	5	0.34877
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	100	1	0.10494
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	100	2	0.21759
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	100	3	0.25772
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	100	4	0.29167
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	100	5	0.31019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	100	1	0.10494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	100	2	0.21759
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	100	3	0.25617
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	100	4	0.29321
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	100	1	0.10494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	100	2	0.21759
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	100	3	0.25617
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	100	4	0.29321
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	100	1	0.10494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	100	2	0.21759
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	100	3	0.25617
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	100	4	0.29321
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	100	1	0.10494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	100	2	0.21759
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	100	3	0.25617
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	100	4	0.29475
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	100	1	0.10494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	100	2	0.21759
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	100	3	0.25617
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	100	4	0.29475
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	100	1	0.10494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	100	2	0.21759
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	100	3	0.25617
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	100	4	0.29475
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	100	1	0.10494
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	100	2	0.21759
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	100	3	0.25772
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	100	4	0.29475
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	100	1	0.12191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	100	2	0.21759
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	100	3	0.25926
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	100	4	0.29475
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	100	1	0.12191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	100	2	0.21914
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	100	3	0.26235
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	100	4	0.29475
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	100	5	0.31481
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	1	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	1	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	1	4	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	1	5	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	1	2	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	1	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	1	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	1	4	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	1	5	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	1	2	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	1	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	1	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	1	4	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	1	5	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	1	2	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	1	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	1	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	1	4	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	1	5	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	1	2	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	1	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	1	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	1	4	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	1	5	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	1	2	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	1	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	1	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	1	4	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	1	5	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	1	2	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	1	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	1	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	1	4	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	1	5	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	1	2	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	1	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	1	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	1	4	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	1	5	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	1	2	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	1	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	1	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	1	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	1	3	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	1	4	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	1	5	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	1	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	1	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	1	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	1	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	1	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	1	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	1	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	1	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	1	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	1	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	1	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	1	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	1	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	1	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	1	1	0.24846
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	1	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	1	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	1	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	1	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	2	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	2	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	2	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	2	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	2	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	2	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	2	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	2	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	2	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	2	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	2	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	2	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	2	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	2	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	2	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	2	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	2	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	2	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	2	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	2	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	2	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	2	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	2	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	2	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	2	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	2	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	2	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	2	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	2	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	2	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	2	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	2	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	2	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	2	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	2	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	2	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	2	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	2	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	2	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	2	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	2	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	2	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	2	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	2	3	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	2	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	2	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	2	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	2	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	2	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	2	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	2	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	2	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	2	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	2	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	2	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	2	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	2	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	2	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	2	1	0.24228
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	2	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	2	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	2	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	2	1	0.23920
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	2	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	3	3	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	3	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	3	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	3	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	3	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	3	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	3	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	3	3	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	3	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	3	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	3	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	3	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	3	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	3	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	3	3	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	3	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	3	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	3	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	3	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	3	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	3	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	3	3	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	3	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	3	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	3	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	3	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	3	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	3	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	3	3	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	3	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	3	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	3	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	3	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	3	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	3	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	3	3	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	3	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	3	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	3	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	3	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	3	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	3	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	3	3	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	3	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	3	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	3	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	3	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	3	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	3	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	3	3	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	3	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	3	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	3	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	3	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	3	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	3	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	3	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	3	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	3	3	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	3	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	3	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	3	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	3	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	3	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	3	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	3	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	3	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	3	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	3	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	3	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	4	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	4	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	4	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	4	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	4	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	4	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	4	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	4	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	4	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	4	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	4	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	4	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	4	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	4	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	4	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	4	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	4	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	4	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	4	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	4	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	4	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	4	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	4	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	4	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	4	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	4	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	4	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	4	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	4	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	4	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	4	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	4	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	4	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	4	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	4	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	4	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	4	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	4	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	4	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	4	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	4	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	4	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	4	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	4	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	4	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	4	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	4	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	4	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	4	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	4	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	4	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	4	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	4	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	4	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	5	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	5	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	5	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	5	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	5	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	5	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	5	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	5	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	5	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	5	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	5	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	5	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	5	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	5	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	5	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	5	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	5	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	5	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	5	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	5	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	5	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	5	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	5	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	5	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	5	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	5	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	5	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	5	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	5	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	5	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	5	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	5	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	5	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	5	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	5	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	5	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	5	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	5	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	5	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	5	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	5	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	5	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	5	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	5	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	5	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	5	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	5	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	5	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	5	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	5	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	5	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	5	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	5	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	10	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	10	3	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	10	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	10	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	10	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	10	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	10	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	10	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	10	3	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	10	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	10	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	10	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	10	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	10	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	10	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	10	3	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	10	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	10	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	10	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	10	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	10	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	10	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	10	3	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	10	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	10	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	10	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	10	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	10	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	10	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	10	3	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	10	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	10	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	10	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	10	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	10	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	10	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	10	3	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	10	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	10	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	10	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	10	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	10	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	10	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	10	3	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	10	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	10	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	10	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	10	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	10	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	10	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	10	3	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	10	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	10	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	10	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	10	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	10	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	10	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	10	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	10	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	10	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	10	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	10	4	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	10	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	10	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	10	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	10	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	10	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	10	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	10	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	10	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	10	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	10	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	10	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	10	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	10	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	10	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	10	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	20	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	20	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	20	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	20	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	20	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	20	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	20	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	20	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	20	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	20	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	20	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	20	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	20	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	20	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	20	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	20	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	20	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	20	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	20	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	20	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	20	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	20	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	20	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	20	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	20	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	20	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	20	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	20	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	20	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	20	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	20	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	20	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	20	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	20	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	20	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	20	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	20	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	20	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	20	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	20	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	20	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	20	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	20	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	20	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	20	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	20	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	20	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	20	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	20	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	20	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	20	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	20	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	20	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	20	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	20	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	20	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	20	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	20	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	20	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	20	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	20	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	20	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	20	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	20	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	20	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	20	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	50	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	50	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	50	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	50	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	50	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	50	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	50	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	50	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	50	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	50	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	50	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	50	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	50	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	50	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	50	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	50	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	50	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	50	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	50	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	50	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	50	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	50	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	50	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	50	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	50	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	50	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	50	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	50	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	50	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	50	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	50	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	50	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	50	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	50	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	50	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	50	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	50	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	50	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	50	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	50	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	50	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	50	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	50	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	50	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	50	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	50	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	50	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	50	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	50	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	50	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	50	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	50	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	50	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	50	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	50	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	50	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	50	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	50	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	50	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	50	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	50	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	50	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	50	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	50	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	50	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	50	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	50	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	50	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	50	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	50	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	50	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	50	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	50	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	50	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	50	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	50	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	100	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	100	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	100	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	100	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	100	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	100	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	100	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	100	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	100	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	100	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	100	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	100	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	100	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	100	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	100	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	100	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	100	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	100	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	100	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	100	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	100	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	100	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	100	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	100	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	100	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	100	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	100	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	100	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	100	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	100	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	100	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	100	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	100	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	100	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	100	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	100	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	100	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	100	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	100	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	100	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	100	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	100	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	100	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	100	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	100	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	100	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	100	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	100	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	100	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	100	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	100	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	100	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	100	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	100	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	100	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	100	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	100	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	100	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	100	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	100	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	100	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	100	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	100	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	100	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	100	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	100	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	100	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	100	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	100	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	100	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	100	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	100	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	100	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	100	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	100	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	100	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	1	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	1	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	1	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	1	4	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	1	5	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	1	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	1	2	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	1	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	1	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	1	2	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	1	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	1	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	1	2	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	1	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	1	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	1	2	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	1	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	1	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	1	2	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	1	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	1	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	1	2	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	1	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	1	2	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	1	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	1	2	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	1	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	1	1	0.24846
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	1	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	1	4	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	1	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	1	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	1	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	1	4	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	1	5	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	1	2	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	1	4	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	1	2	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	1	4	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	1	2	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	1	4	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	1	2	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	1	4	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	1	2	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	1	4	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	1	2	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	1	4	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	1	1	0.25772
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	1	2	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	1	4	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	1	1	0.25772
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	1	2	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	1	4	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	1	2	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	1	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	1	4	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	1	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	1	3	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	1	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	1	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	1	2	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	1	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	1	2	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	1	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	1	2	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	1	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	1	2	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	1	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	1	2	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	1	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	1	2	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	1	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	1	1	0.25772
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	1	2	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	1	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	1	1	0.25772
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	1	2	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	1	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	1	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	1	2	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	1	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	1	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	1	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	1	1	0.26080
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	1	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	1	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	1	4	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	1	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	1	1	0.26080
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	1	2	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	1	4	0.43673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	1	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	1	1	0.26080
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	1	2	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	1	4	0.43673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	1	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	1	1	0.26080
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	1	2	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	1	4	0.43673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	1	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	1	1	0.26080
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	1	2	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	1	4	0.43673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	1	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	1	1	0.26080
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	1	2	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	1	4	0.43673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	1	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	1	1	0.26080
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	1	2	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	1	4	0.43673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	1	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	1	1	0.26235
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	1	2	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	1	4	0.43673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	1	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	1	1	0.26080
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	1	2	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	1	4	0.43673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	1	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	1	2	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	1	4	0.43673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	1	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	1	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	1	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	1	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	1	4	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	1	5	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	1	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	1	2	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	1	4	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	1	5	0.45062
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	1	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	1	2	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	1	4	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	1	5	0.45062
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	1	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	1	2	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	1	4	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	1	5	0.45062
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	1	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	1	2	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	1	4	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	1	5	0.45062
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	1	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	1	2	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	1	4	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	1	5	0.45062
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	1	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	1	2	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	1	4	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	1	5	0.45062
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	1	1	0.26080
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	1	2	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	1	3	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	1	4	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	1	5	0.45062
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	1	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	1	2	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	1	3	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	1	4	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	1	5	0.45062
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	1	2	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	1	3	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	1	4	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	1	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	1	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	1	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	1	4	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	1	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	1	2	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	1	3	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	1	4	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	1	2	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	1	3	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	1	4	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	1	2	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	1	3	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	1	4	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	1	2	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	1	3	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	1	4	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	1	2	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	1	3	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	1	4	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	1	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	1	2	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	1	3	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	1	4	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	1	2	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	1	3	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	1	4	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	1	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	1	2	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	1	3	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	1	4	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	1	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	1	2	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	1	3	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	1	4	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	1	5	0.45216
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	1	1	0.25772
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	1	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	1	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	1	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	1	5	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	1	1	0.25772
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	1	2	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	1	3	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	1	4	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	1	5	0.45988
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	1	1	0.25772
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	1	2	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	1	3	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	1	4	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	1	5	0.45988
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	1	1	0.25772
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	1	2	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	1	3	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	1	4	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	1	5	0.45988
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	1	1	0.25772
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	1	2	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	1	3	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	1	4	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	1	5	0.45988
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	1	1	0.25772
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	1	2	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	1	3	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	1	4	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	1	5	0.45988
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	1	1	0.25772
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	1	2	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	1	3	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	1	4	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	1	5	0.45988
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	1	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	1	2	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	1	3	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	1	4	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	1	5	0.45988
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	1	1	0.25772
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	1	2	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	1	3	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	1	4	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	1	5	0.45988
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	1	2	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	1	3	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	1	4	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	1	5	0.45833
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	1	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	1	2	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	1	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	1	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	1	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	1	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	1	2	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	1	4	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	1	5	0.45525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	1	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	1	2	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	1	4	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	1	5	0.45525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	1	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	1	2	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	1	4	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	1	5	0.45525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	1	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	1	2	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	1	4	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	1	5	0.45525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	1	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	1	2	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	1	4	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	1	5	0.45525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	1	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	1	2	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	1	3	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	1	4	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	1	5	0.45525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	1	1	0.26080
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	1	2	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	1	4	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	1	5	0.45679
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	1	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	1	2	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	1	4	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	1	5	0.45679
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	1	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	1	2	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	1	4	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	1	5	0.45679
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	1	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	1	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	1	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	1	3	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	1	4	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	1	3	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	1	4	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	1	3	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	1	4	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	1	3	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	1	4	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	1	3	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	1	4	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	1	3	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	1	4	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	1	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	1	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	1	3	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	1	4	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	1	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	1	3	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	1	4	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	1	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	1	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	1	3	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	1	4	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	1	5	0.45370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	1	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	1	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	1	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	1	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	1	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	2	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	2	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	2	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	2	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	2	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	2	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	2	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	2	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	2	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	2	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	2	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	2	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	2	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	2	1	0.23920
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	2	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	2	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	2	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	2	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	2	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	2	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	2	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	2	5	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	2	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	2	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	2	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	2	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	2	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	2	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	2	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	2	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	2	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	2	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	2	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	2	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	2	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	2	1	0.24846
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	2	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	2	1	0.24846
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	2	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	2	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	2	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	2	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	2	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	2	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	2	4	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	2	5	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	2	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	2	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	2	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	2	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	2	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	2	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	2	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	2	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	2	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	2	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	2	1	0.25154
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	2	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	2	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	2	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	2	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	2	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	2	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	2	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	2	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	2	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	2	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	2	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	2	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	2	4	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	2	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	2	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	2	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	2	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	2	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	2	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	2	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	2	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	2	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	2	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	2	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	2	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	2	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	2	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	2	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	2	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	2	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	2	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	2	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	2	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	2	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	2	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	2	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	2	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	2	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	2	1	0.25772
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	2	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	2	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	2	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	2	1	0.25772
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	2	2	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	2	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	2	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	2	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	2	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	2	4	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	2	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	2	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	2	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	2	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	2	4	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	2	5	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	2	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	2	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	2	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	2	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	2	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	2	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	2	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	2	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	2	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	2	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	2	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	2	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	2	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	2	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	2	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	2	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	2	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	2	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	2	1	0.25772
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	2	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	2	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	2	1	0.25772
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	2	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	2	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	2	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	2	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	2	5	0.44444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	2	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	2	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	2	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	2	4	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	2	5	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	2	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	2	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	2	4	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	2	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	2	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	2	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	2	4	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	2	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	2	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	2	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	2	4	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	2	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	2	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	2	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	2	4	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	2	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	2	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	2	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	2	4	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	2	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	2	1	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	2	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	2	4	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	2	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	2	1	0.26080
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	2	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	2	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	2	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	2	1	0.26080
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	2	3	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	2	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	2	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	2	1	0.25772
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	2	3	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	2	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	2	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	2	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	2	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	2	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	2	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	2	5	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	2	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	2	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	2	4	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	2	5	0.45525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	2	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	2	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	2	4	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	2	5	0.45525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	2	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	2	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	2	4	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	2	5	0.45679
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	2	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	2	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	2	4	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	2	5	0.45679
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	2	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	2	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	2	4	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	2	5	0.45679
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	2	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	2	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	2	4	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	2	5	0.45679
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	2	1	0.25463
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	2	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	2	4	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	2	5	0.45679
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	2	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	2	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	2	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	2	4	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	2	5	0.45679
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	2	1	0.25309
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	2	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	2	4	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	2	5	0.45679
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	2	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	2	2	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	2	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	2	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	2	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	2	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	2	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	2	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	2	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	2	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	2	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	2	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	2	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	2	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	2	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	2	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	2	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	2	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	2	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	2	5	0.44907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	2	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	2	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	2	5	0.45062
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	2	1	0.25772
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	2	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	2	5	0.45062
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	2	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	2	4	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	2	5	0.45216
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	2	1	0.25617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	2	2	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	2	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	2	5	0.45216
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	2	1	0.24846
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	2	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	2	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	2	1	0.24846
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	2	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	2	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	2	1	0.24846
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	2	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	2	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	2	1	0.24846
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	2	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	2	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	2	1	0.24846
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	2	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	2	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	2	1	0.24846
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	2	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	2	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	2	1	0.24846
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	2	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	2	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	2	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	2	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	2	1	0.24846
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	2	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	2	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	2	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	2	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	2	1	0.24537
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	2	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	2	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	2	4	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	2	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	2	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	2	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	2	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	2	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	2	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	3	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	3	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	3	4	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	3	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	3	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	3	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	3	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	3	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	3	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	3	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	3	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	3	4	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	3	5	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	3	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	3	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	3	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	3	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	3	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	3	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	3	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	3	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	3	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	3	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	3	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	3	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	3	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	3	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	3	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	3	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	3	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	3	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	3	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	3	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	3	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	3	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	3	3	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	3	4	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	3	5	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	3	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	3	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	3	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	3	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	3	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	3	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	3	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	3	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	3	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	3	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	3	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	3	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	3	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	3	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	3	1	0.23765
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	3	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	3	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	3	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	3	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	3	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	3	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	3	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	3	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	3	4	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	3	5	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	3	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	3	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	3	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	3	4	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	3	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	3	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	3	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	3	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	3	4	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	3	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	3	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	3	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	3	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	3	4	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	3	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	3	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	3	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	3	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	3	4	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	3	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	3	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	3	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	3	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	3	4	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	3	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	3	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	3	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	3	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	3	4	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	3	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	3	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	3	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	3	3	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	3	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	3	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	3	1	0.24228
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	3	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	3	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	3	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	3	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	3	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	3	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	3	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	3	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	3	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	3	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	3	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	3	5	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	3	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	3	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	3	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	3	4	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	3	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	3	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	3	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	3	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	3	4	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	3	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	3	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	3	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	3	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	3	4	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	3	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	3	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	3	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	3	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	3	4	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	3	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	3	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	3	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	3	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	3	4	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	3	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	3	1	0.24228
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	3	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	3	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	3	4	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	3	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	3	1	0.24228
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	3	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	3	3	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	3	4	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	3	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	3	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	3	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	3	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	3	4	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	3	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	3	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	3	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	3	3	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	3	4	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	3	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	3	1	0.23765
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	3	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	3	3	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	3	4	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	3	5	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	3	1	0.23765
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	3	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	3	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	3	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	3	1	0.23765
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	3	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	3	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	3	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	3	1	0.23765
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	3	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	3	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	3	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	3	1	0.23765
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	3	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	3	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	3	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	3	1	0.23765
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	3	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	3	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	3	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	3	1	0.23765
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	3	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	3	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	3	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	3	1	0.23765
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	3	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	3	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	3	4	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	3	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	3	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	3	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	3	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	3	4	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	3	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	3	1	0.23920
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	3	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	3	4	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	3	5	0.44599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	3	1	0.23920
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	3	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	3	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	3	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	3	5	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	3	1	0.23920
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	3	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	3	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	3	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	3	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	3	1	0.23920
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	3	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	3	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	3	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	3	1	0.23920
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	3	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	3	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	3	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	3	1	0.23920
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	3	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	3	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	3	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	3	1	0.23920
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	3	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	3	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	3	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	3	1	0.23920
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	3	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	3	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	3	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	3	1	0.24074
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	3	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	3	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	3	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	3	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	3	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	3	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	3	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	3	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	3	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	3	1	0.24383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	3	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	3	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	3	5	0.44753
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	3	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	3	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	3	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	3	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	3	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	3	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	3	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	3	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	3	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	3	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	3	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	3	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	3	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	3	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	3	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	3	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	3	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	3	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	3	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	3	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	3	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	3	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	3	1	0.23765
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	3	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	3	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	3	1	0.23920
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	3	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	3	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	3	4	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	3	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	3	1	0.23920
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	3	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	3	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	3	4	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	3	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	3	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	3	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	3	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	3	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	3	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	3	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	3	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	3	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	3	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	3	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	3	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	3	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	3	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	3	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	3	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	3	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	3	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	3	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	3	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	3	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	3	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	3	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	3	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	3	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	3	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	3	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	3	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	3	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	3	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	3	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	3	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	3	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	3	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	3	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	3	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	4	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	4	3	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	4	4	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	4	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	4	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	4	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	4	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	4	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	4	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	4	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	4	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	4	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	4	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	4	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	4	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	4	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	4	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	4	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	4	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	4	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	4	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	4	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	4	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	4	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	4	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	4	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	4	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	4	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	4	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	4	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	4	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	4	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	4	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	4	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	4	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	4	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	4	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	4	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	4	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	4	2	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	4	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	4	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	4	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	4	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	4	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	4	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	4	4	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	4	5	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	4	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	4	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	4	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	4	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	4	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	4	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	4	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	4	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	4	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	4	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	4	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	4	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	4	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	4	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	4	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	4	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	4	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	4	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	4	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	4	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	4	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	4	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	4	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	4	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	4	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	4	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	4	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	4	4	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	4	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	4	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	4	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	4	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	4	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	4	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	4	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	4	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	4	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	4	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	4	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	4	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	4	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	4	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	4	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	4	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	4	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	4	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	4	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	4	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	4	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	4	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	4	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	4	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	4	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	4	5	0.43519
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	4	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	4	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	4	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	4	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	4	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	4	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	4	3	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	4	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	4	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	4	2	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	4	3	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	4	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	4	5	0.43673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	4	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	4	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	4	4	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	4	5	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	4	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	4	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	4	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	4	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	4	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	4	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	4	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	4	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	4	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	4	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	4	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	4	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	4	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	4	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	4	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	4	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	4	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	4	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	4	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	4	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	4	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	4	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	4	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	4	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	4	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	4	1	0.23457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	4	2	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	4	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	4	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	4	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	4	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	4	2	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	4	3	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	4	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	4	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	4	2	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	4	3	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	4	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	4	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	4	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	4	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	4	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	4	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	4	5	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	4	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	4	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	4	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	4	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	4	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	4	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	4	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	4	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	4	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	4	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	4	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	4	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	4	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	4	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	4	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	4	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	4	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	4	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	4	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	4	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	4	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	4	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	4	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	4	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	4	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	4	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	4	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	4	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	4	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	4	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	4	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	4	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	4	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	4	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	4	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	4	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	4	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	4	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	4	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	4	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	4	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	4	4	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	4	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	4	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	4	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	4	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	4	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	4	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	4	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	4	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	4	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	4	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	4	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	4	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	4	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	4	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	4	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	4	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	4	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	4	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	4	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	4	4	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	4	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	4	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	4	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	4	4	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	4	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	4	1	0.23302
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	4	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	4	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	4	4	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	4	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	4	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	4	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	4	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	4	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	4	5	0.44290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	4	1	0.23611
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	4	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	4	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	4	4	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	4	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	4	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	4	3	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	4	4	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	4	5	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	4	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	4	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	4	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	4	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	4	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	4	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	4	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	4	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	4	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	4	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	4	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	4	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	4	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	4	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	4	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	4	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	4	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	4	3	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	4	4	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	4	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	4	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	4	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	4	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	4	3	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	4	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	4	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	4	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	4	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	4	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	4	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	4	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	4	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	4	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	4	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	4	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	4	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	4	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	4	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	4	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	4	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	4	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	4	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	4	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	4	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	4	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	4	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	4	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	4	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	4	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	4	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	4	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	4	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	4	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	4	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	4	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	4	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	4	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	4	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	4	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	4	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	4	4	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	4	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	4	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	4	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	4	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	4	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	4	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	5	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	5	2	0.33796
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	5	3	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	5	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	5	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	5	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	5	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	5	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	5	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	5	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	5	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	5	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	5	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	5	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	5	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	5	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	5	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	5	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	5	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	5	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	5	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	5	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	5	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	5	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	5	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	5	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	5	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	5	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	5	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	5	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	5	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	5	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	5	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	5	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	5	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	5	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	5	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	5	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	5	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	5	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	5	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	5	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	5	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	5	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	5	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	5	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	5	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	5	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	5	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	5	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	5	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	5	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	5	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	5	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	5	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	5	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	5	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	5	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	5	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	5	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	5	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	5	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	5	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	5	4	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	5	5	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	5	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	5	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	5	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	5	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	5	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	5	3	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	5	3	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	5	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	5	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	5	2	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	5	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	5	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	5	2	0.35340
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	5	3	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	5	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	5	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	5	4	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	5	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	5	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	5	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	5	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	5	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	5	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	5	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	5	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	5	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	5	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	5	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	5	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	5	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	5	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	5	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	5	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	5	1	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	5	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	5	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	5	2	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	5	3	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	5	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	5	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	5	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	5	4	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	5	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	5	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	5	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	5	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	5	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	5	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	5	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	5	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	5	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	5	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	5	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	5	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	5	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	5	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	5	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	5	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	5	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	5	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	5	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	5	2	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	5	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	5	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	5	2	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	5	3	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	5	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	5	2	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	5	3	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	5	4	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	5	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	5	2	0.33179
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	5	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	5	4	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	5	5	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	5	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	5	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	5	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	5	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	5	5	0.43056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	5	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	5	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	5	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	5	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	5	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	5	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	5	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	5	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	5	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	5	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	5	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	5	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	5	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	5	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	5	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	5	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	5	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	5	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	5	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	5	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	5	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	5	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	5	4	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	5	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	5	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	5	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	5	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	5	5	0.42901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	5	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	5	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	5	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	5	4	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	5	5	0.43210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	5	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	5	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	5	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	5	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	5	5	0.40586
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	5	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	5	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	5	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	5	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	5	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	5	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	5	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	5	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	5	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	5	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	5	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	5	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	5	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	5	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	5	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	5	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	5	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	5	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	5	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	5	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	5	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	5	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	5	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	5	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	5	4	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	5	5	0.44136
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	5	1	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	5	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	5	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	5	4	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	5	5	0.43981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	5	1	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	5	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	5	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	5	4	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	5	5	0.43827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	5	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	5	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	5	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	5	4	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	5	5	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	5	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	5	2	0.33951
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	5	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	5	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	5	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	5	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	5	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	5	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	5	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	5	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	5	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	5	4	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	5	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	5	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	5	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	5	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	5	4	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	5	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	5	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	5	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	5	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	5	4	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	5	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	5	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	5	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	5	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	5	4	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	5	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	5	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	5	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	5	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	5	4	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	5	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	5	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	5	3	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	5	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	5	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	5	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	5	3	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	5	4	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	5	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	5	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	5	3	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	5	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	5	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	5	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	5	3	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	5	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	5	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	5	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	5	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	5	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	5	2	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	5	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	5	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	5	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	5	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	5	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	5	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	5	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	5	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	5	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	5	3	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	5	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	5	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	5	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	5	3	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	5	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	5	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	5	1	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	5	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	5	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	5	4	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	5	1	0.22531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	5	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	5	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	5	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	5	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	5	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	5	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	5	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	5	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	5	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	10	2	0.32870
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	10	3	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	10	4	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	10	5	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	10	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	10	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	10	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	10	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	10	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	10	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	10	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	10	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	10	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	10	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	10	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	10	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	10	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	10	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	10	4	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	10	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	10	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	10	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	10	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	10	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	10	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	10	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	10	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	10	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	10	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	10	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	10	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	10	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	10	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	10	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	10	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	10	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	10	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	10	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	10	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	10	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	10	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	10	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	10	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	10	3	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	10	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	10	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	10	3	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	10	4	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	10	5	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	10	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	10	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	10	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	10	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	10	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	10	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	10	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	10	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	10	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	10	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	10	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	10	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	10	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	10	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	10	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	10	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	10	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	10	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	10	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	10	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	10	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	10	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	10	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	10	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	10	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	10	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	10	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	10	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	10	5	0.42747
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	10	2	0.33796
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	10	3	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	10	4	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	10	5	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	10	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	10	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	10	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	10	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	10	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	10	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	10	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	10	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	10	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	10	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	10	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	10	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	10	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	10	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	10	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	10	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	10	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	10	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	10	3	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	10	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	10	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	10	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	10	3	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	10	4	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	10	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	10	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	10	3	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	10	4	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	10	5	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	10	2	0.32253
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	10	4	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	10	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	10	2	0.32253
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	10	4	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	10	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	10	2	0.32253
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	10	4	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	10	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	10	2	0.32253
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	10	4	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	10	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	10	2	0.32253
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	10	4	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	10	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	10	2	0.32253
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	10	4	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	10	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	10	3	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	10	4	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	10	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	10	1	0.20062
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	10	2	0.32407
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	10	3	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	10	4	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	10	5	0.41667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	10	2	0.32253
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	10	4	0.39969
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	10	2	0.30710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	10	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	10	4	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	10	5	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	10	2	0.31636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	10	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	10	2	0.31636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	10	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	10	2	0.31636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	10	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	10	2	0.31636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	10	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	10	1	0.20062
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	10	2	0.31636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	10	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	10	1	0.20062
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	10	2	0.31636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	10	3	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	10	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	10	1	0.20062
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	10	2	0.31944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	10	3	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	10	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	10	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	10	1	0.20062
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	10	2	0.31944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	10	3	0.36728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	10	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	10	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	10	1	0.20062
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	10	2	0.31944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	10	3	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	10	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	10	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	10	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	10	3	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	10	4	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	10	5	0.39043
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	10	3	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	10	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	10	3	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	10	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	10	3	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	10	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	10	3	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	10	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	10	3	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	10	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	10	3	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	10	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	10	1	0.19907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	10	2	0.31481
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	10	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	10	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	10	1	0.20062
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	10	2	0.31481
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	10	3	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	10	4	0.39352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	10	5	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	10	1	0.20216
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	10	2	0.31636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	10	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	10	4	0.39660
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	10	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	10	1	0.17901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	10	2	0.31481
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	10	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	10	4	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	10	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	10	1	0.17901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	10	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	10	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	10	1	0.17901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	10	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	10	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	10	1	0.17901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	10	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	10	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	10	1	0.17901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	10	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	10	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	10	1	0.17901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	10	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	10	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	10	1	0.17901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	10	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	10	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	10	1	0.17901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	10	2	0.31481
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	10	3	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	10	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	10	1	0.17901
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	10	2	0.31790
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	10	3	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	10	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	10	5	0.39198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	10	1	0.18056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	10	2	0.31790
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	10	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	10	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	10	5	0.39815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	10	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	10	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	10	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	10	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	10	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	20	2	0.32870
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	20	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	20	4	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	20	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	20	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	20	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	20	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	20	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	20	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	20	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	20	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	20	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	20	5	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	20	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	20	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	20	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	20	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	20	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	20	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	20	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	20	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	20	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	20	2	0.33179
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	20	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	20	4	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	20	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	20	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	20	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	20	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	20	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	20	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	20	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	20	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	20	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	20	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	20	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	20	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	20	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	20	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	20	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	20	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	20	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	20	3	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	20	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	20	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	20	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	20	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	20	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	20	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	20	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	20	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	20	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	20	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	20	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	20	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	20	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	20	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	20	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	20	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	20	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	20	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	20	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	20	3	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	20	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	20	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	20	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	20	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	20	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	20	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	20	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	20	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	20	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	20	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	20	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	20	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	20	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	20	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	20	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	20	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	20	2	0.35031
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	20	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	20	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	20	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	20	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	20	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	20	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	20	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	20	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	20	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	20	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	20	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	20	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	20	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	20	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	20	5	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	20	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	20	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	20	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	20	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	20	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	20	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	20	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	20	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	20	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	20	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	20	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	20	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	20	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	20	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	20	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	20	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	20	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	20	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	20	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	20	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	20	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	20	2	0.31481
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	20	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	20	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	20	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	20	1	0.19599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	20	2	0.31481
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	20	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	20	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	20	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	20	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	20	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	20	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	20	5	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	20	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	20	2	0.28704
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	20	3	0.33796
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	20	4	0.36420
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	20	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	20	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	20	2	0.29321
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	20	4	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	20	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	20	2	0.29321
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	20	4	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	20	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	20	2	0.29321
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	20	4	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	20	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	20	2	0.29475
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	20	4	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	20	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	20	2	0.29475
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	20	3	0.34414
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	20	4	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	20	1	0.18364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	20	2	0.29475
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	20	3	0.34414
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	20	4	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	20	1	0.18364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	20	2	0.29630
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	20	4	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	20	1	0.18364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	20	2	0.29784
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	20	3	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	20	4	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	20	1	0.18364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	20	2	0.29784
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	20	4	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	20	5	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	20	1	0.15895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	20	2	0.28395
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	20	3	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	20	4	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	20	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	20	1	0.15895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	20	2	0.28704
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	20	3	0.33796
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	20	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	20	5	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	20	1	0.15895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	20	2	0.28704
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	20	3	0.33796
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	20	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	20	5	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	20	1	0.15895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	20	2	0.28704
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	20	3	0.33796
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	20	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	20	5	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	20	1	0.15895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	20	2	0.28704
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	20	3	0.33796
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	20	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	20	5	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	20	1	0.15895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	20	2	0.28704
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	20	3	0.33796
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	20	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	20	5	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	20	1	0.15895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	20	2	0.28704
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	20	3	0.33796
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	20	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	20	5	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	20	1	0.15895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	20	2	0.28858
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	20	3	0.34259
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	20	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	20	5	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	20	1	0.17593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	20	2	0.28858
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	20	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	20	5	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	20	1	0.17593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	20	2	0.28858
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	20	3	0.34414
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	20	4	0.37191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	20	5	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	20	1	0.13580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	20	2	0.27006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	20	4	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	20	1	0.13580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	20	2	0.26852
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	20	3	0.33951
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	20	1	0.13580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	20	2	0.27006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	20	1	0.13580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	20	2	0.27006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	20	1	0.13426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	20	2	0.27006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	20	1	0.13426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	20	2	0.27006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	20	1	0.13580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	20	2	0.27006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	20	4	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	20	1	0.13580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	20	2	0.27160
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	20	3	0.34259
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	20	4	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	20	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	20	1	0.15123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	20	2	0.27160
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	20	3	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	20	4	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	20	5	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	20	1	0.14815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	20	2	0.27160
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	20	3	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	20	4	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	20	5	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	20	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	20	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	20	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	20	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	20	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	50	2	0.32870
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	50	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	50	4	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	50	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	50	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	50	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	50	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	50	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	50	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	50	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	50	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	50	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	50	5	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	50	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	50	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	50	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	50	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	50	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	50	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	50	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	50	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	50	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	50	2	0.33179
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	50	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	50	4	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	50	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	50	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	50	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	50	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	50	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	50	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	50	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	50	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	50	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	50	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	50	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	50	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	50	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	50	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	50	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	50	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	50	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	50	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	50	3	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	50	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	50	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	50	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	50	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	50	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	50	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	50	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	50	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	50	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	50	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	50	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	50	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	50	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	50	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	50	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	50	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	50	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	50	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	50	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	50	3	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	50	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	50	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	50	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	50	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	50	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	50	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	50	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	50	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	50	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	50	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	50	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	50	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	50	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	50	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	50	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	50	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	50	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	50	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	50	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	50	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	50	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	50	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	50	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	50	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	50	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	50	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	50	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	50	2	0.29784
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	50	3	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	50	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	50	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	50	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	50	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	50	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	50	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	50	5	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	50	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	50	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	50	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	50	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	50	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	50	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	50	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	50	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	50	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	50	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	50	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	50	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	50	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	50	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	50	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	50	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	50	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	50	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	50	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	50	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	50	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	50	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	50	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	50	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	50	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	50	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	50	2	0.31173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	50	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	50	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	50	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	50	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	50	2	0.31173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	50	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	50	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	50	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	50	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	50	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	50	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	50	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	50	5	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	50	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	50	2	0.28395
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	50	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	50	4	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	50	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	50	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	50	2	0.29012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	50	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	50	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	50	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	50	2	0.29012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	50	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	50	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	50	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	50	2	0.29012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	50	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	50	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	50	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	50	2	0.29167
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	50	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	50	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	50	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	50	2	0.29167
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	50	3	0.33951
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	50	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	50	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	50	1	0.18364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	50	2	0.29167
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	50	3	0.33951
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	50	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	50	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	50	1	0.18364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	50	2	0.29321
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	50	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	50	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	50	1	0.18364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	50	2	0.29475
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	50	3	0.34259
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	50	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	50	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	50	1	0.18364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	50	2	0.29475
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	50	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	50	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	50	1	0.14352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	50	2	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	50	3	0.30401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	50	4	0.32407
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	50	5	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	50	1	0.14352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	50	2	0.26080
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	50	3	0.30710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	50	4	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	50	5	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	50	1	0.14352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	50	2	0.26080
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	50	3	0.30710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	50	4	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	50	5	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	50	1	0.14352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	50	2	0.26080
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	50	3	0.30710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	50	4	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	50	5	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	50	1	0.14352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	50	2	0.26080
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	50	3	0.30710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	50	4	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	50	5	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	50	1	0.14352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	50	2	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	50	3	0.30710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	50	4	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	50	5	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	50	1	0.14352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	50	2	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	50	3	0.30710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	50	4	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	50	5	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	50	1	0.14352
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	50	2	0.26080
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	50	3	0.30864
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	50	4	0.33642
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	50	5	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	50	1	0.16049
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	50	2	0.26080
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	50	3	0.31173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	50	4	0.33642
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	50	5	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	50	1	0.16049
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	50	2	0.26080
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	50	3	0.31173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	50	4	0.33796
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	50	5	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	50	1	0.10957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	50	2	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	50	3	0.28858
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	50	4	0.31481
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	50	5	0.33796
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	50	1	0.10957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	50	2	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	50	3	0.28704
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	50	4	0.31636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	50	5	0.33951
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	50	1	0.10957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	50	2	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	50	3	0.28704
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	50	4	0.31636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	50	5	0.33951
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	50	1	0.10957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	50	2	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	50	3	0.28704
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	50	4	0.31636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	50	5	0.33951
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	50	1	0.10957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	50	2	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	50	3	0.28704
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	50	4	0.31636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	50	5	0.33951
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	50	1	0.10957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	50	2	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	50	3	0.28549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	50	4	0.31636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	50	5	0.33951
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	50	1	0.10957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	50	2	0.22840
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	50	3	0.28549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	50	4	0.31636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	50	5	0.33951
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	50	1	0.10957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	50	2	0.22994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	50	3	0.28704
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	50	4	0.31481
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	50	5	0.33951
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	50	1	0.12654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	50	2	0.22685
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	50	3	0.28858
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	50	4	0.31790
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	50	5	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	50	1	0.12654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	50	2	0.23148
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	50	3	0.29167
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	50	4	0.32099
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	50	5	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	50	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	50	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	50	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	50	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	50	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	100	2	0.32870
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	100	3	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	100	4	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	100	5	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	100	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	100	3	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	100	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	100	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	100	2	0.34259
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	100	2	0.33642
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	100	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	100	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	100	5	0.37500
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	100	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	100	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	100	1	0.22377
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	100	2	0.35185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	100	4	0.40123
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	100	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	100	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	100	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	100	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	100	2	0.33179
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	100	3	0.36111
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	100	4	0.37346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	100	5	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	100	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	100	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	100	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	100	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	100	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	100	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	100	3	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	100	5	0.41821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	100	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	100	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	100	5	0.41975
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	100	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	100	2	0.34414
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	100	3	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	100	4	0.40278
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	100	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	100	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	100	3	0.36574
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	100	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	100	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	100	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	100	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	100	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	100	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	100	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	100	3	0.38426
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	100	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	100	1	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	100	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	100	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	100	5	0.42438
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	100	2	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	100	3	0.38580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	100	4	0.41049
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	100	5	0.42593
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	100	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	100	2	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	100	3	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	100	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	100	5	0.38272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	100	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	100	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	100	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	100	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	100	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	100	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	100	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	100	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	100	1	0.21605
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	100	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	100	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	100	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	100	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	100	3	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	100	5	0.42130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	100	1	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	100	2	0.34877
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	100	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	100	4	0.40741
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	100	1	0.21759
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	100	2	0.34722
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	100	3	0.38735
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	100	4	0.40895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	100	5	0.42284
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	100	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	100	2	0.29784
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	100	3	0.34568
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	100	4	0.37037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	100	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	100	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	100	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	100	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	100	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	100	5	0.41358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	100	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	100	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	100	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	100	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	100	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	100	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	100	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	100	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	100	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	100	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	100	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	100	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	100	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	100	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	100	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	100	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	100	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	100	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	100	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	100	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	100	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	100	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	100	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	100	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	100	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	100	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	100	2	0.31173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	100	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	100	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	100	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	100	1	0.19444
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	100	2	0.31173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	100	3	0.36265
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	100	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	100	5	0.41204
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	100	1	0.19290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	100	2	0.31019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	100	3	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	100	4	0.39506
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	100	5	0.41512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	100	1	0.18056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	100	2	0.28395
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	100	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	100	4	0.35957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	100	5	0.37963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	100	1	0.18056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	100	2	0.29012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	100	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	100	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	100	1	0.18056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	100	2	0.29012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	100	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	100	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	100	1	0.18056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	100	2	0.29012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	100	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	100	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	100	1	0.18056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	100	2	0.29167
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	100	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	100	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	100	1	0.18056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	100	2	0.29167
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	100	3	0.33951
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	100	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	100	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	100	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	100	2	0.29167
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	100	3	0.33951
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	100	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	100	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	100	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	100	2	0.29321
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	100	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	100	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	100	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	100	2	0.29475
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	100	3	0.34259
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	100	4	0.37654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	100	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	100	1	0.18210
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	100	2	0.29475
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	100	4	0.37809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	100	5	0.40432
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	100	1	0.14198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	100	2	0.25772
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	100	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	100	4	0.32407
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	100	5	0.34414
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	100	1	0.14198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	100	2	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	100	3	0.30401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	100	4	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	100	5	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	100	1	0.14198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	100	2	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	100	3	0.30401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	100	4	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	100	5	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	100	1	0.14198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	100	2	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	100	3	0.30401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	100	4	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	100	5	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	100	1	0.14198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	100	2	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	100	3	0.30401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	100	4	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	100	5	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	100	1	0.14198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	100	2	0.25772
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	100	3	0.30401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	100	4	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	100	5	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	100	1	0.14198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	100	2	0.25772
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	100	3	0.30401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	100	4	0.33488
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	100	5	0.35648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	100	1	0.14198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	100	2	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	100	3	0.30556
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	100	4	0.33642
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	100	5	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	100	1	0.15895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	100	2	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	100	3	0.30864
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	100	4	0.33642
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	100	5	0.35494
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	100	1	0.15895
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	100	2	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	100	3	0.30864
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	100	4	0.33642
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	100	5	0.35802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	100	5	0.38117
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	100	1	0.10648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	100	2	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	100	3	0.26080
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	100	4	0.29475
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	100	5	0.31173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	100	1	0.10648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	100	2	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	100	3	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	100	4	0.29630
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	100	1	0.10648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	100	2	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	100	3	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	100	4	0.29630
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	100	1	0.10648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	100	2	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	100	3	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	100	4	0.29630
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	100	1	0.10648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	100	2	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	100	3	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	100	4	0.29630
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	100	1	0.10648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	100	2	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	100	3	0.25772
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	100	4	0.29630
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	100	1	0.10648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	100	2	0.21914
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	100	3	0.25772
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	100	4	0.29630
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	100	1	0.10648
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	100	2	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	100	3	0.25926
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	100	4	0.29475
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	100	5	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	100	1	0.12346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	100	2	0.21759
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	100	3	0.26080
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	100	4	0.29784
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	100	5	0.31481
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	100	1	0.12346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	100	2	0.22068
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	100	3	0.26543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	100	4	0.29938
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	100	5	0.31481
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	100	1	0.20525
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	100	2	0.31327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	100	3	0.34105
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	100	4	0.36883
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	100	5	0.38117


==> performance/paramter_study/DmCF-ypCF_with_simP2Y_0718.txt <==
Method			physician_self_referenced	patient_self_referenced	physician_kork+1	patient_kork+1	alpha	|Sp|	|Sy|	N	HR
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	1	1	0.10116
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	1	2	0.11850
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	1	3	0.11850
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	1	4	0.12139
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	1	5	0.12139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	1	1	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	1	2	0.28179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	1	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	1	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	1	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	1	1	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	1	2	0.28179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	1	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	1	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	1	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	1	1	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	1	2	0.28179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	1	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	1	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	1	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	1	1	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	1	2	0.28179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	1	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	1	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	1	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	1	1	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	1	2	0.28179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	1	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	1	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	1	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	1	1	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	1	2	0.28324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	1	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	1	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	1	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	1	1	0.18353
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	1	2	0.28324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	1	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	1	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	1	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	1	1	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	1	2	0.28468
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	1	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	1	4	0.35694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	1	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	1	1	0.18786
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	1	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	1	4	0.35694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	1	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	1	1	0.11850
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	1	2	0.14162
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	1	3	0.14595
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	1	4	0.14884
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	1	5	0.14884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	1	1	0.18497
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	1	2	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	1	3	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	1	4	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	1	5	0.37861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	1	1	0.18497
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	1	2	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	1	3	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	1	4	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	1	5	0.37861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	1	1	0.18497
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	1	2	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	1	3	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	1	4	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	1	5	0.37861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	1	1	0.18497
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	1	2	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	1	3	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	1	4	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	1	5	0.37861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	1	1	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	1	2	0.28902
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	1	3	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	1	4	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	1	5	0.37861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	1	1	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	1	2	0.29046
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	1	3	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	1	4	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	1	5	0.37861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	1	1	0.18786
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	1	3	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	1	4	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	1	5	0.37861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	1	1	0.18786
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	1	2	0.29335
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	1	3	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	1	4	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	1	5	0.37861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	1	1	0.19220
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	1	2	0.30202
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	1	3	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	1	4	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	1	5	0.37861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	1	1	0.13584
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	1	2	0.16329
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	1	3	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	1	4	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	1	5	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	1	1	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	1	3	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	1	4	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	1	5	0.38006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	1	1	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	1	3	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	1	4	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	1	5	0.38006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	1	1	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	1	3	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	1	4	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	1	5	0.38006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	1	1	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	1	3	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	1	4	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	1	5	0.38006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	1	1	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	1	3	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	1	4	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	1	5	0.38006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	1	1	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	1	2	0.29335
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	1	3	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	1	4	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	1	5	0.38006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	1	1	0.18786
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	1	2	0.29624
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	1	3	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	1	4	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	1	5	0.38006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	1	1	0.18931
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	1	2	0.29624
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	1	3	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	1	5	0.38006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	1	1	0.19942
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	1	2	0.30058
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	1	3	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	1	5	0.38006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	1	1	0.13584
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	1	2	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	1	3	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	1	4	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	1	5	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	1	1	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	1	2	0.29480
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	1	3	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	1	4	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	1	5	0.38295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	1	1	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	1	2	0.29480
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	1	3	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	1	4	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	1	5	0.38295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	1	1	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	1	2	0.29480
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	1	3	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	1	4	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	1	5	0.38295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	1	1	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	1	2	0.29480
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	1	3	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	1	4	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	1	5	0.38295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	1	1	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	1	2	0.29480
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	1	3	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	1	4	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	1	5	0.38295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	1	1	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	1	2	0.29624
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	1	3	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	1	4	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	1	5	0.38295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	1	1	0.18353
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	1	2	0.29913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	1	3	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	1	4	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	1	5	0.38295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	1	1	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	1	2	0.29913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	1	3	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	1	4	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	1	5	0.38295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	1	1	0.19653
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	1	2	0.30347
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	1	3	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	1	4	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	1	5	0.38295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	1	1	0.13873
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	1	2	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	1	3	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	1	4	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	1	5	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	1	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	1	2	0.29480
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	1	3	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	1	4	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	1	5	0.38439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	1	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	1	2	0.29480
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	1	3	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	1	4	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	1	5	0.38439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	1	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	1	2	0.29480
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	1	3	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	1	4	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	1	5	0.38439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	1	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	1	2	0.29480
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	1	3	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	1	4	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	1	5	0.38439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	1	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	1	2	0.29480
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	1	3	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	1	4	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	1	5	0.38439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	1	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	1	2	0.29624
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	1	3	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	1	4	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	1	5	0.38439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	1	1	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	1	2	0.29769
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	1	3	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	1	4	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	1	5	0.38439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	1	1	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	1	2	0.30058
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	1	3	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	1	4	0.37428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	1	5	0.38439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	1	1	0.19509
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	1	2	0.30491
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	1	3	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	1	4	0.37428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	1	5	0.38439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	1	1	0.16040
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	1	2	0.19220
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	1	3	0.19798
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	1	4	0.20231
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	1	5	0.20231
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	1	1	0.20087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	1	2	0.30491
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	1	3	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	1	4	0.37861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	1	5	0.39017
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	1	1	0.20087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	1	2	0.30491
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	1	3	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	1	4	0.37861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	1	5	0.39017
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	1	1	0.20087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	1	2	0.30491
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	1	3	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	1	4	0.37861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	1	5	0.39017
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	1	1	0.20087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	1	2	0.30491
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	1	3	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	1	4	0.37861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	1	5	0.39017
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	1	1	0.20231
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	1	2	0.30491
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	1	3	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	1	4	0.37861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	1	5	0.39017
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	1	1	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	1	2	0.30636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	1	3	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	1	4	0.37861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	1	5	0.39017
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	1	1	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	1	2	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	1	3	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	1	4	0.37861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	1	5	0.39162
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	1	1	0.20665
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	1	2	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	1	3	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	1	4	0.38006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	1	5	0.39162
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	1	1	0.21676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	1	2	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	1	3	0.35694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	1	4	0.38295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	1	5	0.39162
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	1	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	1	2	0.18786
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	1	3	0.19653
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	1	4	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	1	5	0.20520
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	1	1	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	1	2	0.28902
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	1	3	0.33960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	1	4	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	1	5	0.38584
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	1	1	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	1	2	0.28902
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	1	3	0.33960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	1	4	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	1	5	0.38584
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	1	1	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	1	2	0.28902
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	1	3	0.33960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	1	4	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	1	5	0.38584
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	1	1	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	1	2	0.28902
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	1	3	0.33960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	1	4	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	1	5	0.38584
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	1	1	0.19220
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	1	2	0.28902
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	1	3	0.33960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	1	4	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	1	5	0.38584
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	1	1	0.19364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	1	2	0.29046
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	1	3	0.33960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	1	4	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	1	5	0.38584
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	1	1	0.19509
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	1	2	0.29335
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	1	3	0.33960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	1	4	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	1	5	0.38584
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	1	1	0.19798
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	1	2	0.29480
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	1	3	0.33960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	1	4	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	1	5	0.38584
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	1	2	0.30636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	1	3	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	1	4	0.37428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	1	5	0.38728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	1	1	0.15896
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	1	2	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	1	3	0.21821
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	1	4	0.21965
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	1	5	0.22254
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	1	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	1	2	0.28902
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	1	3	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	1	4	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	1	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	1	2	0.28902
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	1	3	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	1	4	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	1	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	1	2	0.28902
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	1	3	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	1	4	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	1	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	1	2	0.28902
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	1	3	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	1	4	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	1	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	1	3	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	1	4	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	1	1	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	1	3	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	1	4	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	1	1	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	1	2	0.29624
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	1	3	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	1	4	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	1	1	0.19798
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	1	2	0.29769
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	1	3	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	1	4	0.37717
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	1	1	0.20665
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	1	2	0.31214
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	1	3	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	1	4	0.37861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	1	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	1	2	0.21243
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	1	3	0.22543
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	1	4	0.22543
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	1	5	0.23266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	1	2	0.28324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	1	3	0.33526
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	1	4	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	1	5	0.38439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	1	2	0.28324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	1	3	0.33526
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	1	4	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	1	5	0.38439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	1	2	0.28324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	1	3	0.33526
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	1	4	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	1	5	0.38439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	1	2	0.28324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	1	3	0.33526
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	1	4	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	1	5	0.38439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	1	2	0.28613
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	1	3	0.33526
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	1	5	0.38439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	1	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	1	2	0.28613
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	1	3	0.33526
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	1	5	0.38439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	1	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	1	2	0.28902
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	1	3	0.33526
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	1	5	0.38439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	1	1	0.18497
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	1	3	0.33815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	1	5	0.38439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	1	1	0.19364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	1	2	0.30780
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	1	3	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	1	4	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	1	5	0.38584
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	2	1	0.09393
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	2	2	0.11850
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	2	3	0.12139
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	2	4	0.12717
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	2	5	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	2	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	2	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	2	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	2	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	2	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	2	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	2	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	2	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	2	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	2	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	2	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	2	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	2	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	2	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	2	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	2	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	2	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	2	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	2	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	2	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	2	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	2	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	2	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	2	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	2	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	2	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	2	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	2	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	2	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	2	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	2	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	2	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	2	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	2	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	2	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	2	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	2	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	2	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	2	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	2	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	2	1	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	2	2	0.28324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	2	3	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	2	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	2	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	2	1	0.11127
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	2	2	0.13873
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	2	3	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	2	4	0.15318
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	2	5	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	2	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	2	2	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	2	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	2	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	2	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	2	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	2	2	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	2	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	2	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	2	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	2	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	2	2	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	2	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	2	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	2	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	2	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	2	2	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	2	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	2	4	0.35694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	2	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	2	1	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	2	2	0.27746
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	2	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	2	4	0.35694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	2	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	2	1	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	2	2	0.27890
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	2	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	2	4	0.35694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	2	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	2	1	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	2	2	0.28035
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	2	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	2	4	0.35694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	2	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	2	1	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	2	2	0.28179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	2	3	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	2	4	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	2	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	2	1	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	2	2	0.29046
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	2	3	0.33671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	2	4	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	2	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	2	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	2	2	0.16040
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	2	3	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	2	4	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	2	5	0.18497
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	2	1	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	2	2	0.27746
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	2	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	2	4	0.35838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	2	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	2	1	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	2	2	0.27746
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	2	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	2	4	0.35838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	2	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	2	1	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	2	2	0.27746
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	2	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	2	4	0.35838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	2	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	2	1	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	2	2	0.27746
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	2	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	2	4	0.35838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	2	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	2	1	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	2	2	0.27746
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	2	3	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	2	4	0.35838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	2	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	2	1	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	2	2	0.28035
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	2	3	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	2	4	0.35838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	2	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	2	1	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	2	2	0.28324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	2	3	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	2	4	0.35838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	2	5	0.37428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	2	1	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	2	2	0.28468
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	2	3	0.33671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	2	4	0.36127
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	2	5	0.37428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	2	2	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	2	3	0.33671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	2	4	0.36127
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	2	5	0.37572
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	2	1	0.13295
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	2	2	0.16618
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	2	3	0.18353
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	2	4	0.18786
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	2	5	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	2	1	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	2	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	2	3	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	2	4	0.36127
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	2	5	0.37861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	2	1	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	2	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	2	3	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	2	4	0.36127
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	2	5	0.37861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	2	1	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	2	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	2	3	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	2	4	0.36127
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	2	5	0.37861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	2	1	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	2	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	2	3	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	2	4	0.36127
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	2	5	0.37861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	2	1	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	2	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	2	3	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	2	4	0.36272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	2	5	0.37861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	2	1	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	2	2	0.27746
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	2	3	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	2	4	0.36272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	2	5	0.37861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	2	1	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	2	2	0.28035
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	2	3	0.33526
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	2	4	0.36272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	2	5	0.38006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	2	1	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	2	2	0.28035
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	2	3	0.33815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	2	4	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	2	5	0.38006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	2	2	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	2	3	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	2	4	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	2	5	0.38150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	2	1	0.13439
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	2	2	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	2	3	0.18931
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	2	4	0.19509
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	2	5	0.19798
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	2	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	2	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	2	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	2	4	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	2	5	0.38006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	2	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	2	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	2	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	2	4	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	2	5	0.38006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	2	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	2	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	2	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	2	4	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	2	5	0.38006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	2	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	2	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	2	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	2	4	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	2	5	0.38006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	2	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	2	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	2	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	2	4	0.36127
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	2	5	0.38006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	2	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	2	2	0.27746
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	2	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	2	4	0.36127
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	2	5	0.38006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	2	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	2	2	0.27746
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	2	3	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	2	4	0.36127
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	2	5	0.38150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	2	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	2	2	0.28179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	2	3	0.33526
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	2	4	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	2	5	0.38150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	2	1	0.18786
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	2	2	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	2	3	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	2	4	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	2	5	0.38295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	2	1	0.14162
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	2	2	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	2	3	0.19798
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	2	4	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	2	5	0.21676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	2	1	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	2	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	2	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	2	4	0.36272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	2	5	0.39017
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	2	1	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	2	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	2	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	2	4	0.36272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	2	5	0.39017
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	2	1	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	2	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	2	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	2	4	0.36272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	2	5	0.39017
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	2	1	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	2	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	2	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	2	4	0.36272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	2	5	0.39017
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	2	1	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	2	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	2	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	2	4	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	2	5	0.39017
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	2	1	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	2	2	0.27746
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	2	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	2	4	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	2	5	0.39017
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	2	1	0.18497
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	2	2	0.28035
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	2	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	2	4	0.36272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	2	5	0.39162
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	2	2	0.28179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	2	3	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	2	4	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	2	5	0.39017
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	2	1	0.19220
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	2	2	0.29480
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	2	3	0.33960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	2	4	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	2	5	0.39162
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	2	1	0.14017
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	2	2	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	2	3	0.19220
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	2	4	0.20665
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	2	5	0.21532
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	2	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	2	2	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	2	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	2	4	0.35694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	2	5	0.38150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	2	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	2	2	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	2	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	2	4	0.35694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	2	5	0.38150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	2	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	2	2	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	2	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	2	4	0.35694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	2	5	0.38150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	2	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	2	2	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	2	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	2	4	0.35694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	2	5	0.38150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	2	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	2	2	0.26445
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	2	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	2	4	0.35838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	2	5	0.38150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	2	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	2	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	2	3	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	2	4	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	2	5	0.38150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	2	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	2	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	2	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	2	4	0.35838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	2	5	0.38295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	2	1	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	2	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	2	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	2	4	0.35838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	2	5	0.38295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	2	1	0.18931
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	2	2	0.28902
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	2	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	2	4	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	2	5	0.38439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	2	1	0.15318
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	2	2	0.20231
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	2	3	0.23121
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	2	4	0.24422
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	2	5	0.25289
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	2	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	2	2	0.26156
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	2	3	0.31069
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	2	4	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	2	5	0.38728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	2	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	2	2	0.26156
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	2	3	0.31069
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	2	4	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	2	5	0.38728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	2	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	2	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	2	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	2	4	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	2	5	0.38728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	2	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	2	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	2	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	2	4	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	2	5	0.38728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	2	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	2	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	2	3	0.32370
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	2	4	0.36127
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	2	5	0.38728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	2	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	2	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	2	3	0.32370
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	2	4	0.36272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	2	5	0.38728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	2	1	0.18353
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	2	2	0.27746
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	2	3	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	2	4	0.36127
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	2	5	0.38873
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	2	2	0.28324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	2	4	0.36127
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	2	5	0.38873
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	2	1	0.19364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	2	2	0.29480
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	2	3	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	2	4	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	2	5	0.38873
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	2	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	2	2	0.21387
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	2	3	0.24566
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	2	4	0.25723
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	2	5	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	2	1	0.16618
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	2	2	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	2	3	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	2	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	2	5	0.37428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	2	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	2	2	0.26445
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	2	3	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	2	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	2	5	0.37428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	2	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	2	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	2	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	2	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	2	5	0.37428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	2	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	2	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	2	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	2	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	2	5	0.37428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	2	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	2	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	2	3	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	2	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	2	5	0.37428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	2	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	2	2	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	2	3	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	2	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	2	5	0.37428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	2	1	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	2	2	0.27890
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	2	3	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	2	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	2	5	0.37428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	2	1	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	2	2	0.28179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	2	3	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	2	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	2	5	0.37717
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	2	2	0.29769
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	2	3	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	2	4	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	2	5	0.37861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	3	1	0.09104
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	3	2	0.12139
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	3	3	0.12572
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	3	4	0.13006
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	3	5	0.13295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	3	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	3	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	3	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	3	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	3	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	3	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	3	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	3	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	3	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	3	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	3	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	3	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	3	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	3	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	3	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	3	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	3	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	3	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	3	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	3	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	3	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	3	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	3	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	3	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	3	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	3	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	3	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	3	4	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	3	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	3	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	3	3	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	3	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	3	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	3	2	0.28468
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	3	3	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	3	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	3	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	3	1	0.10838
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	3	2	0.14017
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	3	3	0.15173
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	3	4	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	3	5	0.16040
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	3	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	3	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	3	3	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	3	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	3	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	3	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	3	3	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	3	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	3	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	3	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	3	3	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	3	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	3	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	3	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	3	3	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	3	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	3	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	3	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	3	3	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	3	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	3	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	3	2	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	3	3	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	3	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	3	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	3	2	0.27746
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	3	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	3	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	3	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	3	2	0.27746
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	3	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	3	4	0.35838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	3	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	3	1	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	3	2	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	3	3	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	3	4	0.35838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	3	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	3	1	0.11561
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	3	2	0.16040
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	3	3	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	3	4	0.18353
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	3	5	0.18931
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	3	1	0.16618
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	3	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	3	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	3	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	3	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	3	1	0.16618
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	3	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	3	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	3	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	3	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	3	1	0.16618
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	3	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	3	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	3	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	3	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	3	1	0.16618
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	3	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	3	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	3	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	3	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	3	1	0.16618
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	3	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	3	3	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	3	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	3	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	3	1	0.16618
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	3	2	0.27746
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	3	3	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	3	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	3	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	3	1	0.16618
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	3	2	0.28035
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	3	3	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	3	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	3	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	3	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	3	2	0.28179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	3	3	0.33526
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	3	4	0.35694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	3	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	3	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	3	2	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	3	3	0.33526
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	3	4	0.35694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	3	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	3	1	0.12428
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	3	2	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	3	3	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	3	4	0.18786
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	3	5	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	3	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	3	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	3	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	3	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	3	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	3	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	3	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	3	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	3	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	3	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	3	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	3	3	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	3	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	3	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	3	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	3	3	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	3	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	3	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	3	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	3	3	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	3	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	3	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	3	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	3	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	3	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	3	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	3	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	3	3	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	3	4	0.35838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	3	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	3	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	3	2	0.28468
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	3	3	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	3	4	0.35838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	3	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	3	1	0.12717
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	3	2	0.16618
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	3	3	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	3	4	0.19509
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	3	5	0.19942
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	3	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	3	2	0.26445
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	3	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	3	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	3	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	3	2	0.26445
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	3	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	3	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	3	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	3	2	0.26445
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	3	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	3	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	3	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	3	2	0.26445
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	3	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	3	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	3	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	3	2	0.26445
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	3	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	3	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	3	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	3	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	3	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	3	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	3	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	3	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	3	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	3	3	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	3	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	3	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	3	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	3	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	3	4	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	3	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	3	1	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	3	2	0.28035
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	3	3	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	3	4	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	3	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	3	1	0.13150
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	3	2	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	3	3	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	3	4	0.20520
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	3	5	0.21243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	3	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	3	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	3	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	3	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	3	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	3	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	3	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	3	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	3	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	3	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	3	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	3	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	3	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	3	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	3	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	3	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	3	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	3	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	3	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	3	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	3	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	3	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	3	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	3	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	3	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	3	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	3	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	3	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	3	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	3	5	0.37428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	3	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	3	2	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	3	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	3	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	3	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	3	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	3	2	0.27746
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	3	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	3	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	3	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	3	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	3	2	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	3	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	3	4	0.35838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	3	5	0.37572
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	3	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	3	2	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	3	3	0.19509
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	3	4	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	3	5	0.22110
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	3	1	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	3	2	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	3	3	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	3	4	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	3	5	0.37572
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	3	1	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	3	2	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	3	3	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	3	4	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	3	5	0.37572
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	3	1	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	3	2	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	3	3	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	3	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	3	5	0.37572
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	3	1	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	3	2	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	3	3	0.31069
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	3	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	3	5	0.37572
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	3	1	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	3	2	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	3	3	0.31214
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	3	4	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	3	5	0.37572
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	3	1	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	3	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	3	3	0.31214
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	3	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	3	5	0.37572
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	3	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	3	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	3	3	0.31358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	3	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	3	5	0.37717
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	3	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	3	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	3	3	0.31358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	3	4	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	3	5	0.37572
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	3	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	3	2	0.28179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	3	3	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	3	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	3	5	0.38006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	3	1	0.13295
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	3	2	0.19798
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	3	3	0.21243
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	3	4	0.24133
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	3	5	0.25434
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	3	1	0.15173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	3	2	0.25289
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	3	3	0.29046
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	3	4	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	3	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	3	1	0.15029
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	3	2	0.25289
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	3	3	0.29046
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	3	4	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	3	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	3	1	0.15029
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	3	2	0.25289
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	3	3	0.29046
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	3	4	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	3	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	3	1	0.15173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	3	2	0.25289
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	3	3	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	3	4	0.33671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	3	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	3	1	0.15173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	3	2	0.25289
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	3	3	0.29480
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	3	4	0.33815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	3	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	3	1	0.15173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	3	2	0.25578
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	3	3	0.29624
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	3	4	0.33960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	3	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	3	2	0.25723
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	3	3	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	3	4	0.33960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	3	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	3	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	3	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	3	3	0.31214
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	3	4	0.33960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	3	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	3	1	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	3	2	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	3	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	3	5	0.38006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	3	1	0.12139
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	3	2	0.20665
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	3	3	0.22543
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	3	4	0.25434
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	3	5	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	3	1	0.13873
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	3	2	0.25000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	3	3	0.28613
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	3	4	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	3	5	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	3	1	0.13873
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	3	2	0.25000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	3	3	0.28613
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	3	4	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	3	5	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	3	1	0.13873
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	3	2	0.25000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	3	3	0.28613
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	3	4	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	3	5	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	3	1	0.13728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	3	2	0.25000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	3	3	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	3	4	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	3	5	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	3	1	0.13728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	3	2	0.25000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	3	3	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	3	4	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	3	5	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	3	1	0.13728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	3	2	0.25289
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	3	3	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	3	4	0.33526
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	3	5	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	3	1	0.13873
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	3	2	0.25723
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	3	3	0.30347
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	3	4	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	3	5	0.35694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	3	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	3	3	0.30636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	3	4	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	3	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	3	1	0.15751
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	3	2	0.28468
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	3	3	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	3	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	3	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	4	1	0.09104
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	4	2	0.11994
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	4	3	0.12572
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	4	4	0.13006
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	4	5	0.13295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	4	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	4	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	4	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	4	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	4	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	4	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	4	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	4	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	4	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	4	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	4	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	4	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	4	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	4	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	4	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	4	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	4	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	4	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	4	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	4	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	4	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	4	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	4	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	4	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	4	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	4	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	4	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	4	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	4	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	4	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	4	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	4	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	4	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	4	4	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	4	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	4	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	4	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	4	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	4	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	4	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	4	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	4	2	0.28324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	4	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	4	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	4	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	4	1	0.10694
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	4	2	0.13873
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	4	3	0.15462
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	4	4	0.16040
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	4	5	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	4	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	4	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	4	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	4	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	4	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	4	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	4	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	4	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	4	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	4	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	4	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	4	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	4	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	4	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	4	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	4	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	4	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	4	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	4	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	4	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	4	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	4	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	4	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	4	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	4	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	4	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	4	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	4	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	4	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	4	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	4	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	4	2	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	4	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	4	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	4	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	4	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	4	2	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	4	3	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	4	4	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	4	5	0.37428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	4	1	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	4	2	0.28613
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	4	3	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	4	4	0.36127
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	4	5	0.37572
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	4	1	0.11705
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	4	2	0.15896
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	4	3	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	4	4	0.18497
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	4	5	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	4	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	4	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	4	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	4	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	4	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	4	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	4	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	4	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	4	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	4	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	4	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	4	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	4	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	4	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	4	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	4	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	4	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	4	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	4	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	4	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	4	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	4	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	4	3	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	4	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	4	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	4	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	4	2	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	4	3	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	4	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	4	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	4	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	4	2	0.27890
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	4	3	0.33526
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	4	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	4	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	4	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	4	2	0.28179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	4	3	0.33671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	4	4	0.35838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	4	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	4	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	4	2	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	4	3	0.33815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	4	4	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	4	5	0.37428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	4	1	0.11561
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	4	2	0.16618
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	4	3	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	4	4	0.18786
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	4	5	0.19220
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	4	1	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	4	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	4	3	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	4	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	4	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	4	1	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	4	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	4	3	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	4	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	4	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	4	1	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	4	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	4	3	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	4	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	4	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	4	1	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	4	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	4	3	0.32370
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	4	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	4	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	4	1	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	4	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	4	3	0.32370
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	4	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	4	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	4	1	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	4	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	4	3	0.32370
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	4	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	4	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	4	1	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	4	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	4	3	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	4	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	4	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	4	1	0.16618
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	4	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	4	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	4	4	0.35838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	4	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	4	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	4	2	0.28613
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	4	3	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	4	4	0.35838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	4	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	4	1	0.11705
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	4	2	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	4	3	0.18497
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	4	4	0.19653
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	4	5	0.20087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	4	1	0.15896
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	4	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	4	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	4	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	4	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	4	1	0.15896
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	4	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	4	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	4	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	4	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	4	1	0.15896
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	4	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	4	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	4	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	4	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	4	1	0.16040
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	4	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	4	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	4	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	4	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	4	1	0.16040
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	4	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	4	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	4	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	4	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	4	1	0.16040
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	4	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	4	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	4	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	4	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	4	1	0.16040
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	4	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	4	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	4	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	4	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	4	1	0.16329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	4	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	4	3	0.32370
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	4	4	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	4	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	4	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	4	2	0.28179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	4	3	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	4	4	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	4	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	4	1	0.12572
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	4	2	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	4	3	0.18786
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	4	4	0.20231
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	4	5	0.21387
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	4	1	0.16618
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	4	2	0.26445
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	4	3	0.30491
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	4	4	0.33526
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	4	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	4	1	0.16618
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	4	2	0.26445
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	4	3	0.30491
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	4	4	0.33526
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	4	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	4	1	0.16618
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	4	2	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	4	3	0.30491
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	4	4	0.33671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	4	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	4	1	0.16618
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	4	2	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	4	3	0.30636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	4	4	0.33815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	4	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	4	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	4	2	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	4	3	0.30636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	4	4	0.33960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	4	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	4	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	4	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	4	3	0.30636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	4	4	0.33960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	4	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	4	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	4	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	4	3	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	4	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	4	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	4	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	4	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	4	3	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	4	4	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	4	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	4	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	4	2	0.27746
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	4	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	4	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	4	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	4	1	0.11994
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	4	2	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	4	3	0.19798
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	4	4	0.20809
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	4	5	0.22254
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	4	2	0.25578
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	4	3	0.30491
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	4	4	0.33671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	4	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	4	2	0.25578
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	4	3	0.30491
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	4	4	0.33671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	4	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	4	2	0.25578
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	4	3	0.30491
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	4	4	0.33815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	4	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	4	2	0.25578
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	4	3	0.30636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	4	4	0.33815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	4	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	4	2	0.25578
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	4	3	0.30636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	4	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	4	2	0.25723
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	4	3	0.30636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	4	4	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	4	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	4	1	0.15751
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	4	2	0.25867
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	4	3	0.30780
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	4	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	4	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	4	1	0.16040
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	4	2	0.26156
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	4	3	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	4	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	4	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	4	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	4	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	4	3	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	4	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	4	5	0.37428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	4	1	0.12428
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	4	2	0.18786
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	4	3	0.21387
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	4	4	0.23988
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	4	5	0.25000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	4	1	0.14451
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	4	2	0.23988
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	4	3	0.28468
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	4	4	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	4	5	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	4	1	0.14306
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	4	2	0.23988
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	4	3	0.28468
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	4	4	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	4	5	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	4	1	0.14306
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	4	2	0.23988
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	4	3	0.28468
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	4	4	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	4	5	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	4	1	0.14451
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	4	2	0.23988
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	4	3	0.28613
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	4	4	0.32370
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	4	5	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	4	1	0.14451
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	4	2	0.23988
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	4	3	0.28902
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	4	4	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	4	5	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	4	1	0.14451
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	4	2	0.24133
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	4	3	0.29046
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	4	4	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	4	5	0.35694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	4	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	4	2	0.25145
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	4	3	0.30058
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	4	4	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	4	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	4	1	0.16040
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	4	2	0.25578
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	4	3	0.30202
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	4	4	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	4	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	4	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	4	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	4	3	0.31214
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	4	4	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	4	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	4	1	0.10838
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	4	2	0.19509
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	4	3	0.21821
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	4	4	0.25145
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	4	5	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	4	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	4	2	0.23988
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	4	3	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	4	5	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	4	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	4	2	0.23988
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	4	3	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	4	5	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	4	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	4	2	0.23988
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	4	3	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	4	4	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	4	5	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	4	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	4	2	0.23988
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	4	3	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	4	4	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	4	5	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	4	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	4	2	0.23988
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	4	3	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	4	4	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	4	5	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	4	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	4	2	0.23988
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	4	3	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	4	4	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	4	5	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	4	1	0.13006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	4	2	0.25289
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	4	3	0.28902
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	4	4	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	4	5	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	4	1	0.14306
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	4	2	0.25867
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	4	3	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	4	4	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	4	5	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	4	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	4	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	4	3	0.30491
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	4	4	0.33815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	4	5	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	5	1	0.09104
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	5	2	0.11561
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	5	3	0.12283
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	5	4	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	5	5	0.13295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	5	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	5	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	5	3	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	5	4	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	5	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	5	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	5	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	5	3	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	5	4	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	5	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	5	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	5	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	5	3	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	5	4	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	5	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	5	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	5	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	5	3	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	5	4	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	5	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	5	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	5	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	5	3	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	5	4	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	5	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	5	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	5	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	5	3	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	5	4	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	5	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	5	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	5	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	5	3	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	5	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	5	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	5	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	5	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	5	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	5	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	5	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	5	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	5	2	0.27890
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	5	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	5	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	5	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	5	1	0.10838
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	5	2	0.13728
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	5	3	0.15318
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	5	4	0.16040
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	5	5	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	5	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	5	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	5	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	5	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	5	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	5	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	5	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	5	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	5	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	5	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	5	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	5	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	5	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	5	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	5	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	5	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	5	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	5	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	5	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	5	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	5	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	5	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	5	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	5	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	5	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	5	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	5	3	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	5	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	5	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	5	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	5	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	5	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	5	4	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	5	5	0.37428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	5	1	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	5	2	0.28468
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	5	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	5	4	0.36127
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	5	5	0.37428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	5	1	0.11705
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	5	2	0.15896
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	5	3	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	5	4	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	5	5	0.19220
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	5	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	5	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	5	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	5	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	5	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	5	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	5	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	5	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	5	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	5	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	5	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	5	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	5	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	5	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	5	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	5	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	5	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	5	3	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	5	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	5	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	5	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	5	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	5	3	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	5	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	5	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	5	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	5	2	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	5	3	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	5	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	5	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	5	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	5	2	0.27890
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	5	3	0.33526
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	5	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	5	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	5	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	5	2	0.28035
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	5	3	0.33671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	5	4	0.35694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	5	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	5	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	5	2	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	5	3	0.33671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	5	4	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	5	5	0.37572
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	5	1	0.11561
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	5	2	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	5	3	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	5	4	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	5	5	0.19220
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	5	1	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	5	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	5	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	5	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	5	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	5	1	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	5	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	5	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	5	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	5	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	5	1	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	5	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	5	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	5	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	5	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	5	1	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	5	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	5	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	5	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	5	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	5	1	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	5	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	5	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	5	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	5	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	5	1	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	5	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	5	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	5	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	5	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	5	1	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	5	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	5	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	5	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	5	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	5	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	5	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	5	4	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	5	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	5	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	5	2	0.28468
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	5	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	5	4	0.35694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	5	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	5	1	0.11272
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	5	2	0.16618
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	5	3	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	5	4	0.19220
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	5	5	0.20087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	5	2	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	5	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	5	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	5	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	5	2	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	5	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	5	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	5	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	5	2	0.26445
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	5	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	5	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	5	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	5	2	0.26445
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	5	3	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	5	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	5	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	5	2	0.26445
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	5	3	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	5	4	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	5	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	5	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	5	3	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	5	4	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	5	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	5	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	5	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	5	4	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	5	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	5	1	0.15896
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	5	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	5	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	5	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	5	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	5	1	0.16329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	5	2	0.28035
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	5	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	5	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	5	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	5	1	0.11705
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	5	2	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	5	3	0.18786
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	5	4	0.20087
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	5	5	0.21387
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	5	1	0.15751
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	5	2	0.26156
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	5	3	0.30347
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	5	4	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	5	5	0.36272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	5	1	0.15751
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	5	2	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	5	3	0.30347
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	5	4	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	5	5	0.36272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	5	1	0.15751
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	5	2	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	5	3	0.30347
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	5	4	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	5	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	5	1	0.15751
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	5	2	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	5	3	0.30491
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	5	4	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	5	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	5	1	0.15896
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	5	2	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	5	3	0.30491
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	5	4	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	5	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	5	1	0.15896
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	5	2	0.26445
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	5	3	0.30491
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	5	4	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	5	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	5	1	0.15896
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	5	2	0.26445
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	5	3	0.30636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	5	4	0.33960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	5	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	5	1	0.16329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	5	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	5	3	0.30636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	5	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	5	1	0.16618
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	5	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	5	3	0.31358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	5	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	5	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	5	1	0.12139
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	5	2	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	5	3	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	5	4	0.20809
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	5	5	0.22110
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	5	1	0.15751
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	5	2	0.25434
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	5	3	0.29769
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	5	4	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	5	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	5	1	0.15751
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	5	2	0.25434
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	5	3	0.29769
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	5	4	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	5	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	5	1	0.15751
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	5	2	0.25434
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	5	3	0.29769
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	5	4	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	5	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	5	1	0.15751
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	5	2	0.25434
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	5	3	0.29913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	5	4	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	5	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	5	1	0.15751
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	5	2	0.25434
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	5	3	0.29913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	5	4	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	5	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	5	1	0.15751
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	5	2	0.25578
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	5	3	0.29913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	5	4	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	5	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	5	1	0.15896
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	5	2	0.25578
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	5	3	0.30058
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	5	4	0.33671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	5	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	5	1	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	5	2	0.26012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	5	3	0.30202
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	5	4	0.33671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	5	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	5	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	5	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	5	3	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	5	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	5	1	0.12139
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	5	2	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	5	3	0.20520
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	5	4	0.22977
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	5	5	0.23699
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	5	1	0.14162
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	5	2	0.23121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	5	3	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	5	4	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	5	1	0.14162
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	5	2	0.23121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	5	3	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	5	4	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	5	1	0.14162
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	5	2	0.23121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	5	3	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	5	4	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	5	1	0.14162
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	5	2	0.23121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	5	3	0.27746
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	5	4	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	5	1	0.14162
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	5	2	0.23121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	5	3	0.28035
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	5	4	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	5	1	0.14162
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	5	2	0.23266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	5	3	0.28035
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	5	4	0.31214
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	5	1	0.14306
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	5	2	0.23266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	5	3	0.28035
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	5	4	0.31358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	5	5	0.33671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	5	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	5	2	0.23699
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	5	3	0.28179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	5	4	0.31358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	5	5	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	5	2	0.24566
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	5	3	0.29624
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	5	4	0.33671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	5	5	0.35838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	5	1	0.10405
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	5	2	0.18497
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	5	3	0.21387
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	5	4	0.23699
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	5	5	0.24855
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	5	1	0.12428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	5	2	0.22977
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	5	4	0.29913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	5	5	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	5	1	0.12428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	5	2	0.22977
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	5	4	0.29913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	5	5	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	5	1	0.12428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	5	2	0.22832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	5	4	0.30058
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	5	5	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	5	1	0.12428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	5	2	0.22832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	5	3	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	5	4	0.29913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	5	5	0.32370
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	5	1	0.12428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	5	2	0.22832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	5	3	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	5	4	0.30058
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	5	5	0.32370
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	5	1	0.12428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	5	2	0.22977
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	5	3	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	5	4	0.30347
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	5	5	0.32370
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	5	1	0.12572
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	5	2	0.23266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	5	3	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	5	4	0.30491
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	5	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	5	2	0.23555
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	5	3	0.28179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	5	4	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	5	5	0.33526
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	5	1	0.13150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	5	2	0.25000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	5	3	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	5	4	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	5	5	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	10	1	0.09104
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	10	2	0.11561
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	10	3	0.12139
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	10	4	0.12717
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	10	5	0.13150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	10	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	10	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	10	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	10	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	10	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	10	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	10	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	10	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	10	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	10	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	10	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	10	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	10	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	10	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	10	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	10	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	10	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	10	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	10	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	10	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	10	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	10	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	10	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	10	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	10	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	10	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	10	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	10	4	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	10	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	10	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	10	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	10	3	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	10	4	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	10	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	10	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	10	2	0.27890
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	10	3	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	10	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	10	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	10	1	0.10838
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	10	2	0.13584
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	10	3	0.14884
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	10	4	0.15751
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	10	5	0.16329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	10	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	10	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	10	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	10	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	10	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	10	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	10	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	10	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	10	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	10	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	10	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	10	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	10	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	10	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	10	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	10	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	10	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	10	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	10	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	10	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	10	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	10	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	10	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	10	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	10	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	10	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	10	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	10	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	10	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	10	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	10	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	10	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	10	3	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	10	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	10	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	10	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	10	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	10	4	0.35694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	10	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	10	1	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	10	2	0.28324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	10	3	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	10	4	0.35838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	10	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	10	1	0.11850
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	10	2	0.15462
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	10	3	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	10	4	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	10	5	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	10	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	10	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	10	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	10	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	10	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	10	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	10	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	10	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	10	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	10	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	10	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	10	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	10	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	10	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	10	3	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	10	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	10	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	10	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	10	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	10	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	10	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	10	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	10	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	10	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	10	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	10	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	10	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	10	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	10	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	10	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	10	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	10	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	10	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	10	2	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	10	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	10	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	10	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	10	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	10	2	0.28324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	10	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	10	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	10	5	0.37428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	10	1	0.11850
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	10	2	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	10	3	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	10	4	0.18786
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	10	5	0.19653
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	10	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	10	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	10	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	10	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	10	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	10	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	10	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	10	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	10	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	10	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	10	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	10	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	10	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	10	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	10	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	10	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	10	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	10	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	10	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	10	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	10	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	10	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	10	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	10	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	10	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	10	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	10	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	10	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	10	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	10	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	10	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	10	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	10	3	0.32370
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	10	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	10	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	10	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	10	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	10	3	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	10	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	10	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	10	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	10	2	0.28324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	10	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	10	4	0.35838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	10	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	10	1	0.11416
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	10	2	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	10	3	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	10	4	0.19509
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	10	5	0.20231
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	10	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	10	2	0.25723
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	10	3	0.31069
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	10	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	10	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	10	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	10	2	0.25723
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	10	3	0.31069
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	10	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	10	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	10	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	10	2	0.25867
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	10	3	0.31069
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	10	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	10	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	10	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	10	2	0.25867
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	10	3	0.31214
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	10	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	10	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	10	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	10	2	0.25867
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	10	3	0.31214
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	10	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	10	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	10	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	10	2	0.26156
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	10	3	0.31214
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	10	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	10	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	10	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	10	2	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	10	3	0.31358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	10	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	10	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	10	1	0.15896
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	10	2	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	10	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	10	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	10	5	0.36850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	10	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	10	2	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	10	3	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	10	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	10	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	10	1	0.10983
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	10	2	0.15751
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	10	3	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	10	4	0.20087
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	10	5	0.21676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	10	1	0.15029
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	10	2	0.24566
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	10	3	0.28902
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	10	4	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	10	5	0.36127
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	10	1	0.15029
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	10	2	0.24566
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	10	3	0.28902
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	10	4	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	10	5	0.36272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	10	1	0.15029
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	10	2	0.24566
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	10	3	0.28902
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	10	4	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	10	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	10	1	0.15029
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	10	2	0.24566
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	10	3	0.29046
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	10	4	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	10	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	10	1	0.15029
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	10	2	0.24566
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	10	3	0.29046
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	10	4	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	10	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	10	1	0.15029
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	10	2	0.24855
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	10	3	0.29046
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	10	4	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	10	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	10	1	0.15029
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	10	2	0.24855
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	10	3	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	10	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	10	1	0.15318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	10	2	0.24855
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	10	3	0.29335
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	10	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	10	1	0.15462
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	10	2	0.26012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	10	3	0.29913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	10	4	0.33237
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	10	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	10	1	0.10116
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	10	2	0.14451
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	10	3	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	10	4	0.19653
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	10	5	0.20809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	10	1	0.13728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	10	2	0.22399
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	10	3	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	10	4	0.31358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	10	5	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	10	1	0.13728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	10	2	0.22399
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	10	3	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	10	4	0.31358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	10	5	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	10	1	0.13728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	10	2	0.22399
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	10	3	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	10	4	0.31358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	10	5	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	10	1	0.13728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	10	2	0.22399
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	10	3	0.27746
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	10	4	0.31358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	10	5	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	10	1	0.13728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	10	2	0.22399
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	10	3	0.27746
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	10	4	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	10	5	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	10	1	0.13728
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	10	2	0.22832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	10	3	0.27890
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	10	4	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	10	5	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	10	1	0.13873
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	10	2	0.22832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	10	3	0.28035
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	10	4	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	10	5	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	10	1	0.14306
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	10	2	0.23121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	10	3	0.28179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	10	4	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	10	5	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	10	1	0.14451
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	10	2	0.24422
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	10	3	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	10	4	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	10	5	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	10	1	0.09971
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	10	2	0.14306
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	10	3	0.18353
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	10	4	0.21243
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	10	5	0.22399
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	10	1	0.11994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	10	2	0.19364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	10	3	0.24855
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	10	4	0.28468
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	10	5	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	10	1	0.11994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	10	2	0.19364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	10	3	0.24855
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	10	4	0.28468
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	10	5	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	10	1	0.11994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	10	2	0.19364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	10	3	0.24855
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	10	4	0.28613
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	10	5	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	10	1	0.11994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	10	2	0.19364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	10	3	0.25000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	10	4	0.28613
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	10	5	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	10	1	0.11994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	10	2	0.19364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	10	3	0.25289
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	10	4	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	10	5	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	10	1	0.11850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	10	2	0.19653
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	10	3	0.25434
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	10	4	0.29046
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	10	5	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	10	1	0.11994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	10	2	0.19653
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	10	3	0.25434
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	10	4	0.29046
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	10	5	0.31214
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	10	1	0.12283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	10	2	0.19942
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	10	3	0.25289
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	10	4	0.29046
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	10	5	0.31358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	10	1	0.12572
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	10	2	0.21387
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	10	3	0.26445
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	10	5	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	10	1	0.08526
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	10	2	0.13584
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	10	3	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	10	4	0.21243
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	10	5	0.23266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	10	1	0.10549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	10	2	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	10	3	0.23555
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	10	4	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	10	5	0.29335
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	10	1	0.10549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	10	2	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	10	3	0.23555
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	10	4	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	10	5	0.29335
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	10	1	0.10549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	10	2	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	10	3	0.23555
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	10	4	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	10	5	0.29335
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	10	1	0.10549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	10	2	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	10	3	0.23699
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	10	4	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	10	5	0.29480
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	10	1	0.10549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	10	2	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	10	3	0.23844
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	10	4	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	10	5	0.29480
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	10	1	0.10549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	10	2	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	10	3	0.23844
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	10	4	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	10	5	0.29624
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	10	1	0.10694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	10	2	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	10	3	0.23988
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	10	4	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	10	5	0.29913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	10	1	0.10983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	10	2	0.18353
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	10	3	0.23988
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	10	4	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	10	5	0.30491
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	10	1	0.11561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	10	2	0.19364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	10	3	0.25289
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	10	4	0.29046
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	10	5	0.31069
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	20	1	0.09104
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	20	2	0.11561
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	20	3	0.12139
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	20	4	0.12717
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	20	5	0.13150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	20	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	20	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	20	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	20	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	20	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	20	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	20	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	20	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	20	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	20	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	20	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	20	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	20	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	20	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	20	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	20	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	20	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	20	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	20	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	20	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	20	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	20	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	20	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	20	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	20	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	20	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	20	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	20	4	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	20	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	20	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	20	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	20	3	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	20	4	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	20	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	20	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	20	2	0.27890
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	20	3	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	20	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	20	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	20	1	0.10838
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	20	2	0.13584
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	20	3	0.14884
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	20	4	0.15751
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	20	5	0.16329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	20	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	20	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	20	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	20	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	20	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	20	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	20	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	20	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	20	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	20	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	20	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	20	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	20	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	20	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	20	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	20	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	20	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	20	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	20	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	20	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	20	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	20	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	20	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	20	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	20	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	20	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	20	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	20	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	20	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	20	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	20	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	20	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	20	3	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	20	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	20	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	20	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	20	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	20	4	0.35694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	20	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	20	1	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	20	2	0.28324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	20	3	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	20	4	0.35838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	20	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	20	1	0.11850
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	20	2	0.15462
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	20	3	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	20	4	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	20	5	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	20	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	20	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	20	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	20	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	20	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	20	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	20	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	20	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	20	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	20	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	20	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	20	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	20	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	20	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	20	3	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	20	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	20	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	20	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	20	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	20	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	20	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	20	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	20	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	20	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	20	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	20	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	20	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	20	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	20	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	20	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	20	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	20	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	20	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	20	2	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	20	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	20	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	20	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	20	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	20	2	0.28324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	20	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	20	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	20	5	0.37428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	20	1	0.11850
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	20	2	0.16040
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	20	3	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	20	4	0.18497
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	20	5	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	20	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	20	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	20	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	20	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	20	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	20	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	20	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	20	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	20	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	20	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	20	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	20	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	20	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	20	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	20	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	20	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	20	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	20	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	20	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	20	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	20	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	20	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	20	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	20	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	20	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	20	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	20	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	20	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	20	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	20	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	20	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	20	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	20	3	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	20	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	20	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	20	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	20	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	20	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	20	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	20	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	20	2	0.28179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	20	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	20	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	20	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	20	1	0.11416
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	20	2	0.16040
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	20	3	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	20	4	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	20	5	0.19653
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	20	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	20	2	0.25578
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	20	3	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	20	4	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	20	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	20	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	20	2	0.25578
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	20	3	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	20	4	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	20	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	20	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	20	2	0.25723
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	20	3	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	20	4	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	20	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	20	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	20	2	0.25723
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	20	3	0.31069
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	20	4	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	20	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	20	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	20	2	0.25723
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	20	3	0.31069
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	20	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	20	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	20	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	20	2	0.26012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	20	3	0.31069
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	20	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	20	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	20	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	20	2	0.26156
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	20	3	0.31214
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	20	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	20	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	20	1	0.15896
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	20	2	0.26156
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	20	3	0.31358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	20	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	20	5	0.36272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	20	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	20	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	20	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	20	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	20	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	20	1	0.10694
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	20	2	0.15173
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	20	3	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	20	4	0.19653
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	20	5	0.20809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	20	2	0.23988
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	20	3	0.28613
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	20	4	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	20	5	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	20	2	0.23988
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	20	3	0.28613
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	20	4	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	20	5	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	20	2	0.23988
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	20	3	0.28613
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	20	4	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	20	5	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	20	2	0.23988
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	20	3	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	20	4	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	20	5	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	20	2	0.23988
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	20	3	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	20	4	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	20	5	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	20	2	0.24277
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	20	3	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	20	4	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	20	5	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	20	2	0.24277
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	20	3	0.28902
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	20	4	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	20	5	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	20	1	0.15029
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	20	2	0.24277
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	20	3	0.29046
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	20	4	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	20	5	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	20	1	0.15173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	20	2	0.25434
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	20	3	0.29624
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	20	4	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	20	5	0.35694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	20	1	0.09249
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	20	2	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	20	3	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	20	4	0.18786
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	20	5	0.20520
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	20	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	20	2	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	20	3	0.26012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	20	4	0.30202
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	20	5	0.33526
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	20	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	20	2	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	20	3	0.26012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	20	4	0.30202
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	20	5	0.33526
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	20	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	20	2	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	20	3	0.26156
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	20	4	0.30202
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	20	5	0.33671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	20	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	20	2	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	20	3	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	20	4	0.30347
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	20	5	0.33671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	20	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	20	2	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	20	3	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	20	4	0.30491
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	20	5	0.33815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	20	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	20	2	0.20665
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	20	3	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	20	4	0.30636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	20	5	0.33815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	20	1	0.13006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	20	2	0.20665
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	20	3	0.26445
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	20	4	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	20	5	0.33815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	20	1	0.13584
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	20	2	0.20665
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	20	3	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	20	4	0.31069
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	20	5	0.33960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	20	1	0.13584
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	20	2	0.22254
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	20	3	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	20	4	0.31358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	20	5	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	20	1	0.07948
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	20	2	0.12428
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	20	3	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	20	4	0.19509
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	20	5	0.21243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	20	1	0.09971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	20	2	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	20	3	0.21965
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	20	4	0.26445
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	20	5	0.29480
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	20	1	0.09971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	20	2	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	20	3	0.21965
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	20	4	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	20	5	0.29480
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	20	1	0.09971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	20	2	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	20	3	0.22110
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	20	4	0.26156
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	20	5	0.29480
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	20	1	0.09971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	20	2	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	20	3	0.22254
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	20	4	0.26156
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	20	5	0.29480
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	20	1	0.09971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	20	2	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	20	3	0.22688
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	20	4	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	20	5	0.29480
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	20	1	0.09971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	20	2	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	20	3	0.22688
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	20	4	0.26445
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	20	5	0.29480
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	20	1	0.10116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	20	2	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	20	3	0.22688
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	20	4	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	20	5	0.29769
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	20	1	0.10405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	20	2	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	20	3	0.22688
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	20	4	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	20	5	0.30058
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	20	1	0.10549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	20	2	0.18931
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	20	3	0.23555
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	20	4	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	20	5	0.30491
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	20	1	0.06358
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	20	2	0.11561
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	20	3	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	20	4	0.19364
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	20	5	0.21532
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	20	1	0.08382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	20	2	0.16040
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	20	3	0.21676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	20	4	0.24855
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	20	5	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	20	1	0.08382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	20	2	0.16040
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	20	3	0.21676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	20	4	0.24855
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	20	5	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	20	1	0.08382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	20	2	0.16040
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	20	3	0.21676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	20	4	0.24711
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	20	5	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	20	1	0.08382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	20	2	0.16040
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	20	3	0.21821
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	20	4	0.24711
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	20	5	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	20	1	0.08382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	20	2	0.16040
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	20	3	0.21821
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	20	4	0.24855
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	20	5	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	20	1	0.08382
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	20	2	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	20	3	0.21821
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	20	4	0.25145
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	20	5	0.27746
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	20	1	0.08526
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	20	2	0.16185
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	20	3	0.21965
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	20	4	0.25000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	20	5	0.28035
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	20	1	0.08815
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	20	2	0.16329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	20	3	0.21965
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	20	4	0.25145
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	20	5	0.28613
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	20	1	0.09104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	20	2	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	20	3	0.23555
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	20	4	0.26301
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	20	5	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	50	1	0.09104
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	50	2	0.11561
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	50	3	0.12139
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	50	4	0.12717
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	50	5	0.13150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	50	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	50	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	50	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	50	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	50	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	50	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	50	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	50	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	50	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	50	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	50	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	50	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	50	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	50	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	50	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	50	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	50	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	50	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	50	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	50	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	50	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	50	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	50	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	50	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	50	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	50	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	50	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	50	4	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	50	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	50	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	50	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	50	3	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	50	4	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	50	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	50	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	50	2	0.27890
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	50	3	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	50	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	50	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	50	1	0.10838
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	50	2	0.13584
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	50	3	0.14884
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	50	4	0.15751
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	50	5	0.16329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	50	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	50	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	50	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	50	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	50	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	50	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	50	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	50	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	50	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	50	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	50	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	50	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	50	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	50	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	50	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	50	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	50	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	50	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	50	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	50	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	50	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	50	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	50	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	50	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	50	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	50	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	50	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	50	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	50	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	50	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	50	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	50	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	50	3	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	50	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	50	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	50	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	50	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	50	4	0.35694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	50	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	50	1	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	50	2	0.28324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	50	3	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	50	4	0.35838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	50	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	50	1	0.11850
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	50	2	0.15462
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	50	3	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	50	4	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	50	5	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	50	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	50	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	50	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	50	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	50	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	50	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	50	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	50	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	50	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	50	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	50	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	50	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	50	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	50	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	50	3	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	50	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	50	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	50	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	50	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	50	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	50	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	50	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	50	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	50	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	50	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	50	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	50	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	50	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	50	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	50	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	50	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	50	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	50	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	50	2	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	50	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	50	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	50	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	50	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	50	2	0.28324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	50	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	50	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	50	5	0.37428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	50	1	0.11850
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	50	2	0.16040
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	50	3	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	50	4	0.18497
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	50	5	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	50	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	50	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	50	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	50	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	50	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	50	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	50	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	50	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	50	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	50	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	50	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	50	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	50	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	50	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	50	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	50	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	50	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	50	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	50	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	50	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	50	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	50	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	50	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	50	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	50	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	50	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	50	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	50	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	50	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	50	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	50	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	50	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	50	3	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	50	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	50	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	50	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	50	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	50	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	50	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	50	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	50	2	0.28179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	50	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	50	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	50	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	50	1	0.11416
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	50	2	0.16040
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	50	3	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	50	4	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	50	5	0.19653
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	50	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	50	2	0.25578
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	50	3	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	50	4	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	50	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	50	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	50	2	0.25578
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	50	3	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	50	4	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	50	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	50	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	50	2	0.25723
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	50	3	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	50	4	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	50	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	50	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	50	2	0.25723
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	50	3	0.31069
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	50	4	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	50	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	50	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	50	2	0.25723
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	50	3	0.31069
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	50	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	50	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	50	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	50	2	0.26012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	50	3	0.31069
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	50	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	50	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	50	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	50	2	0.26156
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	50	3	0.31214
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	50	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	50	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	50	1	0.15896
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	50	2	0.26156
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	50	3	0.31358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	50	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	50	5	0.36272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	50	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	50	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	50	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	50	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	50	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	50	1	0.10694
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	50	2	0.15029
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	50	3	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	50	4	0.19653
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	50	5	0.20809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	50	2	0.23844
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	50	3	0.28613
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	50	4	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	50	5	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	50	2	0.23844
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	50	3	0.28613
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	50	4	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	50	5	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	50	2	0.23844
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	50	3	0.28613
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	50	4	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	50	5	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	50	2	0.23844
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	50	3	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	50	4	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	50	5	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	50	2	0.23844
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	50	3	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	50	4	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	50	5	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	50	2	0.24133
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	50	3	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	50	4	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	50	5	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	50	2	0.24133
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	50	3	0.28902
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	50	4	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	50	5	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	50	1	0.15029
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	50	2	0.24133
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	50	3	0.29046
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	50	4	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	50	5	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	50	1	0.15173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	50	2	0.25289
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	50	3	0.29624
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	50	4	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	50	5	0.35694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	50	1	0.09249
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	50	2	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	50	3	0.15462
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	50	4	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	50	5	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	50	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	50	2	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	50	3	0.24711
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	50	4	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	50	5	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	50	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	50	2	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	50	3	0.24711
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	50	4	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	50	5	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	50	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	50	2	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	50	3	0.24855
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	50	4	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	50	5	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	50	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	50	2	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	50	3	0.25000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	50	4	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	50	5	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	50	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	50	2	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	50	3	0.25000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	50	4	0.28902
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	50	5	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	50	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	50	2	0.20665
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	50	3	0.25000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	50	4	0.29046
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	50	5	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	50	1	0.13006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	50	2	0.20665
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	50	3	0.25145
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	50	4	0.29335
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	50	5	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	50	1	0.13584
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	50	2	0.20665
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	50	3	0.25434
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	50	4	0.29480
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	50	5	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	50	1	0.13584
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	50	2	0.22254
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	50	3	0.26445
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	50	4	0.29769
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	50	5	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	50	1	0.06936
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	50	2	0.10260
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	50	3	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	50	4	0.15896
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	50	5	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	50	1	0.08960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	50	2	0.15173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	50	3	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	50	4	0.22543
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	50	5	0.25145
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	50	1	0.08960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	50	2	0.15173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	50	3	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	50	4	0.22543
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	50	5	0.25145
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	50	1	0.08960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	50	2	0.15173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	50	3	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	50	4	0.22543
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	50	5	0.25145
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	50	1	0.08960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	50	2	0.15173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	50	3	0.18786
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	50	4	0.22543
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	50	5	0.25145
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	50	1	0.08960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	50	2	0.15173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	50	3	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	50	4	0.22688
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	50	5	0.25145
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	50	1	0.08960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	50	2	0.15318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	50	3	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	50	4	0.22832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	50	5	0.25145
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	50	1	0.09104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	50	2	0.15318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	50	3	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	50	4	0.22688
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	50	5	0.25578
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	50	1	0.09393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	50	2	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	50	3	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	50	4	0.22832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	50	5	0.25723
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	50	1	0.09393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	50	2	0.16329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	50	3	0.19942
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	50	4	0.23699
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	50	5	0.26156
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	50	1	0.04046
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	50	2	0.06647
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	50	3	0.12139
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	50	4	0.14017
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	50	5	0.16618
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	50	1	0.06069
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	50	2	0.11127
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	50	3	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	50	4	0.19364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	50	5	0.22399
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	50	1	0.06069
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	50	2	0.11127
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	50	3	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	50	4	0.19364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	50	5	0.22399
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	50	1	0.06069
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	50	2	0.11127
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	50	3	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	50	4	0.19364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	50	5	0.22399
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	50	1	0.06069
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	50	2	0.11127
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	50	3	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	50	4	0.19364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	50	5	0.22399
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	50	1	0.06069
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	50	2	0.11127
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	50	3	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	50	4	0.19509
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	50	5	0.22399
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	50	1	0.06069
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	50	2	0.11272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	50	3	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	50	4	0.19798
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	50	5	0.22399
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	50	1	0.06214
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	50	2	0.11272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	50	3	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	50	4	0.20087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	50	5	0.22832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	50	1	0.06503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	50	2	0.11416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	50	3	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	50	4	0.20231
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	50	5	0.23266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	50	1	0.06647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	50	2	0.12283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	50	3	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	50	4	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	50	5	0.23410
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	100	1	0.09104
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	100	2	0.11561
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	100	3	0.12139
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	100	4	0.12717
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	100	5	0.13150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	100	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	100	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	100	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	100	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	100	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	100	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	100	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	100	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	100	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	100	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	100	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	100	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	100	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	100	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	100	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	100	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	100	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	100	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	100	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	100	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	100	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	100	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	100	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	100	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	100	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	100	2	0.26734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	100	3	0.31503
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	100	4	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	100	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	100	1	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	100	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	100	3	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	100	4	0.34538
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	100	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	100	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	100	2	0.27890
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	100	3	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	100	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	100	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	100	1	0.10838
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	100	2	0.13584
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	100	3	0.14884
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	100	4	0.15751
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	100	5	0.16329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	100	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	100	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	100	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	100	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	100	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	100	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	100	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	100	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	100	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	100	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	100	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	100	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	100	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	100	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	100	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	100	1	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	100	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	100	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	100	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	100	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	100	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	100	2	0.27023
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	100	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	100	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	100	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	100	1	0.17630
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	100	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	100	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	100	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	100	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	100	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	100	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	100	3	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	100	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	100	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	100	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	100	2	0.27312
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	100	4	0.35694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	100	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	100	1	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	100	2	0.28324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	100	3	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	100	4	0.35838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	100	5	0.37283
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	100	1	0.11850
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	100	2	0.15462
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	100	3	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	100	4	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	100	5	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	100	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	100	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	100	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	100	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	100	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	100	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	100	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	100	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	100	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	100	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	100	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	100	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	100	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	100	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	100	3	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	100	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	100	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	100	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	100	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	100	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	100	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	100	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	100	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	100	2	0.27168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	100	3	0.32803
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	100	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	100	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	100	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	100	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	100	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	100	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	100	5	0.36994
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	100	1	0.17052
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	100	2	0.27601
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	100	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	100	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	100	5	0.37139
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	100	1	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	100	2	0.28324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	100	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	100	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	100	5	0.37428
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	100	1	0.11850
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	100	2	0.16040
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	100	3	0.17486
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	100	4	0.18497
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	100	5	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	100	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	100	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	100	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	100	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	100	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	100	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	100	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	100	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	100	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	100	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	100	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	100	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	100	3	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	100	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	100	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	100	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	100	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	100	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	100	4	0.34682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	100	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	100	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	100	2	0.26590
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	100	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	100	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	100	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	100	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	100	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	100	3	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	100	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	100	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	100	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	100	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	100	3	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	100	4	0.34971
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	100	5	0.36416
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	100	1	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	100	2	0.26879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	100	4	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	100	5	0.36561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	100	1	0.17197
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	100	2	0.28179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	100	3	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	100	4	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	100	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	100	1	0.11416
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	100	2	0.16040
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	100	3	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	100	4	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	100	5	0.19653
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	100	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	100	2	0.25578
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	100	3	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	100	4	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	100	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	100	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	100	2	0.25578
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	100	3	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	100	4	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	100	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	100	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	100	2	0.25723
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	100	3	0.30925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	100	4	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	100	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	100	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	100	2	0.25723
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	100	3	0.31069
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	100	4	0.34249
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	100	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	100	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	100	2	0.25723
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	100	3	0.31069
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	100	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	100	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	100	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	100	2	0.26012
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	100	3	0.31069
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	100	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	100	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	100	1	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	100	2	0.26156
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	100	3	0.31214
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	100	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	100	5	0.35983
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	100	1	0.15896
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	100	2	0.26156
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	100	3	0.31358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	100	4	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	100	5	0.36272
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	100	1	0.16474
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	100	2	0.27457
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	100	3	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	100	4	0.35116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	100	5	0.36705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	100	1	0.10694
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	100	2	0.15029
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	100	3	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	100	4	0.19653
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	100	5	0.20809
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	100	2	0.23844
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	100	3	0.28613
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	100	4	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	100	5	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	100	2	0.23844
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	100	3	0.28613
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	100	4	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	100	5	0.35260
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	100	2	0.23844
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	100	3	0.28613
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	100	4	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	100	5	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	100	2	0.23844
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	100	3	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	100	4	0.32081
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	100	5	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	100	2	0.23844
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	100	3	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	100	4	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	100	5	0.35405
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	100	2	0.24133
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	100	3	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	100	4	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	100	5	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	100	2	0.24133
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	100	3	0.28902
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	100	4	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	100	5	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	100	1	0.15029
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	100	2	0.24133
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	100	3	0.29046
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	100	4	0.32659
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	100	5	0.35549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	100	1	0.15173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	100	2	0.25289
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	100	3	0.29624
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	100	4	0.32948
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	100	5	0.35694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	100	1	0.09249
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	100	2	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	100	3	0.15462
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	100	4	0.17341
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	100	5	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	100	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	100	2	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	100	3	0.24711
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	100	4	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	100	5	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	100	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	100	2	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	100	3	0.24711
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	100	4	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	100	5	0.31647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	100	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	100	2	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	100	3	0.24855
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	100	4	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	100	5	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	100	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	100	2	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	100	3	0.25000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	100	4	0.28757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	100	5	0.31792
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	100	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	100	2	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	100	3	0.25000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	100	4	0.28902
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	100	5	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	100	1	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	100	2	0.20665
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	100	3	0.25000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	100	4	0.29046
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	100	5	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	100	1	0.13006
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	100	2	0.20665
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	100	3	0.25145
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	100	4	0.29335
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	100	5	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	100	1	0.13584
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	100	2	0.20665
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	100	3	0.25434
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	100	4	0.29480
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	100	5	0.31936
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	100	1	0.13584
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	100	2	0.22254
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	100	3	0.26445
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	100	4	0.29769
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	100	5	0.32225
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	100	1	0.06936
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	100	2	0.10260
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	100	3	0.12861
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	100	4	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	100	5	0.16763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	100	1	0.08960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	100	2	0.15173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	100	3	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	100	4	0.22254
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	100	5	0.24855
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	100	1	0.08960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	100	2	0.15173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	100	3	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	100	4	0.22254
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	100	5	0.24855
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	100	1	0.08960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	100	2	0.15173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	100	3	0.18642
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	100	4	0.22254
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	100	5	0.24855
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	100	1	0.08960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	100	2	0.15173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	100	3	0.18786
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	100	4	0.22254
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	100	5	0.24855
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	100	1	0.08960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	100	2	0.15173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	100	3	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	100	4	0.22399
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	100	5	0.24855
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	100	1	0.08960
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	100	2	0.15318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	100	3	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	100	4	0.22543
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	100	5	0.24855
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	100	1	0.09104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	100	2	0.15318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	100	3	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	100	4	0.22399
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	100	5	0.25145
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	100	1	0.09393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	100	2	0.15607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	100	3	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	100	4	0.22543
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	100	5	0.25289
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	100	1	0.09393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	100	2	0.16329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	100	3	0.19942
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	100	4	0.23410
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	100	5	0.25723
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	100	1	0.03757
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	100	2	0.06069
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	100	3	0.09971
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	100	4	0.12428
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	100	5	0.14595
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	100	1	0.05780
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	100	2	0.10549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	100	3	0.14884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	100	4	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	100	5	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	100	1	0.05780
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	100	2	0.10549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	100	3	0.14884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	100	4	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	100	5	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	100	1	0.05780
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	100	2	0.10549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	100	3	0.14884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	100	4	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	100	5	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	100	1	0.05780
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	100	2	0.10549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	100	3	0.15029
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	100	4	0.17775
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	100	5	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	100	1	0.05780
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	100	2	0.10549
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	100	3	0.15029
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	100	4	0.17919
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	100	5	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	100	1	0.05780
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	100	2	0.10694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	100	3	0.15029
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	100	4	0.18064
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	100	5	0.20376
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	100	1	0.05925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	100	2	0.10694
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	100	3	0.15173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	100	4	0.18208
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	100	5	0.20665
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	100	1	0.06214
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	100	2	0.10838
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	100	3	0.15173
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	100	4	0.18353
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	100	5	0.21098
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	100	1	0.06358
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	100	2	0.11705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	100	3	0.15896
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	100	4	0.19075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	100	5	0.21387
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	1	1	0.03613
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	1	2	0.04335
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	1	3	0.04335
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	1	4	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	1	5	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	1	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	1	2	0.24133
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	1	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	1	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	1	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	1	4	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	1	1	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	1	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	1	3	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	1	4	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	1	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	1	2	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	1	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	1	4	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	1	1	0.03613
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	1	2	0.04335
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	1	3	0.04335
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	1	4	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	1	5	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	1	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	1	2	0.24133
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	1	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	1	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	1	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	1	4	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	1	1	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	1	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	1	3	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	1	4	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	1	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	1	2	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	1	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	1	4	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	1	1	0.03613
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	1	2	0.04335
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	1	3	0.04335
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	1	4	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	1	5	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	1	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	1	2	0.24133
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	1	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	1	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	1	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	1	4	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	1	1	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	1	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	1	3	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	1	4	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	1	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	1	2	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	1	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	1	4	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	1	1	0.03613
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	1	2	0.04335
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	1	3	0.04335
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	1	4	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	1	5	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	1	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	1	2	0.24133
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	1	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	1	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	1	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	1	4	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	1	1	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	1	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	1	3	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	1	4	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	1	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	1	2	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	1	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	1	4	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	1	1	0.03613
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	1	2	0.04335
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	1	3	0.04335
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	1	4	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	1	5	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	1	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	1	2	0.24133
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	1	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	1	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	1	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	1	4	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	1	1	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	1	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	1	3	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	1	4	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	1	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	1	2	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	1	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	1	4	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	1	1	0.03613
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	1	2	0.04335
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	1	3	0.04335
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	1	4	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	1	5	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	1	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	1	2	0.24133
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	1	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	1	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	1	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	1	4	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	1	1	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	1	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	1	3	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	1	4	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	1	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	1	2	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	1	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	1	4	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	1	1	0.03613
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	1	2	0.04335
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	1	3	0.04335
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	1	4	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	1	5	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	1	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	1	2	0.24133
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	1	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	1	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	1	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	1	4	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	1	1	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	1	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	1	3	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	1	4	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	1	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	1	2	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	1	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	1	4	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	1	1	0.03613
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	1	2	0.04335
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	1	3	0.04335
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	1	4	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	1	5	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	1	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	1	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	1	2	0.24133
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	1	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	1	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	1	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	1	4	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	1	1	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	1	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	1	3	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	1	4	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	1	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	1	2	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	1	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	1	4	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	1	1	0.03613
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	1	2	0.04335
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	1	3	0.04480
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	1	4	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	1	5	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	1	1	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	1	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	1	1	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	1	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	1	1	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	1	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	1	1	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	1	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	1	1	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	1	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	1	2	0.23988
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	1	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	1	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	1	2	0.24133
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	1	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	1	4	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	1	1	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	1	2	0.24855
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	1	3	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	1	4	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	1	1	0.17630
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	1	2	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	1	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	1	4	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	1	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	2	1	0.03035
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	2	2	0.04624
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	2	3	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	2	4	0.05491
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	2	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	2	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	2	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	2	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	2	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	2	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	2	2	0.22688
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	2	2	0.22977
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	2	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	2	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	2	2	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	2	3	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	2	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	2	1	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	2	2	0.24566
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	2	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	2	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	2	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	2	1	0.03035
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	2	2	0.04624
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	2	3	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	2	4	0.05491
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	2	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	2	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	2	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	2	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	2	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	2	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	2	2	0.22688
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	2	2	0.22977
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	2	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	2	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	2	2	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	2	3	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	2	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	2	1	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	2	2	0.24566
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	2	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	2	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	2	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	2	1	0.03035
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	2	2	0.04624
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	2	3	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	2	4	0.05491
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	2	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	2	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	2	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	2	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	2	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	2	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	2	2	0.22688
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	2	2	0.22977
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	2	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	2	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	2	2	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	2	3	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	2	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	2	1	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	2	2	0.24566
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	2	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	2	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	2	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	2	1	0.03035
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	2	2	0.04624
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	2	3	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	2	4	0.05491
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	2	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	2	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	2	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	2	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	2	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	2	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	2	2	0.22688
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	2	2	0.22977
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	2	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	2	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	2	2	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	2	3	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	2	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	2	1	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	2	2	0.24566
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	2	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	2	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	2	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	2	1	0.03035
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	2	2	0.04624
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	2	3	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	2	4	0.05491
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	2	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	2	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	2	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	2	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	2	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	2	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	2	2	0.22688
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	2	2	0.22977
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	2	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	2	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	2	2	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	2	3	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	2	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	2	1	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	2	2	0.24566
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	2	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	2	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	2	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	2	1	0.03035
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	2	2	0.04624
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	2	3	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	2	4	0.05491
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	2	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	2	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	2	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	2	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	2	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	2	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	2	2	0.22688
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	2	2	0.22977
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	2	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	2	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	2	2	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	2	3	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	2	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	2	1	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	2	2	0.24566
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	2	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	2	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	2	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	2	1	0.03035
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	2	2	0.04624
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	2	3	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	2	4	0.05491
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	2	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	2	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	2	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	2	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	2	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	2	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	2	2	0.22688
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	2	2	0.22977
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	2	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	2	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	2	2	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	2	3	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	2	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	2	1	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	2	2	0.24566
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	2	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	2	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	2	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	2	1	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	2	2	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	2	3	0.05058
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	2	4	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	2	5	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	2	2	0.22688
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	2	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	2	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	2	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	2	2	0.22688
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	2	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	2	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	2	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	2	2	0.22688
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	2	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	2	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	2	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	2	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	2	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	2	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	2	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	2	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	2	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	2	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	2	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	2	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	2	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	2	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	2	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	2	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	2	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	2	2	0.23121
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	2	3	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	2	4	0.32370
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	2	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	2	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	2	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	2	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	2	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	2	5	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	2	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	2	2	0.24711
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	2	3	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	2	5	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	2	1	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	2	2	0.04624
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	2	3	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	2	4	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	2	5	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	2	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	2	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	2	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	2	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	2	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	2	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	2	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	2	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	2	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	2	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	2	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	2	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	2	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	2	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	2	2	0.23266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	2	3	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	2	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	2	1	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	2	2	0.24422
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	2	3	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	2	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	2	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	3	1	0.02312
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	3	2	0.04191
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	3	3	0.04480
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	3	4	0.05347
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	3	5	0.05491
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	3	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	3	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	3	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	3	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	3	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	3	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	3	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	3	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	3	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	3	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	3	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	3	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	3	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	3	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	3	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	3	4	0.32370
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	3	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	3	1	0.02312
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	3	2	0.04191
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	3	3	0.04480
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	3	4	0.05347
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	3	5	0.05491
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	3	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	3	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	3	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	3	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	3	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	3	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	3	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	3	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	3	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	3	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	3	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	3	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	3	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	3	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	3	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	3	4	0.32370
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	3	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	3	1	0.02312
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	3	2	0.04191
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	3	3	0.04480
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	3	4	0.05347
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	3	5	0.05491
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	3	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	3	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	3	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	3	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	3	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	3	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	3	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	3	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	3	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	3	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	3	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	3	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	3	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	3	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	3	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	3	4	0.32370
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	3	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	3	1	0.02312
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	3	2	0.04191
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	3	3	0.04480
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	3	4	0.05347
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	3	5	0.05491
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	3	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	3	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	3	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	3	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	3	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	3	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	3	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	3	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	3	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	3	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	3	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	3	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	3	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	3	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	3	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	3	4	0.32370
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	3	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	3	1	0.02312
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	3	2	0.04191
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	3	3	0.04480
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	3	4	0.05347
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	3	5	0.05491
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	3	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	3	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	3	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	3	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	3	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	3	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	3	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	3	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	3	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	3	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	3	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	3	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	3	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	3	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	3	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	3	4	0.32370
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	3	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	3	1	0.02312
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	3	2	0.04191
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	3	3	0.04480
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	3	4	0.05347
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	3	5	0.05491
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	3	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	3	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	3	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	3	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	3	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	3	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	3	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	3	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	3	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	3	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	3	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	3	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	3	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	3	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	3	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	3	4	0.32370
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	3	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	3	1	0.02312
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	3	2	0.04191
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	3	3	0.04480
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	3	4	0.05347
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	3	5	0.05491
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	3	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	3	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	3	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	3	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	3	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	3	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	3	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	3	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	3	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	3	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	3	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	3	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	3	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	3	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	3	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	3	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	3	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	3	4	0.32370
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	3	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	3	1	0.02457
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	3	2	0.04335
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	3	3	0.04624
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	3	4	0.05491
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	3	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	3	2	0.22110
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	3	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	3	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	3	5	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	3	2	0.22110
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	3	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	3	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	3	5	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	3	2	0.22110
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	3	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	3	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	3	5	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	3	2	0.22110
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	3	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	3	5	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	3	2	0.22110
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	3	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	3	5	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	3	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	3	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	3	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	3	5	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	3	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	3	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	3	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	3	4	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	3	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	3	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	3	2	0.22688
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	3	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	3	4	0.32370
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	3	5	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	3	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	3	2	0.23988
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	3	3	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	3	4	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	3	5	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	3	1	0.02601
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	3	2	0.04191
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	3	3	0.04480
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	3	4	0.05491
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	3	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	3	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	3	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	3	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	3	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	3	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	3	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	3	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	3	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	3	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	3	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	3	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	3	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	3	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	3	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	3	2	0.22110
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	3	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	3	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	3	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	3	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	3	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	3	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	3	4	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	3	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	3	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	3	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	3	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	3	4	0.32370
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	3	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	3	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	3	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	3	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	3	4	0.32370
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	3	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	4	1	0.02457
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	4	2	0.04046
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	4	3	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	4	4	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	4	5	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	4	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	4	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	4	2	0.22110
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	4	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	4	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	4	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	4	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	4	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	4	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	4	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	4	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	4	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	4	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	4	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	4	2	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	4	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	4	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	4	5	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	4	1	0.02457
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	4	2	0.04046
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	4	3	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	4	4	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	4	5	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	4	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	4	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	4	2	0.22110
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	4	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	4	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	4	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	4	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	4	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	4	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	4	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	4	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	4	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	4	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	4	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	4	2	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	4	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	4	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	4	5	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	4	1	0.02457
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	4	2	0.04046
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	4	3	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	4	4	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	4	5	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	4	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	4	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	4	2	0.22110
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	4	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	4	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	4	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	4	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	4	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	4	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	4	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	4	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	4	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	4	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	4	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	4	2	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	4	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	4	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	4	5	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	4	1	0.02457
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	4	2	0.04046
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	4	3	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	4	4	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	4	5	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	4	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	4	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	4	2	0.22110
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	4	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	4	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	4	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	4	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	4	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	4	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	4	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	4	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	4	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	4	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	4	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	4	2	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	4	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	4	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	4	5	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	4	1	0.02457
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	4	2	0.04046
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	4	3	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	4	4	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	4	5	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	4	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	4	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	4	2	0.22110
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	4	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	4	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	4	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	4	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	4	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	4	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	4	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	4	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	4	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	4	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	4	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	4	2	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	4	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	4	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	4	5	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	4	1	0.02457
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	4	2	0.04046
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	4	3	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	4	4	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	4	5	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	4	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	4	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	4	2	0.22110
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	4	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	4	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	4	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	4	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	4	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	4	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	4	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	4	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	4	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	4	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	4	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	4	2	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	4	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	4	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	4	5	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	4	1	0.02457
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	4	2	0.04046
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	4	3	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	4	4	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	4	5	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	4	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	4	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	4	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	4	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	4	2	0.22110
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	4	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	4	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	4	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	4	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	4	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	4	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	4	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	4	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	4	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	4	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	4	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	4	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	4	2	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	4	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	4	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	4	5	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	4	1	0.02457
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	4	2	0.04191
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	4	3	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	4	4	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	4	5	0.05925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	4	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	4	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	4	4	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	4	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	4	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	4	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	4	4	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	4	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	4	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	4	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	4	4	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	4	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	4	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	4	4	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	4	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	4	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	4	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	4	4	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	4	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	4	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	4	4	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	4	5	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	4	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	4	3	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	4	4	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	4	5	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	4	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	4	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	4	3	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	4	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	4	5	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	4	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	4	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	4	3	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	4	4	0.32370
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	4	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	4	1	0.02890
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	4	2	0.04335
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	4	3	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	4	4	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	4	5	0.05925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	4	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	4	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	4	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	4	4	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	4	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	4	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	4	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	4	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	4	4	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	4	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	4	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	4	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	4	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	4	4	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	4	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	4	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	4	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	4	4	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	4	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	4	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	4	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	4	4	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	4	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	4	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	4	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	4	4	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	4	5	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	4	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	4	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	4	3	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	4	4	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	4	5	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	4	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	4	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	4	3	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	4	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	4	5	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	4	1	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	4	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	4	3	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	4	4	0.32370
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	4	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	5	1	0.02312
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	5	2	0.04046
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	5	3	0.04624
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	5	4	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	5	5	0.05925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	5	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	5	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	5	2	0.22110
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	5	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	5	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	5	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	5	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	5	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	5	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	5	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	5	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	5	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	5	2	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	5	3	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	5	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	5	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	5	1	0.02312
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	5	2	0.04046
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	5	3	0.04624
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	5	4	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	5	5	0.05925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	5	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	5	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	5	2	0.22110
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	5	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	5	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	5	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	5	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	5	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	5	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	5	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	5	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	5	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	5	2	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	5	3	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	5	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	5	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	5	1	0.02312
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	5	2	0.04046
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	5	3	0.04624
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	5	4	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	5	5	0.05925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	5	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	5	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	5	2	0.22110
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	5	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	5	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	5	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	5	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	5	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	5	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	5	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	5	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	5	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	5	2	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	5	3	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	5	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	5	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	5	1	0.02312
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	5	2	0.04046
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	5	3	0.04624
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	5	4	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	5	5	0.05925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	5	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	5	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	5	2	0.22110
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	5	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	5	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	5	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	5	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	5	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	5	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	5	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	5	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	5	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	5	2	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	5	3	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	5	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	5	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	5	1	0.02312
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	5	2	0.04046
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	5	3	0.04624
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	5	4	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	5	5	0.05925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	5	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	5	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	5	2	0.22110
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	5	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	5	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	5	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	5	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	5	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	5	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	5	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	5	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	5	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	5	2	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	5	3	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	5	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	5	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	5	1	0.02312
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	5	2	0.04046
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	5	3	0.04624
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	5	4	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	5	5	0.05925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	5	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	5	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	5	2	0.22110
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	5	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	5	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	5	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	5	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	5	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	5	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	5	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	5	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	5	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	5	2	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	5	3	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	5	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	5	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	5	1	0.02312
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	5	2	0.04046
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	5	3	0.04624
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	5	4	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	5	5	0.05925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	5	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	5	2	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	5	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	5	2	0.22110
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	5	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	5	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	5	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	5	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	5	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	5	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	5	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	5	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	5	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	5	2	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	5	3	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	5	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	5	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	5	1	0.02312
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	5	2	0.04191
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	5	3	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	5	4	0.05925
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	5	5	0.06069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	5	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	5	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	5	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	5	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	5	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	5	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	5	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	5	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	5	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	5	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	5	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	5	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	5	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	5	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	5	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	5	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	5	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	5	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	5	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	5	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	5	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	5	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	5	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	5	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	5	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	5	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	5	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	5	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	5	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	5	5	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	5	1	0.02746
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	5	2	0.04335
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	5	3	0.04769
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	5	4	0.05925
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	5	5	0.06069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	5	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	5	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	5	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	5	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	5	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	5	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	5	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	5	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	5	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	5	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	5	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	5	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	5	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	5	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	5	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	5	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	5	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	5	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	5	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	5	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	5	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	5	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	5	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	5	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	5	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	5	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	5	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	5	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	5	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	5	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	5	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	5	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	5	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	5	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	5	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	5	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	5	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	5	5	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	10	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	10	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	10	3	0.03902
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	10	4	0.05058
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	10	5	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	10	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	10	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	10	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	10	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	10	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	10	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	10	3	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	10	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	10	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	10	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	10	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	10	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	10	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	10	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	10	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	10	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	10	4	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	10	5	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	10	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	10	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	10	3	0.03902
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	10	4	0.05058
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	10	5	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	10	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	10	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	10	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	10	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	10	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	10	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	10	3	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	10	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	10	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	10	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	10	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	10	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	10	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	10	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	10	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	10	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	10	4	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	10	5	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	10	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	10	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	10	3	0.03902
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	10	4	0.05058
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	10	5	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	10	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	10	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	10	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	10	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	10	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	10	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	10	3	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	10	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	10	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	10	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	10	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	10	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	10	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	10	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	10	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	10	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	10	4	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	10	5	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	10	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	10	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	10	3	0.03902
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	10	4	0.05058
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	10	5	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	10	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	10	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	10	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	10	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	10	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	10	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	10	3	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	10	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	10	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	10	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	10	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	10	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	10	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	10	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	10	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	10	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	10	4	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	10	5	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	10	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	10	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	10	3	0.03902
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	10	4	0.05058
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	10	5	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	10	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	10	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	10	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	10	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	10	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	10	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	10	3	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	10	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	10	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	10	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	10	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	10	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	10	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	10	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	10	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	10	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	10	4	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	10	5	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	10	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	10	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	10	3	0.03902
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	10	4	0.05058
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	10	5	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	10	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	10	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	10	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	10	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	10	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	10	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	10	3	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	10	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	10	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	10	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	10	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	10	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	10	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	10	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	10	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	10	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	10	4	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	10	5	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	10	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	10	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	10	3	0.03902
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	10	4	0.05058
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	10	5	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	10	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	10	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	10	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	10	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	10	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	10	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	10	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	10	3	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	10	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	10	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	10	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	10	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	10	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	10	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	10	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	10	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	10	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	10	4	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	10	5	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	10	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	10	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	10	3	0.04046
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	10	4	0.05202
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	10	5	0.05925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	10	3	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	10	4	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	10	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	10	3	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	10	4	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	10	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	10	3	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	10	4	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	10	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	10	4	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	10	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	10	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	10	4	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	10	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	10	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	10	4	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	10	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	10	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	10	3	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	10	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	10	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	10	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	10	3	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	10	4	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	10	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	10	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	10	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	10	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	10	4	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	10	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	10	1	0.01879
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	10	2	0.03468
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	10	3	0.04046
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	10	4	0.05202
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	10	5	0.05925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	10	2	0.21098
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	10	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	10	2	0.21098
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	10	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	10	2	0.21098
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	10	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	10	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	10	2	0.21098
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	10	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	10	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	10	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	10	2	0.21098
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	10	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	10	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	10	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	10	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	10	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	10	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	10	3	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	10	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	10	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	10	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	10	2	0.21676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	10	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	10	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	10	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	10	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	10	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	10	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	10	4	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	10	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	20	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	20	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	20	3	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	20	4	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	20	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	20	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	20	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	20	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	20	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	20	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	20	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	20	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	20	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	20	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	20	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	20	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	20	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	20	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	20	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	20	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	20	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	20	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	20	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	20	3	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	20	4	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	20	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	20	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	20	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	20	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	20	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	20	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	20	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	20	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	20	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	20	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	20	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	20	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	20	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	20	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	20	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	20	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	20	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	20	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	20	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	20	3	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	20	4	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	20	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	20	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	20	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	20	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	20	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	20	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	20	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	20	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	20	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	20	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	20	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	20	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	20	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	20	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	20	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	20	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	20	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	20	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	20	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	20	3	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	20	4	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	20	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	20	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	20	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	20	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	20	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	20	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	20	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	20	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	20	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	20	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	20	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	20	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	20	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	20	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	20	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	20	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	20	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	20	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	20	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	20	3	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	20	4	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	20	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	20	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	20	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	20	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	20	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	20	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	20	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	20	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	20	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	20	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	20	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	20	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	20	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	20	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	20	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	20	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	20	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	20	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	20	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	20	3	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	20	4	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	20	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	20	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	20	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	20	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	20	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	20	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	20	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	20	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	20	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	20	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	20	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	20	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	20	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	20	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	20	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	20	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	20	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	20	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	20	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	20	3	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	20	4	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	20	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	20	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	20	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	20	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	20	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	20	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	20	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	20	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	20	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	20	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	20	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	20	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	20	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	20	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	20	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	20	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	20	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	20	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	20	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	20	3	0.03902
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	20	4	0.05058
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	20	5	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	20	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	20	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	20	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	20	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	20	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	20	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	20	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	20	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	20	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	20	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	20	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	20	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	20	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	20	3	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	20	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	20	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	20	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	20	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	20	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	20	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	20	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	20	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	20	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	20	4	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	20	5	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	20	1	0.01879
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	20	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	20	3	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	20	4	0.05058
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	20	5	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	20	2	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	20	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	20	2	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	20	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	20	2	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	20	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	20	2	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	20	3	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	20	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	20	2	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	20	3	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	20	2	0.21098
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	20	3	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	20	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	20	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	20	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	20	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	20	3	0.26445
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	20	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	20	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	20	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	20	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	20	3	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	20	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	20	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	50	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	50	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	50	3	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	50	4	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	50	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	50	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	50	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	50	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	50	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	50	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	50	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	50	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	50	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	50	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	50	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	50	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	50	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	50	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	50	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	50	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	50	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	50	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	50	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	50	3	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	50	4	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	50	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	50	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	50	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	50	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	50	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	50	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	50	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	50	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	50	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	50	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	50	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	50	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	50	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	50	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	50	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	50	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	50	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	50	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	50	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	50	3	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	50	4	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	50	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	50	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	50	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	50	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	50	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	50	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	50	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	50	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	50	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	50	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	50	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	50	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	50	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	50	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	50	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	50	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	50	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	50	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	50	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	50	3	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	50	4	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	50	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	50	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	50	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	50	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	50	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	50	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	50	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	50	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	50	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	50	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	50	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	50	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	50	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	50	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	50	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	50	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	50	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	50	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	50	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	50	3	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	50	4	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	50	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	50	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	50	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	50	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	50	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	50	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	50	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	50	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	50	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	50	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	50	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	50	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	50	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	50	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	50	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	50	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	50	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	50	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	50	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	50	3	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	50	4	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	50	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	50	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	50	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	50	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	50	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	50	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	50	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	50	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	50	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	50	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	50	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	50	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	50	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	50	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	50	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	50	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	50	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	50	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	50	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	50	3	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	50	4	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	50	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	50	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	50	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	50	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	50	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	50	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	50	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	50	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	50	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	50	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	50	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	50	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	50	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	50	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	50	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	50	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	50	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	50	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	50	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	50	3	0.03902
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	50	4	0.05058
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	50	5	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	50	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	50	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	50	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	50	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	50	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	50	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	50	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	50	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	50	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	50	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	50	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	50	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	50	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	50	3	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	50	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	50	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	50	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	50	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	50	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	50	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	50	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	50	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	50	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	50	4	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	50	5	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	50	1	0.01879
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	50	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	50	3	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	50	4	0.05058
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	50	5	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	50	2	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	50	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	50	2	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	50	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	50	2	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	50	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	50	2	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	50	3	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	50	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	50	2	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	50	3	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	50	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	50	2	0.21098
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	50	3	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	50	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	50	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	50	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	50	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	50	3	0.26445
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	50	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	50	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	50	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	50	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	50	3	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	50	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	50	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	100	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	100	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	100	3	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	100	4	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	100	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	100	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	100	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	100	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	100	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	100	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	100	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	100	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	100	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	100	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	100	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	100	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	100	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	100	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	100	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	100	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	100	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	100	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	100	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	100	3	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	100	4	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	100	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	100	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	100	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	100	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	100	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	100	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	100	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	100	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	100	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	100	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	100	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	100	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	100	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	100	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	100	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	100	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	100	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	100	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	100	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	100	3	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	100	4	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	100	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	100	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	100	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	100	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	100	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	100	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	100	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	100	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	100	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	100	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	100	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	100	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	100	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	100	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	100	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	100	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	100	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	100	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	100	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	100	3	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	100	4	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	100	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	100	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	100	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	100	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	100	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	100	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	100	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	100	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	100	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	100	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	100	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	100	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	100	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	100	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	100	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	100	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	100	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	100	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	100	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	100	3	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	100	4	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	100	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	100	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	100	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	100	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	100	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	100	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	100	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	100	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	100	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	100	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	100	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	100	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	100	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	100	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	100	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	100	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	100	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	100	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	100	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	100	3	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	100	4	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	100	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	100	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	100	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	100	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	100	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	100	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	100	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	100	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	100	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	100	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	100	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	100	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	100	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	100	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	100	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	100	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	100	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	100	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	100	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	100	3	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	100	4	0.04913
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	100	5	0.05636
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	100	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	100	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	100	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	100	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	100	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	100	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	100	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	100	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	100	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	100	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	100	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	100	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	100	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	100	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	100	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	100	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	100	1	0.01734
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	100	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	100	3	0.03902
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	100	4	0.05058
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	100	5	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	100	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	100	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	100	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	100	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	100	3	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	100	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	100	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	100	2	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	100	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	100	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	100	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	100	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	100	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	100	3	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	100	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	100	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	100	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	100	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	100	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	100	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	100	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	100	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	100	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	100	4	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	100	5	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	100	1	0.01879
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	100	2	0.03179
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	100	3	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	100	4	0.05058
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	100	5	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	100	2	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	100	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	100	2	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	100	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	100	2	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	100	3	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	100	2	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	100	3	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	100	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	100	2	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	100	3	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	100	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	100	2	0.21098
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	100	3	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	100	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	100	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	100	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	100	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	100	3	0.26445
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	100	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	100	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	100	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	100	2	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	100	3	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	100	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	100	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	1	1	0.11272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	1	2	0.12861
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	1	3	0.12861
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	1	4	0.13439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	1	5	0.13439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	1	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	1	2	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	1	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	1	4	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	1	5	0.37861
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	1	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	1	2	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	1	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	1	4	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	1	5	0.37861
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	1	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	1	2	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	1	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	1	4	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	1	5	0.37861
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	1	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	1	2	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	1	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	1	4	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	1	5	0.37861
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	1	1	0.18786
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	1	2	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	1	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	1	4	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	1	5	0.37861
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	1	1	0.18786
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	1	2	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	1	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	1	4	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	1	5	0.37861
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	1	1	0.18931
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	1	2	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	1	3	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	1	4	0.35983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	1	5	0.37861
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	1	1	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	1	2	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	1	3	0.32803
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	1	4	0.36127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	1	5	0.37861
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	1	1	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	1	2	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	1	3	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	1	4	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	1	5	0.37861
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	1	1	0.12572
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	1	2	0.15173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	1	3	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	1	4	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	1	5	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	1	1	0.19075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	1	2	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	1	3	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	1	1	0.19075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	1	2	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	1	3	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	1	1	0.19075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	1	2	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	1	3	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	1	1	0.19075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	1	2	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	1	3	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	1	1	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	1	2	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	1	3	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	1	1	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	1	2	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	1	3	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	1	1	0.19364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	1	2	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	1	3	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	1	4	0.36994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	1	1	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	1	2	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	1	3	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	1	4	0.37283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	1	1	0.19653
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	1	2	0.29480
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	1	3	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	1	4	0.37428
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	1	1	0.14306
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	1	2	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	1	3	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	1	4	0.18064
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	1	5	0.18064
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	1	1	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	1	2	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	1	3	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	1	5	0.38728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	1	1	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	1	2	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	1	3	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	1	5	0.38728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	1	1	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	1	2	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	1	3	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	1	5	0.38728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	1	1	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	1	2	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	1	3	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	1	5	0.38728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	1	1	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	1	2	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	1	3	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	1	5	0.38728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	1	1	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	1	2	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	1	3	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	1	5	0.38728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	1	1	0.19364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	1	2	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	1	3	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	1	4	0.36994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	1	5	0.38728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	1	1	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	1	2	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	1	3	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	1	4	0.37283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	1	5	0.38728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	1	1	0.19942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	1	2	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	1	3	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	1	4	0.37428
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	1	5	0.38728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	1	1	0.14162
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	1	2	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	1	3	0.18064
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	1	4	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	1	5	0.18497
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	1	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	1	2	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	1	3	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	1	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	1	2	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	1	3	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	1	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	1	2	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	1	3	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	1	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	1	2	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	1	3	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	1	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	1	2	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	1	3	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	1	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	1	2	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	1	3	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	1	1	0.18786
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	1	2	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	1	3	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	1	4	0.36994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	1	1	0.19075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	1	2	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	1	3	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	1	4	0.37283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	1	1	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	1	2	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	1	3	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	1	4	0.37428
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	1	1	0.14451
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	1	2	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	1	3	0.18497
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	1	4	0.18786
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	1	5	0.18931
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	1	1	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	1	2	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	1	3	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	1	4	0.37139
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	1	1	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	1	2	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	1	3	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	1	4	0.37139
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	1	1	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	1	2	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	1	3	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	1	4	0.37139
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	1	1	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	1	2	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	1	3	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	1	4	0.37139
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	1	1	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	1	2	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	1	3	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	1	4	0.37139
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	1	1	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	1	2	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	1	3	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	1	4	0.37139
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	1	1	0.18497
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	1	2	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	1	3	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	1	4	0.37283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	1	1	0.18786
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	1	2	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	1	3	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	1	4	0.37572
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	1	1	0.19653
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	1	2	0.29335
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	1	3	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	1	4	0.37717
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	1	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	1	1	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	1	2	0.19653
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	1	3	0.20231
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	1	4	0.20665
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	1	5	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	1	1	0.20520
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	1	2	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	1	3	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	1	4	0.38006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	1	5	0.39306
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	1	1	0.20520
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	1	2	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	1	3	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	1	4	0.38006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	1	5	0.39306
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	1	1	0.20520
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	1	2	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	1	3	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	1	4	0.38006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	1	5	0.39306
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	1	1	0.20520
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	1	2	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	1	3	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	1	4	0.38006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	1	5	0.39306
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	1	1	0.20665
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	1	2	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	1	3	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	1	4	0.38006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	1	5	0.39306
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	1	1	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	1	2	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	1	3	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	1	4	0.38006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	1	5	0.39306
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	1	1	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	1	2	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	1	3	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	1	4	0.38006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	1	5	0.39451
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	1	1	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	1	2	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	1	3	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	1	4	0.38150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	1	5	0.39595
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	1	1	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	1	2	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	1	3	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	1	4	0.38584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	1	5	0.39595
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	1	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	1	2	0.19364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	1	3	0.20231
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	1	4	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	1	5	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	1	1	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	1	2	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	1	3	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	1	4	0.37572
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	1	5	0.39017
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	1	1	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	1	2	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	1	3	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	1	4	0.37572
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	1	5	0.39017
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	1	1	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	1	2	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	1	3	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	1	4	0.37572
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	1	5	0.39017
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	1	1	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	1	2	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	1	3	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	1	4	0.37572
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	1	5	0.39017
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	1	1	0.19653
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	1	2	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	1	3	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	1	4	0.37572
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	1	5	0.39017
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	1	1	0.19798
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	1	2	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	1	3	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	1	4	0.37572
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	1	5	0.39017
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	1	1	0.19942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	1	2	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	1	3	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	1	4	0.37572
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	1	5	0.39017
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	1	1	0.20231
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	1	3	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	1	4	0.37572
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	1	5	0.39162
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	1	2	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	1	3	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	1	4	0.37861
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	1	5	0.39306
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	1	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	1	2	0.20520
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	1	3	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	1	4	0.22110
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	1	5	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	1	1	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	1	2	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	1	3	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	1	4	0.37139
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	1	5	0.39017
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	1	1	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	1	2	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	1	3	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	1	4	0.37139
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	1	5	0.39017
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	1	1	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	1	2	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	1	3	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	1	4	0.37139
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	1	5	0.39017
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	1	1	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	1	2	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	1	3	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	1	4	0.37139
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	1	5	0.39017
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	1	1	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	1	2	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	1	3	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	1	4	0.37139
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	1	5	0.39017
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	1	1	0.18064
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	1	2	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	1	3	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	1	4	0.37139
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	1	5	0.39017
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	1	1	0.18208
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	1	2	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	1	3	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	1	4	0.37283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	1	5	0.39017
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	1	1	0.19798
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	1	3	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	1	4	0.37717
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	1	5	0.39017
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	1	1	0.20665
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	1	2	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	1	3	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	1	4	0.37861
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	1	5	0.39017
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	1	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	1	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	1	3	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	1	4	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	1	5	0.23266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	1	2	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	1	3	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	1	4	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	1	5	0.38584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	1	2	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	1	3	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	1	4	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	1	5	0.38584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	1	2	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	1	3	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	1	5	0.38584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	1	2	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	1	3	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	1	4	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	1	5	0.38584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	1	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	1	2	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	1	3	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	1	4	0.36994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	1	5	0.38584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	1	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	1	2	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	1	3	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	1	4	0.36994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	1	5	0.38584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	1	1	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	1	2	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	1	3	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	1	4	0.36994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	1	5	0.38584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	1	1	0.18497
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	1	2	0.28757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	1	3	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	1	4	0.36994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	1	5	0.38584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	1	1	0.19364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	1	2	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	1	3	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	1	4	0.37428
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	1	5	0.38728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	1	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	1	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	1	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	1	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	1	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	2	1	0.10549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	2	2	0.13584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	2	3	0.13873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	2	4	0.14451
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	2	5	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	2	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	2	2	0.25289
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	2	3	0.29335
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	2	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	2	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	2	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	2	2	0.25289
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	2	3	0.29335
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	2	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	2	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	2	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	2	2	0.25289
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	2	3	0.29335
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	2	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	2	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	2	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	2	2	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	2	3	0.29335
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	2	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	2	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	2	1	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	2	2	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	2	3	0.29335
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	2	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	2	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	2	1	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	2	2	0.25434
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	2	3	0.29335
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	2	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	2	1	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	2	2	0.25434
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	2	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	2	4	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	2	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	2	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	2	2	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	2	3	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	2	4	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	2	5	0.37139
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	2	1	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	2	2	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	2	3	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	2	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	2	5	0.37283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	2	1	0.12283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	2	2	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	2	3	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	2	4	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	2	5	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	2	2	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	2	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	2	4	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	2	5	0.37572
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	2	2	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	2	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	2	4	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	2	5	0.37572
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	2	2	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	2	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	2	4	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	2	5	0.37572
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	2	2	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	2	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	2	4	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	2	5	0.37572
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	2	1	0.18786
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	2	2	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	2	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	2	4	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	2	5	0.37572
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	2	1	0.18786
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	2	2	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	2	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	2	4	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	2	5	0.37572
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	2	1	0.18931
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	2	2	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	2	3	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	2	4	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	2	5	0.37572
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	2	1	0.18786
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	2	2	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	2	3	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	2	4	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	2	5	0.38006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	2	1	0.18786
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	2	2	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	2	3	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	2	4	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	2	5	0.38150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	2	1	0.13873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	2	2	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	2	3	0.19075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	2	4	0.19798
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	2	5	0.20231
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	2	2	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	2	3	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	2	4	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	2	5	0.38006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	2	2	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	2	3	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	2	4	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	2	5	0.38006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	2	2	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	2	3	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	2	4	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	2	5	0.38006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	2	2	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	2	3	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	2	4	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	2	5	0.38006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	2	2	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	2	3	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	2	4	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	2	5	0.38006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	2	2	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	2	3	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	2	4	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	2	5	0.38006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	2	1	0.18497
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	2	2	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	2	3	0.32370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	2	4	0.36127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	2	5	0.38006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	2	2	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	2	3	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	2	4	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	2	5	0.38295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	2	1	0.19075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	2	2	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	2	3	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	2	4	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	2	5	0.38439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	2	1	0.14017
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	2	2	0.17630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	2	3	0.19653
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	2	4	0.20231
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	2	5	0.20665
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	2	1	0.18497
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	2	2	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	2	3	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	2	4	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	2	5	0.38295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	2	1	0.18497
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	2	2	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	2	3	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	2	4	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	2	5	0.38295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	2	1	0.18497
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	2	2	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	2	3	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	2	4	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	2	5	0.38295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	2	1	0.18497
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	2	2	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	2	3	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	2	4	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	2	5	0.38295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	2	1	0.18497
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	2	2	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	2	3	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	2	4	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	2	5	0.38295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	2	1	0.18497
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	2	2	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	2	3	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	2	4	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	2	5	0.38295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	2	1	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	2	2	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	2	3	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	2	4	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	2	5	0.38295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	2	2	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	2	3	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	2	4	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	2	5	0.38584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	2	1	0.18786
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	2	2	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	2	3	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	2	4	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	2	5	0.38728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	2	1	0.14162
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	2	2	0.18064
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	2	3	0.19653
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	2	4	0.20376
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	2	5	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	2	1	0.18064
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	2	2	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	2	3	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	2	4	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	2	5	0.38150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	2	1	0.18064
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	2	2	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	2	3	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	2	4	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	2	5	0.38150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	2	1	0.18064
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	2	2	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	2	3	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	2	4	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	2	5	0.38150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	2	1	0.18208
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	2	2	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	2	3	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	2	4	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	2	5	0.38150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	2	1	0.18208
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	2	2	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	2	3	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	2	4	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	2	5	0.38150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	2	1	0.18208
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	2	2	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	2	3	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	2	4	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	2	5	0.38150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	2	1	0.18208
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	2	2	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	2	3	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	2	4	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	2	5	0.38150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	2	1	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	2	2	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	2	4	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	2	5	0.38439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	2	2	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	2	3	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	2	4	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	2	5	0.38584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	2	1	0.14595
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	2	2	0.18497
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	2	3	0.20376
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	2	4	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	2	5	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	2	2	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	2	3	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	2	4	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	2	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	2	2	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	2	3	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	2	4	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	2	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	2	2	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	2	3	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	2	4	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	2	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	2	2	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	2	3	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	2	4	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	2	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	2	2	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	2	3	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	2	4	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	2	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	2	2	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	2	3	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	2	4	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	2	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	2	1	0.18786
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	2	2	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	2	4	0.36127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	2	5	0.39017
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	2	1	0.18931
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	2	2	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	2	3	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	2	4	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	2	5	0.39162
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	2	1	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	2	2	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	2	3	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	2	4	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	2	5	0.39451
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	2	1	0.14306
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	2	2	0.18208
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	2	3	0.19653
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	2	4	0.21098
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	2	5	0.22110
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	2	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	2	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	2	3	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	2	4	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	2	5	0.38150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	2	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	2	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	2	3	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	2	4	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	2	5	0.38150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	2	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	2	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	2	3	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	2	4	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	2	5	0.38150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	2	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	2	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	2	3	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	2	4	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	2	5	0.38150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	2	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	2	2	0.26445
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	2	3	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	2	4	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	2	5	0.38150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	2	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	2	2	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	2	3	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	2	4	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	2	5	0.38150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	2	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	2	2	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	2	3	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	2	4	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	2	5	0.38439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	2	1	0.18064
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	2	2	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	2	3	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	2	4	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	2	5	0.38439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	2	1	0.18786
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	2	2	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	2	3	0.32803
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	2	4	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	2	5	0.38728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	2	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	2	2	0.20376
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	2	3	0.23266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	2	4	0.24566
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	2	5	0.25434
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	2	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	2	2	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	2	3	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	2	4	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	2	5	0.38584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	2	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	2	2	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	2	3	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	2	4	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	2	5	0.38584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	2	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	2	2	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	2	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	2	4	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	2	5	0.38584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	2	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	2	2	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	2	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	2	4	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	2	5	0.38584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	2	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	2	2	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	2	3	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	2	4	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	2	5	0.38584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	2	1	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	2	2	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	2	3	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	2	4	0.35983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	2	5	0.38584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	2	1	0.18497
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	2	2	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	2	3	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	2	4	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	2	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	2	1	0.18786
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	2	2	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	2	3	0.32370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	2	4	0.35983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	2	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	2	1	0.19653
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	2	2	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	2	3	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	2	4	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	2	5	0.38873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	2	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	2	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	2	3	0.24566
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	2	4	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	2	5	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	2	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	2	2	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	2	3	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	2	4	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	2	5	0.37283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	2	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	2	2	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	2	3	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	2	4	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	2	5	0.37283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	2	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	2	2	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	2	3	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	2	4	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	2	5	0.37283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	2	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	2	2	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	2	3	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	2	4	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	2	5	0.37283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	2	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	2	2	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	2	3	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	2	4	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	2	5	0.37283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	2	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	2	2	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	2	3	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	2	4	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	2	5	0.37283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	2	1	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	2	2	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	2	3	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	2	4	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	2	5	0.37428
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	2	1	0.18064
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	2	2	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	2	3	0.32370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	2	4	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	2	5	0.37717
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	2	1	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	2	3	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	2	4	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	2	5	0.37861
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	2	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	2	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	2	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	2	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	2	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	3	1	0.09682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	3	2	0.13150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	3	3	0.14017
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	3	4	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	3	5	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	3	1	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	3	2	0.24566
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	3	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	3	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	3	5	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	3	1	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	3	2	0.24566
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	3	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	3	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	3	5	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	3	1	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	3	2	0.24566
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	3	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	3	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	3	5	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	3	1	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	3	2	0.24566
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	3	3	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	3	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	3	5	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	3	1	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	3	2	0.24711
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	3	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	3	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	3	5	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	3	1	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	3	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	3	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	3	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	3	5	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	3	1	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	3	2	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	3	3	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	3	4	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	3	5	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	3	1	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	3	2	0.25289
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	3	3	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	3	4	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	3	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	3	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	3	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	3	3	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	3	4	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	3	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	3	1	0.11705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	3	2	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	3	3	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	3	4	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	3	5	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	3	1	0.18208
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	3	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	3	3	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	3	4	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	3	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	3	1	0.18208
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	3	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	3	3	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	3	4	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	3	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	3	1	0.18208
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	3	2	0.26445
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	3	3	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	3	4	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	3	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	3	1	0.18208
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	3	2	0.26445
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	3	3	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	3	4	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	3	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	3	1	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	3	2	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	3	3	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	3	4	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	3	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	3	1	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	3	2	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	3	3	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	3	4	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	3	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	3	1	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	3	2	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	3	3	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	3	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	3	1	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	3	2	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	3	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	3	4	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	3	5	0.36994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	3	1	0.18497
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	3	2	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	3	3	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	3	4	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	3	5	0.37139
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	3	1	0.12861
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	3	2	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	3	3	0.18931
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	3	4	0.19798
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	3	5	0.20520
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	3	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	3	2	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	3	3	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	3	4	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	3	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	3	2	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	3	3	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	3	4	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	3	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	3	2	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	3	3	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	3	4	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	3	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	3	2	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	3	3	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	3	4	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	3	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	3	2	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	3	3	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	3	4	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	3	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	3	2	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	3	3	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	3	4	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	3	1	0.17630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	3	2	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	3	3	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	3	4	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	3	1	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	3	2	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	3	3	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	3	4	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	3	5	0.36994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	3	1	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	3	2	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	3	3	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	3	4	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	3	5	0.37139
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	3	1	0.13295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	3	2	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	3	3	0.19364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	3	4	0.20087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	3	5	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	3	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	3	2	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	3	3	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	3	4	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	3	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	3	2	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	3	3	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	3	4	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	3	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	3	2	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	3	3	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	3	4	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	3	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	3	2	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	3	3	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	3	4	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	3	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	3	2	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	3	3	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	3	4	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	3	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	3	2	0.26445
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	3	3	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	3	4	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	3	1	0.17630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	3	2	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	3	3	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	3	4	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	3	1	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	3	2	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	3	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	3	4	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	3	5	0.36994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	3	1	0.18064
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	3	2	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	3	3	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	3	4	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	3	5	0.37139
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	3	1	0.13584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	3	2	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	3	3	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	3	4	0.20665
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	3	5	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	3	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	3	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	3	3	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	3	4	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	3	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	3	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	3	3	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	3	4	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	3	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	3	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	3	3	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	3	4	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	3	1	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	3	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	3	3	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	3	4	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	3	1	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	3	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	3	3	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	3	4	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	3	1	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	3	2	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	3	3	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	3	5	0.36994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	3	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	3	2	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	3	3	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	3	4	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	3	5	0.36994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	3	1	0.18064
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	3	2	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	3	3	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	3	4	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	3	5	0.37139
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	3	1	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	3	2	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	3	3	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	3	4	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	3	5	0.37283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	3	1	0.13439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	3	2	0.18208
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	3	3	0.19653
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	3	4	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	3	5	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	3	1	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	3	2	0.26445
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	3	3	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	3	4	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	3	5	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	3	1	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	3	2	0.26445
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	3	3	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	3	4	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	3	5	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	3	1	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	3	2	0.26445
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	3	3	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	3	4	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	3	5	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	3	1	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	3	2	0.26445
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	3	3	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	3	4	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	3	5	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	3	1	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	3	2	0.26445
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	3	3	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	3	4	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	3	5	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	3	1	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	3	2	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	3	3	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	3	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	3	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	3	2	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	3	3	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	3	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	3	1	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	3	2	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	3	3	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	3	4	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	3	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	3	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	3	2	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	3	3	0.32370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	3	4	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	3	5	0.36994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	3	1	0.13295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	3	2	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	3	3	0.19798
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	3	4	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	3	5	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	3	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	3	2	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	3	3	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	3	4	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	3	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	3	2	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	3	3	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	3	4	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	3	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	3	2	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	3	3	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	3	4	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	3	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	3	2	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	3	3	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	3	4	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	3	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	3	2	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	3	3	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	3	4	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	3	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	3	2	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	3	3	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	3	4	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	3	5	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	3	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	3	2	0.26445
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	3	3	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	3	5	0.36994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	3	1	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	3	2	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	3	3	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	3	4	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	3	5	0.37139
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	3	1	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	3	2	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	3	4	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	3	5	0.37428
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	3	1	0.13439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	3	2	0.19942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	3	3	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	3	4	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	3	5	0.25434
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	3	2	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	3	3	0.28757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	3	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	3	5	0.35983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	3	1	0.15173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	3	2	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	3	3	0.28757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	3	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	3	5	0.35983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	3	1	0.15173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	3	2	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	3	3	0.28757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	3	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	3	5	0.35983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	3	2	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	3	3	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	3	5	0.36994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	3	2	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	3	3	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	3	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	3	5	0.36994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	3	2	0.25434
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	3	3	0.29335
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	3	4	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	3	5	0.37139
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	3	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	3	2	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	3	3	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	3	4	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	3	5	0.37283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	3	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	3	2	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	3	3	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	3	4	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	3	5	0.37283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	3	1	0.18064
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	3	2	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	3	3	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	3	4	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	3	5	0.38006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	3	1	0.12139
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	3	2	0.20520
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	3	3	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	3	4	0.25434
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	3	5	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	3	1	0.13873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	3	2	0.24566
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	3	3	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	3	4	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	3	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	3	1	0.13873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	3	2	0.24566
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	3	3	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	3	4	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	3	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	3	1	0.13873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	3	2	0.24566
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	3	3	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	3	4	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	3	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	3	1	0.13728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	3	2	0.24566
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	3	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	3	4	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	3	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	3	1	0.13728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	3	2	0.24566
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	3	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	3	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	3	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	3	1	0.13728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	3	2	0.24855
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	3	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	3	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	3	5	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	3	1	0.13873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	3	2	0.25289
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	3	3	0.29769
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	3	5	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	3	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	3	2	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	3	3	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	3	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	3	5	0.35983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	3	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	3	2	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	3	3	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	3	4	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	3	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	3	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	3	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	3	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	3	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	3	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	4	1	0.09249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	4	2	0.12572
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	4	3	0.14017
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	4	4	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	4	5	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	4	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	4	2	0.24133
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	4	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	4	4	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	4	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	4	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	4	2	0.24133
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	4	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	4	4	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	4	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	4	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	4	2	0.24133
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	4	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	4	4	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	4	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	4	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	4	2	0.24133
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	4	3	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	4	4	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	4	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	4	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	4	2	0.24133
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	4	3	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	4	4	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	4	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	4	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	4	2	0.24422
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	4	3	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	4	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	4	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	4	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	4	2	0.24566
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	4	3	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	4	4	0.32370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	4	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	4	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	4	2	0.24711
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	4	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	4	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	4	5	0.35983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	4	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	4	2	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	4	3	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	4	4	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	4	5	0.35983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	4	1	0.11127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	4	2	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	4	3	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	4	4	0.17630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	4	5	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	4	1	0.17630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	4	2	0.25289
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	4	3	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	4	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	4	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	4	1	0.17630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	4	2	0.25289
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	4	3	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	4	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	4	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	4	1	0.17630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	4	2	0.25434
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	4	3	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	4	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	4	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	4	1	0.17630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	4	2	0.25434
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	4	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	4	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	4	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	4	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	4	2	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	4	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	4	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	4	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	4	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	4	2	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	4	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	4	4	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	4	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	4	1	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	4	2	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	4	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	4	4	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	4	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	4	1	0.18064
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	4	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	4	3	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	4	4	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	4	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	4	1	0.18208
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	4	2	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	4	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	4	4	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	4	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	4	1	0.12428
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	4	2	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	4	3	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	4	4	0.20231
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	4	5	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	4	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	4	2	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	4	3	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	4	4	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	4	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	4	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	4	2	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	4	3	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	4	4	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	4	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	4	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	4	2	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	4	3	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	4	4	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	4	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	4	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	4	2	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	4	3	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	4	4	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	4	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	4	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	4	2	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	4	3	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	4	4	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	4	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	4	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	4	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	4	3	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	4	4	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	4	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	4	1	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	4	2	0.26445
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	4	3	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	4	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	4	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	4	1	0.17630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	4	2	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	4	3	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	4	4	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	4	5	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	4	1	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	4	2	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	4	3	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	4	4	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	4	5	0.36994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	4	1	0.12428
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	4	2	0.17630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	4	3	0.19075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	4	4	0.20376
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	4	5	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	4	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	4	2	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	4	3	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	4	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	4	5	0.36127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	4	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	4	2	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	4	3	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	4	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	4	5	0.36127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	4	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	4	2	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	4	3	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	4	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	4	5	0.36127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	4	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	4	2	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	4	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	4	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	4	5	0.36127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	4	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	4	2	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	4	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	4	4	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	4	5	0.36127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	4	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	4	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	4	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	4	4	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	4	5	0.36127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	4	1	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	4	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	4	3	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	4	4	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	4	5	0.36127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	4	1	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	4	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	4	3	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	4	4	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	4	5	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	4	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	4	2	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	4	3	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	4	4	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	4	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	4	1	0.12428
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	4	2	0.18208
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	4	3	0.19364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	4	4	0.20665
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	4	5	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	4	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	4	2	0.26445
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	4	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	4	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	4	5	0.36127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	4	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	4	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	4	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	4	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	4	5	0.36127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	4	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	4	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	4	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	4	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	4	5	0.36127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	4	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	4	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	4	3	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	4	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	4	5	0.36127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	4	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	4	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	4	3	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	4	5	0.36127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	4	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	4	2	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	4	3	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	4	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	4	5	0.36127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	4	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	4	2	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	4	3	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	4	4	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	4	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	4	1	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	4	2	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	4	3	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	4	4	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	4	5	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	4	1	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	4	2	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	4	3	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	4	4	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	4	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	4	1	0.13295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	4	2	0.18064
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	4	3	0.19798
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	4	4	0.21098
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	4	5	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	4	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	4	2	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	4	3	0.29769
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	4	4	0.32659
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	4	5	0.35983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	4	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	4	2	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	4	3	0.29769
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	4	4	0.32659
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	4	5	0.35983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	4	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	4	2	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	4	3	0.29769
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	4	4	0.32803
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	4	5	0.35983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	4	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	4	2	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	4	3	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	4	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	4	5	0.35983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	4	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	4	2	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	4	3	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	4	5	0.35983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	4	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	4	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	4	3	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	4	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	4	5	0.36127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	4	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	4	2	0.26445
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	4	3	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	4	4	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	4	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	4	1	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	4	2	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	4	3	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	4	4	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	4	5	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	4	1	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	4	2	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	4	3	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	4	4	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	4	5	0.36850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	4	1	0.12283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	4	2	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	4	3	0.19942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	4	4	0.21098
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	4	5	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	4	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	4	2	0.24855
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	4	3	0.29480
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	4	4	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	4	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	4	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	4	2	0.24855
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	4	3	0.29480
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	4	4	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	4	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	4	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	4	2	0.24855
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	4	3	0.29480
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	4	4	0.32659
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	4	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	4	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	4	2	0.24855
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	4	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	4	4	0.32659
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	4	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	4	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	4	2	0.24855
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	4	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	4	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	4	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	4	1	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	4	2	0.24855
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	4	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	4	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	4	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	4	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	4	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	4	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	4	4	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	4	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	4	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	4	2	0.25289
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	4	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	4	4	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	4	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	4	1	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	4	2	0.26445
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	4	3	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	4	4	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	4	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	4	1	0.12572
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	4	2	0.18931
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	4	3	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	4	4	0.23988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	4	5	0.24711
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	4	1	0.14595
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	4	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	4	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	4	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	4	5	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	4	1	0.14451
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	4	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	4	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	4	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	4	5	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	4	1	0.14451
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	4	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	4	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	4	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	4	1	0.14451
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	4	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	4	3	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	4	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	4	1	0.14451
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	4	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	4	3	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	4	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	4	5	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	4	1	0.14451
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	4	2	0.23988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	4	3	0.28757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	4	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	4	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	4	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	4	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	4	3	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	4	4	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	4	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	4	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	4	2	0.25434
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	4	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	4	5	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	4	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	4	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	4	3	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	4	4	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	4	5	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	4	1	0.10838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	4	2	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	4	3	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	4	4	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	4	5	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	4	1	0.12861
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	4	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	4	4	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	4	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	4	1	0.12861
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	4	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	4	4	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	4	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	4	1	0.12861
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	4	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	4	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	4	4	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	4	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	4	1	0.12861
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	4	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	4	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	4	4	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	4	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	4	1	0.12861
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	4	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	4	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	4	4	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	4	5	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	4	1	0.12861
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	4	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	4	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	4	4	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	4	5	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	4	1	0.13006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	4	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	4	3	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	4	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	4	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	4	1	0.14306
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	4	2	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	4	3	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	4	4	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	4	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	4	1	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	4	2	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	4	3	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	4	4	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	4	5	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	4	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	4	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	4	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	4	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	4	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	5	1	0.09104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	5	2	0.12139
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	5	3	0.14017
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	5	4	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	5	5	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	5	1	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	5	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	5	3	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	5	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	5	5	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	5	1	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	5	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	5	3	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	5	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	5	5	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	5	1	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	5	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	5	3	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	5	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	5	5	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	5	1	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	5	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	5	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	5	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	5	5	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	5	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	5	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	5	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	5	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	5	5	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	5	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	5	2	0.23988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	5	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	5	4	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	5	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	5	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	5	2	0.24133
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	5	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	5	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	5	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	5	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	5	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	5	3	0.28757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	5	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	5	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	5	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	5	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	5	3	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	5	5	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	5	1	0.10694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	5	2	0.14306
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	5	3	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	5	4	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	5	5	0.18497
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	5	1	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	5	2	0.24855
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	5	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	5	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	5	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	5	1	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	5	2	0.24855
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	5	3	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	5	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	5	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	5	1	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	5	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	5	3	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	5	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	5	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	5	1	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	5	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	5	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	5	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	5	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	5	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	5	2	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	5	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	5	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	5	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	5	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	5	2	0.25434
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	5	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	5	4	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	5	5	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	5	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	5	2	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	5	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	5	4	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	5	5	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	5	1	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	5	2	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	5	3	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	5	4	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	5	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	5	1	0.17630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	5	2	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	5	3	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	5	4	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	5	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	5	1	0.11994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	5	2	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	5	3	0.18208
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	5	4	0.20087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	5	5	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	5	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	5	2	0.25434
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	5	3	0.29769
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	5	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	5	5	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	5	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	5	2	0.25434
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	5	3	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	5	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	5	5	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	5	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	5	2	0.25434
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	5	3	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	5	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	5	5	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	5	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	5	2	0.25434
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	5	3	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	5	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	5	5	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	5	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	5	2	0.25434
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	5	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	5	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	5	5	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	5	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	5	2	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	5	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	5	4	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	5	5	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	5	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	5	2	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	5	3	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	5	5	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	5	1	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	5	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	5	3	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	5	4	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	5	5	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	5	1	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	5	2	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	5	3	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	5	4	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	5	5	0.36705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	5	1	0.11705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	5	2	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	5	3	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	5	4	0.19942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	5	5	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	5	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	5	2	0.25434
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	5	3	0.29480
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	5	4	0.32803
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	5	5	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	5	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	5	2	0.25434
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	5	3	0.29480
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	5	4	0.32803
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	5	5	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	5	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	5	2	0.25434
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	5	3	0.29480
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	5	4	0.32803
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	5	5	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	5	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	5	2	0.25434
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	5	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	5	4	0.32803
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	5	5	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	5	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	5	2	0.25434
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	5	3	0.29769
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	5	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	5	5	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	5	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	5	2	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	5	3	0.29769
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	5	5	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	5	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	5	2	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	5	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	5	4	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	5	5	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	5	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	5	2	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	5	3	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	5	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	5	5	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	5	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	5	2	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	5	3	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	5	4	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	5	5	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	5	1	0.11994
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	5	2	0.18064
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	5	3	0.19364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	5	4	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	5	5	0.21676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	5	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	5	2	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	5	3	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	5	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	5	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	5	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	5	2	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	5	3	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	5	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	5	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	5	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	5	2	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	5	3	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	5	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	5	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	5	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	5	2	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	5	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	5	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	5	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	5	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	5	2	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	5	3	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	5	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	5	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	5	2	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	5	3	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	5	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	5	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	5	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	5	2	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	5	3	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	5	5	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	5	1	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	5	2	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	5	3	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	5	4	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	5	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	5	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	5	2	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	5	3	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	5	4	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	5	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	5	1	0.12283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	5	2	0.17630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	5	3	0.19798
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	5	4	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	5	5	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	5	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	5	2	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	5	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	5	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	5	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	5	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	5	2	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	5	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	5	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	5	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	5	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	5	2	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	5	3	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	5	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	5	5	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	5	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	5	2	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	5	3	0.29769
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	5	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	5	5	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	5	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	5	2	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	5	3	0.29769
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	5	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	5	5	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	5	1	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	5	2	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	5	3	0.29769
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	5	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	5	5	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	5	1	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	5	2	0.26012
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	5	3	0.29769
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	5	4	0.32803
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	5	5	0.36127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	5	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	5	2	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	5	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	5	4	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	5	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	5	1	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	5	2	0.26445
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	5	3	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	5	4	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	5	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	5	1	0.12428
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	5	2	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	5	3	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	5	4	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	5	5	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	5	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	5	2	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	5	3	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	5	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	5	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	5	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	5	2	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	5	3	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	5	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	5	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	5	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	5	2	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	5	3	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	5	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	5	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	5	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	5	2	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	5	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	5	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	5	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	5	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	5	2	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	5	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	5	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	5	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	5	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	5	2	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	5	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	5	4	0.32370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	5	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	5	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	5	2	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	5	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	5	4	0.32659
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	5	5	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	5	1	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	5	2	0.25434
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	5	3	0.29480
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	5	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	5	5	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	5	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	5	2	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	5	3	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	5	4	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	5	5	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	5	1	0.12283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	5	2	0.18064
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	5	3	0.20665
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	5	4	0.23121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	5	5	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	5	1	0.14306
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	5	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	5	3	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	5	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	5	5	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	5	1	0.14306
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	5	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	5	3	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	5	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	5	5	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	5	1	0.14306
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	5	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	5	3	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	5	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	5	5	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	5	1	0.14306
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	5	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	5	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	5	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	5	5	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	5	1	0.14306
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	5	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	5	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	5	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	5	5	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	5	1	0.14306
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	5	2	0.22977
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	5	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	5	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	5	5	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	5	1	0.14451
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	5	2	0.22977
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	5	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	5	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	5	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	5	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	5	2	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	5	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	5	4	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	5	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	5	1	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	5	2	0.23988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	5	3	0.29335
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	5	4	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	5	5	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	5	1	0.10405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	5	2	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	5	3	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	5	4	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	5	5	0.24855
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	5	1	0.12428
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	5	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	5	3	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	5	4	0.29335
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	5	5	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	5	1	0.12428
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	5	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	5	3	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	5	4	0.29335
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	5	5	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	5	1	0.12428
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	5	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	5	3	0.26156
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	5	4	0.29480
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	5	5	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	5	1	0.12428
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	5	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	5	3	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	5	4	0.29335
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	5	5	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	5	1	0.12428
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	5	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	5	3	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	5	4	0.29480
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	5	5	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	5	1	0.12428
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	5	2	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	5	3	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	5	4	0.29769
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	5	5	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	5	1	0.12572
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	5	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	5	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	5	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	5	5	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	5	1	0.12861
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	5	2	0.23121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	5	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	5	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	5	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	5	1	0.13150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	5	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	5	3	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	5	4	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	5	5	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	5	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	5	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	5	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	5	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	5	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	10	1	0.08815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	10	2	0.11416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	10	3	0.13295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	10	4	0.14451
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	10	5	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	10	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	10	2	0.22977
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	10	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	10	4	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	10	5	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	10	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	10	2	0.22977
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	10	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	10	4	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	10	5	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	10	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	10	2	0.22977
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	10	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	10	4	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	10	5	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	10	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	10	2	0.22977
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	10	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	10	4	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	10	5	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	10	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	10	2	0.22977
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	10	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	10	4	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	10	5	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	10	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	10	2	0.23266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	10	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	10	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	10	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	10	2	0.23266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	10	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	10	4	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	10	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	10	2	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	10	3	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	10	4	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	10	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	10	1	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	10	2	0.23988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	10	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	10	4	0.32659
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	10	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	10	1	0.10549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	10	2	0.13295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	10	3	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	10	4	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	10	5	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	10	1	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	10	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	10	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	10	4	0.32659
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	10	5	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	10	1	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	10	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	10	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	10	4	0.32659
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	10	5	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	10	1	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	10	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	10	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	10	4	0.32659
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	10	5	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	10	1	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	10	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	10	3	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	10	4	0.32659
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	10	5	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	10	1	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	10	2	0.23988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	10	3	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	10	4	0.32659
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	10	5	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	10	1	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	10	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	10	3	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	10	4	0.32803
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	10	5	0.35983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	10	1	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	10	2	0.24566
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	10	3	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	10	4	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	10	5	0.35983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	10	1	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	10	2	0.24711
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	10	3	0.29480
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	10	4	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	10	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	10	1	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	10	2	0.25289
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	10	3	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	10	5	0.36416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	10	1	0.11416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	10	2	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	10	3	0.17630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	10	4	0.19942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	10	5	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	10	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	10	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	10	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	10	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	10	5	0.35983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	10	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	10	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	10	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	10	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	10	5	0.35983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	10	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	10	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	10	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	10	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	10	5	0.35983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	10	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	10	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	10	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	10	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	10	5	0.35983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	10	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	10	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	10	3	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	10	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	10	5	0.35983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	10	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	10	2	0.24133
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	10	3	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	10	5	0.36127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	10	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	10	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	10	3	0.29335
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	10	4	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	10	5	0.36127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	10	1	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	10	2	0.24422
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	10	3	0.29769
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	10	4	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	10	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	10	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	10	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	10	3	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	10	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	10	5	0.36561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	10	1	0.11127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	10	2	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	10	3	0.18064
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	10	4	0.19653
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	10	5	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	10	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	10	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	10	3	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	10	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	10	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	10	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	10	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	10	3	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	10	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	10	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	10	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	10	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	10	3	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	10	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	10	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	10	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	10	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	10	3	0.28757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	10	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	10	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	10	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	10	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	10	3	0.28757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	10	4	0.32370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	10	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	10	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	10	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	10	3	0.28757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	10	4	0.32659
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	10	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	10	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	10	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	10	3	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	10	4	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	10	5	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	10	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	10	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	10	3	0.29335
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	10	4	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	10	5	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	10	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	10	2	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	10	3	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	10	4	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	10	5	0.36127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	10	1	0.11127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	10	2	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	10	3	0.18064
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	10	4	0.20376
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	10	5	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	10	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	10	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	10	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	10	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	10	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	10	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	10	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	10	3	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	10	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	10	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	10	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	10	2	0.23988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	10	3	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	10	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	10	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	10	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	10	2	0.23988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	10	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	10	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	10	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	10	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	10	2	0.23988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	10	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	10	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	10	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	10	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	10	2	0.24422
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	10	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	10	4	0.32370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	10	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	10	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	10	2	0.24422
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	10	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	10	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	10	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	10	2	0.24422
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	10	3	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	10	4	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	10	5	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	10	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	10	2	0.25289
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	10	3	0.29769
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	10	4	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	10	5	0.36272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	10	1	0.11272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	10	2	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	10	3	0.18931
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	10	4	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	10	5	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	10	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	10	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	10	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	10	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	10	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	10	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	10	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	10	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	10	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	10	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	10	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	10	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	10	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	10	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	10	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	10	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	10	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	10	3	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	10	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	10	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	10	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	10	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	10	3	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	10	4	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	10	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	10	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	10	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	10	3	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	10	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	10	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	10	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	10	2	0.23988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	10	3	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	10	4	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	10	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	10	2	0.23988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	10	3	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	10	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	10	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	10	2	0.24566
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	10	3	0.28757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	10	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	10	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	10	1	0.09971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	10	2	0.14162
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	10	3	0.18208
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	10	4	0.20087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	10	5	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	10	1	0.13584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	10	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	10	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	10	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	10	1	0.13584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	10	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	10	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	10	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	10	1	0.13584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	10	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	10	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	10	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	10	1	0.13584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	10	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	10	3	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	10	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	10	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	10	1	0.13584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	10	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	10	3	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	10	4	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	10	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	10	1	0.13584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	10	2	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	10	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	10	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	10	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	10	1	0.13873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	10	2	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	10	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	10	4	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	10	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	10	1	0.14306
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	10	2	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	10	3	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	10	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	10	5	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	10	1	0.14451
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	10	2	0.23121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	10	3	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	10	4	0.31792
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	10	5	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	10	1	0.10260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	10	2	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	10	3	0.18497
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	10	4	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	10	5	0.22543
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	10	1	0.12283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	10	2	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	10	3	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	10	4	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	10	5	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	10	1	0.12283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	10	2	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	10	3	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	10	4	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	10	5	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	10	1	0.12283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	10	2	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	10	3	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	10	4	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	10	5	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	10	1	0.12283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	10	2	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	10	3	0.24422
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	10	4	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	10	5	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	10	1	0.12283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	10	2	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	10	3	0.24711
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	10	4	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	10	5	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	10	1	0.12139
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	10	2	0.19653
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	10	3	0.24711
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	10	4	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	10	5	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	10	1	0.12283
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	10	2	0.19798
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	10	3	0.24855
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	10	4	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	10	5	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	10	1	0.12717
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	10	2	0.20231
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	10	3	0.24711
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	10	4	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	10	5	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	10	1	0.13006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	10	2	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	10	3	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	10	4	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	10	5	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	10	1	0.08671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	10	2	0.13584
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	10	3	0.18786
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	10	4	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	10	5	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	10	1	0.10694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	10	2	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	10	3	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	10	4	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	10	5	0.29480
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	10	1	0.10694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	10	2	0.17630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	10	3	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	10	4	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	10	5	0.29480
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	10	1	0.10694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	10	2	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	10	3	0.23410
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	10	4	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	10	5	0.29480
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	10	1	0.10694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	10	2	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	10	3	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	10	4	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	10	5	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	10	1	0.10694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	10	2	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	10	3	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	10	4	0.26879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	10	5	0.29624
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	10	1	0.10694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	10	2	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	10	3	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	10	4	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	10	5	0.29769
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	10	1	0.10838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	10	2	0.18208
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	10	3	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	10	4	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	10	5	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	10	1	0.11272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	10	2	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	10	3	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	10	4	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	10	5	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	10	1	0.11850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	10	2	0.19075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	10	3	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	10	4	0.29480
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	10	5	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	10	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	10	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	10	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	10	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	10	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	20	1	0.08671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	20	2	0.11272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	20	3	0.13006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	20	4	0.14017
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	20	5	0.15029
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	20	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	20	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	20	3	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	20	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	20	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	20	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	20	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	20	3	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	20	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	20	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	20	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	20	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	20	3	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	20	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	20	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	20	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	20	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	20	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	20	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	20	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	20	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	20	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	20	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	20	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	20	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	20	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	20	2	0.23121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	20	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	20	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	20	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	20	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	20	2	0.23121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	20	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	20	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	20	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	20	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	20	2	0.23266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	20	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	20	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	20	5	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	20	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	20	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	20	3	0.28757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	20	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	20	5	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	20	1	0.10260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	20	2	0.13006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	20	3	0.15173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	20	4	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	20	5	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	20	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	20	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	20	3	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	20	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	20	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	20	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	20	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	20	3	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	20	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	20	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	20	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	20	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	20	3	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	20	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	20	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	20	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	20	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	20	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	20	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	20	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	20	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	20	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	20	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	20	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	20	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	20	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	20	2	0.23988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	20	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	20	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	20	5	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	20	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	20	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	20	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	20	4	0.32803
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	20	5	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	20	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	20	2	0.24422
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	20	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	20	4	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	20	5	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	20	1	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	20	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	20	3	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	20	4	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	20	5	0.35983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	20	1	0.11272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	20	2	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	20	3	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	20	4	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	20	5	0.20376
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	20	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	20	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	20	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	20	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	20	5	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	20	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	20	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	20	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	20	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	20	5	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	20	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	20	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	20	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	20	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	20	5	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	20	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	20	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	20	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	20	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	20	5	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	20	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	20	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	20	3	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	20	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	20	5	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	20	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	20	2	0.24133
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	20	3	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	20	4	0.32370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	20	5	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	20	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	20	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	20	3	0.28757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	20	5	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	20	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	20	2	0.24422
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	20	3	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	20	4	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	20	5	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	20	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	20	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	20	3	0.29769
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	20	4	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	20	5	0.36127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	20	1	0.11127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	20	2	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	20	3	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	20	4	0.18931
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	20	5	0.20231
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	20	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	20	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	20	3	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	20	4	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	20	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	20	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	20	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	20	3	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	20	4	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	20	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	20	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	20	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	20	3	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	20	4	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	20	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	20	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	20	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	20	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	20	4	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	20	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	20	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	20	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	20	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	20	4	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	20	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	20	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	20	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	20	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	20	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	20	5	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	20	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	20	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	20	3	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	20	4	0.32659
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	20	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	20	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	20	3	0.28757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	20	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	20	5	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	20	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	20	2	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	20	3	0.29480
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	20	4	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	20	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	20	1	0.11127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	20	2	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	20	3	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	20	4	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	20	5	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	20	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	20	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	20	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	20	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	20	5	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	20	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	20	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	20	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	20	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	20	5	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	20	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	20	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	20	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	20	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	20	5	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	20	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	20	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	20	3	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	20	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	20	5	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	20	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	20	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	20	3	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	20	4	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	20	5	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	20	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	20	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	20	3	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	20	4	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	20	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	20	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	20	3	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	20	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	20	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	20	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	20	3	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	20	4	0.32803
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	20	5	0.35116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	20	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	20	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	20	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	20	5	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	20	1	0.10838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	20	2	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	20	3	0.18064
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	20	4	0.20231
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	20	5	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	20	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	20	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	20	4	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	20	5	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	20	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	20	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	20	4	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	20	5	0.33815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	20	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	20	3	0.27023
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	20	4	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	20	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	20	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	20	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	20	4	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	20	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	20	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	20	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	20	4	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	20	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	20	2	0.22688
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	20	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	20	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	20	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	20	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	20	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	20	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	20	4	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	20	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	20	1	0.15173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	20	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	20	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	20	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	20	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	20	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	20	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	20	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	20	4	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	20	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	20	1	0.09538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	20	2	0.12861
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	20	3	0.16618
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	20	4	0.19075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	20	5	0.21676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	20	1	0.13150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	20	2	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	20	3	0.24855
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	20	4	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	20	5	0.32659
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	20	1	0.13150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	20	2	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	20	3	0.24855
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	20	4	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	20	5	0.32659
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	20	1	0.13150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	20	2	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	20	3	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	20	4	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	20	1	0.13150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	20	2	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	20	3	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	20	4	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	20	5	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	20	1	0.13150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	20	2	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	20	3	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	20	4	0.28757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	20	1	0.13150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	20	2	0.19798
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	20	3	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	20	4	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	20	1	0.13295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	20	2	0.19798
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	20	3	0.25289
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	20	4	0.29335
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	20	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	20	1	0.13873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	20	2	0.19798
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	20	3	0.25867
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	20	4	0.29769
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	20	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	20	1	0.13873
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	20	2	0.21098
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	20	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	20	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	20	5	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	20	1	0.08092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	20	2	0.12572
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	20	3	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	20	4	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	20	5	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	20	1	0.10116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	20	2	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	20	3	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	20	4	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	20	5	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	20	1	0.10116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	20	2	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	20	3	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	20	4	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	20	5	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	20	1	0.10116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	20	2	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	20	3	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	20	4	0.25434
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	20	5	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	20	1	0.10116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	20	2	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	20	3	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	20	4	0.25434
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	20	5	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	20	1	0.10116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	20	2	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	20	3	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	20	4	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	20	5	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	20	1	0.10116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	20	2	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	20	3	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	20	4	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	20	5	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	20	1	0.10260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	20	2	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	20	3	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	20	4	0.25723
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	20	5	0.29480
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	20	1	0.10549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	20	2	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	20	3	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	20	4	0.26301
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	20	5	0.29769
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	20	1	0.10694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	20	2	0.18208
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	20	3	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	20	4	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	20	5	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	20	1	0.06503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	20	2	0.11416
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	20	3	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	20	4	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	20	5	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	20	1	0.08526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	20	2	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	20	3	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	20	4	0.24711
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	20	5	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	20	1	0.08526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	20	2	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	20	3	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	20	4	0.24711
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	20	5	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	20	1	0.08526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	20	2	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	20	3	0.21387
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	20	4	0.24566
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	20	5	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	20	1	0.08526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	20	2	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	20	3	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	20	4	0.24566
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	20	5	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	20	1	0.08526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	20	2	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	20	3	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	20	4	0.24711
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	20	5	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	20	1	0.08526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	20	2	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	20	3	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	20	4	0.24855
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	20	5	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	20	1	0.08815
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	20	2	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	20	3	0.21676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	20	4	0.24855
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	20	5	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	20	1	0.09104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	20	2	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	20	3	0.21676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	20	4	0.25289
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	20	5	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	20	1	0.09249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	20	2	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	20	3	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	20	4	0.26445
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	20	5	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	20	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	20	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	20	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	20	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	20	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	50	1	0.08671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	50	2	0.11272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	50	3	0.13006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	50	4	0.14017
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	50	5	0.15029
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	50	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	50	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	50	3	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	50	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	50	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	50	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	50	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	50	3	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	50	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	50	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	50	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	50	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	50	3	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	50	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	50	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	50	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	50	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	50	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	50	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	50	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	50	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	50	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	50	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	50	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	50	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	50	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	50	2	0.23121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	50	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	50	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	50	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	50	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	50	2	0.23121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	50	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	50	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	50	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	50	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	50	2	0.23266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	50	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	50	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	50	5	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	50	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	50	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	50	3	0.28757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	50	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	50	5	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	50	1	0.10260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	50	2	0.13006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	50	3	0.15173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	50	4	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	50	5	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	50	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	50	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	50	3	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	50	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	50	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	50	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	50	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	50	3	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	50	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	50	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	50	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	50	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	50	3	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	50	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	50	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	50	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	50	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	50	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	50	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	50	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	50	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	50	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	50	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	50	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	50	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	50	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	50	2	0.23988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	50	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	50	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	50	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	50	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	50	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	50	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	50	4	0.32803
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	50	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	50	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	50	2	0.24422
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	50	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	50	4	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	50	5	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	50	1	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	50	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	50	3	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	50	4	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	50	5	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	50	1	0.11272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	50	2	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	50	3	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	50	4	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	50	5	0.20231
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	50	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	50	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	50	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	50	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	50	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	50	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	50	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	50	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	50	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	50	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	50	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	50	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	50	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	50	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	50	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	50	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	50	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	50	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	50	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	50	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	50	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	50	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	50	3	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	50	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	50	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	50	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	50	2	0.24133
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	50	3	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	50	4	0.32370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	50	5	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	50	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	50	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	50	3	0.28757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	50	5	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	50	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	50	2	0.24422
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	50	3	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	50	4	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	50	5	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	50	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	50	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	50	3	0.29769
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	50	4	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	50	5	0.35983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	50	1	0.11127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	50	2	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	50	3	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	50	4	0.18931
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	50	5	0.20087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	50	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	50	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	50	3	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	50	4	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	50	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	50	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	50	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	50	3	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	50	4	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	50	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	50	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	50	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	50	3	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	50	4	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	50	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	50	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	50	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	50	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	50	4	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	50	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	50	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	50	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	50	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	50	4	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	50	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	50	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	50	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	50	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	50	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	50	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	50	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	50	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	50	3	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	50	4	0.32659
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	50	5	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	50	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	50	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	50	3	0.28757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	50	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	50	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	50	2	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	50	3	0.29480
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	50	4	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	50	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	50	1	0.11127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	50	2	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	50	3	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	50	4	0.19364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	50	5	0.20665
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	50	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	50	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	50	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	50	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	50	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	50	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	50	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	50	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	50	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	50	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	50	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	50	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	50	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	50	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	50	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	50	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	50	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	50	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	50	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	50	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	50	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	50	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	50	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	50	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	50	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	50	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	50	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	50	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	50	4	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	50	5	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	50	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	50	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	50	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	50	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	50	5	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	50	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	50	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	50	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	50	4	0.32659
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	50	5	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	50	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	50	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	50	3	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	50	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	50	5	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	50	1	0.10838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	50	2	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	50	3	0.17630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	50	4	0.19942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	50	5	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	50	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	50	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	50	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	50	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	50	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	50	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	50	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	50	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	50	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	50	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	50	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	50	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	50	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	50	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	50	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	50	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	50	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	50	2	0.22688
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	50	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	50	4	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	50	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	50	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	50	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	50	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	50	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	50	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	50	1	0.15173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	50	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	50	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	50	4	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	50	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	50	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	50	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	50	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	50	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	50	5	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	50	1	0.09393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	50	2	0.12572
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	50	3	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	50	4	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	50	5	0.19075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	50	1	0.13006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	50	2	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	50	3	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	50	4	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	50	5	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	50	1	0.13006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	50	2	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	50	3	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	50	4	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	50	5	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	50	1	0.13006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	50	2	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	50	3	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	50	4	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	50	5	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	50	1	0.13006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	50	2	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	50	3	0.23988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	50	4	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	50	5	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	50	1	0.13006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	50	2	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	50	3	0.23988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	50	4	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	50	5	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	50	1	0.13006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	50	2	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	50	3	0.23988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	50	4	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	50	5	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	50	1	0.13150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	50	2	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	50	3	0.24133
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	50	4	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	50	5	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	50	1	0.13728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	50	2	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	50	3	0.24711
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	50	4	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	50	5	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	50	1	0.13728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	50	2	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	50	3	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	50	4	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	50	5	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	50	1	0.07225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	50	2	0.10260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	50	3	0.12861
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	50	4	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	50	5	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	50	1	0.09249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	50	2	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	50	3	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	50	4	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	50	5	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	50	1	0.09249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	50	2	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	50	3	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	50	4	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	50	5	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	50	1	0.09249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	50	2	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	50	3	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	50	4	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	50	5	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	50	1	0.09249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	50	2	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	50	3	0.18497
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	50	4	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	50	5	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	50	1	0.09249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	50	2	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	50	3	0.18786
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	50	4	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	50	5	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	50	1	0.09249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	50	2	0.15029
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	50	3	0.18786
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	50	4	0.22110
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	50	5	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	50	1	0.09393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	50	2	0.15029
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	50	3	0.18786
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	50	4	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	50	5	0.24855
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	50	1	0.09682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	50	2	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	50	3	0.18786
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	50	4	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	50	5	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	50	1	0.09682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	50	2	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	50	3	0.19942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	50	4	0.22977
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	50	5	0.25289
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	50	1	0.04191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	50	2	0.06792
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	50	3	0.12428
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	50	4	0.14306
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	50	5	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	50	1	0.06214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	50	2	0.10983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	50	3	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	50	4	0.19364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	50	5	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	50	1	0.06214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	50	2	0.10983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	50	3	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	50	4	0.19364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	50	5	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	50	1	0.06214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	50	2	0.10983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	50	3	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	50	4	0.19364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	50	5	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	50	1	0.06214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	50	2	0.10983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	50	3	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	50	4	0.19364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	50	5	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	50	1	0.06214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	50	2	0.10983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	50	3	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	50	4	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	50	5	0.22254
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	50	1	0.06214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	50	2	0.11127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	50	3	0.17197
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	50	4	0.19798
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	50	5	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	50	1	0.06358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	50	2	0.11127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	50	3	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	50	4	0.20087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	50	5	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	50	1	0.06647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	50	2	0.11272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	50	3	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	50	4	0.20520
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	50	5	0.23266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	50	1	0.06792
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	50	2	0.11850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	50	3	0.18497
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	50	4	0.21243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	50	5	0.23266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	50	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	50	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	50	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	50	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	50	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	100	1	0.08671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	100	2	0.11272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	100	3	0.13006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	100	4	0.14017
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	100	5	0.15029
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	100	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	100	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	100	3	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	100	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	100	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	100	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	100	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	100	3	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	100	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	100	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	100	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	100	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	100	3	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	100	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	100	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	100	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	100	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	100	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	100	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	100	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	100	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	100	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	100	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	100	4	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	100	5	0.34249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	100	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	100	2	0.23121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	100	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	100	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	100	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	100	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	100	2	0.23121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	100	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	100	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	100	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	100	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	100	2	0.23266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	100	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	100	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	100	5	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	100	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	100	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	100	3	0.28757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	100	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	100	5	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	100	1	0.10260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	100	2	0.13006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	100	3	0.15173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	100	4	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	100	5	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	100	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	100	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	100	3	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	100	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	100	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	100	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	100	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	100	3	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	100	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	100	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	100	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	100	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	100	3	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	100	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	100	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	100	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	100	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	100	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	100	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	100	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	100	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	100	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	100	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	100	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	100	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	100	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	100	2	0.23988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	100	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	100	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	100	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	100	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	100	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	100	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	100	4	0.32803
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	100	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	100	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	100	2	0.24422
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	100	3	0.29046
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	100	4	0.33382
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	100	5	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	100	1	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	100	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	100	3	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	100	4	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	100	5	0.35838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	100	1	0.11272
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	100	2	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	100	3	0.17052
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	100	4	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	100	5	0.20231
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	100	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	100	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	100	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	100	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	100	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	100	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	100	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	100	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	100	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	100	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	100	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	100	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	100	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	100	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	100	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	100	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	100	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	100	3	0.28468
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	100	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	100	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	100	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	100	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	100	3	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	100	4	0.32225
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	100	5	0.35405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	100	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	100	2	0.24133
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	100	3	0.28613
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	100	4	0.32370
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	100	5	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	100	1	0.16185
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	100	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	100	3	0.28757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	100	5	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	100	1	0.16329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	100	2	0.24422
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	100	3	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	100	4	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	100	5	0.35694
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	100	1	0.16763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	100	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	100	3	0.29769
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	100	4	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	100	5	0.35983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	100	1	0.11127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	100	2	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	100	3	0.17486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	100	4	0.18931
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	100	5	0.20087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	100	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	100	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	100	3	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	100	4	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	100	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	100	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	100	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	100	3	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	100	4	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	100	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	100	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	100	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	100	3	0.28035
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	100	4	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	100	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	100	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	100	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	100	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	100	4	0.31503
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	100	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	100	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	100	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	100	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	100	4	0.31647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	100	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	100	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	100	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	100	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	100	4	0.31936
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	100	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	100	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	100	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	100	3	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	100	4	0.32659
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	100	5	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	100	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	100	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	100	3	0.28757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	100	4	0.33237
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	100	1	0.16040
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	100	2	0.25145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	100	3	0.29480
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	100	4	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	100	5	0.35260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	100	1	0.11127
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	100	2	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	100	3	0.17341
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	100	4	0.19364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	100	5	0.20665
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	100	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	100	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	100	3	0.27457
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	100	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	100	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	100	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	100	2	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	100	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	100	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	100	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	100	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	100	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	100	3	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	100	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	100	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	100	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	100	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	100	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	100	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	100	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	100	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	100	2	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	100	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	100	4	0.31214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	100	5	0.34538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	100	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	100	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	100	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	100	4	0.31358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	100	5	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	100	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	100	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	100	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	100	4	0.32081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	100	5	0.34682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	100	1	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	100	2	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	100	3	0.28179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	100	4	0.32659
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	100	5	0.34971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	100	1	0.15751
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	100	2	0.25000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	100	3	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	100	4	0.32948
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	100	5	0.35549
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	100	1	0.10838
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	100	2	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	100	3	0.17630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	100	4	0.19942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	100	5	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	100	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	100	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	100	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	100	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	100	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	100	5	0.33526
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	100	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	100	3	0.26590
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	100	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	100	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	100	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	100	4	0.29913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	100	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	100	2	0.22399
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	100	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	100	4	0.30058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	100	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	100	2	0.22688
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	100	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	100	4	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	100	5	0.33671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	100	1	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	100	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	100	3	0.26734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	100	4	0.30636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	100	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	100	1	0.15173
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	100	2	0.22832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	100	3	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	100	4	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	100	5	0.33960
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	100	1	0.15318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	100	2	0.23555
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	100	3	0.27746
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	100	4	0.31069
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	100	5	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	100	1	0.09393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	100	2	0.12572
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	100	3	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	100	4	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	100	5	0.19075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	100	1	0.13006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	100	2	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	100	3	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	100	4	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	100	5	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	100	1	0.13006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	100	2	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	100	3	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	100	4	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	100	5	0.30202
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	100	1	0.13006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	100	2	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	100	3	0.23844
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	100	4	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	100	5	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	100	1	0.13006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	100	2	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	100	3	0.23988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	100	4	0.27168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	100	5	0.30347
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	100	1	0.13006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	100	2	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	100	3	0.23988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	100	4	0.27312
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	100	5	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	100	1	0.13006
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	100	2	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	100	3	0.23988
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	100	4	0.27601
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	100	5	0.30491
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	100	1	0.13150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	100	2	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	100	3	0.24133
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	100	4	0.27890
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	100	5	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	100	1	0.13728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	100	2	0.19509
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	100	3	0.24711
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	100	4	0.28324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	100	5	0.30780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	100	1	0.13728
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	100	2	0.20809
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	100	3	0.25578
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	100	4	0.28902
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	100	5	0.30925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	100	1	0.07081
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	100	2	0.09971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	100	3	0.12717
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	100	4	0.15607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	100	5	0.16474
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	100	1	0.09104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	100	2	0.14451
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	100	3	0.18208
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	100	4	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	100	5	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	100	1	0.09104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	100	2	0.14451
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	100	3	0.18208
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	100	4	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	100	5	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	100	1	0.09104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	100	2	0.14451
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	100	3	0.18208
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	100	4	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	100	5	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	100	1	0.09104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	100	2	0.14451
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	100	3	0.18353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	100	4	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	100	5	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	100	1	0.09104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	100	2	0.14451
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	100	3	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	100	4	0.21676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	100	5	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	100	1	0.09104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	100	2	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	100	3	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	100	4	0.21821
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	100	5	0.23699
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	100	1	0.09249
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	100	2	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	100	3	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	100	4	0.21532
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	100	5	0.24133
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	100	1	0.09538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	100	2	0.15029
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	100	3	0.18642
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	100	4	0.21965
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	100	5	0.24277
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	100	1	0.09538
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	100	2	0.15462
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	100	3	0.19798
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	100	4	0.22688
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	100	5	0.24566
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	100	5	0.34827
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	100	1	0.03757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	100	2	0.05925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	100	3	0.09971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	100	4	0.12572
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	100	5	0.14595
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	100	1	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	100	2	0.10116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	100	3	0.14595
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	100	4	0.17630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	100	5	0.20087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	100	1	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	100	2	0.10116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	100	3	0.14595
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	100	4	0.17630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	100	5	0.20087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	100	1	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	100	2	0.10116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	100	3	0.14595
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	100	4	0.17630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	100	5	0.20087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	100	1	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	100	2	0.10116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	100	3	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	100	4	0.17630
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	100	5	0.20087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	100	1	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	100	2	0.10116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	100	3	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	100	4	0.17775
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	100	5	0.20087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	100	1	0.05780
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	100	2	0.10260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	100	3	0.14740
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	100	4	0.17919
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	100	5	0.20231
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	100	1	0.05925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	100	2	0.10260
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	100	3	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	100	4	0.18064
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	100	5	0.20520
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	100	1	0.06214
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	100	2	0.10405
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	100	3	0.14884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	100	4	0.18497
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	100	5	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	100	1	0.06358
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	100	2	0.10983
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	100	3	0.15896
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	100	4	0.19220
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	100	5	0.21098
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	100	1	0.20954
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	100	2	0.29191
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	100	3	0.32514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	100	4	0.34104
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	1	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	1	2	0.26445
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	1	3	0.27168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	1	4	0.27746
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	1	5	0.27746
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	1	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	1	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	1	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	1	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	1	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	1	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	1	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	1	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	1	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	1	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	1	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	1	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	1	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	1	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	1	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	1	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	1	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	1	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	1	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	1	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	1	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	1	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	1	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	1	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	1	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	1	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	1	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	1	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	1	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	1	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	1	1	0.19653
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	1	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	1	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	1	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	1	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	1	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	1	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	1	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	1	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	1	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	1	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	1	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	1	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	1	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	1	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	1	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	1	2	0.26734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	1	3	0.28324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	1	4	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	1	5	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	1	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	1	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	1	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	1	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	1	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	1	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	1	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	1	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	1	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	1	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	1	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	1	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	1	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	1	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	1	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	1	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	1	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	1	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	1	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	1	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	1	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	1	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	1	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	1	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	1	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	1	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	1	2	0.30202
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	1	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	1	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	1	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	1	1	0.19798
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	1	2	0.30202
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	1	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	1	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	1	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	1	1	0.19798
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	1	2	0.30202
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	1	3	0.35116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	1	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	1	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	1	1	0.19653
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	1	2	0.30636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	1	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	1	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	1	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	1	1	0.19653
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	1	2	0.27457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	1	3	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	1	4	0.29769
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	1	5	0.29769
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	1	1	0.19653
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	1	2	0.30347
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	1	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	1	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	1	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	1	1	0.19653
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	1	2	0.30347
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	1	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	1	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	1	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	1	1	0.19653
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	1	2	0.30347
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	1	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	1	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	1	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	1	1	0.19653
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	1	2	0.30347
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	1	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	1	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	1	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	1	1	0.19653
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	1	2	0.30491
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	1	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	1	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	1	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	1	1	0.19653
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	1	2	0.30636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	1	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	1	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	1	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	1	1	0.19798
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	1	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	1	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	1	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	1	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	1	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	1	2	0.30925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	1	3	0.35549
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	1	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	1	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	1	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	1	2	0.31358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	1	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	1	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	1	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	1	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	1	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	1	3	0.30058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	1	4	0.30636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	1	5	0.30780
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	1	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	1	2	0.30636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	1	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	1	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	1	5	0.39306
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	1	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	1	2	0.30636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	1	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	1	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	1	5	0.39306
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	1	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	1	2	0.30636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	1	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	1	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	1	5	0.39306
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	1	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	1	2	0.30636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	1	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	1	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	1	5	0.39306
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	1	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	1	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	1	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	1	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	1	5	0.39306
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	1	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	1	2	0.30925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	1	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	1	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	1	5	0.39306
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	1	1	0.20665
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	1	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	1	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	1	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	1	5	0.39451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	1	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	1	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	1	4	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	1	5	0.39451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	1	1	0.21243
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	1	2	0.31647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	1	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	1	4	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	1	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	1	1	0.20087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	1	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	1	3	0.30058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	1	4	0.30780
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	1	5	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	1	1	0.20087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	1	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	1	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	1	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	1	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	1	1	0.20087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	1	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	1	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	1	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	1	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	1	1	0.20087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	1	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	1	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	1	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	1	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	1	1	0.20231
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	1	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	1	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	1	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	1	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	1	1	0.20231
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	1	2	0.30925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	1	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	1	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	1	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	1	1	0.20231
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	1	2	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	1	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	1	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	1	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	1	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	1	2	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	1	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	1	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	1	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	1	1	0.20665
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	1	2	0.31358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	1	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	1	4	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	1	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	1	1	0.21243
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	1	2	0.31358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	1	3	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	1	4	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	1	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	1	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	1	3	0.30636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	1	4	0.31792
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	1	5	0.32225
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	1	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	1	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	1	4	0.38873
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	1	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	1	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	1	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	1	4	0.38873
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	1	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	1	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	1	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	1	4	0.38873
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	1	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	1	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	1	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	1	4	0.38873
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	1	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	1	2	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	1	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	1	4	0.38873
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	1	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	1	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	1	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	1	4	0.38873
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	1	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	1	2	0.31358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	1	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	1	4	0.38873
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	1	5	0.40462
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	1	1	0.21243
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	1	2	0.31358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	1	3	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	1	5	0.40462
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	1	1	0.21387
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	1	2	0.31936
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	1	3	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	1	4	0.39451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	1	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	1	1	0.22110
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	1	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	1	3	0.31792
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	1	4	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	1	5	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	1	1	0.21965
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	1	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	1	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	1	5	0.40751
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	1	1	0.21965
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	1	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	1	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	1	5	0.40751
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	1	1	0.22110
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	1	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	1	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	1	5	0.40751
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	1	1	0.22110
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	1	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	1	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	1	5	0.40751
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	1	1	0.22110
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	1	2	0.32659
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	1	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	1	5	0.40751
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	1	1	0.22110
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	1	2	0.32803
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	1	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	1	5	0.40751
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	1	1	0.22254
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	1	2	0.32803
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	1	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	1	5	0.40751
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	1	1	0.22254
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	1	2	0.32803
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	1	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	1	5	0.40751
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	1	1	0.22688
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	1	2	0.32659
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	1	3	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	1	5	0.40896
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	1	1	0.24277
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	1	3	0.35694
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	1	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	1	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	1	1	0.24133
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	1	3	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	1	5	0.41908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	1	1	0.24277
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	1	3	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	1	5	0.41908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	1	1	0.24422
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	1	3	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	1	5	0.41908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	1	1	0.24422
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	1	3	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	1	5	0.41908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	1	1	0.24422
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	1	2	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	1	3	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	1	5	0.41908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	1	1	0.24422
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	1	2	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	1	3	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	1	5	0.41908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	1	1	0.24711
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	1	2	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	1	3	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	1	5	0.41908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	1	1	0.24711
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	1	2	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	1	3	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	1	5	0.41908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	1	1	0.24566
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	1	3	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	1	4	0.40173
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	1	1	0.23699
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	1	3	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	1	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	1	5	0.39306
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	1	1	0.23555
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	1	2	0.33382
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	1	5	0.41329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	1	1	0.23555
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	1	2	0.33382
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	1	5	0.41329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	1	1	0.23844
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	1	2	0.33382
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	1	5	0.41329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	1	1	0.23844
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	1	2	0.33382
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	1	3	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	1	5	0.41329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	1	1	0.23844
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	1	2	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	1	3	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	1	5	0.41329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	1	1	0.23844
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	1	2	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	1	3	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	1	5	0.41329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	1	1	0.24133
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	1	2	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	1	3	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	1	5	0.41329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	1	1	0.23844
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	1	2	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	1	3	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	1	5	0.41618
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	1	1	0.23699
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	1	2	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	1	5	0.41763
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	2	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	2	2	0.26301
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	2	3	0.27312
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	2	4	0.27746
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	2	5	0.28035
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	2	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	2	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	2	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	2	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	2	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	2	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	2	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	2	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	2	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	2	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	2	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	2	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	2	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	2	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	2	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	2	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	2	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	2	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	2	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	2	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	2	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	2	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	2	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	2	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	2	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	2	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	2	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	2	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	2	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	2	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	2	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	2	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	2	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	2	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	2	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	2	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	2	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	2	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	2	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	2	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	2	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	2	2	0.30636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	2	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	2	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	2	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	2	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	2	2	0.26156
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	2	3	0.28179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	2	4	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	2	5	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	2	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	2	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	2	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	2	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	2	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	2	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	2	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	2	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	2	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	2	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	2	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	2	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	2	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	2	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	2	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	2	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	2	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	2	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	2	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	2	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	2	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	2	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	2	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	2	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	2	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	2	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	2	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	2	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	2	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	2	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	2	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	2	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	2	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	2	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	2	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	2	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	2	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	2	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	2	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	2	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	2	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	2	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	2	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	2	2	0.26734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	2	3	0.28324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	2	4	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	2	5	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	2	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	2	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	2	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	2	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	2	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	2	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	2	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	2	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	2	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	2	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	2	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	2	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	2	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	2	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	2	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	2	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	2	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	2	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	2	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	2	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	2	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	2	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	2	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	2	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	2	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	2	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	2	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	2	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	2	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	2	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	2	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	2	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	2	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	2	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	2	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	2	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	2	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	2	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	2	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	2	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	2	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	2	2	0.30491
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	2	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	2	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	2	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	2	1	0.19798
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	2	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	2	3	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	2	4	0.30202
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	2	5	0.30780
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	2	1	0.19798
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	2	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	2	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	2	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	2	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	2	1	0.19798
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	2	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	2	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	2	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	2	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	2	1	0.19798
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	2	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	2	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	2	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	2	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	2	1	0.19798
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	2	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	2	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	2	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	2	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	2	1	0.19798
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	2	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	2	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	2	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	2	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	2	1	0.19798
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	2	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	2	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	2	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	2	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	2	1	0.19653
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	2	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	2	3	0.34971
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	2	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	2	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	2	1	0.19798
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	2	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	2	3	0.35116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	2	4	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	2	5	0.38873
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	2	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	2	2	0.30636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	2	3	0.35116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	2	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	2	5	0.39017
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	2	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	2	2	0.27023
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	2	3	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	2	4	0.30202
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	2	5	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	2	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	2	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	2	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	2	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	2	5	0.38873
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	2	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	2	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	2	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	2	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	2	5	0.38873
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	2	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	2	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	2	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	2	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	2	5	0.38873
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	2	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	2	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	2	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	2	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	2	5	0.38873
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	2	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	2	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	2	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	2	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	2	5	0.38873
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	2	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	2	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	2	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	2	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	2	5	0.39017
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	2	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	2	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	2	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	2	4	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	2	5	0.39162
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	2	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	2	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	2	3	0.34971
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	2	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	2	5	0.39162
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	2	1	0.20231
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	2	2	0.30347
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	2	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	2	4	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	2	5	0.39162
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	2	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	2	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	2	3	0.30491
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	2	4	0.31358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	2	5	0.32370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	2	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	2	2	0.30491
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	2	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	2	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	2	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	2	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	2	2	0.30491
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	2	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	2	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	2	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	2	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	2	2	0.30491
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	2	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	2	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	2	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	2	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	2	2	0.30491
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	2	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	2	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	2	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	2	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	2	2	0.30491
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	2	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	2	4	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	2	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	2	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	2	2	0.30636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	2	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	2	4	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	2	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	2	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	2	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	2	3	0.35694
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	2	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	2	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	2	1	0.20231
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	2	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	2	3	0.35694
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	2	4	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	2	5	0.40029
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	2	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	2	2	0.31358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	2	3	0.35838
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	2	4	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	2	5	0.40173
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	2	1	0.21243
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	2	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	2	3	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	2	4	0.32948
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	2	5	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	2	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	2	2	0.31647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	2	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	2	4	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	2	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	2	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	2	2	0.31647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	2	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	2	4	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	2	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	2	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	2	2	0.31647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	2	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	2	4	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	2	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	2	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	2	2	0.31647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	2	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	2	4	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	2	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	2	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	2	2	0.31792
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	2	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	2	4	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	2	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	2	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	2	2	0.31936
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	2	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	2	4	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	2	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	2	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	2	2	0.31792
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	2	3	0.35549
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	2	4	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	2	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	2	1	0.21387
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	2	2	0.31792
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	2	3	0.35549
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	2	4	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	2	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	2	1	0.21532
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	2	2	0.31647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	2	3	0.35838
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	2	4	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	2	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	2	2	0.32225
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	2	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	2	4	0.35838
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	2	5	0.37283
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	2	1	0.22688
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	2	3	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	2	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	2	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	2	3	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	2	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	2	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	2	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	2	3	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	2	4	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	2	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	2	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	2	3	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	2	4	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	2	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	2	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	2	3	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	2	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	2	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	2	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	2	2	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	2	3	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	2	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	2	5	0.40751
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	2	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	2	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	2	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	2	5	0.40751
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	2	1	0.23266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	2	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	2	4	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	2	5	0.40751
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	2	1	0.23266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	2	3	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	2	4	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	2	5	0.41329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	2	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	2	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	2	3	0.35838
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	2	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	2	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	2	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	2	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	2	4	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	2	5	0.40173
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	2	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	2	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	2	4	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	2	5	0.40173
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	2	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	2	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	2	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	2	4	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	2	5	0.40173
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	2	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	2	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	2	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	2	4	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	2	5	0.40173
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	2	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	2	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	2	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	2	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	2	5	0.40173
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	2	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	2	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	2	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	2	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	2	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	2	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	2	2	0.32659
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	2	3	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	2	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	2	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	2	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	2	3	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	2	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	2	5	0.40896
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	2	1	0.22543
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	2	3	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	2	4	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	2	5	0.41329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	3	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	3	2	0.26156
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	3	3	0.27312
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	3	4	0.27746
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	3	5	0.28035
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	3	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	3	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	3	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	3	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	3	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	3	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	3	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	3	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	3	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	3	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	3	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	3	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	3	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	3	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	3	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	3	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	3	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	3	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	3	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	3	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	3	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	3	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	3	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	3	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	3	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	3	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	3	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	3	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	3	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	3	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	3	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	3	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	3	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	3	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	3	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	3	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	3	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	3	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	3	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	3	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	3	2	0.30491
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	3	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	3	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	3	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	3	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	3	2	0.26012
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	3	3	0.28324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	3	4	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	3	5	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	3	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	3	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	3	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	3	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	3	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	3	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	3	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	3	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	3	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	3	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	3	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	3	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	3	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	3	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	3	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	3	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	3	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	3	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	3	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	3	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	3	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	3	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	3	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	3	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	3	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	3	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	3	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	3	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	3	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	3	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	3	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	3	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	3	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	3	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	3	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	3	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	3	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	3	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	3	2	0.26590
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	3	3	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	3	4	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	3	5	0.30202
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	3	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	3	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	3	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	3	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	3	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	3	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	3	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	3	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	3	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	3	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	3	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	3	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	3	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	3	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	3	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	3	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	3	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	3	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	3	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	3	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	3	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	3	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	3	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	3	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	3	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	3	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	3	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	3	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	3	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	3	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	3	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	3	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	3	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	3	2	0.30347
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	3	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	3	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	3	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	3	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	3	3	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	3	4	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	3	5	0.30491
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	3	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	3	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	3	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	3	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	3	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	3	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	3	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	3	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	3	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	3	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	3	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	3	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	3	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	3	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	3	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	3	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	3	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	3	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	3	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	3	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	3	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	3	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	3	4	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	3	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	3	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	3	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	3	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	3	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	3	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	3	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	3	2	0.30491
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	3	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	3	4	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	3	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	3	1	0.18064
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	3	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	3	3	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	3	4	0.30202
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	3	5	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	3	1	0.18064
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	3	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	3	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	3	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	3	1	0.18064
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	3	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	3	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	3	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	3	1	0.18064
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	3	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	3	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	3	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	3	1	0.18208
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	3	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	3	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	3	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	3	1	0.18208
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	3	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	3	4	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	3	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	3	1	0.18208
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	3	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	3	4	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	3	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	3	1	0.18208
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	3	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	3	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	3	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	3	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	3	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	3	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	3	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	3	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	3	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	3	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	3	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	3	3	0.35116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	3	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	3	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	3	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	3	2	0.27746
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	3	3	0.29769
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	3	4	0.30925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	3	5	0.31792
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	3	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	3	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	3	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	3	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	3	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	3	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	3	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	3	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	3	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	3	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	3	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	3	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	3	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	3	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	3	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	3	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	3	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	3	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	3	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	3	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	3	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	3	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	3	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	3	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	3	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	3	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	3	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	3	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	3	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	3	5	0.38873
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	3	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	3	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	3	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	3	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	3	5	0.38873
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	3	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	3	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	3	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	3	4	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	3	5	0.38873
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	3	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	3	2	0.30636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	3	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	3	4	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	3	5	0.39017
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	3	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	3	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	3	3	0.31358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	3	4	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	3	5	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	3	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	3	2	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	3	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	3	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	3	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	3	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	3	2	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	3	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	3	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	3	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	3	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	3	2	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	3	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	3	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	3	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	3	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	3	2	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	3	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	3	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	3	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	3	1	0.20087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	3	2	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	3	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	3	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	3	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	3	1	0.20087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	3	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	3	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	3	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	3	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	3	1	0.20087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	3	2	0.31358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	3	3	0.35549
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	3	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	3	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	3	1	0.20231
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	3	2	0.31358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	3	3	0.35549
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	3	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	3	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	3	1	0.20231
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	3	2	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	3	3	0.35694
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	3	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	3	5	0.40029
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	3	1	0.21821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	3	2	0.31647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	3	4	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	3	5	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	3	1	0.21821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	3	2	0.32225
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	3	3	0.35694
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	3	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	3	5	0.40029
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	3	1	0.21965
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	3	2	0.32225
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	3	3	0.35694
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	3	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	3	5	0.40029
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	3	2	0.32225
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	3	3	0.35694
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	3	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	3	5	0.40029
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	3	2	0.32225
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	3	3	0.35694
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	3	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	3	5	0.40029
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	3	2	0.32225
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	3	3	0.35694
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	3	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	3	5	0.40029
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	3	2	0.32225
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	3	3	0.35838
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	3	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	3	5	0.40173
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	3	1	0.22254
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	3	2	0.32225
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	3	3	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	3	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	3	5	0.40173
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	3	1	0.22254
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	3	2	0.32225
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	3	3	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	3	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	3	5	0.40173
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	3	1	0.22254
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	3	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	3	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	3	4	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	3	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	3	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	3	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	3	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	3	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	3	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	3	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	3	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	3	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	3	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	3	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	3	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	3	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	3	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	3	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	3	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	3	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	3	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	3	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	3	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	3	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	3	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	3	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	3	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	3	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	3	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	3	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	3	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	3	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	3	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	3	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	3	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	3	2	0.32225
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	3	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	3	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	3	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	3	3	0.35549
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	3	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	3	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	3	3	0.35549
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	3	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	3	5	0.40173
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	3	1	0.20665
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	3	3	0.35838
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	3	4	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	3	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	4	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	4	2	0.25723
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	4	3	0.27168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	4	4	0.27746
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	4	5	0.28035
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	4	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	4	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	4	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	4	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	4	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	4	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	4	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	4	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	4	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	4	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	4	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	4	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	4	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	4	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	4	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	4	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	4	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	4	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	4	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	4	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	4	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	4	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	4	2	0.25867
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	4	3	0.28035
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	4	4	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	4	5	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	4	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	4	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	4	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	4	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	4	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	4	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	4	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	4	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	4	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	4	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	4	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	4	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	4	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	4	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	4	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	4	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	4	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	4	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	4	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	4	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	4	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	4	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	4	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	4	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	4	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	4	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	4	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	4	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	4	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	4	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	4	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	4	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	4	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	4	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	4	2	0.26301
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	4	3	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	4	4	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	4	5	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	4	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	4	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	4	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	4	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	4	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	4	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	4	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	4	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	4	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	4	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	4	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	4	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	4	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	4	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	4	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	4	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	4	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	4	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	4	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	4	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	4	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	4	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	4	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	4	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	4	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	4	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	4	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	4	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	4	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	4	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	4	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	4	2	0.30347
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	4	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	4	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	4	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	4	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	4	2	0.26734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	4	3	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	4	4	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	4	5	0.30491
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	4	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	4	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	4	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	4	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	4	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	4	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	4	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	4	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	4	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	4	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	4	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	4	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	4	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	4	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	4	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	4	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	4	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	4	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	4	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	4	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	4	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	4	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	4	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	4	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	4	2	0.30491
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	4	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	4	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	4	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	4	2	0.26445
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	4	3	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	4	4	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	4	5	0.30925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	4	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	4	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	4	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	4	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	4	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	4	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	4	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	4	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	4	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	4	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	4	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	4	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	4	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	4	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	4	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	4	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	4	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	4	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	4	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	4	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	4	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	4	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	4	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	4	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	4	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	4	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	4	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	4	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	4	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	4	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	4	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	4	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	4	1	0.18064
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	4	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	4	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	4	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	4	2	0.27457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	4	3	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	4	4	0.30636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	4	5	0.31792
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	4	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	4	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	4	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	4	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	4	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	4	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	4	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	4	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	4	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	4	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	4	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	4	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	4	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	4	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	4	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	4	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	4	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	4	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	4	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	4	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	4	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	4	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	4	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	4	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	4	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	4	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	4	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	4	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	4	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	4	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	4	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	4	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	4	2	0.30202
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	4	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	4	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	4	5	0.38873
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	4	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	4	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	4	3	0.30925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	4	4	0.32370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	4	5	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	4	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	4	2	0.30925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	4	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	4	4	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	4	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	4	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	4	2	0.30925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	4	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	4	4	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	4	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	4	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	4	2	0.30925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	4	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	4	4	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	4	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	4	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	4	2	0.30925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	4	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	4	4	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	4	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	4	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	4	2	0.30925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	4	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	4	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	4	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	4	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	4	2	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	4	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	4	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	4	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	4	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	4	2	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	4	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	4	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	4	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	4	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	4	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	4	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	4	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	4	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	4	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	4	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	4	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	4	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	4	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	4	2	0.30636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	4	3	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	4	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	4	5	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	4	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	4	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	4	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	4	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	4	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	4	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	4	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	4	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	4	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	4	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	4	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	4	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	4	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	4	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	4	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	4	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	4	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	4	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	4	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	4	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	4	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	4	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	4	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	4	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	4	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	4	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	4	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	4	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	4	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	4	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	4	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	4	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	4	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	4	3	0.34971
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	4	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	4	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	4	1	0.20231
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	4	2	0.31792
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	4	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	4	1	0.20231
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	4	2	0.31792
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	4	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	4	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	4	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	4	1	0.20231
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	4	2	0.31792
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	4	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	4	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	4	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	4	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	4	2	0.31792
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	4	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	4	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	4	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	4	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	4	2	0.31792
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	4	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	4	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	4	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	4	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	4	2	0.31792
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	4	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	4	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	4	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	4	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	4	2	0.31792
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	4	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	4	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	4	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	4	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	4	2	0.31936
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	4	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	4	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	4	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	4	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	4	2	0.31936
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	4	3	0.34971
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	4	4	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	4	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	4	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	4	2	0.31936
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	4	3	0.35116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	4	4	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	4	5	0.40173
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	5	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	5	2	0.25723
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	5	3	0.26879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	5	4	0.27457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	5	5	0.27746
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	5	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	5	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	5	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	5	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	5	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	5	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	5	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	5	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	5	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	5	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	5	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	5	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	5	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	5	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	5	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	5	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	5	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	5	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	5	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	5	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	5	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	5	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	5	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	5	2	0.25723
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	5	3	0.27746
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	5	4	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	5	5	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	5	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	5	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	5	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	5	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	5	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	5	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	5	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	5	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	5	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	5	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	5	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	5	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	5	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	5	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	5	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	5	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	5	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	5	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	5	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	5	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	5	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	5	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	5	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	5	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	5	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	5	2	0.26156
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	5	3	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	5	4	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	5	5	0.30202
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	5	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	5	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	5	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	5	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	5	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	5	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	5	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	5	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	5	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	5	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	5	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	5	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	5	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	5	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	5	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	5	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	5	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	5	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	5	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	5	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	5	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	5	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	5	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	5	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	5	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	5	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	5	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	5	2	0.26590
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	5	3	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	5	4	0.29769
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	5	5	0.30780
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	5	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	5	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	5	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	5	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	5	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	5	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	5	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	5	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	5	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	5	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	5	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	5	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	5	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	5	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	5	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	5	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	5	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	5	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	5	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	5	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	5	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	5	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	5	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	5	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	5	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	5	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	5	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	5	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	5	2	0.30491
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	5	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	5	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	5	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	5	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	5	2	0.26301
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	5	3	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	5	4	0.29769
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	5	5	0.30925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	5	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	5	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	5	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	5	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	5	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	5	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	5	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	5	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	5	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	5	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	5	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	5	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	5	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	5	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	5	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	5	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	5	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	5	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	5	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	5	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	5	1	0.17919
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	5	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	5	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	5	1	0.18208
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	5	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	5	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	5	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	5	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	5	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	5	2	0.26590
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	5	3	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	5	4	0.30491
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	5	5	0.31647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	5	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	5	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	5	3	0.32803
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	5	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	5	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	5	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	5	3	0.32803
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	5	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	5	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	5	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	5	3	0.32803
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	5	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	5	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	5	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	5	3	0.32803
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	5	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	5	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	5	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	5	3	0.32803
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	5	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	5	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	5	3	0.32803
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	5	1	0.17919
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	5	3	0.32948
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	5	1	0.18064
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	5	3	0.32948
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	5	1	0.18208
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	5	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	5	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	5	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	5	2	0.28035
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	5	3	0.30636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	5	4	0.31936
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	5	5	0.33382
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	5	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	5	5	0.39451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	5	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	5	5	0.39451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	5	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	5	5	0.39451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	5	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	5	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	5	5	0.39451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	5	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	5	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	5	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	5	5	0.39451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	5	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	5	2	0.30202
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	5	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	5	5	0.39451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	5	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	5	2	0.30202
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	5	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	5	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	5	5	0.39451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	5	2	0.30347
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	5	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	5	5	0.39306
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	5	2	0.30347
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	5	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	5	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	5	5	0.39017
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	5	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	5	3	0.32225
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	5	4	0.34971
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	5	5	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	5	1	0.20087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	5	2	0.30202
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	5	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	5	5	0.39162
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	5	2	0.30202
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	5	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	5	5	0.39162
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	5	2	0.30202
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	5	5	0.39162
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	5	2	0.30202
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	5	5	0.39162
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	5	2	0.30202
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	5	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	5	5	0.39162
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	5	2	0.30347
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	5	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	5	5	0.39306
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	5	2	0.30347
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	5	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	5	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	5	5	0.39306
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	5	2	0.30491
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	5	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	5	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	5	5	0.39306
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	5	2	0.30491
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	5	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	5	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	5	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	5	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	5	4	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	5	5	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	5	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	5	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	5	3	0.32948
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	5	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	5	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	5	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	5	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	5	3	0.32948
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	5	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	5	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	5	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	5	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	5	3	0.32948
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	5	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	5	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	5	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	5	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	5	3	0.32948
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	5	4	0.35838
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	5	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	5	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	5	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	5	3	0.32948
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	5	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	5	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	5	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	5	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	5	3	0.32948
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	5	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	5	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	5	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	5	2	0.30202
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	5	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	5	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	5	5	0.38873
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	5	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	5	2	0.30347
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	5	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	5	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	5	5	0.39017
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	5	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	5	2	0.30347
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	5	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	5	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	5	5	0.39451
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	10	2	0.25723
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	10	3	0.26879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	10	4	0.27457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	10	5	0.27746
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	10	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	10	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	10	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	10	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	10	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	10	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	10	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	10	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	10	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	10	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	10	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	10	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	10	2	0.25723
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	10	3	0.27746
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	10	4	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	10	5	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	10	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	10	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	10	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	10	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	10	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	10	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	10	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	10	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	10	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	10	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	10	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	10	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	10	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	10	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	10	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	10	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	10	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	10	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	10	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	10	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	10	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	10	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	10	2	0.26012
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	10	3	0.27890
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	10	4	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	10	5	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	10	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	10	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	10	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	10	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	10	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	10	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	10	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	10	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	10	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	10	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	10	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	10	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	10	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	10	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	10	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	10	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	10	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	10	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	10	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	10	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	10	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	10	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	10	2	0.26445
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	10	3	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	10	4	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	10	5	0.30780
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	10	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	10	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	10	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	10	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	10	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	10	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	10	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	10	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	10	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	10	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	10	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	10	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	10	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	10	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	10	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	10	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	10	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	10	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	10	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	10	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	10	2	0.30202
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	10	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	10	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	10	2	0.26012
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	10	3	0.28179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	10	4	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	10	5	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	10	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	10	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	10	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	10	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	10	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	10	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	10	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	10	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	10	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	10	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	10	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	10	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	10	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	10	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	10	1	0.17919
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	10	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	10	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	10	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	10	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	10	1	0.18208
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	10	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	10	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	10	5	0.39017
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	10	1	0.17197
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	10	2	0.25723
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	10	3	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	10	4	0.30347
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	10	5	0.32081
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	10	1	0.17197
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	10	2	0.27457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	10	3	0.31936
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	10	4	0.35694
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	10	1	0.17197
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	10	2	0.27457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	10	3	0.31936
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	10	4	0.35694
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	10	1	0.17197
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	10	2	0.27457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	10	3	0.31936
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	10	4	0.35694
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	10	1	0.17197
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	10	2	0.27457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	10	3	0.31936
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	10	4	0.35694
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	10	1	0.17197
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	10	2	0.27457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	10	3	0.31936
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	10	4	0.35838
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	10	1	0.17197
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	10	2	0.27601
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	10	3	0.31936
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	10	4	0.35838
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	10	1	0.17197
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	10	2	0.27601
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	10	3	0.32081
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	10	4	0.35838
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	10	1	0.17341
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	10	2	0.27746
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	10	3	0.32225
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	10	4	0.35838
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	10	1	0.17486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	10	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	10	3	0.32659
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	10	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	10	2	0.25434
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	10	3	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	10	4	0.31503
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	10	5	0.32659
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	10	2	0.27312
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	10	3	0.32370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	10	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	10	2	0.27312
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	10	3	0.32370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	10	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	10	2	0.27312
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	10	3	0.32370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	10	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	10	2	0.27312
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	10	3	0.32370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	10	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	10	1	0.17052
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	10	2	0.27312
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	10	3	0.32370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	10	1	0.17052
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	10	2	0.27601
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	10	1	0.17197
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	10	2	0.27746
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	10	3	0.32803
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	10	1	0.17197
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	10	2	0.27746
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	10	3	0.32948
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	10	1	0.17197
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	10	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	10	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	10	1	0.16618
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	10	2	0.27023
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	10	3	0.30780
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	10	4	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	10	5	0.35694
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	10	1	0.16618
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	10	2	0.27457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	10	3	0.31936
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	10	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	10	1	0.16763
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	10	2	0.27457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	10	3	0.31936
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	10	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	10	1	0.16763
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	10	2	0.27457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	10	3	0.32225
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	10	4	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	10	1	0.16763
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	10	2	0.27457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	10	3	0.32225
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	10	4	0.35549
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	10	1	0.16763
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	10	2	0.27457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	10	3	0.32370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	10	4	0.35694
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	10	1	0.16763
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	10	2	0.27457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	10	3	0.32370
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	10	4	0.35694
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	10	1	0.16763
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	10	2	0.27457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	10	4	0.35694
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	10	1	0.16763
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	10	2	0.27457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	10	4	0.35694
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	10	1	0.16474
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	10	2	0.27746
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	10	3	0.32803
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	10	4	0.35838
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	10	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	10	1	0.15462
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	10	2	0.27312
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	10	3	0.30780
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	10	4	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	10	5	0.35838
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	10	1	0.15462
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	10	2	0.27312
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	10	3	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	10	4	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	10	5	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	10	1	0.15462
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	10	2	0.27312
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	10	3	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	10	4	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	10	5	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	10	1	0.15462
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	10	2	0.27312
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	10	3	0.31358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	10	4	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	10	5	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	10	1	0.15607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	10	2	0.27312
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	10	3	0.31358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	10	4	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	10	5	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	10	1	0.15607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	10	2	0.27312
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	10	3	0.31358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	10	5	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	10	1	0.15607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	10	2	0.27457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	10	3	0.31503
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	10	5	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	10	1	0.15607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	10	2	0.27601
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	10	3	0.31647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	10	5	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	10	1	0.15751
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	10	2	0.27746
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	10	3	0.31647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	10	5	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	10	1	0.15896
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	10	2	0.27601
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	10	3	0.31936
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	10	4	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	10	5	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	20	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	20	2	0.25723
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	20	3	0.26879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	20	4	0.27457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	20	5	0.27746
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	20	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	20	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	20	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	20	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	20	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	20	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	20	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	20	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	20	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	20	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	20	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	20	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	20	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	20	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	20	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	20	2	0.25723
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	20	3	0.27746
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	20	4	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	20	5	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	20	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	20	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	20	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	20	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	20	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	20	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	20	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	20	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	20	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	20	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	20	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	20	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	20	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	20	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	20	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	20	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	20	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	20	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	20	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	20	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	20	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	20	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	20	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	20	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	20	2	0.26012
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	20	3	0.27890
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	20	4	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	20	5	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	20	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	20	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	20	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	20	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	20	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	20	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	20	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	20	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	20	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	20	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	20	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	20	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	20	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	20	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	20	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	20	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	20	2	0.26445
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	20	3	0.28324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	20	4	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	20	5	0.30491
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	20	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	20	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	20	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	20	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	20	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	20	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	20	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	20	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	20	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	20	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	20	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	20	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	20	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	20	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	20	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	20	2	0.30202
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	20	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	20	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	20	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	20	2	0.25867
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	20	3	0.28035
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	20	4	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	20	5	0.30491
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	20	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	20	2	0.28179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	20	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	20	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	20	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	20	2	0.28179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	20	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	20	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	20	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	20	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	20	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	20	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	20	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	20	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	20	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	20	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	20	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	20	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	20	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	20	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	20	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	20	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	20	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	20	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	20	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	20	1	0.17919
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	20	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	20	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	20	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	20	1	0.18208
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	20	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	20	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	20	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	20	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	20	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	20	2	0.25145
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	20	3	0.27746
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	20	4	0.29769
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	20	5	0.31358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	20	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	20	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	20	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	20	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	20	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	20	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	20	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	20	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	20	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	20	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	20	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	20	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	20	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	20	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	20	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	20	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	20	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	20	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	20	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	20	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	20	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	20	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	20	2	0.27023
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	20	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	20	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	20	5	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	20	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	20	2	0.27023
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	20	3	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	20	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	20	5	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	20	1	0.17052
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	20	2	0.27168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	20	3	0.31358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	20	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	20	5	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	20	1	0.17197
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	20	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	20	3	0.31792
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	20	4	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	20	5	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	20	1	0.15607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	20	2	0.23121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	20	3	0.28035
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	20	4	0.29769
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	20	5	0.31358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	20	1	0.15607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	20	2	0.24566
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	20	3	0.30636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	20	4	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	20	5	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	20	1	0.15607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	20	2	0.24566
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	20	3	0.30636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	20	4	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	20	5	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	20	1	0.15607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	20	2	0.24566
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	20	3	0.30636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	20	4	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	20	5	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	20	1	0.15751
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	20	2	0.24566
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	20	3	0.30636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	20	4	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	20	5	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	20	1	0.15751
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	20	2	0.24566
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	20	3	0.30636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	20	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	20	5	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	20	1	0.15751
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	20	2	0.24711
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	20	3	0.30780
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	20	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	20	5	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	20	1	0.15751
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	20	2	0.24711
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	20	3	0.30925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	20	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	20	5	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	20	1	0.15896
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	20	2	0.24711
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	20	3	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	20	4	0.34538
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	20	5	0.37139
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	20	1	0.15896
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	20	2	0.25289
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	20	3	0.31647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	20	4	0.34682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	20	5	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	20	1	0.13295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	20	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	20	3	0.28179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	20	4	0.30925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	20	5	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	20	1	0.13295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	20	2	0.24566
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	20	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	20	4	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	20	5	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	20	1	0.13295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	20	2	0.24711
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	20	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	20	4	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	20	5	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	20	1	0.13295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	20	2	0.24711
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	20	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	20	4	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	20	5	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	20	1	0.13295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	20	2	0.24711
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	20	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	20	4	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	20	5	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	20	1	0.13295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	20	2	0.24711
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	20	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	20	4	0.32659
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	20	5	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	20	1	0.13295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	20	2	0.24711
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	20	3	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	20	4	0.32659
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	20	5	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	20	1	0.13295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	20	2	0.24711
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	20	3	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	20	4	0.32659
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	20	5	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	20	1	0.13295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	20	2	0.24566
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	20	3	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	20	4	0.32659
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	20	5	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	20	1	0.13150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	20	2	0.24566
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	20	3	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	20	4	0.32948
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	20	5	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	20	1	0.12428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	20	2	0.23699
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	20	3	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	20	4	0.32225
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	20	5	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	20	1	0.12428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	20	2	0.23699
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	20	3	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	20	4	0.32659
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	20	1	0.12428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	20	2	0.23699
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	20	3	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	20	4	0.32659
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	20	1	0.12428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	20	2	0.23699
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	20	3	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	20	4	0.32659
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	20	1	0.12428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	20	2	0.23699
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	20	3	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	20	4	0.32659
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	20	1	0.12428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	20	2	0.23844
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	20	3	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	20	4	0.32803
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	20	1	0.12428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	20	2	0.23844
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	20	3	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	20	4	0.32803
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	20	1	0.12428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	20	2	0.23844
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	20	3	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	20	4	0.32803
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	20	1	0.12572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	20	2	0.23844
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	20	3	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	20	4	0.32948
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	20	1	0.12717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	20	2	0.24566
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	20	3	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	20	5	0.34971
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	50	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	50	2	0.25723
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	50	3	0.26879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	50	4	0.27457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	50	5	0.27746
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	50	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	50	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	50	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	50	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	50	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	50	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	50	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	50	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	50	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	50	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	50	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	50	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	50	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	50	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	50	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	50	2	0.25723
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	50	3	0.27746
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	50	4	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	50	5	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	50	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	50	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	50	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	50	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	50	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	50	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	50	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	50	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	50	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	50	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	50	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	50	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	50	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	50	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	50	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	50	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	50	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	50	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	50	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	50	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	50	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	50	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	50	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	50	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	50	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	50	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	50	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	50	2	0.26012
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	50	3	0.27890
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	50	4	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	50	5	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	50	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	50	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	50	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	50	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	50	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	50	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	50	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	50	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	50	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	50	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	50	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	50	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	50	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	50	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	50	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	50	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	50	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	50	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	50	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	50	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	50	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	50	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	50	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	50	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	50	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	50	2	0.26445
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	50	3	0.28324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	50	4	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	50	5	0.30491
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	50	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	50	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	50	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	50	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	50	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	50	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	50	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	50	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	50	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	50	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	50	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	50	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	50	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	50	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	50	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	50	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	50	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	50	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	50	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	50	2	0.30202
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	50	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	50	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	50	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	50	2	0.25867
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	50	3	0.28035
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	50	4	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	50	5	0.30491
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	50	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	50	2	0.28179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	50	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	50	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	50	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	50	2	0.28179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	50	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	50	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	50	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	50	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	50	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	50	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	50	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	50	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	50	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	50	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	50	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	50	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	50	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	50	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	50	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	50	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	50	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	50	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	50	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	50	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	50	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	50	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	50	1	0.17919
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	50	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	50	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	50	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	50	1	0.18208
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	50	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	50	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	50	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	50	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	50	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	50	2	0.25145
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	50	3	0.27746
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	50	4	0.29769
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	50	5	0.31358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	50	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	50	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	50	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	50	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	50	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	50	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	50	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	50	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	50	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	50	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	50	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	50	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	50	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	50	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	50	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	50	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	50	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	50	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	50	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	50	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	50	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	50	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	50	2	0.27023
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	50	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	50	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	50	5	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	50	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	50	2	0.27023
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	50	3	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	50	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	50	5	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	50	1	0.17052
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	50	2	0.27168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	50	3	0.31358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	50	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	50	5	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	50	1	0.17197
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	50	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	50	3	0.31792
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	50	4	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	50	5	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	50	1	0.15318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	50	2	0.22688
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	50	3	0.26301
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	50	4	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	50	5	0.30202
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	50	1	0.15318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	50	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	50	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	50	5	0.35549
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	50	1	0.15318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	50	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	50	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	50	5	0.35549
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	50	1	0.15318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	50	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	50	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	50	5	0.35549
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	50	1	0.15462
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	50	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	50	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	50	5	0.35549
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	50	1	0.15462
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	50	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	50	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	50	4	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	50	5	0.35694
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	50	1	0.15462
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	50	2	0.24277
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	50	3	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	50	4	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	50	5	0.35694
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	50	1	0.15462
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	50	2	0.24277
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	50	3	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	50	4	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	50	5	0.35694
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	50	1	0.15607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	50	2	0.24277
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	50	3	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	50	4	0.33382
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	50	5	0.35838
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	50	1	0.15607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	50	2	0.24855
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	50	3	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	50	4	0.33382
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	50	5	0.35838
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	50	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	50	2	0.20231
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	50	3	0.24711
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	50	4	0.27168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	50	5	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	50	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	50	2	0.20520
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	50	3	0.25434
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	50	4	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	50	5	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	50	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	50	2	0.20665
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	50	3	0.25434
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	50	4	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	50	5	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	50	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	50	2	0.20665
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	50	3	0.25434
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	50	4	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	50	5	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	50	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	50	2	0.20665
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	50	3	0.25434
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	50	4	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	50	5	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	50	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	50	2	0.20665
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	50	3	0.25434
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	50	4	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	50	5	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	50	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	50	2	0.20809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	50	3	0.25578
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	50	4	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	50	5	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	50	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	50	2	0.20809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	50	3	0.25723
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	50	4	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	50	5	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	50	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	50	2	0.20809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	50	3	0.25578
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	50	4	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	50	5	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	50	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	50	2	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	50	3	0.25289
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	50	4	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	50	5	0.31358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	50	1	0.09682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	50	2	0.19075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	50	3	0.23555
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	50	4	0.25867
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	50	5	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	50	1	0.09682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	50	2	0.19075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	50	3	0.23699
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	50	4	0.26156
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	50	5	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	50	1	0.09682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	50	2	0.19075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	50	3	0.23699
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	50	4	0.26156
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	50	5	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	50	1	0.09682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	50	2	0.19075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	50	3	0.23699
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	50	4	0.26156
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	50	5	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	50	1	0.09682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	50	2	0.19075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	50	3	0.23699
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	50	4	0.26156
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	50	5	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	50	1	0.09682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	50	2	0.19220
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	50	3	0.23699
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	50	4	0.26301
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	50	5	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	50	1	0.09682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	50	2	0.19220
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	50	3	0.23699
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	50	4	0.26301
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	50	5	0.29624
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	50	1	0.09682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	50	2	0.19220
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	50	3	0.23988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	50	4	0.26445
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	50	5	0.29769
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	50	1	0.09682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	50	2	0.19220
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	50	3	0.23988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	50	4	0.26734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	50	5	0.29769
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	50	1	0.09827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	50	2	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	50	3	0.24422
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	50	4	0.27023
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	50	5	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	100	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	100	2	0.25723
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	100	3	0.26879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	100	4	0.27457
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	100	5	0.27746
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	100	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	100	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	100	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	100	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	100	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	100	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	100	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	100	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	100	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	100	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	100	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	100	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	100	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	100	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	100	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	100	2	0.25723
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	100	3	0.27746
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	100	4	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	100	5	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	100	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	100	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	100	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	100	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	100	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	100	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	100	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	100	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	100	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	100	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	100	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	100	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	100	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	100	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	100	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	100	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	100	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	100	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	100	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	100	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	100	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	100	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	100	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	100	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	100	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	100	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	100	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	100	2	0.26012
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	100	3	0.27890
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	100	4	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	100	5	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	100	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	100	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	100	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	100	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	100	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	100	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	100	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	100	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	100	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	100	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	100	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	100	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	100	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	100	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	100	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	100	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	100	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	100	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	100	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	100	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	100	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	100	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	100	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	100	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	100	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	100	2	0.26445
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	100	3	0.28324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	100	4	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	100	5	0.30491
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	100	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	100	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	100	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	100	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	100	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	100	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	100	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	100	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	100	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	100	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	100	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	100	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	100	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	100	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	100	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	100	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	100	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	100	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	100	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	100	2	0.30202
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	100	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	100	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	100	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	100	2	0.25867
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	100	3	0.28035
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	100	4	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	100	5	0.30491
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	100	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	100	2	0.28179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	100	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	100	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	100	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	100	2	0.28179
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	100	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	100	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	100	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	100	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	100	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	100	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	100	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	100	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	100	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	100	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	100	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	100	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	100	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	100	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	100	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	100	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	100	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	100	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	100	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	100	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	100	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	100	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	100	1	0.17919
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	100	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	100	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	100	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	100	1	0.18208
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	100	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	100	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	100	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	100	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	100	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	100	2	0.25145
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	100	3	0.27746
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	100	4	0.29769
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	100	5	0.31358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	100	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	100	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	100	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	100	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	100	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	100	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	100	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	100	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	100	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	100	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	100	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	100	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	100	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	100	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	100	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	100	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	100	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	100	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	100	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	100	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	100	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	100	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	100	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	100	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	100	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	100	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	100	2	0.27023
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	100	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	100	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	100	5	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	100	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	100	2	0.27023
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	100	3	0.31214
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	100	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	100	5	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	100	1	0.17052
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	100	2	0.27168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	100	3	0.31358
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	100	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	100	5	0.37572
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	100	1	0.17197
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	100	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	100	3	0.31792
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	100	4	0.35405
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	100	5	0.37717
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	100	1	0.15318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	100	2	0.22688
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	100	3	0.26301
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	100	4	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	100	5	0.30202
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	100	1	0.15318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	100	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	100	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	100	5	0.35549
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	100	1	0.15318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	100	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	100	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	100	5	0.35549
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	100	1	0.15318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	100	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	100	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	100	5	0.35549
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	100	1	0.15462
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	100	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	100	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	100	5	0.35549
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	100	1	0.15462
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	100	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	100	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	100	4	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	100	5	0.35694
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	100	1	0.15462
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	100	2	0.24277
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	100	3	0.29046
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	100	4	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	100	5	0.35694
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	100	1	0.15462
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	100	2	0.24277
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	100	3	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	100	4	0.33237
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	100	5	0.35694
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	100	1	0.15607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	100	2	0.24277
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	100	3	0.29480
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	100	4	0.33382
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	100	5	0.35838
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	100	1	0.15607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	100	2	0.24855
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	100	3	0.29913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	100	4	0.33382
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	100	5	0.35838
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	100	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	100	2	0.20231
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	100	3	0.24422
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	100	4	0.26879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	100	5	0.28902
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	100	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	100	2	0.20520
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	100	3	0.25145
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	100	4	0.28324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	100	5	0.30925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	100	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	100	2	0.20665
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	100	3	0.25145
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	100	4	0.28324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	100	5	0.30925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	100	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	100	2	0.20665
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	100	3	0.25145
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	100	4	0.28324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	100	5	0.30925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	100	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	100	2	0.20665
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	100	3	0.25145
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	100	4	0.28324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	100	5	0.30925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	100	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	100	2	0.20665
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	100	3	0.25145
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	100	4	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	100	5	0.30925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	100	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	100	2	0.20809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	100	3	0.25289
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	100	4	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	100	5	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	100	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	100	2	0.20809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	100	3	0.25434
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	100	4	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	100	5	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	100	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	100	2	0.20809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	100	3	0.25289
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	100	4	0.28468
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	100	5	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	100	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	100	2	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	100	3	0.25000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	100	4	0.28613
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	100	5	0.31069
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	100	1	0.09104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	100	2	0.17919
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	100	3	0.20809
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	100	4	0.23121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	100	5	0.25578
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	100	1	0.09104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	100	2	0.17919
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	100	3	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	100	4	0.23410
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	100	5	0.26012
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	100	1	0.09104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	100	2	0.17919
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	100	3	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	100	4	0.23410
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	100	5	0.26012
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	100	1	0.09104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	100	2	0.17919
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	100	3	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	100	4	0.23410
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	100	5	0.26012
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	100	1	0.09104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	100	2	0.17919
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	100	3	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	100	4	0.23410
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	100	5	0.26012
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	100	1	0.09104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	100	2	0.17919
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	100	3	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	100	4	0.23555
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	100	5	0.26012
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	100	1	0.09104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	100	2	0.17919
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	100	3	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	100	4	0.23555
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	100	5	0.26156
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	100	1	0.09104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	100	2	0.17919
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	100	3	0.21243
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	100	4	0.23699
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	100	5	0.26301
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	100	1	0.09104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	100	2	0.17919
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	100	3	0.21243
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	100	4	0.23699
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	100	5	0.26301
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	100	1	0.09249
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	100	2	0.18208
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	100	3	0.21387
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	100	4	0.23988
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	100	5	0.27168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	1	1	0.23266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	1	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	1	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	1	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	1	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	1	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	1	1	0.23121
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	1	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	1	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	1	1	0.23266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	1	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	1	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	1	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	1	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	1	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	1	1	0.23121
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	1	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	1	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	1	1	0.23266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	1	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	1	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	1	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	1	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	1	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	1	1	0.23121
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	1	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	1	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	1	1	0.23266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	1	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	1	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	1	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	1	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	1	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	1	1	0.23121
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	1	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	1	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	1	1	0.23266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	1	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	1	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	1	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	1	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	1	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	1	1	0.23121
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	1	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	1	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	1	1	0.23266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	1	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	1	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	1	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	1	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	1	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	1	1	0.23121
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	1	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	1	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	1	1	0.23266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	1	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	1	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	1	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	1	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	1	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	1	1	0.23121
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	1	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	1	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	1	1	0.23266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	1	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	1	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	1	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	1	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	1	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	1	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	1	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	1	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	1	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	1	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	1	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	1	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	1	1	0.23121
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	1	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	1	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	1	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	1	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	1	1	0.23266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	1	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	1	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	1	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	1	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	1	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	1	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	1	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	1	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	1	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	1	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	1	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	1	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	1	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	1	1	0.23121
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	1	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	1	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	1	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	1	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	2	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	2	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	2	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	2	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	2	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	2	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	2	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	2	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	2	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	2	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	2	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	2	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	2	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	2	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	2	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	2	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	2	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	2	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	2	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	2	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	2	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	2	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	2	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	2	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	2	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	2	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	2	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	2	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	2	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	2	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	2	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	2	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	2	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	2	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	2	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	2	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	2	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	2	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	2	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	2	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	2	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	2	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	2	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	2	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	2	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	2	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	2	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	2	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	2	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	2	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	2	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	2	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	2	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	2	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	2	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	2	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	2	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	2	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	2	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	2	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	2	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	2	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	2	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	2	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	2	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	2	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	2	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	2	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	2	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	2	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	2	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	2	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	2	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	2	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	2	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	2	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	2	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	2	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	2	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	3	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	3	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	3	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	3	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	3	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	3	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	3	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	3	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	3	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	3	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	3	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	3	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	3	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	3	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	3	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	3	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	3	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	3	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	3	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	3	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	3	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	3	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	3	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	3	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	3	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	3	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	3	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	3	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	3	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	3	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	3	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	3	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	3	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	3	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	3	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	3	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	3	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	3	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	3	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	3	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	3	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	3	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	3	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	3	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	3	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	3	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	3	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	3	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	3	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	3	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	3	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	3	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	3	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	3	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	3	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	3	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	3	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	3	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	3	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	3	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	3	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	3	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	3	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	3	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	3	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	3	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	3	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	3	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	3	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	3	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	3	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	3	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	3	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	3	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	3	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	3	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	3	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	4	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	4	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	4	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	4	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	4	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	4	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	4	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	4	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	4	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	4	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	4	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	4	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	4	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	4	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	4	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	4	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	4	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	4	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	4	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	4	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	4	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	4	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	4	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	4	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	4	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	4	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	4	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	4	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	4	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	4	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	4	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	4	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	4	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	4	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	4	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	4	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	4	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	4	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	4	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	4	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	4	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	4	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	4	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	4	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	5	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	5	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	5	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	5	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	5	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	5	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	5	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	5	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	5	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	5	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	5	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	5	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	5	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	5	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	5	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	5	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	5	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	5	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	5	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	5	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	5	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	5	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	5	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	5	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	5	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	5	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	5	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	5	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	5	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	5	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	5	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	5	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	5	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	5	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	5	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	5	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	5	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	5	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	5	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	5	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	5	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	5	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	5	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	5	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	5	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	5	3	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	5	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	5	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	5	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	5	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	5	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	5	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	5	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	5	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	5	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	5	3	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	10	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	10	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	10	4	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	10	5	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	10	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	10	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	10	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	10	4	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	10	5	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	10	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	10	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	10	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	10	4	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	10	5	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	10	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	10	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	10	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	10	4	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	10	5	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	10	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	10	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	10	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	10	4	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	10	5	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	10	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	10	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	10	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	10	4	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	10	5	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	10	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	10	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	10	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	10	4	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	10	5	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	10	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	10	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	10	2	0.29769
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	10	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	10	4	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	10	5	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	10	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	10	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	10	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	10	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	10	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	10	2	0.29769
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	10	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	10	4	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	10	5	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	10	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	10	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	10	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	10	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	10	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	10	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	10	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	10	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	10	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	10	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	10	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	10	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	10	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	10	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	10	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	10	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	10	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	10	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	10	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	10	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	10	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	10	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	20	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	20	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	20	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	20	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	20	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	20	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	20	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	20	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	20	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	20	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	20	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	20	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	20	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	20	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	20	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	20	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	20	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	20	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	20	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	20	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	20	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	20	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	20	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	20	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	20	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	20	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	20	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	20	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	20	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	20	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	20	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	20	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	20	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	20	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	20	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	20	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	20	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	20	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	20	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	20	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	20	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	20	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	20	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	20	2	0.29769
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	20	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	20	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	20	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	20	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	20	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	20	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	20	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	20	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	20	2	0.29624
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	20	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	20	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	20	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	20	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	20	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	20	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	20	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	20	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	20	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	20	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	20	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	20	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	20	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	20	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	20	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	20	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	20	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	50	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	50	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	50	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	50	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	50	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	50	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	50	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	50	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	50	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	50	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	50	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	50	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	50	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	50	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	50	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	50	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	50	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	50	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	50	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	50	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	50	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	50	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	50	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	50	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	50	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	50	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	50	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	50	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	50	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	50	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	50	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	50	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	50	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	50	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	50	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	50	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	50	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	50	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	50	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	50	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	50	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	50	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	50	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	50	2	0.29769
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	50	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	50	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	50	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	50	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	50	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	50	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	50	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	50	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	50	2	0.29624
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	50	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	50	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	50	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	50	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	50	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	50	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	50	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	50	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	50	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	50	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	50	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	50	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	50	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	50	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	50	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	50	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	50	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	100	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	100	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	100	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	100	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	100	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	100	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	100	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	100	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	100	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	100	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	100	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	100	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	100	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	100	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	100	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	100	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	100	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	100	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	100	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	100	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	100	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	100	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	100	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	100	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	100	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	100	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	100	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	100	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	100	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	100	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	100	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	100	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	100	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	100	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	100	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	100	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	100	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	100	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	100	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	100	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	100	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	100	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	100	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	100	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	100	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	100	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	100	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	100	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	100	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	100	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	100	2	0.29769
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	100	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	100	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	100	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	100	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	100	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	100	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	100	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	100	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	100	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	100	2	0.29624
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	100	4	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	100	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	100	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	100	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	100	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	100	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	100	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	100	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	100	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	100	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	100	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	100	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	100	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	100	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	100	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	100	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	100	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	100	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	100	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	100	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	100	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	100	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	100	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	100	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	100	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	100	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	100	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	1	1	0.23988
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	1	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	1	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	1	4	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	1	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	1	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	1	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	1	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	1	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	1	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	1	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	1	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	1	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	1	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	1	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	1	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	1	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	1	1	0.23844
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	1	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	1	1	0.23988
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	1	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	1	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	1	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	1	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	1	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	1	5	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	1	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	1	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	1	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	1	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	1	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	1	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	1	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	1	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	1	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	1	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	1	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	1	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	1	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	1	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	1	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	1	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	1	1	0.24422
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	1	2	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	1	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	1	1	0.24566
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	1	2	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	1	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	1	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	1	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	1	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	1	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	1	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	1	1	0.24711
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	1	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	1	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	1	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	1	5	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	1	1	0.24566
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	1	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	1	1	0.24566
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	1	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	1	1	0.24566
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	1	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	1	1	0.24566
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	1	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	1	1	0.24566
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	1	2	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	1	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	1	1	0.24566
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	1	2	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	1	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	1	1	0.24855
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	1	2	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	1	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	1	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	1	1	0.25145
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	1	2	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	1	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	1	1	0.24855
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	1	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	1	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	1	1	0.24422
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	1	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	1	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	1	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	1	5	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	1	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	1	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	1	3	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	1	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	1	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	1	3	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	1	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	1	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	1	3	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	1	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	1	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	1	3	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	1	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	1	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	1	3	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	1	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	1	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	1	3	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	1	1	0.24711
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	1	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	1	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	1	2	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	1	3	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	1	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	1	1	0.24711
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	1	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	1	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	1	1	0.23844
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	1	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	1	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	1	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	1	5	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	1	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	1	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	1	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	1	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	1	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	1	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	1	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	1	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	1	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	1	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	1	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	1	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	1	1	0.23844
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	1	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	1	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	1	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	1	1	0.23844
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	1	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	1	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	1	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	1	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	1	3	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	1	1	0.24422
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	1	3	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	1	1	0.24422
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	1	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	1	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	1	1	0.24855
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	1	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	1	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	1	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	1	5	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	1	1	0.24711
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	1	2	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	1	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	1	1	0.24711
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	1	2	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	1	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	1	1	0.24711
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	1	2	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	1	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	1	1	0.24711
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	1	2	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	1	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	1	1	0.24711
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	1	2	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	1	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	1	1	0.24711
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	1	2	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	1	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	1	1	0.25145
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	1	2	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	1	4	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	1	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	1	1	0.25289
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	1	2	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	1	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	1	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	1	1	0.25145
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	1	2	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	1	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	1	4	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	1	1	0.25434
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	1	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	1	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	1	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	1	5	0.39017
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	1	1	0.25145
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	1	2	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	1	5	0.42630
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	1	1	0.25145
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	1	2	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	1	5	0.42630
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	1	1	0.25145
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	1	2	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	1	5	0.42630
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	1	1	0.25145
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	1	2	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	1	5	0.42630
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	1	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	1	5	0.42630
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	1	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	1	4	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	1	5	0.42630
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	1	1	0.25434
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	1	2	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	1	4	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	1	5	0.42630
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	1	1	0.25578
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	1	2	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	1	4	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	1	5	0.42630
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	1	1	0.25145
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	1	2	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	1	3	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	1	4	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	1	5	0.42486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	1	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	1	2	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	1	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	1	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	1	1	0.24855
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	1	3	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	1	5	0.42486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	1	1	0.24855
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	1	3	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	1	5	0.42486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	1	1	0.25145
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	1	3	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	1	5	0.42486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	1	1	0.25289
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	1	3	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	1	5	0.42486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	1	1	0.25289
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	1	3	0.38873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	1	5	0.42486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	1	1	0.25289
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	1	3	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	1	5	0.42486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	1	1	0.25578
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	1	3	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	1	5	0.42486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	1	1	0.25578
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	1	2	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	1	3	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	1	5	0.42486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	1	1	0.25289
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	1	2	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	1	4	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	1	5	0.42341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	1	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	1	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	1	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	1	1	0.24133
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	1	2	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	1	1	0.24133
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	1	2	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	1	1	0.24422
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	1	2	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	1	1	0.24422
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	1	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	1	1	0.24422
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	1	2	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	1	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	1	1	0.24422
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	1	2	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	1	1	0.24422
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	1	2	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	1	1	0.23988
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	1	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	1	1	0.23844
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	1	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	1	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	2	1	0.22254
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	2	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	2	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	2	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	2	5	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	2	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	2	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	2	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	2	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	2	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	2	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	2	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	2	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	2	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	2	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	2	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	2	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	2	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	2	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	2	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	2	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	2	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	2	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	2	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	2	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	2	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	2	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	2	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	2	4	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	2	5	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	2	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	2	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	2	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	2	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	2	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	2	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	2	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	2	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	2	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	2	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	2	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	2	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	2	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	2	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	2	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	2	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	2	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	2	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	2	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	2	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	2	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	2	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	2	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	2	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	2	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	2	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	2	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	2	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	2	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	2	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	2	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	2	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	2	4	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	2	5	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	2	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	2	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	2	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	2	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	2	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	2	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	2	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	2	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	2	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	2	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	2	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	2	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	2	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	2	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	2	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	2	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	2	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	2	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	2	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	2	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	2	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	2	1	0.22977
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	2	1	0.22254
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	2	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	2	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	2	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	2	5	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	2	1	0.22254
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	2	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	2	1	0.22254
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	2	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	2	1	0.22254
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	2	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	2	1	0.22254
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	2	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	2	1	0.22254
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	2	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	2	1	0.22399
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	2	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	2	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	2	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	2	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	2	1	0.22977
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	2	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	2	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	2	1	0.22254
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	2	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	2	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	2	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	2	5	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	2	1	0.22254
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	2	1	0.22254
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	2	1	0.22254
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	2	1	0.22254
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	2	1	0.22399
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	2	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	2	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	2	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	2	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	2	3	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	2	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	2	1	0.22977
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	2	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	2	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	2	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	2	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	2	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	2	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	2	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	2	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	2	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	2	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	2	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	2	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	2	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	2	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	2	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	2	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	2	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	2	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	2	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	2	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	2	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	2	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	2	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	2	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	2	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	2	1	0.22977
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	2	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	2	1	0.22977
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	2	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	2	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	2	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	2	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	2	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	2	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	2	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	2	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	2	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	2	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	2	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	2	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	2	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	2	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	2	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	2	1	0.23121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	2	1	0.23266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	2	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	2	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	2	1	0.23121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	2	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	2	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	2	1	0.23266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	2	2	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	2	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	2	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	2	1	0.23121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	2	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	2	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	2	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	2	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	2	1	0.23410
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	2	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	2	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	2	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	2	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	2	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	2	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	2	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	2	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	2	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	2	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	2	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	2	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	2	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	2	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	2	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	2	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	2	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	2	4	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	2	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	2	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	2	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	2	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	2	4	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	2	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	2	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	2	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	2	3	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	2	4	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	2	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	2	1	0.23988
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	2	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	2	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	2	4	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	2	5	0.42341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	2	1	0.23988
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	2	2	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	2	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	2	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	2	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	2	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	2	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	2	3	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	2	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	2	1	0.23555
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	2	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	2	1	0.23555
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	2	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	2	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	2	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	2	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	2	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	2	1	0.23555
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	2	1	0.23555
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	2	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	2	1	0.23555
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	2	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	2	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	2	1	0.23410
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	3	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	3	3	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	3	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	3	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	3	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	3	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	3	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	3	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	3	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	3	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	3	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	3	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	3	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	3	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	3	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	3	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	3	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	3	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	3	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	3	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	3	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	3	4	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	3	5	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	3	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	3	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	3	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	3	1	0.21965
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	3	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	3	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	3	1	0.21965
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	3	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	3	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	3	1	0.21965
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	3	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	3	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	3	1	0.21965
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	3	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	3	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	3	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	3	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	3	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	3	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	3	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	3	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	3	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	3	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	3	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	3	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	3	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	3	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	3	4	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	3	5	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	3	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	3	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	3	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	3	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	3	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	3	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	3	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	3	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	3	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	3	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	3	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	3	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	3	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	3	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	3	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	3	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	3	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	3	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	3	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	3	1	0.21965
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	3	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	3	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	3	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	3	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	3	4	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	3	5	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	3	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	3	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	3	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	3	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	3	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	3	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	3	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	3	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	3	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	3	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	3	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	3	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	3	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	3	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	3	1	0.21965
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	3	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	3	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	3	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	3	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	3	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	3	5	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	3	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	3	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	3	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	3	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	3	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	3	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	3	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	3	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	3	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	3	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	3	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	3	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	3	4	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	3	5	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	3	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	3	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	3	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	3	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	3	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	3	1	0.21965
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	3	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	3	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	3	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	3	5	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	3	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	3	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	3	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	3	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	3	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	3	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	3	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	3	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	3	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	3	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	3	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	3	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	3	5	0.39451
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	3	1	0.22399
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	3	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	3	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	3	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	3	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	3	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	3	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	3	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	3	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	3	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	3	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	3	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	3	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	3	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	3	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	3	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	3	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	3	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	3	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	3	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	3	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	3	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	3	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	3	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	3	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	3	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	3	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	3	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	3	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	3	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	3	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	3	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	3	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	3	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	3	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	3	3	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	3	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	3	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	3	3	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	3	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	3	3	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	3	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	3	3	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	3	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	3	3	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	3	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	3	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	3	3	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	3	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	3	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	3	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	3	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	4	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	4	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	4	4	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	4	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	4	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	4	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	4	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	4	3	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	4	4	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	4	5	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	4	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	4	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	4	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	4	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	4	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	4	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	4	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	4	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	4	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	4	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	4	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	4	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	4	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	4	3	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	4	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	4	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	4	3	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	4	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	4	5	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	4	2	0.31647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	4	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	4	2	0.31647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	4	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	4	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	4	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	4	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	4	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	4	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	4	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	4	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	4	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	4	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	4	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	4	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	4	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	4	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	4	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	4	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	4	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	4	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	4	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	4	5	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	4	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	4	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	4	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	4	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	4	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	4	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	4	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	4	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	4	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	4	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	4	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	4	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	4	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	4	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	4	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	4	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	4	3	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	4	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	4	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	4	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	4	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	4	5	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	4	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	4	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	4	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	4	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	4	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	4	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	4	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	4	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	4	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	4	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	4	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	4	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	4	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	4	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	4	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	4	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	4	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	4	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	4	3	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	4	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	4	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	4	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	4	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	4	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	4	5	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	4	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	4	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	4	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	4	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	4	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	4	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	4	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	4	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	4	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	4	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	4	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	4	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	4	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	4	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	4	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	4	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	4	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	4	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	4	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	4	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	4	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	4	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	4	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	4	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	4	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	4	5	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	4	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	4	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	4	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	4	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	4	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	4	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	4	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	4	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	4	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	4	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	4	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	4	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	4	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	4	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	4	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	4	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	4	5	0.39017
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	4	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	4	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	4	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	4	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	4	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	4	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	4	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	4	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	4	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	4	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	4	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	4	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	4	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	4	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	4	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	4	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	4	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	4	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	4	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	4	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	4	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	4	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	4	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	4	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	4	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	4	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	4	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	4	1	0.20087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	4	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	4	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	4	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	4	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	4	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	4	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	4	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	4	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	4	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	4	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	4	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	4	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	4	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	4	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	4	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	4	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	4	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	4	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	4	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	4	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	4	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	4	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	4	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	4	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	4	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	4	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	4	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	4	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	4	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	4	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	4	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	4	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	4	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	4	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	4	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	4	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	4	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	4	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	4	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	5	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	5	3	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	5	4	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	5	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	5	2	0.31647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	5	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	5	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	5	2	0.31647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	5	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	5	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	5	2	0.31647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	5	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	5	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	5	2	0.31647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	5	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	5	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	5	2	0.31647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	5	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	5	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	5	2	0.31647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	5	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	5	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	5	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	5	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	5	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	5	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	5	3	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	5	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	5	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	5	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	5	3	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	5	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	5	5	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	5	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	5	2	0.31647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	5	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	5	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	5	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	5	2	0.31647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	5	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	5	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	5	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	5	2	0.31647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	5	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	5	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	5	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	5	2	0.31647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	5	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	5	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	5	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	5	2	0.31647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	5	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	5	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	5	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	5	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	5	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	5	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	5	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	5	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	5	3	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	5	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	5	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	5	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	5	3	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	5	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	5	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	5	3	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	5	4	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	5	5	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	5	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	5	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	5	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	5	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	5	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	5	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	5	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	5	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	5	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	5	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	5	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	5	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	5	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	5	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	5	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	5	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	5	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	5	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	5	2	0.31647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	5	2	0.31647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	5	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	5	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	5	3	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	5	4	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	5	5	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	5	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	5	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	5	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	5	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	5	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	5	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	5	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	5	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	5	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	5	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	5	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	5	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	5	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	5	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	5	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	5	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	5	2	0.31647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	5	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	5	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	5	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	5	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	5	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	5	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	5	1	0.19653
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	5	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	5	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	5	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	5	5	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	5	1	0.19653
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	5	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	5	1	0.19653
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	5	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	5	1	0.19653
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	5	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	5	1	0.19653
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	5	1	0.19653
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	5	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	5	1	0.19653
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	5	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	5	1	0.19942
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	5	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	5	3	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	5	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	5	3	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	5	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	5	5	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	5	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	5	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	5	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	5	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	5	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	5	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	5	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	5	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	5	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	5	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	5	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	5	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	5	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	5	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	5	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	5	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	5	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	5	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	5	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	5	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	5	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	5	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	5	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	5	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	5	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	5	1	0.20087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	5	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	5	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	5	5	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	5	1	0.20087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	5	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	5	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	5	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	5	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	5	1	0.20087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	5	2	0.31647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	5	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	5	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	5	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	5	2	0.31647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	5	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	5	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	5	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	5	2	0.31647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	5	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	5	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	5	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	5	2	0.31647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	5	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	5	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	5	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	5	2	0.31647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	5	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	5	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	5	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	5	2	0.31647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	5	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	5	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	5	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	5	1	0.20087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	5	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	5	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	5	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	5	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	5	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	5	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	5	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	5	5	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	5	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	5	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	5	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	5	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	5	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	5	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	5	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	5	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	5	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	5	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	5	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	5	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	5	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	5	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	5	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	5	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	5	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	5	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	5	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	5	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	5	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	5	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	5	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	5	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	5	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	5	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	5	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	5	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	5	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	5	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	5	5	0.39451
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	5	1	0.19653
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	5	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	5	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	5	1	0.19653
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	5	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	5	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	5	1	0.19798
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	5	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	5	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	5	1	0.19798
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	5	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	5	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	5	1	0.19798
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	5	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	5	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	5	1	0.19798
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	5	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	5	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	5	1	0.19798
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	5	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	5	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	5	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	5	1	0.19798
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	5	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	5	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	5	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	5	1	0.19798
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	5	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	5	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	5	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	10	2	0.29624
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	10	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	10	4	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	10	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	10	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	10	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	10	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	10	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	10	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	10	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	10	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	10	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	10	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	10	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	10	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	10	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	10	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	10	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	10	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	10	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	10	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	10	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	10	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	10	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	10	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	10	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	10	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	10	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	10	2	0.29480
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	10	3	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	10	4	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	10	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	10	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	10	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	10	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	10	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	10	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	10	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	10	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	10	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	10	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	10	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	10	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	10	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	10	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	10	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	10	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	10	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	10	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	10	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	10	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	10	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	10	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	10	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	10	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	10	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	10	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	10	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	10	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	10	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	10	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	10	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	10	3	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	10	4	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	10	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	10	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	10	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	10	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	10	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	10	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	10	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	10	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	10	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	10	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	10	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	10	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	10	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	10	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	10	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	10	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	10	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	10	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	10	1	0.19364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	10	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	10	1	0.19364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	10	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	10	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	10	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	10	1	0.19798
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	10	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	10	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	10	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	10	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	10	1	0.20087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	10	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	10	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	10	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	10	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	10	4	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	10	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	10	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	10	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	10	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	10	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	10	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	10	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	10	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	10	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	10	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	10	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	10	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	10	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	10	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	10	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	10	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	10	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	10	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	10	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	10	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	10	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	10	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	10	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	10	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	10	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	10	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	10	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	10	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	10	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	10	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	10	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	10	1	0.19220
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	10	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	10	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	10	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	10	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	10	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	10	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	10	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	10	1	0.19798
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	10	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	10	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	10	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	10	4	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	10	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	10	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	10	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	10	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	10	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	10	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	10	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	10	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	10	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	10	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	10	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	10	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	10	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	10	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	10	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	10	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	10	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	10	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	10	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	10	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	10	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	10	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	10	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	10	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	10	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	10	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	10	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	10	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	10	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	10	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	10	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	10	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	10	1	0.18931
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	10	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	10	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	10	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	10	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	10	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	10	2	0.28902
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	10	3	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	10	4	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	10	5	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	10	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	10	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	10	4	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	10	5	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	10	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	10	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	10	4	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	10	5	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	10	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	10	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	10	4	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	10	5	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	10	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	10	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	10	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	10	5	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	10	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	10	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	10	5	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	10	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	10	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	10	5	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	10	1	0.18497
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	10	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	10	5	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	10	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	10	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	10	5	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	10	1	0.18931
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	10	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	10	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	10	5	0.39451
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	10	1	0.17197
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	10	2	0.27746
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	10	3	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	10	4	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	10	5	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	10	1	0.17197
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	10	2	0.28757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	10	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	10	5	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	10	1	0.17197
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	10	2	0.28757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	10	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	10	5	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	10	1	0.17197
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	10	2	0.28757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	10	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	10	5	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	10	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	10	2	0.28757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	10	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	10	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	10	5	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	10	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	10	2	0.28757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	10	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	10	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	10	5	0.39451
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	10	1	0.17486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	10	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	10	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	10	5	0.39451
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	10	1	0.17630
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	10	2	0.29335
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	10	3	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	10	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	10	5	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	10	1	0.17630
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	10	2	0.29480
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	10	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	10	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	10	5	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	10	1	0.17630
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	10	2	0.29769
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	10	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	10	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	10	5	0.39017
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	10	1	0.17630
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	10	2	0.28035
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	10	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	10	1	0.17630
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	10	2	0.28324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	10	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	10	5	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	10	2	0.28324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	10	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	10	5	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	10	2	0.28324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	10	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	10	5	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	10	2	0.28324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	10	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	10	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	10	5	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	10	2	0.28324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	10	3	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	10	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	10	5	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	10	2	0.28324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	10	3	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	10	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	10	5	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	10	1	0.17919
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	10	2	0.28613
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	10	3	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	10	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	10	5	0.39306
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	10	1	0.17919
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	10	2	0.28613
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	10	3	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	10	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	10	5	0.39162
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	10	2	0.28902
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	10	3	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	10	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	10	5	0.38873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	10	1	0.15751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	10	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	10	4	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	10	5	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	10	1	0.15751
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	10	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	10	3	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	10	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	10	5	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	10	1	0.15896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	10	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	10	3	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	10	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	10	5	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	10	1	0.15896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	10	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	10	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	10	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	10	5	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	10	1	0.15896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	10	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	10	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	10	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	10	5	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	10	1	0.15896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	10	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	10	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	10	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	10	5	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	10	1	0.15896
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	10	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	10	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	10	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	10	5	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	10	1	0.16185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	10	2	0.28902
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	10	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	10	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	10	5	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	10	1	0.16474
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	10	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	10	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	10	5	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	10	1	0.16329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	10	2	0.28757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	10	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	10	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	10	5	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	20	2	0.29624
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	20	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	20	5	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	20	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	20	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	20	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	20	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	20	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	20	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	20	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	20	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	20	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	20	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	20	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	20	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	20	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	20	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	20	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	20	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	20	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	20	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	20	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	20	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	20	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	20	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	20	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	20	2	0.29335
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	20	3	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	20	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	20	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	20	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	20	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	20	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	20	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	20	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	20	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	20	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	20	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	20	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	20	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	20	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	20	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	20	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	20	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	20	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	20	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	20	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	20	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	20	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	20	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	20	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	20	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	20	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	20	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	20	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	20	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	20	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	20	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	20	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	20	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	20	3	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	20	4	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	20	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	20	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	20	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	20	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	20	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	20	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	20	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	20	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	20	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	20	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	20	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	20	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	20	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	20	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	20	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	20	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	20	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	20	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	20	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	20	1	0.19364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	20	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	20	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	20	1	0.19364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	20	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	20	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	20	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	20	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	20	1	0.19798
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	20	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	20	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	20	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	20	1	0.20087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	20	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	20	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	20	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	20	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	20	2	0.29046
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	20	4	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	20	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	20	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	20	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	20	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	20	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	20	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	20	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	20	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	20	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	20	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	20	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	20	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	20	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	20	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	20	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	20	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	20	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	20	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	20	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	20	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	20	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	20	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	20	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	20	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	20	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	20	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	20	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	20	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	20	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	20	1	0.19220
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	20	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	20	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	20	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	20	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	20	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	20	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	20	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	20	1	0.19798
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	20	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	20	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	20	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	20	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	20	2	0.29046
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	20	3	0.32370
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	20	4	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	20	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	20	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	20	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	20	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	20	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	20	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	20	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	20	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	20	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	20	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	20	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	20	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	20	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	20	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	20	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	20	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	20	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	20	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	20	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	20	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	20	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	20	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	20	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	20	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	20	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	20	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	20	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	20	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	20	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	20	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	20	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	20	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	20	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	20	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	20	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	20	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	20	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	20	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	20	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	20	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	20	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	20	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	20	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	20	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	20	2	0.27746
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	20	3	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	20	4	0.33960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	20	5	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	20	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	20	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	20	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	20	5	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	20	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	20	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	20	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	20	5	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	20	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	20	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	20	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	20	5	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	20	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	20	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	20	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	20	5	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	20	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	20	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	20	4	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	20	5	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	20	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	20	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	20	4	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	20	5	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	20	1	0.17486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	20	3	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	20	4	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	20	5	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	20	1	0.17775
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	20	2	0.28902
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	20	4	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	20	5	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	20	1	0.17775
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	20	2	0.29335
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	20	3	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	20	5	0.38728
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	20	1	0.16040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	20	2	0.25578
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	20	3	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	20	4	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	20	5	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	20	1	0.16040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	20	2	0.26301
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	20	3	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	20	4	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	20	5	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	20	1	0.16040
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	20	2	0.26301
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	20	3	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	20	4	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	20	5	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	20	1	0.16185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	20	2	0.26301
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	20	3	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	20	4	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	20	5	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	20	1	0.16185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	20	2	0.26445
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	20	3	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	20	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	20	5	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	20	1	0.16185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	20	2	0.26445
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	20	3	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	20	4	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	20	5	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	20	1	0.16185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	20	2	0.26445
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	20	3	0.32081
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	20	4	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	20	5	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	20	1	0.16185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	20	2	0.26445
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	20	3	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	20	4	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	20	5	0.37861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	20	1	0.16185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	20	2	0.26734
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	20	3	0.32659
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	20	4	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	20	5	0.37572
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	20	1	0.16185
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	20	2	0.27023
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	20	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	20	4	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	20	5	0.37717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	20	1	0.13873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	20	2	0.24855
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	20	3	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	20	4	0.32803
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	20	5	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	20	1	0.13873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	20	2	0.25145
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	20	3	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	20	4	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	20	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	20	1	0.13873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	20	2	0.25289
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	20	3	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	20	4	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	20	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	20	1	0.13873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	20	2	0.25289
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	20	3	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	20	4	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	20	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	20	1	0.13873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	20	2	0.25434
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	20	3	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	20	4	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	20	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	20	1	0.13873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	20	2	0.25434
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	20	3	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	20	4	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	20	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	20	1	0.13873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	20	2	0.25434
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	20	3	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	20	4	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	20	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	20	1	0.13873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	20	2	0.25434
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	20	3	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	20	4	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	20	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	20	1	0.13873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	20	2	0.25289
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	20	3	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	20	4	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	20	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	20	1	0.13873
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	20	2	0.25289
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	20	3	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	20	4	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	20	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	20	1	0.12717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	20	2	0.24133
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	20	3	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	20	4	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	20	5	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	20	1	0.12717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	20	2	0.24133
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	20	3	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	20	5	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	20	1	0.12717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	20	2	0.24133
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	20	3	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	20	5	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	20	1	0.12717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	20	2	0.24133
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	20	3	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	20	5	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	20	1	0.12717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	20	2	0.24133
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	20	3	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	20	5	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	20	1	0.12717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	20	2	0.24133
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	20	3	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	20	4	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	20	5	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	20	1	0.12717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	20	2	0.24133
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	20	3	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	20	4	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	20	5	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	20	1	0.12717
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	20	2	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	20	3	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	20	4	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	20	5	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	20	1	0.12861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	20	2	0.24422
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	20	3	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	20	4	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	20	5	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	20	1	0.12861
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	20	2	0.25000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	20	3	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	20	4	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	20	5	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	50	2	0.29624
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	50	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	50	5	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	50	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	50	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	50	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	50	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	50	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	50	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	50	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	50	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	50	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	50	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	50	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	50	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	50	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	50	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	50	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	50	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	50	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	50	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	50	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	50	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	50	2	0.29335
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	50	3	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	50	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	50	5	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	50	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	50	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	50	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	50	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	50	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	50	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	50	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	50	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	50	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	50	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	50	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	50	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	50	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	50	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	50	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	50	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	50	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	50	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	50	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	50	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	50	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	50	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	50	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	50	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	50	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	50	3	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	50	4	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	50	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	50	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	50	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	50	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	50	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	50	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	50	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	50	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	50	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	50	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	50	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	50	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	50	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	50	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	50	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	50	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	50	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	50	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	50	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	50	1	0.19364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	50	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	50	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	50	1	0.19364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	50	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	50	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	50	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	50	1	0.19798
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	50	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	50	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	50	1	0.20087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	50	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	50	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	50	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	50	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	50	2	0.29046
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	50	4	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	50	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	50	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	50	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	50	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	50	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	50	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	50	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	50	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	50	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	50	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	50	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	50	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	50	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	50	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	50	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	50	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	50	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	50	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	50	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	50	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	50	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	50	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	50	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	50	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	50	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	50	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	50	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	50	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	50	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	50	1	0.19220
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	50	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	50	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	50	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	50	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	50	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	50	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	50	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	50	1	0.19798
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	50	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	50	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	50	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	50	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	50	2	0.29046
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	50	3	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	50	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	50	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	50	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	50	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	50	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	50	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	50	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	50	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	50	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	50	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	50	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	50	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	50	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	50	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	50	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	50	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	50	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	50	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	50	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	50	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	50	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	50	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	50	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	50	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	50	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	50	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	50	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	50	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	50	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	50	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	50	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	50	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	50	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	50	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	50	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	50	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	50	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	50	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	50	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	50	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	50	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	50	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	50	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	50	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	50	2	0.27457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	50	3	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	50	4	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	50	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	50	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	50	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	50	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	50	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	50	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	50	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	50	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	50	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	50	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	50	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	50	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	50	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	50	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	50	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	50	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	50	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	50	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	50	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	50	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	50	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	50	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	50	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	50	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	50	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	50	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	50	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	50	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	50	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	50	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	50	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	50	1	0.17486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	50	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	50	3	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	50	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	50	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	50	1	0.17775
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	50	2	0.28613
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	50	3	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	50	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	50	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	50	1	0.17775
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	50	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	50	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	50	5	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	50	1	0.15462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	50	2	0.24711
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	50	3	0.29335
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	50	4	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	50	5	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	50	1	0.15462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	50	2	0.25434
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	50	3	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	50	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	50	1	0.15462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	50	2	0.25434
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	50	3	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	50	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	50	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	50	2	0.25434
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	50	3	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	50	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	50	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	50	2	0.25578
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	50	3	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	50	4	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	50	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	50	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	50	2	0.25578
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	50	3	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	50	4	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	50	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	50	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	50	2	0.25578
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	50	3	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	50	4	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	50	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	50	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	50	2	0.25578
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	50	3	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	50	4	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	50	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	50	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	50	2	0.25867
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	50	3	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	50	4	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	50	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	50	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	50	2	0.26156
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	50	3	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	50	4	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	50	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	50	1	0.11561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	50	2	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	50	3	0.26156
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	50	4	0.29335
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	50	5	0.31069
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	50	1	0.11561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	50	2	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	50	3	0.26590
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	50	4	0.29769
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	50	5	0.31792
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	50	1	0.11561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	50	2	0.21821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	50	3	0.26590
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	50	4	0.29769
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	50	5	0.31792
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	50	1	0.11561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	50	2	0.21821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	50	3	0.26590
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	50	4	0.29769
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	50	5	0.31792
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	50	1	0.11561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	50	2	0.21821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	50	3	0.26590
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	50	4	0.29769
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	50	5	0.31792
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	50	1	0.11561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	50	2	0.21821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	50	3	0.26590
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	50	4	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	50	5	0.31792
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	50	1	0.11561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	50	2	0.21821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	50	3	0.26590
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	50	4	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	50	5	0.31792
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	50	1	0.11561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	50	2	0.21821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	50	3	0.26734
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	50	4	0.29913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	50	5	0.31792
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	50	1	0.11561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	50	2	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	50	3	0.26734
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	50	4	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	50	5	0.31647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	50	1	0.11561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	50	2	0.21821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	50	3	0.26590
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	50	4	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	50	5	0.31647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	50	1	0.09971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	50	2	0.19942
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	50	3	0.24133
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	50	4	0.26879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	50	5	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	50	1	0.09971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	50	2	0.19942
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	50	3	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	50	4	0.26734
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	50	5	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	50	1	0.09971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	50	2	0.19942
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	50	3	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	50	4	0.26734
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	50	5	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	50	1	0.09971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	50	2	0.19942
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	50	3	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	50	4	0.26734
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	50	5	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	50	1	0.09971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	50	2	0.19942
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	50	3	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	50	4	0.26734
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	50	5	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	50	1	0.09971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	50	2	0.19942
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	50	3	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	50	4	0.26879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	50	5	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	50	1	0.09971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	50	2	0.19942
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	50	3	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	50	4	0.26879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	50	5	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	50	1	0.09971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	50	2	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	50	3	0.24422
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	50	4	0.27023
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	50	5	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	50	1	0.10116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	50	2	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	50	3	0.24422
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	50	4	0.27312
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	50	5	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	50	1	0.10260
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	50	2	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	50	3	0.24711
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	50	4	0.27601
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	50	5	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	100	2	0.29624
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	100	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	100	5	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	100	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	100	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	100	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	100	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	100	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	100	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	100	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	100	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	100	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	100	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	100	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	100	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	100	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	100	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	100	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	100	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	100	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	100	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	100	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	100	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	100	2	0.29335
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	100	3	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	100	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	100	5	0.35983
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	100	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	100	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	100	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	100	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	100	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	100	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	100	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	100	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	100	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	100	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	100	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	100	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	100	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	100	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	100	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	100	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	100	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	100	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	100	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	100	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	100	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	100	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	100	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	100	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	100	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	100	3	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	100	4	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	100	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	100	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	100	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	100	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	100	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	100	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	100	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	100	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	100	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	100	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	100	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	100	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	100	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	100	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	100	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	100	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	100	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	100	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	100	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	100	1	0.19364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	100	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	100	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	100	1	0.19364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	100	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	100	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	100	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	100	1	0.19798
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	100	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	100	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	100	1	0.20087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	100	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	100	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	100	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	100	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	100	2	0.29046
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	100	4	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	100	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	100	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	100	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	100	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	100	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	100	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	100	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	100	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	100	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	100	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	100	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	100	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	100	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	100	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	100	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	100	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	100	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	100	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	100	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	100	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	100	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	100	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	100	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	100	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	100	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	100	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	100	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	100	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	100	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	100	1	0.19220
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	100	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	100	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	100	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	100	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	100	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	100	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	100	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	100	1	0.19798
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	100	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	100	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	100	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	100	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	100	2	0.29046
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	100	3	0.32225
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	100	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	100	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	100	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	100	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	100	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	100	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	100	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	100	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	100	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	100	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	100	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	100	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	100	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	100	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	100	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	100	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	100	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	100	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	100	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	100	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	100	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	100	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	100	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	100	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	100	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	100	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	100	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	100	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	100	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	100	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	100	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	100	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	100	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	100	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	100	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	100	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	100	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	100	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	100	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	100	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	100	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	100	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	100	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	100	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	100	2	0.27457
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	100	3	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	100	4	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	100	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	100	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	100	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	100	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	100	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	100	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	100	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	100	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	100	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	100	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	100	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	100	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	100	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	100	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	100	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	100	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	100	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	100	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	100	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	100	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	100	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	100	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	100	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	100	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	100	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	100	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	100	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	100	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	100	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	100	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	100	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	100	1	0.17486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	100	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	100	3	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	100	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	100	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	100	1	0.17775
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	100	2	0.28613
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	100	3	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	100	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	100	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	100	1	0.17775
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	100	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	100	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	100	5	0.38584
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	100	1	0.15462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	100	2	0.24711
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	100	3	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	100	4	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	100	5	0.33815
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	100	1	0.15462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	100	2	0.25434
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	100	3	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	100	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	100	1	0.15462
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	100	2	0.25434
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	100	3	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	100	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	100	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	100	2	0.25434
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	100	3	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	100	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	100	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	100	2	0.25578
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	100	3	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	100	4	0.33237
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	100	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	100	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	100	2	0.25578
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	100	3	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	100	4	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	100	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	100	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	100	2	0.25578
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	100	3	0.30636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	100	4	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	100	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	100	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	100	2	0.25578
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	100	3	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	100	4	0.33382
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	100	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	100	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	100	2	0.25867
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	100	3	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	100	4	0.33526
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	100	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	100	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	100	2	0.26156
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	100	3	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	100	4	0.33671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	100	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	100	1	0.11416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	100	2	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	100	3	0.25723
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	100	4	0.28613
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	100	5	0.30780
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	100	1	0.11416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	100	2	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	100	3	0.26156
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	100	4	0.29046
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	100	5	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	100	1	0.11416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	100	2	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	100	3	0.26156
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	100	4	0.29046
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	100	5	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	100	1	0.11416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	100	2	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	100	3	0.26156
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	100	4	0.29046
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	100	5	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	100	1	0.11416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	100	2	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	100	3	0.26156
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	100	4	0.29046
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	100	5	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	100	1	0.11416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	100	2	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	100	3	0.26156
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	100	4	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	100	5	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	100	1	0.11416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	100	2	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	100	3	0.26156
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	100	4	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	100	5	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	100	1	0.11416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	100	2	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	100	3	0.26301
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	100	4	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	100	5	0.31503
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	100	1	0.11416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	100	2	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	100	3	0.26301
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	100	4	0.29335
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	100	5	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	100	1	0.11416
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	100	2	0.21676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	100	3	0.26156
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	100	4	0.29480
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	100	5	0.31358
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	100	1	0.08960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	100	2	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	100	3	0.21243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	100	4	0.24422
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	100	5	0.26590
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	100	1	0.08960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	100	2	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	100	3	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	100	4	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	100	5	0.26734
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	100	1	0.08960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	100	2	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	100	3	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	100	4	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	100	5	0.26734
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	100	1	0.08960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	100	2	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	100	3	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	100	4	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	100	5	0.26734
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	100	1	0.08960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	100	2	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	100	3	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	100	4	0.24277
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	100	5	0.26734
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	100	1	0.08960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	100	2	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	100	3	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	100	4	0.24422
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	100	5	0.26590
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	100	1	0.08960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	100	2	0.18208
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	100	3	0.21387
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	100	4	0.24422
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	100	5	0.26590
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	100	1	0.08960
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	100	2	0.18497
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	100	3	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	100	4	0.24422
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	100	5	0.26734
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	100	1	0.09104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	100	2	0.18497
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	100	3	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	100	4	0.24422
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	100	5	0.26734
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	100	1	0.09249
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	100	2	0.18497
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	100	3	0.21532
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	100	4	0.24855
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	100	5	0.27601
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	1	1	0.20231
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	1	2	0.26445
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	1	3	0.26590
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	1	4	0.26734
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	1	5	0.26734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	1	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	1	2	0.30925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	1	3	0.34971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	1	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	1	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	1	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	1	2	0.30925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	1	3	0.34971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	1	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	1	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	1	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	1	2	0.30925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	1	3	0.34971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	1	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	1	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	1	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	1	2	0.30925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	1	3	0.34971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	1	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	1	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	1	1	0.20665
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	1	2	0.30925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	1	3	0.34971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	1	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	1	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	1	1	0.20665
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	1	2	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	1	3	0.34971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	1	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	1	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	1	2	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	1	3	0.34971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	1	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	1	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	1	1	0.20665
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	1	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	1	3	0.34971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	1	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	1	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	1	2	0.31792
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	1	3	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	1	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	1	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	1	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	1	2	0.27168
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	1	3	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	1	4	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	1	5	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	1	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	1	2	0.31358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	1	3	0.35838
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	1	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	1	5	0.39162
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	1	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	1	2	0.31358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	1	3	0.35838
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	1	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	1	5	0.39162
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	1	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	1	2	0.31358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	1	3	0.35838
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	1	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	1	5	0.39162
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	1	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	1	2	0.31358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	1	3	0.35838
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	1	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	1	5	0.39162
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	1	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	1	2	0.31358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	1	3	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	1	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	1	5	0.39162
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	1	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	1	2	0.31503
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	1	3	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	1	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	1	5	0.39162
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	1	1	0.20665
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	1	2	0.31647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	1	3	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	1	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	1	5	0.39162
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	1	2	0.31647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	1	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	1	4	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	1	5	0.39162
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	1	2	0.32225
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	1	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	1	4	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	1	5	0.39162
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	1	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	1	3	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	1	4	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	1	5	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	1	2	0.31936
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	1	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	1	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	1	5	0.39451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	1	2	0.31936
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	1	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	1	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	1	5	0.39451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	1	2	0.31936
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	1	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	1	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	1	5	0.39451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	1	2	0.31936
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	1	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	1	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	1	5	0.39451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	1	2	0.31936
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	1	3	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	1	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	1	5	0.39451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	1	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	1	3	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	1	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	1	5	0.39451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	1	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	1	3	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	1	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	1	5	0.39451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	1	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	1	3	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	1	4	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	1	5	0.39451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	1	1	0.21387
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	1	2	0.32803
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	1	3	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	1	4	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	1	5	0.39451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	1	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	1	3	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	1	4	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	1	5	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	1	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	1	3	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	1	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	1	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	1	3	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	1	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	1	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	1	3	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	1	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	1	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	1	3	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	1	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	1	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	1	3	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	1	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	1	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	1	2	0.32225
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	1	3	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	1	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	1	2	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	1	3	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	1	4	0.39162
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	1	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	1	2	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	1	3	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	1	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	1	1	0.21821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	1	2	0.32803
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	1	3	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	1	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	1	1	0.21387
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	1	2	0.28035
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	1	3	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	1	4	0.30058
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	1	5	0.30058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	1	1	0.21243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	1	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	1	3	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	1	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	1	1	0.21243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	1	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	1	3	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	1	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	1	1	0.21243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	1	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	1	3	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	1	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	1	1	0.21243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	1	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	1	3	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	1	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	1	1	0.21243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	1	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	1	3	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	1	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	1	1	0.21243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	1	2	0.32225
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	1	3	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	1	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	1	1	0.21387
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	1	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	1	3	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	1	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	1	1	0.21676
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	1	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	1	3	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	1	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	1	1	0.22254
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	1	2	0.32659
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	1	3	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	1	4	0.39740
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	1	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	1	1	0.22688
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	1	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	1	3	0.30636
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	1	4	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	1	5	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	1	1	0.22543
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	1	2	0.32659
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	1	3	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	1	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	1	1	0.22543
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	1	2	0.32659
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	1	3	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	1	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	1	1	0.22543
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	1	2	0.32659
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	1	3	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	1	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	1	1	0.22543
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	1	2	0.32659
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	1	3	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	1	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	1	1	0.22543
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	1	2	0.32659
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	1	3	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	1	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	1	1	0.22399
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	1	2	0.32803
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	1	3	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	1	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	1	1	0.22399
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	1	3	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	1	4	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	1	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	1	1	0.22688
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	1	3	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	1	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	1	1	0.23121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	1	2	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	1	3	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	1	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	1	1	0.23555
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	1	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	1	3	0.32948
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	1	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	1	1	0.23266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	1	5	0.42341
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	1	1	0.23266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	1	5	0.42341
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	1	1	0.23266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	1	5	0.42341
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	1	1	0.23266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	1	5	0.42341
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	1	1	0.23266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	1	5	0.42341
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	1	1	0.23121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	1	2	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	1	5	0.42341
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	1	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	1	2	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	1	5	0.42341
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	1	1	0.23266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	1	2	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	1	5	0.42341
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	1	1	0.23410
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	1	2	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	1	3	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	1	5	0.42341
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	1	1	0.24422
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	1	2	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	1	3	0.35549
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	1	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	1	5	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	1	1	0.24277
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	1	2	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	1	3	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	1	4	0.41474
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	1	5	0.42775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	1	1	0.24277
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	1	2	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	1	3	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	1	4	0.41474
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	1	5	0.42775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	1	1	0.24277
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	1	2	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	1	3	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	1	4	0.41474
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	1	5	0.42775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	1	1	0.24277
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	1	2	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	1	3	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	1	4	0.41474
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	1	5	0.42775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	1	1	0.24277
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	1	2	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	1	3	0.38873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	1	4	0.41474
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	1	5	0.42775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	1	1	0.23988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	1	2	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	1	3	0.38873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	1	4	0.41474
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	1	5	0.42775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	1	1	0.23988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	1	2	0.34971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	1	3	0.39017
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	1	4	0.41474
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	1	5	0.42775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	1	1	0.24277
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	1	2	0.34971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	1	3	0.38873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	1	4	0.41474
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	1	5	0.42775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	1	1	0.24422
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	1	2	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	1	3	0.39017
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	1	4	0.41474
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	1	5	0.42775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	1	1	0.23844
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	1	2	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	1	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	1	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	1	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	1	1	0.23699
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	1	2	0.34971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	1	4	0.40896
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	1	5	0.42486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	1	1	0.23699
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	1	2	0.34971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	1	4	0.40896
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	1	5	0.42486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	1	1	0.23699
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	1	2	0.34971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	1	4	0.40896
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	1	5	0.42486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	1	1	0.23699
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	1	2	0.34971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	1	4	0.40896
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	1	5	0.42486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	1	1	0.23844
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	1	2	0.34971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	1	4	0.40896
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	1	5	0.42486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	1	1	0.23699
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	1	2	0.34971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	1	4	0.40896
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	1	5	0.42486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	1	1	0.23988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	1	2	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	1	3	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	1	4	0.40896
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	1	5	0.42486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	1	1	0.24133
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	1	2	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	1	3	0.38873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	1	4	0.40896
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	1	5	0.42630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	1	1	0.23988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	1	2	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	1	3	0.39017
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	1	4	0.41040
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	1	5	0.42630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	2	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	2	2	0.26445
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	2	3	0.27168
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	2	4	0.27746
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	2	5	0.27746
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	2	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	2	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	2	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	2	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	2	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	2	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	2	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	2	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	2	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	2	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	2	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	2	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	2	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	2	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	2	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	2	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	2	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	2	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	2	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	2	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	2	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	2	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	2	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	2	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	2	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	2	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	2	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	2	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	2	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	2	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	2	1	0.19653
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	2	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	2	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	2	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	2	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	2	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	2	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	2	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	2	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	2	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	2	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	2	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	2	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	2	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	2	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	2	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	2	2	0.26734
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	2	3	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	2	4	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	2	5	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	2	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	2	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	2	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	2	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	2	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	2	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	2	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	2	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	2	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	2	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	2	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	2	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	2	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	2	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	2	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	2	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	2	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	2	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	2	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	2	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	2	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	2	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	2	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	2	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	2	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	2	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	2	2	0.30202
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	2	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	2	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	2	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	2	1	0.19798
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	2	2	0.30202
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	2	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	2	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	2	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	2	1	0.19798
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	2	2	0.30202
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	2	3	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	2	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	2	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	2	1	0.19653
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	2	2	0.30636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	2	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	2	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	2	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	2	1	0.19653
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	2	2	0.27457
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	2	3	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	2	4	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	2	5	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	2	1	0.19653
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	2	2	0.30347
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	2	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	2	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	2	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	2	1	0.19653
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	2	2	0.30347
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	2	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	2	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	2	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	2	1	0.19653
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	2	2	0.30347
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	2	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	2	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	2	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	2	1	0.19653
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	2	2	0.30347
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	2	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	2	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	2	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	2	1	0.19653
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	2	2	0.30491
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	2	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	2	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	2	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	2	1	0.19653
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	2	2	0.30636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	2	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	2	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	2	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	2	1	0.19798
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	2	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	2	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	2	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	2	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	2	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	2	2	0.30925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	2	3	0.35549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	2	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	2	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	2	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	2	2	0.31358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	2	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	2	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	2	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	2	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	2	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	2	3	0.30058
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	2	4	0.30636
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	2	5	0.30780
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	2	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	2	2	0.30636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	2	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	2	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	2	5	0.39306
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	2	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	2	2	0.30636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	2	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	2	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	2	5	0.39306
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	2	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	2	2	0.30636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	2	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	2	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	2	5	0.39306
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	2	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	2	2	0.30636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	2	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	2	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	2	5	0.39306
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	2	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	2	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	2	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	2	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	2	5	0.39306
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	2	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	2	2	0.30925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	2	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	2	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	2	5	0.39306
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	2	1	0.20665
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	2	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	2	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	2	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	2	5	0.39451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	2	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	2	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	2	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	2	4	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	2	5	0.39451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	2	1	0.21243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	2	2	0.31647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	2	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	2	4	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	2	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	2	1	0.20087
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	2	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	2	3	0.30058
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	2	4	0.30780
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	2	5	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	2	1	0.20087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	2	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	2	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	2	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	2	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	2	1	0.20087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	2	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	2	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	2	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	2	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	2	1	0.20087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	2	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	2	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	2	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	2	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	2	1	0.20231
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	2	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	2	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	2	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	2	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	2	1	0.20231
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	2	2	0.30925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	2	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	2	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	2	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	2	1	0.20231
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	2	2	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	2	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	2	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	2	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	2	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	2	2	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	2	3	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	2	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	2	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	2	1	0.20665
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	2	2	0.31358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	2	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	2	4	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	2	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	2	1	0.21243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	2	2	0.31358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	2	3	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	2	4	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	2	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	2	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	2	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	2	3	0.30636
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	2	4	0.31792
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	2	5	0.32225
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	2	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	2	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	2	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	2	4	0.38873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	2	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	2	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	2	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	2	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	2	4	0.38873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	2	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	2	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	2	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	2	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	2	4	0.38873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	2	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	2	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	2	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	2	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	2	4	0.38873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	2	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	2	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	2	2	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	2	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	2	4	0.38873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	2	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	2	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	2	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	2	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	2	4	0.38873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	2	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	2	2	0.31358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	2	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	2	4	0.38873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	2	5	0.40462
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	2	1	0.21243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	2	2	0.31358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	2	3	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	2	5	0.40462
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	2	1	0.21387
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	2	2	0.31936
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	2	3	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	2	4	0.39451
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	2	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	2	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	2	3	0.31792
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	2	4	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	2	5	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	2	1	0.21965
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	2	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	2	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	2	5	0.40751
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	2	1	0.21965
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	2	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	2	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	2	5	0.40751
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	2	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	2	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	2	5	0.40751
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	2	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	2	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	2	5	0.40751
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	2	2	0.32659
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	2	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	2	5	0.40751
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	2	1	0.22110
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	2	2	0.32803
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	2	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	2	5	0.40751
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	2	1	0.22254
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	2	2	0.32803
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	2	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	2	5	0.40751
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	2	1	0.22254
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	2	2	0.32803
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	2	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	2	5	0.40751
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	2	1	0.22688
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	2	2	0.32659
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	2	3	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	2	5	0.40896
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	2	1	0.24277
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	2	3	0.35694
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	2	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	2	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	2	1	0.24133
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	2	4	0.40029
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	2	1	0.24277
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	2	4	0.40029
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	2	1	0.24422
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	2	4	0.40029
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	2	1	0.24422
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	2	4	0.40029
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	2	1	0.24422
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	2	2	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	2	4	0.40029
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	2	1	0.24422
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	2	2	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	2	4	0.40029
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	2	1	0.24711
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	2	2	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	2	4	0.40029
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	2	1	0.24711
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	2	2	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	2	4	0.40029
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	2	1	0.24566
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	2	4	0.40173
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	2	1	0.23699
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	2	3	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	2	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	2	5	0.39306
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	2	1	0.23555
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	2	5	0.41329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	2	1	0.23555
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	2	5	0.41329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	2	1	0.23844
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	2	5	0.41329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	2	1	0.23844
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	2	2	0.33382
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	2	5	0.41329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	2	1	0.23844
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	2	2	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	2	5	0.41329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	2	1	0.23844
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	2	2	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	2	5	0.41329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	2	1	0.24133
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	2	2	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	2	5	0.41329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	2	1	0.23844
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	2	2	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	2	1	0.23699
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	2	2	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	3	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	3	2	0.26301
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	3	3	0.27312
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	3	4	0.27746
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	3	5	0.28035
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	3	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	3	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	3	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	3	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	3	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	3	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	3	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	3	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	3	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	3	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	3	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	3	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	3	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	3	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	3	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	3	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	3	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	3	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	3	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	3	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	3	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	3	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	3	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	3	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	3	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	3	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	3	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	3	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	3	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	3	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	3	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	3	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	3	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	3	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	3	2	0.30636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	3	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	3	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	3	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	3	2	0.26156
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	3	3	0.28179
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	3	4	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	3	5	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	3	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	3	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	3	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	3	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	3	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	3	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	3	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	3	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	3	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	3	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	3	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	3	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	3	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	3	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	3	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	3	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	3	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	3	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	3	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	3	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	3	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	3	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	3	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	3	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	3	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	3	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	3	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	3	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	3	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	3	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	3	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	3	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	3	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	3	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	3	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	3	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	3	2	0.26734
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	3	3	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	3	4	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	3	5	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	3	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	3	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	3	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	3	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	3	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	3	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	3	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	3	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	3	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	3	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	3	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	3	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	3	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	3	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	3	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	3	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	3	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	3	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	3	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	3	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	3	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	3	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	3	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	3	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	3	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	3	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	3	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	3	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	3	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	3	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	3	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	3	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	3	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	3	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	3	2	0.30491
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	3	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	3	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	3	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	3	1	0.19798
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	3	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	3	3	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	3	4	0.30202
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	3	5	0.30780
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	3	1	0.19798
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	3	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	3	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	3	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	3	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	3	1	0.19798
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	3	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	3	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	3	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	3	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	3	1	0.19798
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	3	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	3	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	3	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	3	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	3	1	0.19798
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	3	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	3	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	3	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	3	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	3	1	0.19798
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	3	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	3	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	3	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	3	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	3	1	0.19798
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	3	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	3	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	3	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	3	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	3	1	0.19653
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	3	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	3	3	0.34971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	3	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	3	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	3	1	0.19798
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	3	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	3	3	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	3	4	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	3	5	0.38873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	3	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	3	2	0.30636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	3	3	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	3	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	3	5	0.39017
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	3	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	3	2	0.27023
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	3	3	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	3	4	0.30202
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	3	5	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	3	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	3	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	3	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	3	5	0.38873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	3	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	3	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	3	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	3	5	0.38873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	3	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	3	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	3	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	3	5	0.38873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	3	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	3	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	3	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	3	5	0.38873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	3	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	3	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	3	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	3	5	0.38873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	3	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	3	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	3	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	3	5	0.39017
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	3	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	3	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	3	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	3	4	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	3	5	0.39162
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	3	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	3	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	3	3	0.34971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	3	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	3	5	0.39162
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	3	1	0.20231
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	3	2	0.30347
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	3	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	3	4	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	3	5	0.39162
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	3	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	3	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	3	3	0.30491
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	3	4	0.31358
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	3	5	0.32370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	3	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	3	2	0.30491
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	3	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	3	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	3	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	3	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	3	2	0.30491
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	3	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	3	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	3	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	3	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	3	2	0.30491
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	3	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	3	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	3	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	3	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	3	2	0.30491
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	3	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	3	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	3	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	3	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	3	2	0.30491
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	3	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	3	4	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	3	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	3	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	3	2	0.30636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	3	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	3	4	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	3	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	3	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	3	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	3	3	0.35694
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	3	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	3	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	3	1	0.20231
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	3	2	0.30780
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	3	3	0.35694
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	3	4	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	3	5	0.40029
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	3	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	3	2	0.31358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	3	3	0.35838
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	3	4	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	3	5	0.40173
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	3	1	0.21243
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	3	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	3	3	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	3	4	0.32948
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	3	5	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	3	2	0.31647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	3	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	3	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	3	2	0.31647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	3	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	3	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	3	2	0.31647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	3	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	3	4	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	3	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	3	2	0.31647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	3	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	3	4	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	3	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	3	2	0.31792
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	3	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	3	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	3	2	0.31936
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	3	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	3	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	3	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	3	2	0.31792
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	3	3	0.35549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	3	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	3	1	0.21387
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	3	2	0.31792
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	3	3	0.35549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	3	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	3	1	0.21532
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	3	2	0.31647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	3	3	0.35838
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	3	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	3	1	0.22832
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	3	2	0.32225
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	3	4	0.35838
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	3	5	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	3	1	0.22688
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	3	3	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	3	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	3	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	3	1	0.22832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	3	3	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	3	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	3	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	3	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	3	3	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	3	4	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	3	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	3	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	3	3	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	3	4	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	3	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	3	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	3	3	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	3	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	3	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	3	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	3	2	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	3	3	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	3	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	3	5	0.40751
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	3	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	3	4	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	3	5	0.40751
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	3	1	0.23266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	3	4	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	3	5	0.40751
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	3	1	0.23266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	3	3	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	3	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	3	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	3	3	0.35838
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	3	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	3	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	3	1	0.22832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	3	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	3	4	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	3	5	0.40173
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	3	1	0.22832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	3	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	3	4	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	3	5	0.40173
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	3	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	3	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	3	4	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	3	5	0.40173
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	3	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	3	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	3	4	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	3	5	0.40173
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	3	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	3	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	3	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	3	5	0.40173
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	3	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	3	2	0.32370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	3	3	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	3	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	3	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	3	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	3	2	0.32659
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	3	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	3	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	3	1	0.22977
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	3	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	3	5	0.40896
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	3	3	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	3	4	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	4	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	4	2	0.26156
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	4	3	0.27312
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	4	4	0.27746
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	4	5	0.28035
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	4	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	4	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	4	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	4	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	4	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	4	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	4	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	4	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	4	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	4	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	4	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	4	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	4	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	4	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	4	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	4	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	4	2	0.30491
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	4	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	4	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	4	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	4	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	4	2	0.26012
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	4	3	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	4	4	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	4	5	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	4	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	4	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	4	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	4	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	4	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	4	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	4	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	4	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	4	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	4	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	4	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	4	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	4	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	4	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	4	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	4	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	4	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	4	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	4	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	4	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	4	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	4	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	4	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	4	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	4	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	4	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	4	2	0.26590
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	4	3	0.28468
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	4	4	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	4	5	0.30202
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	4	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	4	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	4	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	4	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	4	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	4	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	4	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	4	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	4	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	4	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	4	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	4	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	4	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	4	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	4	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	4	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	4	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	4	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	4	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	4	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	4	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	4	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	4	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	4	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	4	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	4	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	4	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	4	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	4	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	4	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	4	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	4	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	4	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	4	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	4	2	0.30347
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	4	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	4	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	4	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	4	3	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	4	4	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	4	5	0.30491
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	4	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	4	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	4	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	4	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	4	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	4	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	4	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	4	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	4	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	4	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	4	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	4	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	4	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	4	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	4	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	4	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	4	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	4	4	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	4	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	4	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	4	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	4	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	4	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	4	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	4	2	0.30491
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	4	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	4	4	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	4	1	0.18064
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	4	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	4	3	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	4	4	0.30202
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	4	5	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	4	1	0.18064
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	4	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	4	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	4	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	4	1	0.18064
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	4	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	4	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	4	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	4	1	0.18064
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	4	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	4	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	4	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	4	1	0.18208
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	4	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	4	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	4	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	4	1	0.18208
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	4	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	4	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	4	4	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	4	1	0.18208
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	4	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	4	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	4	4	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	4	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	4	1	0.18208
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	4	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	4	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	4	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	4	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	4	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	4	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	4	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	4	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	4	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	4	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	4	3	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	4	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	4	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	4	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	4	2	0.27746
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	4	3	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	4	4	0.30925
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	4	5	0.31792
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	4	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	4	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	4	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	4	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	4	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	4	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	4	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	4	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	4	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	4	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	4	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	4	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	4	1	0.19220
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	4	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	4	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	4	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	4	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	4	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	4	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	4	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	4	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	4	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	4	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	4	5	0.38873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	4	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	4	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	4	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	4	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	4	5	0.38873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	4	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	4	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	4	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	4	4	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	4	5	0.38873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	4	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	4	2	0.30636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	4	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	4	4	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	4	5	0.39017
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	4	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	4	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	4	3	0.31358
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	4	4	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	4	5	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	4	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	4	2	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	4	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	4	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	4	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	4	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	4	2	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	4	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	4	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	4	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	4	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	4	2	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	4	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	4	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	4	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	4	1	0.19942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	4	2	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	4	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	4	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	4	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	4	1	0.20087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	4	2	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	4	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	4	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	4	1	0.20087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	4	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	4	3	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	4	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	4	1	0.20087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	4	2	0.31358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	4	3	0.35549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	4	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	4	1	0.20231
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	4	2	0.31358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	4	3	0.35549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	4	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	4	1	0.20231
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	4	2	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	4	3	0.35694
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	4	5	0.40029
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	4	1	0.21821
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	4	2	0.31647
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	4	4	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	4	5	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	4	1	0.21821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	4	3	0.35694
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	4	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	4	5	0.40029
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	4	1	0.21965
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	4	3	0.35694
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	4	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	4	5	0.40029
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	4	1	0.22110
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	4	3	0.35694
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	4	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	4	5	0.40029
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	4	1	0.22110
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	4	3	0.35694
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	4	4	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	4	5	0.40029
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	4	1	0.22110
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	4	3	0.35694
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	4	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	4	5	0.40029
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	4	1	0.22110
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	4	3	0.35838
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	4	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	4	5	0.40173
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	4	1	0.22254
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	4	3	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	4	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	4	5	0.40173
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	4	1	0.22254
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	4	3	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	4	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	4	5	0.40173
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	4	1	0.22254
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	4	3	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	4	4	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	4	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	4	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	4	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	4	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	4	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	4	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	4	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	4	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	4	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	4	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	4	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	4	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	4	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	4	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	4	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	4	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	4	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	4	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	4	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	4	2	0.32081
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	4	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	4	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	4	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	4	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	4	3	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	4	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	4	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	4	3	0.35549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	4	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	4	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	4	3	0.35549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	4	4	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	4	5	0.40173
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	4	1	0.20665
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	4	3	0.35838
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	4	4	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	4	5	0.40607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	5	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	5	2	0.25723
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	5	3	0.27168
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	5	4	0.27746
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	5	5	0.28035
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	5	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	5	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	5	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	5	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	5	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	5	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	5	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	5	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	5	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	5	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	5	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	5	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	5	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	5	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	5	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	5	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	5	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	5	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	5	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	5	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	5	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	5	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	5	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	5	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	5	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	5	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	5	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	5	2	0.25867
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	5	3	0.28035
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	5	4	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	5	5	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	5	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	5	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	5	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	5	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	5	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	5	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	5	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	5	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	5	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	5	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	5	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	5	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	5	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	5	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	5	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	5	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	5	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	5	2	0.26301
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	5	3	0.28468
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	5	4	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	5	5	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	5	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	5	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	5	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	5	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	5	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	5	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	5	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	5	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	5	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	5	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	5	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	5	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	5	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	5	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	5	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	5	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	5	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	5	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	5	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	5	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	5	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	5	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	5	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	5	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	5	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	5	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	5	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	5	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	5	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	5	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	5	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	5	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	5	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	5	2	0.30347
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	5	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	5	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	5	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	5	2	0.26734
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	5	3	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	5	4	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	5	5	0.30491
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	5	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	5	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	5	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	5	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	5	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	5	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	5	1	0.18497
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	5	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	5	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	5	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	5	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	5	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	5	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	5	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	5	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	5	2	0.30491
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	5	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	5	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	5	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	5	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	5	2	0.26445
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	5	3	0.28468
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	5	4	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	5	5	0.30925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	5	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	5	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	5	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	5	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	5	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	5	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	5	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	5	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	5	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	5	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	5	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	5	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	5	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	5	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	5	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	5	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	5	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	5	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	5	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	5	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	5	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	5	1	0.18064
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	5	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	5	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	5	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	5	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	5	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	5	2	0.27457
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	5	3	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	5	4	0.30636
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	5	5	0.31792
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	5	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	5	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	5	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	5	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	5	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	5	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	5	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	5	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	5	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	5	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	5	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	5	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	5	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	5	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	5	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	5	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	5	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	5	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	5	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	5	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	5	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	5	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	5	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	5	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	5	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	5	2	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	5	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	5	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	5	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	5	2	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	5	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	5	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	5	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	5	2	0.30202
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	5	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	5	5	0.38873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	5	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	5	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	5	3	0.30925
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	5	4	0.32370
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	5	5	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	5	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	5	2	0.30925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	5	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	5	4	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	5	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	5	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	5	2	0.30925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	5	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	5	4	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	5	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	5	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	5	2	0.30925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	5	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	5	4	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	5	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	5	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	5	2	0.30925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	5	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	5	4	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	5	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	5	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	5	2	0.30925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	5	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	5	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	5	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	5	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	5	2	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	5	3	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	5	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	5	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	5	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	5	2	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	5	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	5	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	5	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	5	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	5	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	5	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	5	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	5	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	5	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	5	4	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	5	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	5	2	0.30636
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	5	3	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	5	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	5	5	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	5	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	5	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	5	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	5	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	5	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	5	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	5	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	5	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	5	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	5	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	5	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	5	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	5	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	5	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	5	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	5	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	5	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	5	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	5	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	5	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	5	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	5	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	5	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	5	5	0.39740
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	5	3	0.34971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	5	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	5	5	0.40318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	5	2	0.31792
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	5	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	5	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	5	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	5	2	0.31792
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	5	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	5	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	5	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	5	2	0.31792
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	5	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	5	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	5	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	5	2	0.31792
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	5	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	5	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	5	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	5	2	0.31792
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	5	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	5	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	5	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	5	2	0.31792
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	5	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	5	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	5	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	5	2	0.31792
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	5	3	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	5	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	5	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	5	3	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	5	4	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	5	5	0.39595
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	5	3	0.34971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	5	4	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	5	5	0.39884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	5	1	0.20520
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	5	3	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	5	4	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	5	5	0.40173
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	10	2	0.25723
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	10	3	0.26879
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	10	4	0.27457
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	10	5	0.27746
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	10	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	10	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	10	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	10	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	10	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	10	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	10	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	10	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	10	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	10	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	10	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	10	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	10	2	0.25723
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	10	3	0.27746
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	10	4	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	10	5	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	10	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	10	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	10	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	10	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	10	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	10	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	10	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	10	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	10	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	10	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	10	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	10	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	10	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	10	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	10	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	10	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	10	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	10	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	10	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	10	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	10	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	10	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	10	2	0.26012
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	10	3	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	10	4	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	10	5	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	10	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	10	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	10	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	10	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	10	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	10	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	10	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	10	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	10	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	10	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	10	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	10	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	10	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	10	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	10	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	10	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	10	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	10	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	10	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	10	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	10	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	10	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	10	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	10	2	0.26590
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	10	3	0.28468
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	10	4	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	10	5	0.30780
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	10	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	10	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	10	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	10	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	10	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	10	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	10	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	10	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	10	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	10	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	10	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	10	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	10	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	10	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	10	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	10	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	10	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	10	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	10	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	10	2	0.30347
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	10	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	10	4	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	10	2	0.26012
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	10	3	0.28179
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	10	4	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	10	5	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	10	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	10	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	10	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	10	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	10	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	10	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	10	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	10	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	10	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	10	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	10	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	10	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	10	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	10	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	10	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	10	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	10	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	10	5	0.38584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	10	1	0.17919
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	10	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	10	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	10	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	10	5	0.38728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	10	1	0.18208
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	10	2	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	10	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	10	5	0.39017
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	10	1	0.17486
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	10	2	0.25867
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	10	3	0.28179
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	10	4	0.30058
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	10	5	0.31792
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	10	1	0.17486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	10	2	0.27601
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	10	3	0.31647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	10	4	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	10	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	10	1	0.17486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	10	2	0.27601
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	10	3	0.31647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	10	4	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	10	1	0.17486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	10	2	0.27601
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	10	3	0.31647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	10	4	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	10	1	0.17486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	10	2	0.27601
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	10	3	0.31647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	10	4	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	10	1	0.17486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	10	2	0.27601
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	10	3	0.31647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	10	4	0.35549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	10	1	0.17486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	10	2	0.27746
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	10	3	0.31647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	10	4	0.35549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	10	1	0.17486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	10	2	0.27746
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	10	3	0.31792
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	10	4	0.35549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	10	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	10	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	10	3	0.31936
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	10	4	0.35694
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	10	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	10	3	0.32370
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	10	4	0.35694
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	10	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	10	1	0.17052
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	10	2	0.25578
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	10	3	0.29624
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	10	4	0.31503
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	10	5	0.32659
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	10	1	0.17052
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	10	2	0.27457
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	10	3	0.32659
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	10	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	10	1	0.17052
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	10	2	0.27457
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	10	3	0.32659
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	10	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	10	1	0.17052
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	10	2	0.27457
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	10	3	0.32659
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	10	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	10	1	0.17052
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	10	2	0.27457
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	10	3	0.32659
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	10	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	10	1	0.17197
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	10	2	0.27457
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	10	3	0.32659
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	10	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	10	1	0.17197
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	10	2	0.27601
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	10	3	0.32803
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	10	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	10	1	0.17341
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	10	2	0.27601
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	10	3	0.32948
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	10	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	10	1	0.17486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	10	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	10	3	0.32948
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	10	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	10	2	0.28179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	10	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	10	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	10	1	0.17197
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	10	2	0.27457
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	10	3	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	10	4	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	10	5	0.35694
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	10	1	0.17197
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	10	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	10	4	0.35694
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	10	1	0.17341
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	10	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	10	4	0.35694
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	10	1	0.17341
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	10	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	10	3	0.32659
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	10	4	0.35694
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	10	1	0.17341
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	10	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	10	3	0.32659
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	10	4	0.35694
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	10	1	0.17341
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	10	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	10	3	0.32659
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	10	4	0.35838
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	10	1	0.17341
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	10	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	10	3	0.32659
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	10	4	0.35838
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	10	1	0.17486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	10	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	10	3	0.32803
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	10	4	0.35838
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	10	1	0.17630
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	10	2	0.28035
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	10	3	0.32803
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	10	4	0.35838
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	10	1	0.17341
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	10	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	10	3	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	10	1	0.16040
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	10	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	10	3	0.31647
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	10	5	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	10	1	0.16040
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	10	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	10	3	0.31936
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	10	4	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	10	5	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	10	1	0.16040
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	10	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	10	3	0.31936
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	10	4	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	10	5	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	10	1	0.16040
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	10	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	10	3	0.32081
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	10	4	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	10	5	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	10	1	0.16040
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	10	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	10	3	0.32081
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	10	4	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	10	5	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	10	1	0.16040
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	10	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	10	3	0.32081
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	10	4	0.34971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	10	5	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	10	1	0.16040
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	10	2	0.28035
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	10	3	0.32081
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	10	4	0.34971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	10	5	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	10	1	0.16185
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	10	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	10	3	0.32225
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	10	4	0.34971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	10	5	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	10	1	0.16185
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	10	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	10	3	0.32225
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	10	4	0.34971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	10	5	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	10	1	0.16474
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	10	2	0.28035
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	10	4	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	10	5	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	20	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	20	2	0.25723
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	20	3	0.26879
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	20	4	0.27457
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	20	5	0.27746
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	20	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	20	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	20	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	20	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	20	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	20	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	20	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	20	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	20	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	20	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	20	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	20	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	20	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	20	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	20	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	20	2	0.25723
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	20	3	0.27746
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	20	4	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	20	5	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	20	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	20	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	20	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	20	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	20	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	20	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	20	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	20	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	20	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	20	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	20	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	20	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	20	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	20	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	20	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	20	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	20	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	20	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	20	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	20	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	20	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	20	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	20	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	20	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	20	2	0.26012
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	20	3	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	20	4	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	20	5	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	20	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	20	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	20	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	20	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	20	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	20	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	20	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	20	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	20	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	20	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	20	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	20	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	20	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	20	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	20	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	20	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	20	2	0.26445
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	20	3	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	20	4	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	20	5	0.30491
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	20	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	20	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	20	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	20	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	20	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	20	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	20	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	20	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	20	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	20	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	20	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	20	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	20	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	20	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	20	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	20	2	0.30202
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	20	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	20	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	20	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	20	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	20	2	0.25867
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	20	3	0.28035
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	20	4	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	20	5	0.30491
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	20	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	20	2	0.28179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	20	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	20	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	20	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	20	2	0.28179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	20	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	20	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	20	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	20	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	20	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	20	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	20	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	20	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	20	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	20	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	20	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	20	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	20	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	20	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	20	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	20	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	20	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	20	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	20	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	20	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	20	1	0.17919
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	20	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	20	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	20	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	20	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	20	1	0.18208
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	20	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	20	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	20	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	20	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	20	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	20	2	0.25145
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	20	3	0.27746
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	20	4	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	20	5	0.31358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	20	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	20	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	20	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	20	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	20	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	20	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	20	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	20	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	20	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	20	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	20	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	20	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	20	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	20	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	20	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	20	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	20	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	20	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	20	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	20	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	20	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	20	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	20	2	0.27023
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	20	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	20	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	20	5	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	20	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	20	2	0.27023
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	20	3	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	20	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	20	5	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	20	1	0.17052
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	20	2	0.27168
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	20	3	0.31358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	20	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	20	5	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	20	1	0.17197
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	20	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	20	3	0.31792
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	20	4	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	20	5	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	20	1	0.15751
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	20	2	0.23121
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	20	3	0.28035
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	20	4	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	20	5	0.31647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	20	1	0.15751
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	20	2	0.24566
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	20	3	0.30636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	20	4	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	20	5	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	20	1	0.15751
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	20	2	0.24566
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	20	3	0.30636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	20	4	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	20	5	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	20	1	0.15751
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	20	2	0.24566
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	20	3	0.30636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	20	4	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	20	5	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	20	1	0.15896
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	20	2	0.24566
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	20	3	0.30636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	20	4	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	20	5	0.37139
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	20	1	0.15896
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	20	2	0.24566
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	20	3	0.30636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	20	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	20	5	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	20	1	0.15896
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	20	2	0.24711
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	20	3	0.30780
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	20	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	20	5	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	20	1	0.15896
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	20	2	0.24711
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	20	3	0.30925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	20	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	20	5	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	20	1	0.16040
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	20	2	0.24711
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	20	3	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	20	4	0.34538
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	20	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	20	1	0.16040
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	20	2	0.25289
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	20	3	0.31647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	20	4	0.34682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	20	5	0.37283
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	20	1	0.13873
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	20	2	0.24422
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	20	3	0.28468
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	20	4	0.30925
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	20	5	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	20	1	0.13873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	20	2	0.24855
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	20	3	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	20	4	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	20	5	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	20	1	0.13873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	20	2	0.25000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	20	3	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	20	4	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	20	5	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	20	1	0.13873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	20	2	0.25000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	20	3	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	20	4	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	20	5	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	20	1	0.13873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	20	2	0.25000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	20	3	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	20	4	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	20	5	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	20	1	0.13873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	20	2	0.25000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	20	3	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	20	4	0.32659
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	20	5	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	20	1	0.13873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	20	2	0.25000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	20	3	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	20	4	0.32659
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	20	5	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	20	1	0.13873
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	20	2	0.25000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	20	3	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	20	4	0.32948
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	20	5	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	20	1	0.13728
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	20	2	0.24855
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	20	3	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	20	4	0.32948
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	20	5	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	20	1	0.13584
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	20	2	0.25000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	20	3	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	20	5	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	20	1	0.12428
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	20	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	20	3	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	20	4	0.32225
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	20	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	20	1	0.12428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	20	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	20	3	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	20	4	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	20	5	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	20	1	0.12428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	20	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	20	3	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	20	4	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	20	5	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	20	1	0.12428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	20	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	20	3	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	20	4	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	20	5	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	20	1	0.12428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	20	2	0.24277
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	20	3	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	20	4	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	20	5	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	20	1	0.12428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	20	2	0.24277
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	20	3	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	20	4	0.32659
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	20	5	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	20	1	0.12428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	20	2	0.24277
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	20	3	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	20	4	0.32803
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	20	5	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	20	1	0.12428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	20	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	20	3	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	20	4	0.32803
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	20	5	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	20	1	0.12572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	20	2	0.23988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	20	3	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	20	4	0.32948
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	20	5	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	20	1	0.12861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	20	2	0.24566
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	20	3	0.30202
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	20	5	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	50	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	50	2	0.25723
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	50	3	0.26879
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	50	4	0.27457
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	50	5	0.27746
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	50	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	50	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	50	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	50	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	50	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	50	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	50	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	50	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	50	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	50	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	50	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	50	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	50	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	50	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	50	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	50	2	0.25723
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	50	3	0.27746
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	50	4	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	50	5	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	50	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	50	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	50	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	50	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	50	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	50	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	50	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	50	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	50	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	50	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	50	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	50	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	50	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	50	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	50	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	50	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	50	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	50	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	50	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	50	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	50	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	50	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	50	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	50	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	50	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	50	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	50	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	50	2	0.26012
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	50	3	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	50	4	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	50	5	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	50	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	50	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	50	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	50	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	50	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	50	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	50	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	50	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	50	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	50	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	50	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	50	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	50	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	50	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	50	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	50	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	50	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	50	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	50	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	50	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	50	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	50	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	50	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	50	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	50	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	50	2	0.26445
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	50	3	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	50	4	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	50	5	0.30491
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	50	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	50	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	50	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	50	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	50	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	50	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	50	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	50	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	50	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	50	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	50	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	50	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	50	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	50	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	50	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	50	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	50	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	50	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	50	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	50	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	50	2	0.30202
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	50	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	50	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	50	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	50	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	50	2	0.25867
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	50	3	0.28035
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	50	4	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	50	5	0.30491
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	50	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	50	2	0.28179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	50	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	50	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	50	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	50	2	0.28179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	50	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	50	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	50	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	50	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	50	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	50	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	50	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	50	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	50	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	50	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	50	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	50	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	50	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	50	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	50	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	50	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	50	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	50	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	50	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	50	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	50	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	50	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	50	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	50	1	0.17919
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	50	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	50	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	50	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	50	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	50	1	0.18208
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	50	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	50	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	50	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	50	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	50	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	50	2	0.25145
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	50	3	0.27746
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	50	4	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	50	5	0.31358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	50	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	50	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	50	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	50	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	50	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	50	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	50	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	50	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	50	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	50	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	50	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	50	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	50	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	50	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	50	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	50	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	50	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	50	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	50	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	50	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	50	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	50	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	50	2	0.27023
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	50	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	50	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	50	5	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	50	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	50	2	0.27023
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	50	3	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	50	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	50	5	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	50	1	0.17052
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	50	2	0.27168
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	50	3	0.31358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	50	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	50	5	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	50	1	0.17197
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	50	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	50	3	0.31792
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	50	4	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	50	5	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	50	1	0.15318
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	50	2	0.22688
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	50	3	0.26301
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	50	4	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	50	5	0.30202
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	50	1	0.15318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	50	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	50	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	50	5	0.35549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	50	1	0.15318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	50	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	50	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	50	5	0.35549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	50	1	0.15318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	50	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	50	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	50	5	0.35549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	50	1	0.15462
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	50	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	50	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	50	5	0.35549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	50	1	0.15462
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	50	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	50	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	50	4	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	50	5	0.35694
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	50	1	0.15462
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	50	2	0.24277
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	50	3	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	50	4	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	50	5	0.35694
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	50	1	0.15462
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	50	2	0.24277
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	50	3	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	50	4	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	50	5	0.35694
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	50	1	0.15607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	50	2	0.24277
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	50	3	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	50	4	0.33382
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	50	5	0.35838
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	50	1	0.15607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	50	2	0.24855
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	50	3	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	50	4	0.33382
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	50	5	0.35838
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	50	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	50	2	0.20376
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	50	3	0.24855
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	50	4	0.27168
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	50	5	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	50	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	50	2	0.20665
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	50	3	0.25578
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	50	4	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	50	5	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	50	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	50	2	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	50	3	0.25578
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	50	4	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	50	5	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	50	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	50	2	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	50	3	0.25578
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	50	4	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	50	5	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	50	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	50	2	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	50	3	0.25578
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	50	4	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	50	5	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	50	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	50	2	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	50	3	0.25578
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	50	4	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	50	5	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	50	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	50	2	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	50	3	0.25723
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	50	4	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	50	5	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	50	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	50	2	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	50	3	0.25867
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	50	4	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	50	5	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	50	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	50	2	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	50	3	0.25723
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	50	4	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	50	5	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	50	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	50	2	0.21098
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	50	3	0.25434
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	50	4	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	50	5	0.31358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	50	1	0.09827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	50	2	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	50	3	0.23555
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	50	4	0.26156
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	50	5	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	50	1	0.09827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	50	2	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	50	3	0.23699
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	50	4	0.26445
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	50	5	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	50	1	0.09827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	50	2	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	50	3	0.23699
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	50	4	0.26445
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	50	5	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	50	1	0.09827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	50	2	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	50	3	0.23699
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	50	4	0.26445
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	50	5	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	50	1	0.09827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	50	2	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	50	3	0.23699
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	50	4	0.26445
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	50	5	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	50	1	0.09827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	50	2	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	50	3	0.23699
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	50	4	0.26590
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	50	5	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	50	1	0.09827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	50	2	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	50	3	0.23699
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	50	4	0.26590
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	50	5	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	50	1	0.09827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	50	2	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	50	3	0.23988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	50	4	0.26734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	50	5	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	50	1	0.09827
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	50	2	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	50	3	0.23988
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	50	4	0.27023
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	50	5	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	50	1	0.09971
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	50	2	0.19798
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	50	3	0.24422
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	50	4	0.27312
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	50	5	0.30202
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	100	1	0.18353
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	100	2	0.25723
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	100	3	0.26879
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	100	4	0.27457
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	100	5	0.27746
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	100	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	100	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	100	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	100	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	100	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	100	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	100	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	100	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	100	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	100	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	100	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	100	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	100	2	0.30058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	100	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	100	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	100	2	0.25723
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	100	3	0.27746
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	100	4	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	100	5	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	100	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	100	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	100	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	100	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	100	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	100	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	100	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	100	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	100	2	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	100	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	100	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	100	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	100	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	100	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	100	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	100	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	100	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	100	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	100	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	100	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	100	4	0.36850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	100	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	100	1	0.19075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	100	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	100	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	100	4	0.36994
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	100	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	100	2	0.26012
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	100	3	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	100	4	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	100	5	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	100	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	100	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	100	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	100	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	100	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	100	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	100	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	100	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	100	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	100	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	100	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	100	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	100	2	0.28757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	100	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	100	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	100	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	100	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	100	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	100	5	0.37861
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	100	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	100	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	100	1	0.19364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	100	2	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	100	3	0.33815
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	100	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	100	2	0.26445
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	100	3	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	100	4	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	100	5	0.30491
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	100	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	100	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	100	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	100	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	100	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	100	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	100	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	100	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	100	2	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	100	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	100	3	0.33671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	100	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	100	3	0.33960
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	100	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	100	1	0.18931
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	100	2	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	100	3	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	100	4	0.36561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	100	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	100	1	0.19509
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	100	2	0.30202
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	100	3	0.34249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	100	4	0.36705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	100	5	0.38295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	100	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	100	2	0.25867
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	100	3	0.28035
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	100	4	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	100	5	0.30491
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	100	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	100	2	0.28179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	100	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	100	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	100	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	100	2	0.28179
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	100	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	100	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	100	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	100	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	100	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	100	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	100	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	100	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	100	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	100	4	0.35983
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	100	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	100	2	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	100	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	100	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	100	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	100	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	100	3	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	100	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	100	1	0.17775
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	100	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	100	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	100	4	0.36127
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	100	5	0.38006
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	100	1	0.17919
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	100	2	0.28468
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	100	3	0.33382
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	100	4	0.36272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	100	5	0.38150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	100	1	0.18208
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	100	2	0.29335
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	100	3	0.33526
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	100	4	0.36416
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	100	5	0.38439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	100	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	100	2	0.25145
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	100	3	0.27746
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	100	4	0.29769
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	100	5	0.31358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	100	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	100	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	100	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	100	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	100	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	100	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	100	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	100	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	100	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	100	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	100	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	100	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	100	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	100	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	100	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	100	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	100	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	100	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	100	4	0.35116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	100	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	100	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	100	2	0.26879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	100	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	100	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	100	5	0.37428
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	100	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	100	2	0.27023
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	100	3	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	100	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	100	5	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	100	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	100	2	0.27023
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	100	3	0.31214
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	100	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	100	5	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	100	1	0.17052
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	100	2	0.27168
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	100	3	0.31358
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	100	4	0.35260
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	100	5	0.37572
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	100	1	0.17197
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	100	2	0.27890
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	100	3	0.31792
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	100	4	0.35405
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	100	5	0.37717
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	100	1	0.15318
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	100	2	0.22688
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	100	3	0.26301
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	100	4	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	100	5	0.30202
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	100	1	0.15318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	100	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	100	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	100	5	0.35549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	100	1	0.15318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	100	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	100	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	100	5	0.35549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	100	1	0.15318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	100	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	100	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	100	5	0.35549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	100	1	0.15462
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	100	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	100	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	100	5	0.35549
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	100	1	0.15462
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	100	2	0.24133
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	100	3	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	100	4	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	100	5	0.35694
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	100	1	0.15462
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	100	2	0.24277
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	100	3	0.29046
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	100	4	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	100	5	0.35694
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	100	1	0.15462
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	100	2	0.24277
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	100	3	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	100	4	0.33237
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	100	5	0.35694
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	100	1	0.15607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	100	2	0.24277
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	100	3	0.29480
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	100	4	0.33382
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	100	5	0.35838
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	100	1	0.15607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	100	2	0.24855
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	100	3	0.29913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	100	4	0.33382
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	100	5	0.35838
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	100	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	100	2	0.20231
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	100	3	0.24422
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	100	4	0.26879
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	100	5	0.28902
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	100	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	100	2	0.20520
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	100	3	0.25145
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	100	4	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	100	5	0.30925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	100	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	100	2	0.20665
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	100	3	0.25145
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	100	4	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	100	5	0.30925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	100	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	100	2	0.20665
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	100	3	0.25145
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	100	4	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	100	5	0.30925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	100	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	100	2	0.20665
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	100	3	0.25145
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	100	4	0.28324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	100	5	0.30925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	100	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	100	2	0.20665
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	100	3	0.25145
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	100	4	0.28468
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	100	5	0.30925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	100	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	100	2	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	100	3	0.25289
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	100	4	0.28468
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	100	5	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	100	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	100	2	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	100	3	0.25434
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	100	4	0.28468
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	100	5	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	100	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	100	2	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	100	3	0.25289
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	100	4	0.28468
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	100	5	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	100	1	0.11272
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	100	2	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	100	3	0.25000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	100	4	0.28613
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	100	5	0.31069
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	100	1	0.09104
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	100	2	0.17919
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	100	3	0.20809
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	100	4	0.23266
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	100	5	0.25578
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	100	1	0.09104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	100	2	0.17919
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	100	3	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	100	4	0.23555
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	100	5	0.26012
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	100	1	0.09104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	100	2	0.17919
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	100	3	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	100	4	0.23555
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	100	5	0.26012
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	100	1	0.09104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	100	2	0.17919
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	100	3	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	100	4	0.23555
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	100	5	0.26012
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	100	1	0.09104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	100	2	0.17919
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	100	3	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	100	4	0.23555
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	100	5	0.26012
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	100	1	0.09104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	100	2	0.17919
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	100	3	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	100	4	0.23699
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	100	5	0.26012
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	100	1	0.09104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	100	2	0.17919
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	100	3	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	100	4	0.23699
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	100	5	0.26156
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	100	1	0.09104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	100	2	0.17919
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	100	3	0.21243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	100	4	0.23844
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	100	5	0.26301
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	100	1	0.09104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	100	2	0.17919
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	100	3	0.21243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	100	4	0.23844
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	100	5	0.26301
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	100	1	0.09249
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	100	2	0.18208
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	100	3	0.21387
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	100	4	0.24133
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	100	5	0.27168
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	1	1	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	1	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	1	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	1	4	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	1	1	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	1	1	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	1	2	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	1	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	1	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	1	1	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	1	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	1	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	1	4	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	1	1	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	1	1	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	1	2	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	1	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	1	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	1	1	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	1	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	1	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	1	4	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	1	1	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	1	1	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	1	2	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	1	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	1	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	1	1	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	1	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	1	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	1	4	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	1	1	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	1	1	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	1	2	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	1	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	1	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	1	1	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	1	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	1	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	1	4	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	1	1	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	1	1	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	1	2	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	1	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	1	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	1	1	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	1	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	1	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	1	4	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	1	1	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	1	1	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	1	2	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	1	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	1	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	1	1	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	1	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	1	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	1	4	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	1	1	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	1	1	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	1	2	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	1	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	1	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	1	1	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	1	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	1	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	1	4	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	1	2	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	1	2	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	1	2	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	1	2	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	1	2	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	1	2	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	1	1	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	1	1	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	1	2	0.35260
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	1	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	1	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	1	1	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	1	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	1	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	1	4	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	1	2	0.35260
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	1	2	0.35260
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	1	2	0.35260
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	1	2	0.35260
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	1	2	0.35260
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	1	2	0.35260
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	1	1	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	1	2	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	1	1	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	1	2	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	1	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	1	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	1	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	1	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	2	1	0.23266
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	2	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	2	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	2	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	2	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	2	1	0.23121
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	2	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	2	1	0.23266
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	2	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	2	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	2	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	2	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	2	1	0.23121
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	2	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	2	1	0.23266
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	2	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	2	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	2	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	2	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	2	1	0.23121
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	2	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	2	1	0.23266
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	2	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	2	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	2	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	2	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	2	1	0.23121
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	2	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	2	1	0.23266
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	2	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	2	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	2	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	2	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	2	1	0.23121
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	2	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	2	1	0.23266
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	2	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	2	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	2	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	2	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	2	1	0.23121
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	2	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	2	1	0.23266
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	2	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	2	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	2	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	2	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	2	1	0.23121
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	2	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	2	1	0.23266
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	2	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	2	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	2	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	2	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	2	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	2	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	2	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	2	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	2	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	2	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	2	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	2	1	0.23121
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	2	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	2	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	2	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	2	1	0.23266
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	2	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	2	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	2	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	2	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	2	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	2	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	2	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	2	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	2	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	2	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	2	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	2	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	2	1	0.23121
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	2	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	2	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	2	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	2	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	2	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	3	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	3	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	3	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	3	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	3	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	3	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	3	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	3	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	3	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	3	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	3	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	3	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	3	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	3	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	3	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	3	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	3	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	3	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	3	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	3	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	3	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	3	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	3	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	3	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	3	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	3	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	3	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	3	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	3	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	3	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	3	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	3	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	3	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	3	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	3	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	3	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	3	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	3	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	3	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	3	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	3	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	3	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	3	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	3	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	3	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	3	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	3	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	3	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	3	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	3	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	3	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	3	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	3	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	3	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	3	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	3	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	3	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	3	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	3	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	3	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	3	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	3	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	3	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	3	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	3	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	3	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	3	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	3	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	3	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	3	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	3	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	3	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	3	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	3	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	3	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	3	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	3	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	3	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	3	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	3	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	3	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	3	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	3	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	3	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	3	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	3	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	3	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	4	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	4	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	4	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	4	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	4	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	4	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	4	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	4	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	4	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	4	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	4	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	4	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	4	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	4	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	4	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	4	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	4	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	4	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	4	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	4	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	4	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	4	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	4	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	4	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	4	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	4	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	4	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	4	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	4	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	4	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	4	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	4	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	4	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	4	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	4	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	4	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	4	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	4	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	4	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	4	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	4	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	4	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	4	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	4	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	4	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	4	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	4	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	4	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	4	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	4	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	4	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	4	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	4	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	4	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	4	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	4	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	4	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	4	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	4	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	4	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	4	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	4	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	4	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	4	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	4	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	4	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	4	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	4	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	4	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	4	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	4	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	4	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	4	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	4	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	4	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	4	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	4	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	4	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	4	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	4	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	4	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	4	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	4	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	4	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	4	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	4	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	5	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	5	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	5	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	5	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	5	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	5	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	5	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	5	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	5	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	5	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	5	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	5	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	5	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	5	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	5	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	5	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	5	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	5	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	5	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	5	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	5	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	5	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	5	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	5	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	5	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	5	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	5	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	5	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	5	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	5	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	5	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	5	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	5	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	5	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	5	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	5	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	5	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	5	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	5	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	5	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	5	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	5	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	5	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	5	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	5	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	5	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	5	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	5	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	5	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	5	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	5	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	5	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	5	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	5	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	5	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	5	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	5	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	5	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	5	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	5	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	5	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	5	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	5	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	5	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	5	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	5	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	5	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	5	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	5	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	5	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	5	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	5	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	5	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	5	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	5	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	5	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	10	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	10	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	10	4	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	10	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	10	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	10	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	10	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	10	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	10	4	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	10	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	10	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	10	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	10	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	10	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	10	4	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	10	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	10	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	10	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	10	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	10	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	10	4	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	10	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	10	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	10	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	10	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	10	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	10	4	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	10	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	10	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	10	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	10	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	10	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	10	4	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	10	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	10	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	10	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	10	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	10	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	10	4	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	10	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	10	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	10	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	10	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	10	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	10	2	0.29769
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	10	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	10	4	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	10	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	10	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	10	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	10	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	10	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	10	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	10	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	10	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	10	2	0.29769
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	10	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	10	4	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	10	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	10	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	10	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	10	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	10	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	10	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	10	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	10	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	10	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	10	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	10	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	10	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	20	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	20	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	20	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	20	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	20	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	20	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	20	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	20	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	20	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	20	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	20	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	20	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	20	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	20	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	20	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	20	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	20	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	20	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	20	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	20	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	20	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	20	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	20	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	20	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	20	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	20	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	20	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	20	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	20	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	20	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	20	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	20	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	20	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	20	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	20	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	20	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	20	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	20	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	20	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	20	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	20	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	20	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	20	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	20	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	20	2	0.29769
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	20	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	20	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	20	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	20	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	20	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	20	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	20	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	20	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	20	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	20	2	0.29624
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	20	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	20	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	20	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	20	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	20	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	20	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	20	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	20	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	20	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	20	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	20	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	20	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	20	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	20	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	20	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	20	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	20	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	20	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	20	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	20	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	20	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	20	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	50	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	50	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	50	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	50	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	50	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	50	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	50	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	50	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	50	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	50	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	50	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	50	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	50	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	50	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	50	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	50	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	50	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	50	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	50	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	50	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	50	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	50	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	50	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	50	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	50	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	50	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	50	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	50	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	50	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	50	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	50	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	50	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	50	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	50	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	50	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	50	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	50	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	50	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	50	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	50	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	50	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	50	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	50	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	50	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	50	2	0.29769
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	50	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	50	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	50	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	50	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	50	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	50	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	50	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	50	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	50	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	50	2	0.29624
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	50	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	50	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	50	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	50	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	50	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	50	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	50	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	50	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	50	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	50	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	50	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	50	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	50	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	50	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	50	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	50	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	50	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	50	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	50	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	50	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	50	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	50	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	100	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	100	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	100	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	100	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	100	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	100	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	100	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	100	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	100	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	100	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	100	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	100	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	100	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	100	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	100	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	100	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	100	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	100	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	100	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	100	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	100	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	100	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	100	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	100	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	100	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	100	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	100	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	100	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	100	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	100	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	100	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	100	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	100	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	100	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	100	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	100	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	100	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	100	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	100	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	100	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	100	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	100	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	100	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	100	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	100	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	100	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	100	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	100	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	100	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	100	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	100	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	100	2	0.29769
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	100	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	100	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	100	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	100	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	100	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	100	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	100	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	100	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	100	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	100	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	100	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	100	2	0.29624
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	100	4	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	100	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	100	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	100	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	100	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	100	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	100	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	100	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	100	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	100	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	100	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	100	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	100	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	100	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	100	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	100	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	100	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	100	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	100	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	100	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	100	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	100	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	100	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	100	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	100	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	100	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	100	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	100	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	100	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	100	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	1	1	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	1	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	1	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	1	4	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	1	5	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	1	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	1	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	1	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	1	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	1	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	1	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	1	1	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	1	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	1	1	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	1	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	1	2	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	1	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	1	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	1	1	0.26445
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	1	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	1	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	1	4	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	1	5	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	1	1	0.26012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	1	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	1	1	0.26012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	1	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	1	1	0.26012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	1	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	1	1	0.26012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	1	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	1	1	0.26012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	1	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	1	1	0.26012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	1	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	1	1	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	1	2	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	1	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	1	1	0.26445
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	1	2	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	1	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	1	1	0.26012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	1	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	1	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	1	1	0.26301
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	1	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	1	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	1	5	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	1	1	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	1	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	1	1	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	1	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	1	1	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	1	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	1	1	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	1	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	1	1	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	1	3	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	1	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	1	1	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	1	3	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	1	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	1	1	0.26012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	1	2	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	1	3	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	1	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	1	1	0.26301
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	1	2	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	1	3	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	1	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	1	1	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	1	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	1	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	1	1	0.26445
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	1	2	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	1	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	1	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	1	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	1	1	0.26012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	1	2	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	1	3	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	1	5	0.42341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	1	1	0.26012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	1	2	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	1	3	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	1	5	0.42341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	1	1	0.26012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	1	2	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	1	3	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	1	5	0.42341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	1	1	0.26012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	1	2	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	1	3	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	1	5	0.42341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	1	1	0.26012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	1	2	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	1	3	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	1	5	0.42341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	1	1	0.26012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	1	2	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	1	3	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	1	5	0.42341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	1	1	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	1	2	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	1	3	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	1	5	0.42341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	1	1	0.26445
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	1	2	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	1	3	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	1	5	0.42341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	1	1	0.26012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	1	2	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	1	3	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	1	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	1	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	1	1	0.26734
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	1	2	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	1	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	1	4	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	1	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	1	1	0.26301
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	1	3	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	1	5	0.42630
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	1	1	0.26301
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	1	3	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	1	5	0.42630
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	1	1	0.26301
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	1	3	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	1	5	0.42630
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	1	1	0.26301
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	1	3	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	1	5	0.42630
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	1	1	0.26301
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	1	3	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	1	5	0.42630
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	1	1	0.26301
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	1	3	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	1	5	0.42630
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	1	1	0.26445
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	1	2	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	1	3	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	1	5	0.42630
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	1	1	0.26734
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	1	2	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	1	3	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	1	5	0.42630
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	1	1	0.26301
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	1	3	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	1	5	0.42486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	1	1	0.26734
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	1	2	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	1	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	1	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	1	5	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	1	1	0.26301
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	1	3	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	1	1	0.26301
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	1	3	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	1	1	0.26301
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	1	3	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	1	1	0.26301
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	1	3	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	1	1	0.26301
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	1	3	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	1	1	0.26301
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	1	3	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	1	1	0.26445
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	1	2	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	1	3	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	1	1	0.26590
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	1	2	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	1	3	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	1	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	1	1	0.26012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	1	3	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	1	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	1	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	1	1	0.26301
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	1	2	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	1	3	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	1	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	1	5	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	1	1	0.26012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	1	3	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	1	5	0.42919
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	1	1	0.26012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	1	3	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	1	5	0.42919
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	1	1	0.26012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	1	3	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	1	5	0.42919
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	1	1	0.26012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	1	3	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	1	5	0.42919
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	1	1	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	1	3	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	1	5	0.42919
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	1	1	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	1	3	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	1	5	0.42919
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	1	1	0.26012
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	1	2	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	1	3	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	1	5	0.42919
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	1	1	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	1	2	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	1	3	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	1	5	0.42919
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	1	1	0.25578
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	1	2	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	1	3	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	1	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	1	5	0.42775
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	1	1	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	1	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	1	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	1	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	1	1	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	1	3	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	1	4	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	1	5	0.42919
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	1	1	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	1	3	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	1	4	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	1	5	0.42919
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	1	1	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	1	3	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	1	4	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	1	5	0.42919
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	1	1	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	1	3	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	1	4	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	1	5	0.42919
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	1	3	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	1	4	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	1	5	0.42919
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	1	3	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	1	4	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	1	5	0.42919
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	1	1	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	1	2	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	1	3	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	1	4	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	1	5	0.42919
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	1	2	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	1	3	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	1	4	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	1	5	0.42919
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	1	1	0.25578
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	1	3	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	1	4	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	1	5	0.42775
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	1	1	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	1	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	1	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	1	4	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	1	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	1	1	0.25578
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	1	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	1	3	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	1	4	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	1	5	0.43064
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	1	1	0.25434
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	1	2	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	1	3	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	1	4	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	1	5	0.43064
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	1	1	0.25434
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	1	2	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	1	3	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	1	4	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	1	5	0.43064
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	1	1	0.25434
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	1	2	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	1	3	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	1	4	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	1	5	0.43064
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	1	1	0.25434
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	1	2	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	1	3	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	1	4	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	1	5	0.43064
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	1	1	0.25289
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	1	2	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	1	3	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	1	4	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	1	5	0.43064
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	1	1	0.25434
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	1	3	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	1	4	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	1	5	0.43064
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	1	1	0.25289
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	1	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	1	3	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	1	4	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	1	5	0.43064
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	1	1	0.25289
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	1	2	0.35260
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	1	3	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	1	4	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	1	5	0.42919
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	1	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	1	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	1	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	1	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	1	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	2	1	0.23988
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	2	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	2	4	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	2	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	2	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	2	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	2	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	2	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	2	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	2	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	2	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	2	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	2	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	2	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	2	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	2	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	2	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	2	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	2	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	2	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	2	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	2	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	2	1	0.23844
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	2	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	2	1	0.23988
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	2	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	2	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	2	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	2	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	2	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	2	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	2	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	2	5	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	2	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	2	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	2	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	2	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	2	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	2	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	2	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	2	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	2	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	2	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	2	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	2	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	2	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	2	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	2	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	2	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	2	1	0.24422
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	2	2	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	2	1	0.24566
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	2	2	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	2	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	2	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	2	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	2	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	2	1	0.24711
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	2	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	2	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	2	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	2	5	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	2	1	0.24566
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	2	1	0.24566
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	2	1	0.24566
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	2	1	0.24566
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	2	1	0.24566
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	2	2	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	2	1	0.24566
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	2	2	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	2	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	2	1	0.24855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	2	2	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	2	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	2	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	2	1	0.25145
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	2	2	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	2	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	2	1	0.24855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	2	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	2	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	2	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	2	1	0.24422
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	2	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	2	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	2	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	2	5	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	2	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	2	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	2	3	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	2	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	2	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	2	3	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	2	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	2	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	2	3	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	2	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	2	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	2	3	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	2	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	2	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	2	3	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	2	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	2	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	2	3	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	2	1	0.24711
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	2	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	2	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	2	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	2	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	2	2	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	2	3	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	2	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	2	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	2	1	0.24711
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	2	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	2	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	2	1	0.23844
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	2	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	2	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	2	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	2	5	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	2	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	2	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	2	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	2	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	2	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	2	1	0.23844
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	2	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	2	1	0.23844
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	2	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	2	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	2	3	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	2	1	0.24422
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	2	3	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	2	1	0.24422
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	2	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	2	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	2	1	0.24855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	2	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	2	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	2	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	2	5	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	2	1	0.24711
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	2	2	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	2	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	2	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	2	1	0.24711
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	2	2	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	2	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	2	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	2	1	0.24711
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	2	2	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	2	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	2	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	2	1	0.24711
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	2	2	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	2	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	2	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	2	1	0.24711
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	2	2	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	2	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	2	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	2	1	0.24711
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	2	2	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	2	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	2	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	2	1	0.25145
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	2	2	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	2	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	2	4	0.40607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	2	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	2	1	0.25289
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	2	2	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	2	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	2	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	2	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	2	1	0.25145
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	2	2	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	2	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	2	4	0.40607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	2	1	0.25434
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	2	2	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	2	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	2	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	2	5	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	2	1	0.25145
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	2	2	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	2	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	2	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	2	5	0.42630
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	2	1	0.25145
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	2	2	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	2	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	2	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	2	5	0.42630
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	2	1	0.25145
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	2	2	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	2	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	2	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	2	5	0.42630
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	2	1	0.25145
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	2	2	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	2	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	2	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	2	5	0.42630
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	2	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	2	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	2	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	2	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	2	5	0.42630
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	2	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	2	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	2	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	2	4	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	2	5	0.42630
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	2	1	0.25434
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	2	2	0.35260
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	2	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	2	4	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	2	5	0.42630
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	2	1	0.25578
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	2	2	0.35260
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	2	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	2	4	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	2	5	0.42630
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	2	1	0.25145
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	2	2	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	2	3	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	2	4	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	2	5	0.42486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	2	1	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	2	2	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	2	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	2	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	2	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	2	1	0.24855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	2	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	2	3	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	2	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	2	5	0.42486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	2	1	0.24855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	2	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	2	3	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	2	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	2	5	0.42486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	2	1	0.25145
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	2	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	2	3	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	2	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	2	5	0.42486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	2	1	0.25289
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	2	2	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	2	3	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	2	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	2	5	0.42486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	2	1	0.25289
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	2	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	2	3	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	2	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	2	5	0.42486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	2	1	0.25289
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	2	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	2	3	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	2	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	2	5	0.42486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	2	1	0.25578
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	2	2	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	2	3	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	2	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	2	5	0.42486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	2	1	0.25578
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	2	2	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	2	3	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	2	4	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	2	5	0.42486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	2	1	0.25289
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	2	2	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	2	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	2	4	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	2	5	0.42341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	2	1	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	2	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	2	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	2	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	2	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	2	1	0.24133
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	2	2	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	2	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	2	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	2	1	0.24133
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	2	2	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	2	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	2	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	2	1	0.24422
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	2	2	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	2	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	2	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	2	1	0.24422
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	2	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	2	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	2	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	2	1	0.24422
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	2	2	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	2	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	2	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	2	1	0.24422
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	2	2	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	2	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	2	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	2	1	0.24422
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	2	2	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	2	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	2	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	2	1	0.23988
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	2	2	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	2	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	2	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	2	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	2	1	0.23844
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	2	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	2	3	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	2	4	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	2	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	2	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	2	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	2	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	2	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	2	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	3	1	0.22254
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	3	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	3	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	3	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	3	5	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	3	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	3	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	3	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	3	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	3	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	3	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	3	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	3	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	3	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	3	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	3	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	3	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	3	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	3	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	3	4	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	3	5	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	3	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	3	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	3	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	3	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	3	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	3	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	3	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	3	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	3	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	3	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	3	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	3	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	3	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	3	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	3	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	3	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	3	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	3	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	3	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	3	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	3	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	3	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	3	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	3	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	3	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	3	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	3	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	3	4	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	3	5	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	3	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	3	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	3	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	3	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	3	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	3	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	3	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	3	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	3	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	3	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	3	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	3	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	3	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	3	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	3	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	3	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	3	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	3	1	0.22977
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	3	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	3	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	3	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	3	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	3	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	3	1	0.22254
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	3	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	3	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	3	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	3	5	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	3	1	0.22254
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	3	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	3	1	0.22254
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	3	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	3	1	0.22254
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	3	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	3	1	0.22254
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	3	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	3	1	0.22254
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	3	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	3	1	0.22399
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	3	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	3	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	3	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	3	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	3	1	0.22977
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	3	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	3	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	3	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	3	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	3	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	3	1	0.22254
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	3	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	3	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	3	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	3	5	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	3	1	0.22254
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	3	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	3	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	3	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	3	1	0.22254
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	3	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	3	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	3	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	3	1	0.22254
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	3	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	3	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	3	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	3	1	0.22254
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	3	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	3	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	3	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	3	1	0.22399
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	3	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	3	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	3	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	3	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	3	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	3	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	3	5	0.42052
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	3	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	3	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	3	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	3	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	3	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	3	3	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	3	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	3	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	3	1	0.22977
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	3	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	3	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	3	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	3	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	3	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	3	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	3	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	3	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	3	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	3	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	3	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	3	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	3	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	3	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	3	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	3	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	3	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	3	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	3	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	3	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	3	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	3	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	3	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	3	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	3	2	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	3	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	3	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	3	1	0.22977
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	3	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	3	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	3	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	3	1	0.22977
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	3	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	3	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	3	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	3	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	3	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	3	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	3	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	3	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	3	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	3	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	3	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	3	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	3	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	3	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	3	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	3	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	3	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	3	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	3	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	3	4	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	3	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	3	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	3	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	3	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	3	1	0.22832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	3	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	3	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	3	1	0.23121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	3	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	3	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	3	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	3	1	0.23266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	3	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	3	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	3	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	3	1	0.23121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	3	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	3	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	3	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	3	5	0.41908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	3	1	0.23266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	3	2	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	3	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	3	4	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	3	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	3	1	0.23121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	3	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	3	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	3	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	3	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	3	1	0.23410
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	3	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	3	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	3	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	3	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	3	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	3	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	3	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	3	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	3	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	3	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	3	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	3	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	3	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	3	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	3	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	3	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	3	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	3	4	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	3	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	3	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	3	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	3	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	3	4	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	3	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	3	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	3	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	3	3	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	3	4	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	3	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	3	1	0.23988
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	3	2	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	3	3	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	3	4	0.40607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	3	5	0.42341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	3	1	0.23988
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	3	2	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	3	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	3	4	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	3	5	0.42197
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	3	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	3	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	3	3	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	3	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	3	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	3	1	0.23555
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	3	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	3	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	3	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	3	1	0.23555
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	3	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	3	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	3	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	3	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	3	2	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	3	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	3	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	3	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	3	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	3	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	3	4	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	3	1	0.23699
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	3	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	3	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	3	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	3	1	0.23555
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	3	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	3	3	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	3	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	3	1	0.23555
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	3	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	3	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	3	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	3	1	0.23555
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	3	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	3	3	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	3	4	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	3	5	0.41763
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	3	1	0.23410
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	3	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	3	3	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	3	4	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	3	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	3	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	3	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	3	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	3	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	3	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	4	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	4	3	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	4	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	4	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	4	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	4	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	4	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	4	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	4	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	4	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	4	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	4	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	4	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	4	4	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	4	5	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	4	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	4	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	4	1	0.21965
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	4	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	4	1	0.21965
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	4	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	4	1	0.21965
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	4	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	4	1	0.21965
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	4	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	4	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	4	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	4	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	4	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	4	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	4	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	4	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	4	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	4	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	4	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	4	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	4	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	4	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	4	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	4	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	4	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	4	4	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	4	5	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	4	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	4	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	4	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	4	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	4	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	4	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	4	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	4	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	4	1	0.21965
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	4	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	4	1	0.22110
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	4	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	4	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	4	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	4	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	4	4	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	4	5	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	4	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	4	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	4	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	4	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	4	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	4	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	4	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	4	1	0.21965
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	4	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	4	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	4	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	4	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	4	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	4	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	4	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	4	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	4	5	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	4	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	4	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	4	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	4	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	4	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	4	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	4	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	4	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	4	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	4	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	4	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	4	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	4	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	4	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	4	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	4	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	4	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	4	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	4	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	4	4	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	4	5	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	4	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	4	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	4	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	4	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	4	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	4	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	4	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	4	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	4	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	4	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	4	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	4	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	4	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	4	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	4	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	4	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	4	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	4	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	4	5	0.41329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	4	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	4	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	4	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	4	5	0.41618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	4	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	4	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	4	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	4	5	0.41474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	4	1	0.21965
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	4	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	4	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	4	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	4	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	4	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	4	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	4	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	4	5	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	4	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	4	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	4	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	4	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	4	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	4	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	4	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	4	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	4	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	4	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	4	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	4	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	4	1	0.21821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	4	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	4	1	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	4	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	4	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	4	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	4	2	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	4	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	4	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	4	5	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	4	1	0.22399
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	4	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	4	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	4	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	4	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	4	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	4	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	4	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	4	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	4	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	4	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	4	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	4	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	4	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	4	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	4	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	4	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	4	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	4	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	4	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	4	1	0.22543
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	4	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	4	3	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	4	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	4	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	4	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	4	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	4	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	4	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	4	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	4	2	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	4	3	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	4	4	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	4	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	4	1	0.22688
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	4	2	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	4	3	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	4	4	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	4	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	4	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	4	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	4	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	4	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	4	3	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	4	2	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	4	3	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	4	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	4	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	4	3	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	4	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	4	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	4	3	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	4	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	4	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	4	3	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	4	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	4	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	4	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	4	3	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	4	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	4	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	4	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	4	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	4	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	4	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	4	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	4	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	4	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	4	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	4	2	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	4	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	4	4	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	4	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	4	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	4	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	4	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	4	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	4	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	5	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	5	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	5	4	0.35260
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	5	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	5	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	5	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	5	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	5	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	5	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	5	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	5	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	5	3	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	5	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	5	3	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	5	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	5	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	5	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	5	3	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	5	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	5	3	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	5	4	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	5	5	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	5	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	5	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	5	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	5	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	5	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	5	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	5	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	5	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	5	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	5	3	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	5	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	5	3	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	5	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	5	5	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	5	2	0.31647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	5	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	5	2	0.31647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	5	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	5	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	5	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	5	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	5	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	5	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	5	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	5	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	5	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	5	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	5	5	0.41185
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	5	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	5	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	5	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	5	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	5	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	5	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	5	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	5	5	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	5	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	5	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	5	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	5	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	5	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	5	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	5	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	5	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	5	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	5	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	5	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	5	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	5	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	5	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	5	3	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	5	4	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	5	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	5	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	5	3	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	5	2	0.31358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	5	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	5	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	5	5	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	5	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	5	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	5	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	5	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	5	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	5	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	5	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	5	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	5	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	5	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	5	3	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	5	4	0.38873
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	5	5	0.40896
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	5	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	5	3	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	5	2	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	5	3	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	5	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	5	5	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	5	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	5	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	5	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	5	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	5	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	5	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	5	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	5	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	5	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	5	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	5	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	5	2	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	5	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	5	1	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	5	2	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	5	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	5	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	5	2	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	5	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	5	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	5	5	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	5	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	5	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	5	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	5	4	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	5	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	5	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	5	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	5	2	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	5	3	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	5	5	0.41040
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	5	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	5	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	5	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	5	2	0.31792
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	5	3	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	5	5	0.40751
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	5	2	0.31936
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	5	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	5	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	5	5	0.39017
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	5	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	5	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	5	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	5	1	0.21098
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	5	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	5	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	5	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	5	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	5	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	5	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	5	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	5	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	5	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	5	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	5	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	5	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	5	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	5	4	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	5	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	5	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	5	4	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	5	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	5	1	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	5	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	5	1	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	5	2	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	5	3	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	5	4	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	5	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	5	1	0.20087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	5	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	5	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	5	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	5	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	5	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	5	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	5	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	5	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	5	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	5	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	5	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	5	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	5	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	5	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	5	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	5	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	5	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	5	2	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	5	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	5	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	5	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	5	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	5	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	5	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	5	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	5	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	5	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	5	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	5	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	5	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	5	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	5	2	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	5	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	5	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	5	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	5	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	5	2	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	5	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	5	4	0.38006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	5	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	5	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	5	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	5	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	5	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	5	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	10	2	0.29624
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	10	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	10	4	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	10	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	10	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	10	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	10	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	10	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	10	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	10	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	10	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	10	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	10	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	10	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	10	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	10	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	10	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	10	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	10	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	10	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	10	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	10	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	10	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	10	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	10	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	10	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	10	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	10	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	10	2	0.29480
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	10	3	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	10	4	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	10	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	10	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	10	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	10	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	10	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	10	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	10	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	10	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	10	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	10	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	10	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	10	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	10	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	10	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	10	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	10	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	10	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	10	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	10	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	10	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	10	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	10	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	10	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	10	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	10	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	10	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	10	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	10	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	10	1	0.20809
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	10	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	10	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	10	1	0.19364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	10	3	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	10	4	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	10	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	10	1	0.19364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	10	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	10	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	10	1	0.19364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	10	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	10	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	10	1	0.19364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	10	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	10	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	10	1	0.19364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	10	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	10	1	0.19364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	10	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	10	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	10	1	0.19220
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	10	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	10	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	10	1	0.19220
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	10	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	10	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	10	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	10	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	10	1	0.19653
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	10	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	10	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	10	4	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	10	5	0.40607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	10	1	0.19942
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	10	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	10	3	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	10	4	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	10	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	10	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	10	4	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	10	5	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	10	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	10	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	10	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	10	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	10	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	10	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	10	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	10	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	10	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	10	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	10	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	10	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	10	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	10	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	10	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	10	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	10	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	10	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	10	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	10	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	10	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	10	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	10	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	10	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	10	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	10	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	10	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	10	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	10	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	10	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	10	1	0.19220
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	10	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	10	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	10	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	10	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	10	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	10	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	10	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	10	5	0.40462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	10	1	0.19798
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	10	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	10	3	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	10	4	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	10	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	10	2	0.29480
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	10	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	10	4	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	10	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	10	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	10	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	10	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	10	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	10	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	10	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	10	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	10	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	10	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	10	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	10	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	10	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	10	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	10	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	10	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	10	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	10	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	10	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	10	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	10	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	10	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	10	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	10	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	10	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	10	1	0.18497
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	10	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	10	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	10	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	10	1	0.18931
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	10	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	10	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	10	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	10	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	10	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	10	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	10	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	10	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	10	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	10	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	10	2	0.28902
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	10	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	10	5	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	10	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	10	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	10	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	10	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	10	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	10	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	10	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	10	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	10	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	10	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	10	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	10	4	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	10	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	10	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	10	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	10	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	10	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	10	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	10	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	10	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	10	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	10	1	0.18497
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	10	2	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	10	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	10	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	10	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	10	1	0.18786
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	10	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	10	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	10	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	10	5	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	10	1	0.18931
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	10	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	10	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	10	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	10	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	10	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	10	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	10	4	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	10	5	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	10	2	0.29480
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	10	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	10	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	10	5	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	10	2	0.29480
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	10	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	10	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	10	5	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	10	1	0.17775
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	10	2	0.29480
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	10	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	10	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	10	5	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	10	1	0.17919
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	10	2	0.29624
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	10	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	10	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	10	5	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	10	1	0.17919
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	10	2	0.29624
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	10	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	10	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	10	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	10	1	0.17919
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	10	2	0.29624
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	10	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	10	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	10	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	10	1	0.17919
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	10	2	0.29624
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	10	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	10	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	10	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	10	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	10	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	10	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	10	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	10	5	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	10	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	10	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	10	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	10	5	0.39306
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	10	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	10	2	0.28757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	10	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	10	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	10	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	10	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	10	3	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	10	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	10	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	10	3	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	10	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	10	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	10	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	10	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	10	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	10	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	10	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	10	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	10	3	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	10	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	10	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	10	3	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	10	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	10	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	10	1	0.18497
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	10	2	0.29335
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	10	3	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	10	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	10	5	0.39451
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	10	1	0.18353
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	10	2	0.29624
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	10	3	0.33960
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	10	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	10	5	0.39162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	10	1	0.16474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	10	2	0.29335
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	10	3	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	10	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	10	5	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	10	1	0.16474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	10	2	0.29335
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	10	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	10	4	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	10	1	0.16618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	10	2	0.29335
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	10	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	10	4	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	10	1	0.16618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	10	2	0.29335
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	10	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	10	4	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	10	1	0.16618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	10	2	0.29335
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	10	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	10	4	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	10	1	0.16618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	10	2	0.29335
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	10	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	10	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	10	5	0.38150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	10	1	0.16618
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	10	2	0.29335
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	10	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	10	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	10	5	0.38295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	10	1	0.16763
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	10	2	0.29480
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	10	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	10	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	10	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	10	2	0.29480
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	10	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	10	4	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	10	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	10	1	0.16763
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	10	2	0.29046
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	10	3	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	10	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	10	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	10	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	10	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	10	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	10	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	10	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	20	2	0.29624
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	20	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	20	5	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	20	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	20	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	20	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	20	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	20	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	20	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	20	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	20	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	20	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	20	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	20	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	20	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	20	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	20	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	20	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	20	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	20	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	20	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	20	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	20	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	20	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	20	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	20	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	20	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	20	2	0.29335
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	20	3	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	20	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	20	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	20	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	20	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	20	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	20	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	20	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	20	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	20	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	20	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	20	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	20	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	20	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	20	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	20	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	20	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	20	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	20	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	20	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	20	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	20	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	20	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	20	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	20	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	20	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	20	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	20	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	20	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	20	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	20	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	20	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	20	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	20	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	20	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	20	3	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	20	4	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	20	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	20	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	20	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	20	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	20	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	20	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	20	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	20	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	20	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	20	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	20	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	20	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	20	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	20	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	20	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	20	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	20	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	20	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	20	1	0.19364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	20	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	20	1	0.19364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	20	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	20	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	20	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	20	1	0.19798
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	20	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	20	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	20	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	20	5	0.40318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	20	1	0.20087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	20	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	20	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	20	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	20	2	0.29046
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	20	4	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	20	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	20	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	20	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	20	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	20	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	20	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	20	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	20	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	20	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	20	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	20	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	20	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	20	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	20	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	20	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	20	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	20	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	20	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	20	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	20	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	20	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	20	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	20	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	20	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	20	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	20	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	20	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	20	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	20	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	20	1	0.19220
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	20	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	20	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	20	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	20	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	20	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	20	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	20	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	20	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	20	1	0.19798
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	20	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	20	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	20	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	20	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	20	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	20	2	0.29046
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	20	3	0.32370
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	20	4	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	20	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	20	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	20	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	20	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	20	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	20	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	20	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	20	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	20	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	20	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	20	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	20	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	20	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	20	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	20	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	20	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	20	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	20	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	20	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	20	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	20	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	20	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	20	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	20	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	20	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	20	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	20	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	20	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	20	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	20	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	20	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	20	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	20	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	20	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	20	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	20	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	20	1	0.18642
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	20	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	20	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	20	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	20	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	20	1	0.18786
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	20	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	20	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	20	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	20	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	20	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	20	2	0.27746
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	20	3	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	20	5	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	20	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	20	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	20	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	20	5	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	20	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	20	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	20	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	20	5	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	20	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	20	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	20	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	20	5	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	20	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	20	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	20	4	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	20	5	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	20	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	20	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	20	5	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	20	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	20	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	20	5	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	20	1	0.17486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	20	2	0.28757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	20	3	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	20	5	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	20	1	0.17775
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	20	2	0.28902
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	20	3	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	20	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	20	5	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	20	1	0.17775
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	20	2	0.29335
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	20	3	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	20	4	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	20	5	0.38728
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	20	1	0.16329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	20	2	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	20	3	0.30636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	20	4	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	20	5	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	20	1	0.16329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	20	2	0.26445
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	20	3	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	20	4	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	20	5	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	20	1	0.16329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	20	2	0.26445
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	20	3	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	20	4	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	20	5	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	20	1	0.16474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	20	2	0.26445
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	20	3	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	20	4	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	20	5	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	20	1	0.16474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	20	2	0.26590
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	20	3	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	20	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	20	5	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	20	1	0.16474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	20	2	0.26590
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	20	3	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	20	4	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	20	5	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	20	1	0.16474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	20	2	0.26590
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	20	3	0.32081
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	20	4	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	20	5	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	20	1	0.16474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	20	2	0.26590
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	20	3	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	20	4	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	20	5	0.37861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	20	1	0.16474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	20	2	0.26879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	20	3	0.32659
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	20	4	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	20	5	0.37572
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	20	1	0.16474
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	20	2	0.27168
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	20	3	0.32803
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	20	4	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	20	5	0.37717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	20	1	0.14162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	20	2	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	20	3	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	20	4	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	20	5	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	20	1	0.14162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	20	2	0.25289
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	20	3	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	20	4	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	20	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	20	1	0.14162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	20	2	0.25434
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	20	3	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	20	4	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	20	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	20	1	0.14162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	20	2	0.25434
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	20	3	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	20	4	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	20	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	20	1	0.14162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	20	2	0.25434
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	20	3	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	20	4	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	20	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	20	1	0.14162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	20	2	0.25578
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	20	3	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	20	4	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	20	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	20	1	0.14162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	20	2	0.25434
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	20	3	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	20	4	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	20	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	20	1	0.14162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	20	2	0.25434
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	20	3	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	20	4	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	20	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	20	1	0.14162
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	20	2	0.25434
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	20	3	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	20	4	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	20	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	20	1	0.14017
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	20	2	0.25289
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	20	3	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	20	4	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	20	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	20	1	0.12717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	20	2	0.24422
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	20	3	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	20	4	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	20	5	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	20	1	0.12717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	20	2	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	20	3	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	20	4	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	20	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	20	1	0.12717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	20	2	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	20	3	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	20	4	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	20	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	20	1	0.12717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	20	2	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	20	3	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	20	4	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	20	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	20	1	0.12717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	20	2	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	20	3	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	20	4	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	20	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	20	1	0.12717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	20	2	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	20	3	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	20	4	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	20	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	20	1	0.12717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	20	2	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	20	3	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	20	4	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	20	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	20	1	0.12717
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	20	2	0.24711
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	20	3	0.30636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	20	4	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	20	5	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	20	1	0.12861
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	20	2	0.24855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	20	3	0.30636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	20	4	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	20	5	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	20	1	0.13006
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	20	2	0.25000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	20	3	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	20	4	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	20	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	20	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	20	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	20	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	20	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	20	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	50	2	0.29624
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	50	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	50	5	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	50	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	50	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	50	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	50	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	50	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	50	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	50	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	50	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	50	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	50	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	50	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	50	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	50	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	50	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	50	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	50	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	50	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	50	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	50	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	50	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	50	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	50	2	0.29335
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	50	3	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	50	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	50	5	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	50	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	50	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	50	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	50	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	50	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	50	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	50	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	50	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	50	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	50	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	50	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	50	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	50	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	50	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	50	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	50	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	50	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	50	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	50	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	50	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	50	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	50	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	50	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	50	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	50	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	50	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	50	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	50	3	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	50	4	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	50	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	50	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	50	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	50	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	50	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	50	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	50	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	50	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	50	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	50	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	50	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	50	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	50	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	50	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	50	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	50	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	50	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	50	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	50	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	50	1	0.19364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	50	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	50	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	50	1	0.19364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	50	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	50	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	50	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	50	1	0.19798
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	50	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	50	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	50	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	50	1	0.20087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	50	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	50	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	50	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	50	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	50	2	0.29046
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	50	4	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	50	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	50	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	50	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	50	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	50	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	50	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	50	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	50	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	50	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	50	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	50	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	50	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	50	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	50	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	50	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	50	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	50	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	50	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	50	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	50	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	50	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	50	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	50	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	50	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	50	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	50	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	50	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	50	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	50	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	50	1	0.19220
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	50	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	50	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	50	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	50	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	50	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	50	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	50	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	50	1	0.19798
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	50	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	50	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	50	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	50	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	50	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	50	2	0.29046
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	50	3	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	50	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	50	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	50	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	50	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	50	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	50	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	50	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	50	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	50	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	50	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	50	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	50	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	50	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	50	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	50	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	50	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	50	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	50	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	50	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	50	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	50	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	50	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	50	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	50	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	50	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	50	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	50	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	50	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	50	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	50	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	50	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	50	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	50	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	50	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	50	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	50	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	50	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	50	1	0.18642
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	50	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	50	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	50	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	50	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	50	1	0.18786
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	50	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	50	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	50	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	50	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	50	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	50	2	0.27457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	50	3	0.31358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	50	4	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	50	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	50	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	50	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	50	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	50	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	50	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	50	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	50	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	50	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	50	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	50	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	50	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	50	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	50	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	50	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	50	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	50	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	50	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	50	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	50	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	50	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	50	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	50	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	50	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	50	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	50	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	50	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	50	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	50	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	50	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	50	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	50	1	0.17486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	50	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	50	3	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	50	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	50	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	50	1	0.17775
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	50	2	0.28613
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	50	3	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	50	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	50	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	50	1	0.17775
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	50	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	50	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	50	5	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	50	1	0.15462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	50	2	0.24711
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	50	3	0.29335
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	50	4	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	50	5	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	50	1	0.15462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	50	2	0.25434
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	50	3	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	50	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	50	1	0.15462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	50	2	0.25434
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	50	3	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	50	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	50	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	50	2	0.25434
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	50	3	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	50	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	50	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	50	2	0.25578
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	50	3	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	50	4	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	50	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	50	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	50	2	0.25578
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	50	3	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	50	4	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	50	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	50	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	50	2	0.25578
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	50	3	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	50	4	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	50	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	50	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	50	2	0.25578
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	50	3	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	50	4	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	50	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	50	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	50	2	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	50	3	0.31358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	50	4	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	50	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	50	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	50	2	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	50	3	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	50	4	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	50	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	50	1	0.11561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	50	2	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	50	3	0.26301
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	50	4	0.29335
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	50	5	0.31069
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	50	1	0.11561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	50	2	0.21821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	50	3	0.26734
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	50	4	0.29769
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	50	5	0.31792
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	50	1	0.11561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	50	2	0.21965
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	50	3	0.26734
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	50	4	0.29769
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	50	5	0.31792
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	50	1	0.11561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	50	2	0.21965
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	50	3	0.26734
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	50	4	0.29769
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	50	5	0.31792
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	50	1	0.11561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	50	2	0.21965
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	50	3	0.26734
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	50	4	0.29769
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	50	5	0.31792
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	50	1	0.11561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	50	2	0.21965
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	50	3	0.26734
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	50	4	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	50	5	0.31792
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	50	1	0.11561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	50	2	0.21965
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	50	3	0.26734
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	50	4	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	50	5	0.31792
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	50	1	0.11561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	50	2	0.21965
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	50	3	0.26879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	50	4	0.29913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	50	5	0.31792
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	50	1	0.11561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	50	2	0.21821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	50	3	0.26879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	50	4	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	50	5	0.31647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	50	1	0.11561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	50	2	0.21965
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	50	3	0.26734
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	50	4	0.30202
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	50	5	0.31647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	50	1	0.10116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	50	2	0.20087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	50	3	0.24133
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	50	4	0.27168
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	50	5	0.30202
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	50	1	0.10116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	50	2	0.20087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	50	3	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	50	4	0.27023
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	50	5	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	50	1	0.10116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	50	2	0.20087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	50	3	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	50	4	0.27023
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	50	5	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	50	1	0.10116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	50	2	0.20087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	50	3	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	50	4	0.27023
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	50	5	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	50	1	0.10116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	50	2	0.20087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	50	3	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	50	4	0.27023
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	50	5	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	50	1	0.10116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	50	2	0.20087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	50	3	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	50	4	0.27168
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	50	5	0.30202
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	50	1	0.10116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	50	2	0.20087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	50	3	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	50	4	0.27168
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	50	5	0.30202
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	50	1	0.10116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	50	2	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	50	3	0.24422
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	50	4	0.27312
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	50	5	0.30202
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	50	1	0.10260
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	50	2	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	50	3	0.24422
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	50	4	0.27601
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	50	5	0.30202
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	50	1	0.10405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	50	2	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	50	3	0.24711
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	50	4	0.27890
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	50	5	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	50	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	50	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	50	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	50	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	50	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	100	2	0.29624
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	100	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	100	5	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	100	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	100	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	100	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	100	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	100	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	100	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	100	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	100	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	100	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	100	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	100	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	100	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	100	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	100	2	0.30925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	100	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	100	2	0.31214
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	100	3	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	100	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	100	2	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	100	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	100	4	0.37428
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	100	2	0.29335
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	100	3	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	100	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	100	5	0.35983
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	100	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	100	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	100	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	100	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	100	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	100	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	100	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	100	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	100	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	100	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	100	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	100	1	0.20376
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	100	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	100	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	100	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	100	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	100	1	0.20231
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	100	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	100	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	100	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	100	1	0.20520
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	100	2	0.30636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	100	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	100	1	0.20665
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	100	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	100	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	100	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	100	3	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	100	4	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	100	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	100	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	100	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	100	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	100	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	100	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	100	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	100	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	100	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	100	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	100	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	100	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	100	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	100	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	100	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	100	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	100	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	100	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	100	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	100	1	0.19364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	100	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	100	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	100	1	0.19364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	100	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	100	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	100	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	100	1	0.19798
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	100	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	100	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	100	5	0.40173
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	100	1	0.20087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	100	2	0.30491
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	100	3	0.35260
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	100	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	100	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	100	2	0.29046
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	100	4	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	100	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	100	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	100	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	100	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	100	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	100	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	100	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	100	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	100	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	100	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	100	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	100	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	100	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	100	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	100	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	100	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	100	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	100	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	100	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	100	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	100	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	100	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	100	4	0.36994
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	100	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	100	1	0.19075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	100	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	100	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	100	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	100	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	100	1	0.19220
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	100	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	100	3	0.34971
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	100	4	0.37139
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	100	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	100	1	0.19509
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	100	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	100	3	0.35116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	100	1	0.19798
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	100	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	100	3	0.35405
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	100	4	0.37283
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	100	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	100	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	100	2	0.29046
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	100	3	0.32225
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	100	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	100	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	100	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	100	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	100	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	100	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	100	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	100	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	100	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	100	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	100	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	100	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	100	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	100	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	100	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	100	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	100	5	0.39595
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	100	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	100	2	0.30058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	100	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	100	4	0.36561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	100	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	100	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	100	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	100	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	100	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	100	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	100	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	100	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	100	3	0.34249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	100	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	100	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	100	1	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	100	2	0.30202
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	100	3	0.34538
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	100	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	100	5	0.39740
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	100	1	0.18642
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	100	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	100	3	0.34682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	100	4	0.36705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	100	5	0.39884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	100	1	0.18786
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	100	2	0.30347
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	100	3	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	100	4	0.36850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	100	5	0.40029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	100	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	100	2	0.27457
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	100	3	0.31358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	100	4	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	100	5	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	100	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	100	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	100	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	100	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	100	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	100	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	100	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	100	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	100	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	100	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	100	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	100	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	100	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	100	4	0.35549
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	100	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	100	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	100	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	100	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	100	4	0.35694
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	100	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	100	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	100	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	100	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	100	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	100	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	100	1	0.17341
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	100	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	100	3	0.32948
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	100	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	100	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	100	1	0.17486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	100	2	0.28468
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	100	3	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	100	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	100	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	100	1	0.17775
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	100	2	0.28613
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	100	3	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	100	4	0.35838
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	100	5	0.38439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	100	1	0.17775
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	100	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	100	4	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	100	5	0.38584
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	100	1	0.15462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	100	2	0.24711
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	100	3	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	100	4	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	100	5	0.33815
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	100	1	0.15462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	100	2	0.25434
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	100	3	0.30636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	100	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	100	1	0.15462
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	100	2	0.25434
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	100	3	0.30636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	100	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	100	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	100	2	0.25434
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	100	3	0.30636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	100	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	100	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	100	2	0.25578
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	100	3	0.30636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	100	4	0.33237
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	100	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	100	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	100	2	0.25578
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	100	3	0.30636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	100	4	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	100	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	100	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	100	2	0.25578
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	100	3	0.30636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	100	4	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	100	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	100	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	100	2	0.25578
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	100	3	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	100	4	0.33382
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	100	5	0.36416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	100	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	100	2	0.25867
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	100	3	0.31358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	100	4	0.33526
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	100	5	0.36127
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	100	1	0.15607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	100	2	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	100	3	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	100	4	0.33671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	100	5	0.36272
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	100	1	0.11416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	100	2	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	100	3	0.25723
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	100	4	0.28613
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	100	5	0.30780
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	100	1	0.11416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	100	2	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	100	3	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	100	4	0.29046
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	100	5	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	100	1	0.11416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	100	2	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	100	3	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	100	4	0.29046
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	100	5	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	100	1	0.11416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	100	2	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	100	3	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	100	4	0.29046
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	100	5	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	100	1	0.11416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	100	2	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	100	3	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	100	4	0.29046
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	100	5	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	100	1	0.11416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	100	2	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	100	3	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	100	4	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	100	5	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	100	1	0.11416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	100	2	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	100	3	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	100	4	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	100	5	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	100	1	0.11416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	100	2	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	100	3	0.26301
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	100	4	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	100	5	0.31503
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	100	1	0.11416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	100	2	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	100	3	0.26301
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	100	4	0.29335
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	100	5	0.31358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	100	1	0.11416
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	100	2	0.21676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	100	3	0.26156
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	100	4	0.29480
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	100	5	0.31358
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	100	5	0.34827
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	100	1	0.08960
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	100	2	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	100	3	0.21243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	100	4	0.24422
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	100	5	0.26734
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	100	1	0.08960
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	100	2	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	100	3	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	100	4	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	100	5	0.26879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	100	1	0.08960
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	100	2	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	100	3	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	100	4	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	100	5	0.26879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	100	1	0.08960
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	100	2	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	100	3	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	100	4	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	100	5	0.26879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	100	1	0.08960
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	100	2	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	100	3	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	100	4	0.24277
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	100	5	0.26879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	100	1	0.08960
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	100	2	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	100	3	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	100	4	0.24422
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	100	5	0.26734
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	100	1	0.08960
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	100	2	0.18208
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	100	3	0.21387
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	100	4	0.24422
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	100	5	0.26734
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	100	1	0.08960
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	100	2	0.18497
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	100	3	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	100	4	0.24422
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	100	5	0.26879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	100	1	0.09104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	100	2	0.18497
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	100	3	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	100	4	0.24422
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	100	5	0.26879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	100	1	0.09249
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	100	2	0.18497
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	100	3	0.21532
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	100	4	0.24855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	100	5	0.27746
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	100	1	0.20954
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	100	2	0.29191
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	100	3	0.32514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	100	4	0.34104
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	100	5	0.34827


==> performance/paramter_study/DmCF-ypCF_with_simP2Y_0815.txt <==
Method			physician_self_referenced	patient_self_referenced	physician_kork+1	patient_kork+1	alpha	|Sp|	|Sy|	N	HR
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	1	1	0.09533
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	1	2	0.12897
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	1	3	0.15888
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	1	4	0.16636
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	1	5	0.16822
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	1	1	0.14953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	1	2	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	1	3	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	1	4	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	1	5	0.37009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	1	1	0.14953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	1	2	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	1	3	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	1	4	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	1	5	0.37009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	1	1	0.14953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	1	2	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	1	3	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	1	4	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	1	5	0.37009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	1	1	0.14953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	1	2	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	1	3	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	1	4	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	1	5	0.37009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	1	1	0.14953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	1	2	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	1	3	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	1	4	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	1	5	0.37196
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	1	1	0.14953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	1	2	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	1	3	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	1	4	0.34206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	1	5	0.37196
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	1	1	0.14953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	1	2	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	1	3	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	1	4	0.34206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	1	5	0.37196
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	1	1	0.15140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	1	2	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	1	3	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	1	4	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	1	5	0.37570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	1	1	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	1	2	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	1	3	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	1	4	0.35701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	1	5	0.38131
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	1	1	0.11215
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	1	2	0.17196
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	1	3	0.20000
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	1	4	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	1	5	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	1	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	1	2	0.25234
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	1	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	1	4	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	1	5	0.38131
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	1	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	1	2	0.25234
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	1	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	1	4	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	1	5	0.38131
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	1	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	1	2	0.25234
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	1	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	1	4	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	1	5	0.38131
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	1	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	1	2	0.25234
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	1	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	1	4	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	1	5	0.38131
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	1	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	1	2	0.25234
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	1	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	1	4	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	1	5	0.38505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	1	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	1	2	0.25234
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	1	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	1	4	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	1	5	0.38505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	1	1	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	1	2	0.25234
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	1	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	1	4	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	1	5	0.38879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	1	1	0.16075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	1	2	0.25234
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	1	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	1	4	0.36075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	1	5	0.39065
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	1	1	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	1	2	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	1	3	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	1	4	0.36449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	1	5	0.39439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	1	1	0.13271
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	1	2	0.19252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	1	3	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	1	4	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	1	5	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	1	1	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	1	2	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	1	3	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	1	4	0.36075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	1	5	0.38879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	1	1	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	1	2	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	1	3	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	1	4	0.36075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	1	5	0.38879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	1	1	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	1	2	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	1	3	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	1	4	0.36075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	1	5	0.38879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	1	1	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	1	2	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	1	3	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	1	4	0.36075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	1	5	0.38879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	1	1	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	1	2	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	1	3	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	1	4	0.36075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	1	1	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	1	2	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	1	3	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	1	4	0.36262
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	1	1	0.16636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	1	2	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	1	3	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	1	4	0.36262
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	1	5	0.39626
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	1	1	0.17009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	1	2	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	1	3	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	1	4	0.37196
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	1	5	0.39813
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	1	1	0.16822
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	1	2	0.27664
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	1	3	0.32336
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	1	5	0.40374
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	1	1	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	1	2	0.20748
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	1	3	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	1	4	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	1	5	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	1	1	0.17196
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	1	2	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	1	3	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	1	4	0.36636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	1	1	0.17196
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	1	2	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	1	3	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	1	4	0.36636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	1	1	0.17196
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	1	2	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	1	3	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	1	4	0.36636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	1	1	0.17196
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	1	2	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	1	3	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	1	4	0.36636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	1	1	0.17196
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	1	2	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	1	3	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	1	4	0.36636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	1	5	0.39626
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	1	1	0.17196
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	1	2	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	1	3	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	1	4	0.36822
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	1	5	0.39626
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	1	1	0.17383
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	1	2	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	1	3	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	1	4	0.36822
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	1	5	0.40000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	1	1	0.17757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	1	2	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	1	3	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	1	4	0.37196
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	1	5	0.40000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	1	1	0.17944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	1	2	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	1	3	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	1	5	0.40561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	1	1	0.15140
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	1	2	0.20935
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	1	3	0.23364
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	1	4	0.24299
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	1	5	0.24299
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	1	1	0.17757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	1	2	0.27850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	1	3	0.33271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	1	4	0.36822
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	1	1	0.17757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	1	2	0.27850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	1	3	0.33271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	1	4	0.36822
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	1	1	0.17757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	1	2	0.27850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	1	3	0.33271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	1	4	0.36822
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	1	1	0.17757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	1	2	0.27850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	1	3	0.33271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	1	4	0.36822
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	1	1	0.17757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	1	2	0.27850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	1	3	0.33271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	1	4	0.36822
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	1	5	0.39626
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	1	1	0.17757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	1	2	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	1	3	0.33271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	1	4	0.37009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	1	5	0.39626
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	1	1	0.17944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	1	2	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	1	3	0.33271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	1	4	0.37009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	1	5	0.40000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	1	1	0.18131
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	1	2	0.28411
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	1	3	0.33271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	1	4	0.37383
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	1	5	0.40000
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	1	1	0.18318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	1	2	0.28785
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	1	3	0.33458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	1	4	0.37570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	1	5	0.40187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	1	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	1	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	1	3	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	1	4	0.25794
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	1	5	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	1	1	0.17009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	1	2	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	1	3	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	1	4	0.37383
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	1	5	0.40748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	1	1	0.17009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	1	2	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	1	3	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	1	4	0.37383
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	1	5	0.40748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	1	1	0.17009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	1	2	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	1	3	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	1	4	0.37383
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	1	5	0.40748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	1	1	0.17009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	1	2	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	1	3	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	1	4	0.37383
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	1	5	0.40748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	1	1	0.17009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	1	2	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	1	3	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	1	4	0.37383
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	1	5	0.40935
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	1	1	0.17009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	1	2	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	1	3	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	1	4	0.37570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	1	5	0.41121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	1	1	0.17009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	1	2	0.27664
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	1	3	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	1	5	0.41308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	1	1	0.17944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	1	2	0.27850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	1	3	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	1	4	0.38131
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	1	5	0.41308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	1	1	0.18692
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	1	2	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	1	3	0.34579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	1	4	0.38318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	1	5	0.41308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	1	1	0.17196
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	1	2	0.23925
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	1	3	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	1	4	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	1	5	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	1	1	0.18318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	1	2	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	1	3	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	1	5	0.40748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	1	1	0.18318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	1	2	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	1	3	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	1	5	0.40748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	1	1	0.18318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	1	2	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	1	3	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	1	5	0.40748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	1	1	0.18318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	1	2	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	1	3	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	1	5	0.40748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	1	1	0.18318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	1	2	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	1	3	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	1	5	0.40748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	1	1	0.18318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	1	2	0.28785
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	1	3	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	1	5	0.40748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	1	1	0.18318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	1	2	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	1	3	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	1	5	0.41308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	1	1	0.19626
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	1	2	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	1	3	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	1	4	0.38131
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	1	5	0.41308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	1	2	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	1	3	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	1	4	0.38318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	1	5	0.41682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	1	1	0.17570
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	1	2	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	1	3	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	1	4	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	1	5	0.29346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	1	1	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	1	2	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	1	3	0.35701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	1	4	0.39813
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	1	5	0.41495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	1	1	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	1	2	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	1	3	0.35701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	1	4	0.39813
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	1	5	0.41495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	1	1	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	1	2	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	1	3	0.35701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	1	4	0.39813
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	1	5	0.41495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	1	1	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	1	2	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	1	3	0.35701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	1	4	0.39813
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	1	5	0.41495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	1	1	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	1	2	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	1	3	0.35701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	1	4	0.39813
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	1	5	0.41495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	1	1	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	1	2	0.29346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	1	3	0.35701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	1	4	0.39813
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	1	5	0.41495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	1	1	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	1	2	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	1	3	0.35701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	1	4	0.39813
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	1	5	0.42056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	1	1	0.19626
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	1	3	0.35701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	1	4	0.40374
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	1	5	0.42243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	1	1	0.20374
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	1	2	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	1	3	0.36636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	1	4	0.40561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	1	5	0.42617
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	1	1	0.17196
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	1	2	0.24299
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	1	3	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	1	4	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	1	5	0.29346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	1	1	0.17944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	1	2	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	1	3	0.36262
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	1	4	0.40374
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	1	5	0.41869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	1	1	0.17944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	1	2	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	1	3	0.36262
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	1	4	0.40374
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	1	5	0.41869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	1	1	0.17944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	1	2	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	1	3	0.36262
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	1	4	0.40374
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	1	5	0.41869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	1	1	0.17944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	1	2	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	1	3	0.36262
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	1	4	0.40374
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	1	5	0.41869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	1	1	0.17944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	1	2	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	1	3	0.36262
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	1	4	0.40374
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	1	5	0.41869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	1	1	0.17944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	1	2	0.29346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	1	3	0.36262
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	1	4	0.40374
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	1	5	0.41869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	1	1	0.17944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	1	3	0.36262
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	1	4	0.40374
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	1	5	0.42243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	1	1	0.19439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	1	2	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	1	3	0.36262
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	1	4	0.40935
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	1	5	0.42430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	1	2	0.30654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	1	3	0.37196
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	1	4	0.41121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	1	5	0.42617
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	2	1	0.08785
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	2	2	0.11963
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	2	3	0.14579
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	2	4	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	2	5	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	2	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	2	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	2	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	2	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	2	5	0.35327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	2	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	2	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	2	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	2	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	2	5	0.35327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	2	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	2	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	2	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	2	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	2	5	0.35327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	2	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	2	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	2	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	2	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	2	5	0.35327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	2	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	2	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	2	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	2	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	2	5	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	2	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	2	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	2	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	2	4	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	2	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	2	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	2	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	2	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	2	4	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	2	5	0.36075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	2	1	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	2	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	2	3	0.27664
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	2	4	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	2	5	0.36075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	2	1	0.14766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	2	2	0.23178
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	2	3	0.28411
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	2	4	0.32336
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	2	5	0.37009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	2	1	0.09907
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	2	2	0.14766
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	2	3	0.19439
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	2	4	0.20935
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	2	5	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	2	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	2	2	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	2	3	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	2	4	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	2	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	2	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	2	2	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	2	3	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	2	4	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	2	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	2	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	2	2	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	2	3	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	2	4	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	2	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	2	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	2	2	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	2	3	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	2	4	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	2	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	2	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	2	2	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	2	3	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	2	4	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	2	5	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	2	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	2	2	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	2	3	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	2	4	0.32336
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	2	5	0.35701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	2	1	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	2	2	0.22430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	2	3	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	2	4	0.32523
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	2	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	2	1	0.14579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	2	2	0.22430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	2	3	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	2	4	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	2	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	2	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	2	2	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	2	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	2	4	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	2	5	0.36449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	2	1	0.12336
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	2	2	0.17383
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	2	3	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	2	4	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	2	5	0.24673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	2	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	2	2	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	2	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	2	4	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	2	5	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	2	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	2	2	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	2	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	2	4	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	2	5	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	2	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	2	2	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	2	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	2	4	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	2	5	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	2	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	2	2	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	2	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	2	4	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	2	5	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	2	1	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	2	2	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	2	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	2	4	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	2	5	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	2	1	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	2	2	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	2	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	2	4	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	2	5	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	2	1	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	2	2	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	2	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	2	4	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	2	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	2	1	0.15888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	2	2	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	2	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	2	4	0.33458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	2	5	0.36075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	2	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	2	2	0.23925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	2	3	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	2	4	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	2	5	0.36636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	2	1	0.12897
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	2	3	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	2	4	0.24299
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	2	5	0.25234
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	2	1	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	2	2	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	2	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	2	4	0.33458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	2	5	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	2	1	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	2	2	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	2	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	2	4	0.33458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	2	5	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	2	1	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	2	2	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	2	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	2	4	0.33458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	2	5	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	2	1	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	2	2	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	2	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	2	4	0.33458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	2	5	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	2	1	0.15888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	2	2	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	2	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	2	4	0.33458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	2	5	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	2	1	0.15888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	2	2	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	2	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	2	4	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	2	5	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	2	1	0.15888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	2	2	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	2	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	2	4	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	2	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	2	1	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	2	2	0.24299
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	2	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	2	4	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	2	5	0.36075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	2	1	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	2	2	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	2	3	0.30654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	2	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	2	5	0.36636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	2	1	0.13271
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	2	2	0.19065
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	2	4	0.24673
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	2	5	0.25794
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	2	1	0.15888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	2	2	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	2	3	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	2	4	0.33458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	2	5	0.36075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	2	1	0.15888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	2	2	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	2	3	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	2	4	0.33458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	2	5	0.36075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	2	1	0.15888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	2	2	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	2	3	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	2	4	0.33458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	2	5	0.36075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	2	1	0.15888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	2	2	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	2	3	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	2	4	0.33458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	2	5	0.36075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	2	1	0.16075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	2	2	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	2	3	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	2	4	0.33458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	2	5	0.36075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	2	1	0.16075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	2	2	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	2	3	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	2	4	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	2	5	0.36075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	2	1	0.16075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	2	2	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	2	3	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	2	4	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	2	5	0.36449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	2	1	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	2	2	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	2	3	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	2	4	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	2	5	0.36636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	2	1	0.16636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	2	2	0.25234
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	2	3	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	2	4	0.34206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	2	5	0.37383
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	2	1	0.12523
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	2	2	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	2	3	0.23925
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	2	4	0.25981
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	2	5	0.27664
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	2	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	2	2	0.24112
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	2	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	2	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	2	5	0.37383
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	2	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	2	2	0.24112
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	2	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	2	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	2	5	0.37383
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	2	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	2	2	0.24112
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	2	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	2	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	2	5	0.37383
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	2	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	2	2	0.24112
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	2	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	2	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	2	5	0.37383
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	2	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	2	2	0.24112
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	2	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	2	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	2	5	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	2	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	2	2	0.24112
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	2	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	2	4	0.34766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	2	5	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	2	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	2	2	0.24299
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	2	3	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	2	4	0.34766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	2	5	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	2	1	0.15327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	2	2	0.24673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	2	3	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	2	4	0.34766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	2	5	0.37944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	2	1	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	2	2	0.25421
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	2	3	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	2	4	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	2	5	0.38505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	2	1	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	2	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	2	3	0.25794
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	2	5	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	2	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	2	2	0.24673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	2	3	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	2	4	0.35327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	2	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	2	2	0.24673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	2	3	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	2	4	0.35327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	2	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	2	2	0.24673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	2	3	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	2	4	0.35327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	2	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	2	2	0.24673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	2	3	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	2	4	0.35327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	2	1	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	2	2	0.24673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	2	3	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	2	4	0.35327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	2	5	0.39439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	2	1	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	2	2	0.24673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	2	3	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	2	4	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	2	5	0.39439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	2	1	0.15888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	2	2	0.25234
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	2	3	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	2	4	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	2	5	0.39626
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	2	1	0.16262
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	2	2	0.25421
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	2	3	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	2	4	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	2	5	0.39813
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	2	1	0.16822
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	2	2	0.25794
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	2	3	0.32336
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	2	4	0.37009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	2	5	0.40187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	2	1	0.17009
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	2	2	0.25047
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	2	3	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	2	4	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	2	5	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	2	1	0.17944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	2	2	0.28411
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	2	5	0.40748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	2	1	0.17944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	2	2	0.28411
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	2	5	0.40748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	2	1	0.18131
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	2	2	0.28411
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	2	5	0.40748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	2	1	0.18131
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	2	2	0.28411
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	2	5	0.40748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	2	1	0.18318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	2	2	0.28411
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	2	5	0.40748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	2	1	0.18318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	2	2	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	2	4	0.37944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	2	5	0.40748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	2	1	0.18318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	2	2	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	2	3	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	2	4	0.37944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	2	5	0.40935
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	2	1	0.18879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	2	2	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	2	3	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	2	4	0.38131
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	2	5	0.41308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	2	1	0.18692
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	2	2	0.28411
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	2	3	0.34579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	2	4	0.39065
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	2	5	0.41682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	2	1	0.17009
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	2	2	0.25607
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	2	3	0.29346
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	2	4	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	2	5	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	2	1	0.17944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	2	2	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	2	3	0.34579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	2	4	0.38505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	2	5	0.41121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	2	1	0.17944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	2	2	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	2	3	0.34579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	2	4	0.38505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	2	5	0.41121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	2	1	0.18131
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	2	2	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	2	3	0.34579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	2	4	0.38505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	2	5	0.41121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	2	1	0.18131
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	2	2	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	2	3	0.34579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	2	4	0.38505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	2	5	0.41121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	2	1	0.18318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	2	2	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	2	3	0.34579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	2	4	0.38505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	2	5	0.41121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	2	1	0.18318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	2	2	0.29346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	2	3	0.34579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	2	4	0.38692
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	2	5	0.41121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	2	1	0.18318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	2	2	0.29346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	2	3	0.34766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	2	4	0.38692
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	2	5	0.41121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	2	1	0.18879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	2	2	0.29346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	2	3	0.34766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	2	4	0.38692
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	2	5	0.41869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	2	1	0.18692
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	2	2	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	2	3	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	2	4	0.39813
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	2	5	0.42243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	3	1	0.08785
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	3	2	0.11963
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	3	3	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	3	4	0.15327
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	3	5	0.16262
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	3	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	3	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	3	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	3	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	3	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	3	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	3	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	3	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	3	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	3	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	3	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	3	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	3	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	3	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	3	5	0.35327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	3	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	3	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	3	5	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	3	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	3	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	3	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	3	1	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	3	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	3	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	3	4	0.31963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	3	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	3	1	0.14766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	3	2	0.23178
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	3	3	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	3	4	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	3	5	0.36636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	3	1	0.09159
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	3	2	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	3	3	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	3	4	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	3	5	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	3	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	3	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	3	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	3	5	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	3	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	3	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	3	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	3	5	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	3	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	3	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	3	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	3	5	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	3	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	3	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	3	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	3	5	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	3	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	3	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	3	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	3	5	0.34766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	3	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	3	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	3	4	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	3	5	0.34766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	3	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	3	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	3	4	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	3	5	0.34766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	3	1	0.13832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	3	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	3	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	3	4	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	3	5	0.34766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	3	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	3	2	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	3	3	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	3	4	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	3	5	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	3	1	0.10467
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	3	2	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	3	3	0.20561
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	3	4	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	3	5	0.23925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	3	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	3	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	3	4	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	3	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	3	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	3	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	3	4	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	3	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	3	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	3	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	3	4	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	3	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	3	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	3	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	3	4	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	3	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	3	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	3	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	3	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	3	4	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	3	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	3	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	3	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	3	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	3	4	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	3	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	3	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	3	2	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	3	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	3	4	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	3	5	0.34206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	3	1	0.13832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	3	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	3	3	0.27664
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	3	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	3	5	0.34206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	3	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	3	2	0.22430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	3	3	0.28785
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	3	4	0.31963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	3	5	0.34766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	3	1	0.11776
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	3	2	0.16822
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	3	3	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	3	4	0.23364
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	3	5	0.25047
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	3	1	0.14579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	3	2	0.22617
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	3	3	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	3	4	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	3	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	3	1	0.14579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	3	2	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	3	3	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	3	4	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	3	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	3	1	0.14579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	3	2	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	3	3	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	3	4	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	3	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	3	1	0.14579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	3	2	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	3	3	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	3	4	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	3	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	3	1	0.14579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	3	2	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	3	3	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	3	4	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	3	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	3	1	0.14579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	3	2	0.23178
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	3	3	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	3	4	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	3	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	3	1	0.14579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	3	2	0.23178
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	3	3	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	3	4	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	3	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	3	1	0.14953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	3	2	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	3	3	0.28411
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	3	4	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	3	5	0.34206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	3	1	0.14766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	3	2	0.23364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	3	3	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	3	4	0.32523
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	3	5	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	3	1	0.11589
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	3	2	0.17196
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	3	3	0.22617
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	3	4	0.24112
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	3	5	0.25607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	3	2	0.22617
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	3	3	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	3	4	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	3	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	3	2	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	3	3	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	3	4	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	3	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	3	2	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	3	3	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	3	4	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	3	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	3	2	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	3	3	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	3	4	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	3	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	3	2	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	3	3	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	3	4	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	3	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	3	1	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	3	2	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	3	3	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	3	4	0.31963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	3	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	3	1	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	3	2	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	3	3	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	3	4	0.31963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	3	5	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	3	1	0.14579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	3	2	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	3	3	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	3	4	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	3	5	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	3	1	0.14579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	3	2	0.23364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	3	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	3	4	0.32523
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	3	5	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	3	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	3	2	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	3	3	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	3	4	0.25981
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	3	5	0.27664
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	3	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	3	2	0.24299
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	3	3	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	3	4	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	3	5	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	3	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	3	2	0.24299
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	3	3	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	3	4	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	3	5	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	3	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	3	2	0.24299
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	3	3	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	3	4	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	3	5	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	3	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	3	2	0.24299
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	3	3	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	3	4	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	3	5	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	3	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	3	2	0.24299
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	3	3	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	3	4	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	3	5	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	3	1	0.13832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	3	2	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	3	3	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	3	4	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	3	5	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	3	1	0.13832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	3	2	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	3	3	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	3	4	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	3	5	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	3	1	0.14953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	3	2	0.24673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	3	3	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	3	4	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	3	5	0.35327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	3	1	0.14953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	3	2	0.25421
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	3	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	3	4	0.33458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	3	5	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	3	1	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	3	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	3	3	0.24673
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	3	5	0.28785
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	3	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	3	2	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	3	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	3	4	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	3	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	3	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	3	2	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	3	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	3	4	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	3	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	3	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	3	2	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	3	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	3	4	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	3	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	3	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	3	2	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	3	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	3	4	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	3	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	3	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	3	2	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	3	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	3	4	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	3	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	3	1	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	3	2	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	3	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	3	4	0.33271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	3	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	3	1	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	3	2	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	3	3	0.29346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	3	4	0.33271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	3	5	0.36075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	3	1	0.16075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	3	2	0.24673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	3	3	0.29346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	3	4	0.33458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	3	5	0.36449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	3	1	0.16262
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	3	2	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	3	3	0.30654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	3	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	3	5	0.36449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	3	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	3	2	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	3	3	0.25981
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	3	4	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	3	5	0.30654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	3	1	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	3	2	0.25794
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	3	3	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	3	4	0.34206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	3	5	0.37570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	3	1	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	3	2	0.25794
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	3	3	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	3	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	3	5	0.37570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	3	1	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	3	2	0.25794
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	3	3	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	3	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	3	5	0.37570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	3	1	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	3	2	0.25794
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	3	3	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	3	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	3	5	0.37570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	3	1	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	3	2	0.25794
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	3	3	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	3	4	0.34579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	3	5	0.37570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	3	1	0.16636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	3	2	0.25794
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	3	3	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	3	4	0.34766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	3	5	0.37570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	3	1	0.16636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	3	2	0.25981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	3	3	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	3	4	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	3	5	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	3	1	0.16822
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	3	2	0.25981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	3	3	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	3	4	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	3	5	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	3	1	0.16822
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	3	2	0.25981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	3	3	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	3	4	0.35701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	3	5	0.37944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	3	1	0.15888
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	3	2	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	3	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	3	5	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	3	1	0.16822
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	3	2	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	3	3	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	3	4	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	3	5	0.38318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	3	1	0.16822
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	3	2	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	3	3	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	3	4	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	3	5	0.38318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	3	1	0.16822
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	3	2	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	3	3	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	3	4	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	3	5	0.38505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	3	1	0.16822
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	3	2	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	3	3	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	3	4	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	3	5	0.38505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	3	1	0.16822
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	3	2	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	3	3	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	3	4	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	3	5	0.38505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	3	1	0.17009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	3	2	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	3	3	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	3	4	0.35327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	3	5	0.38505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	3	1	0.17009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	3	2	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	3	3	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	3	4	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	3	5	0.38505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	3	1	0.17009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	3	2	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	3	3	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	3	4	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	3	5	0.38879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	3	1	0.17009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	3	2	0.27664
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	3	3	0.32336
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	3	4	0.36636
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	4	1	0.08785
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	4	2	0.11963
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	4	3	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	4	4	0.15327
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	4	5	0.16262
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	4	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	4	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	4	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	4	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	4	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	4	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	4	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	4	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	4	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	4	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	4	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	4	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	4	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	4	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	4	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	4	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	4	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	4	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	4	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	4	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	4	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	4	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	4	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	4	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	4	5	0.35327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	4	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	4	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	4	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	4	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	4	5	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	4	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	4	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	4	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	4	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	4	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	4	1	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	4	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	4	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	4	4	0.31963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	4	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	4	1	0.14766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	4	2	0.23178
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	4	3	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	4	4	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	4	5	0.36449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	4	1	0.09159
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	4	2	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	4	3	0.18318
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	4	4	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	4	5	0.21121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	4	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	4	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	4	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	4	5	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	4	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	4	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	4	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	4	5	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	4	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	4	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	4	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	4	5	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	4	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	4	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	4	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	4	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	4	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	4	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	4	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	4	5	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	4	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	4	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	4	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	4	5	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	4	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	4	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	4	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	4	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	4	5	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	4	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	4	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	4	3	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	4	4	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	4	5	0.34579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	4	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	4	3	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	4	4	0.31963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	4	5	0.34766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	4	1	0.10467
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	4	2	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	4	3	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	4	4	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	4	5	0.23364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	4	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	4	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	4	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	4	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	4	5	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	4	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	4	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	4	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	4	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	4	5	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	4	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	4	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	4	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	4	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	4	5	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	4	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	4	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	4	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	4	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	4	5	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	4	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	4	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	4	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	4	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	4	5	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	4	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	4	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	4	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	4	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	4	5	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	4	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	4	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	4	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	4	5	0.33271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	4	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	4	3	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	4	4	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	4	5	0.33458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	4	2	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	4	3	0.28411
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	4	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	4	5	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	4	1	0.11402
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	4	2	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	4	3	0.20748
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	4	4	0.23178
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	4	5	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	4	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	4	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	4	3	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	4	4	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	4	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	4	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	4	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	4	3	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	4	4	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	4	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	4	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	4	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	4	3	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	4	4	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	4	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	4	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	4	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	4	3	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	4	4	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	4	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	4	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	4	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	4	3	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	4	4	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	4	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	4	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	4	2	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	4	3	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	4	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	4	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	4	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	4	2	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	4	3	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	4	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	4	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	4	1	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	4	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	4	3	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	4	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	4	5	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	4	1	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	4	2	0.22430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	4	3	0.28411
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	4	4	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	4	5	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	4	1	0.10841
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	4	2	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	4	3	0.20935
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	4	4	0.23178
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	4	5	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	4	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	4	3	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	4	4	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	4	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	4	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	4	3	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	4	4	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	4	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	4	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	4	3	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	4	4	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	4	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	4	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	4	3	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	4	4	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	4	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	4	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	4	3	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	4	4	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	4	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	4	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	4	3	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	4	4	0.30654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	4	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	4	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	4	3	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	4	4	0.30654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	4	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	4	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	4	3	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	4	4	0.30654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	4	5	0.33271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	4	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	4	2	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	4	3	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	4	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	4	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	4	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	4	2	0.19813
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	4	3	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	4	4	0.25607
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	4	5	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	4	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	4	2	0.23364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	4	3	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	4	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	4	5	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	4	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	4	2	0.23364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	4	3	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	4	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	4	5	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	4	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	4	2	0.23364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	4	3	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	4	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	4	5	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	4	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	4	2	0.23364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	4	3	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	4	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	4	5	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	4	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	4	2	0.23364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	4	3	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	4	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	4	5	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	4	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	4	2	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	4	3	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	4	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	4	5	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	4	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	4	2	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	4	3	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	4	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	4	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	4	1	0.13271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	4	2	0.23925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	4	3	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	4	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	4	5	0.34206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	4	2	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	4	3	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	4	4	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	4	5	0.34579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	4	1	0.12897
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	4	2	0.20000
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	4	3	0.23925
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	4	4	0.25794
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	4	5	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	4	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	4	2	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	4	3	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	4	4	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	4	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	4	1	0.13832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	4	2	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	4	3	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	4	4	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	4	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	4	1	0.13832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	4	2	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	4	3	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	4	4	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	4	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	4	1	0.13832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	4	2	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	4	3	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	4	4	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	4	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	4	1	0.13832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	4	2	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	4	3	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	4	4	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	4	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	4	1	0.13832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	4	2	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	4	3	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	4	4	0.30654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	4	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	4	1	0.13832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	4	2	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	4	3	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	4	4	0.30654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	4	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	4	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	4	2	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	4	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	4	4	0.30654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	4	5	0.34206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	4	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	4	2	0.23364
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	4	3	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	4	4	0.32523
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	4	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	4	1	0.14579
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	4	2	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	4	3	0.25607
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	4	4	0.28785
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	4	5	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	4	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	4	2	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	4	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	4	4	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	4	5	0.36075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	4	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	4	2	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	4	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	4	4	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	4	5	0.36075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	4	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	4	2	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	4	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	4	4	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	4	5	0.36075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	4	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	4	2	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	4	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	4	4	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	4	5	0.36075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	4	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	4	2	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	4	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	4	4	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	4	5	0.36262
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	4	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	4	2	0.25047
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	4	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	4	4	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	4	5	0.36262
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	4	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	4	2	0.25047
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	4	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	4	4	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	4	5	0.36262
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	4	1	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	4	2	0.25607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	4	3	0.29346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	4	4	0.34206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	4	5	0.36449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	4	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	4	2	0.25981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	4	3	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	4	4	0.34206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	4	5	0.36822
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	4	1	0.14579
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	4	2	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	4	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	4	4	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	4	5	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	4	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	4	2	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	4	3	0.29346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	4	4	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	4	5	0.36822
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	4	1	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	4	2	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	4	3	0.29346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	4	4	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	4	5	0.36822
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	4	1	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	4	2	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	4	3	0.29346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	4	4	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	4	5	0.37009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	4	1	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	4	2	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	4	3	0.29346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	4	4	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	4	5	0.37009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	4	1	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	4	2	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	4	3	0.29346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	4	4	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	4	5	0.37009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	4	1	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	4	2	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	4	3	0.29346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	4	4	0.34393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	4	5	0.37009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	4	1	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	4	2	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	4	3	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	4	4	0.34766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	4	5	0.37009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	4	1	0.16075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	4	2	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	4	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	4	4	0.34953
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	4	5	0.37196
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	4	1	0.16075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	4	2	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	4	3	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	4	4	0.35327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	4	5	0.37944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	5	1	0.08785
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	5	2	0.11963
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	5	3	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	5	4	0.15327
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	5	5	0.16262
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	5	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	5	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	5	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	5	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	5	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	5	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	5	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	5	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	5	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	5	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	5	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	5	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	5	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	5	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	5	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	5	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	5	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	5	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	5	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	5	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	5	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	5	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	5	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	5	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	5	5	0.35327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	5	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	5	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	5	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	5	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	5	5	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	5	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	5	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	5	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	5	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	5	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	5	1	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	5	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	5	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	5	4	0.31963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	5	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	5	1	0.14766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	5	2	0.23178
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	5	3	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	5	4	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	5	5	0.36449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	5	1	0.09159
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	5	2	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	5	3	0.18318
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	5	4	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	5	5	0.21121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	5	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	5	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	5	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	5	5	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	5	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	5	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	5	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	5	5	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	5	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	5	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	5	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	5	5	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	5	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	5	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	5	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	5	5	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	5	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	5	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	5	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	5	5	0.34206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	5	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	5	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	5	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	5	5	0.34206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	5	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	5	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	5	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	5	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	5	5	0.34206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	5	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	5	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	5	3	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	5	4	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	5	5	0.34206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	5	1	0.13271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	5	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	5	3	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	5	4	0.31963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	5	5	0.34766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	5	1	0.10280
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	5	2	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	5	3	0.20000
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	5	4	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	5	5	0.23178
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	5	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	5	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	5	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	5	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	5	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	5	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	5	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	5	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	5	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	5	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	5	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	5	5	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	5	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	5	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	5	5	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	5	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	5	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	5	5	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	5	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	5	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	5	5	0.33271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	5	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	5	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	5	4	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	5	5	0.33271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	5	1	0.13271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	5	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	5	3	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	5	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	5	5	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	5	1	0.11402
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	5	2	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	5	3	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	5	4	0.22430
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	5	5	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	5	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	5	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	5	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	5	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	5	5	0.31963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	5	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	5	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	5	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	5	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	5	5	0.31963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	5	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	5	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	5	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	5	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	5	5	0.31963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	5	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	5	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	5	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	5	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	5	5	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	5	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	5	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	5	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	5	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	5	5	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	5	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	5	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	5	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	5	4	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	5	5	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	5	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	5	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	5	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	5	4	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	5	5	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	5	1	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	5	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	5	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	5	4	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	5	5	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	5	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	5	2	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	5	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	5	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	5	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	5	1	0.11028
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	5	2	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	5	3	0.20748
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	5	4	0.22617
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	5	5	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	5	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	5	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	5	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	5	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	5	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	5	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	5	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	5	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	5	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	5	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	5	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	5	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	5	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	5	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	5	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	5	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	5	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	5	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	5	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	5	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	5	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	5	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	5	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	5	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	5	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	5	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	5	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	5	5	0.31963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	5	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	5	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	5	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	5	4	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	5	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	5	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	5	2	0.17944
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	5	3	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	5	4	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	5	5	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	5	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	5	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	5	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	5	4	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	5	5	0.32523
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	5	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	5	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	5	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	5	4	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	5	5	0.32523
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	5	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	5	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	5	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	5	4	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	5	5	0.32523
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	5	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	5	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	5	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	5	4	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	5	5	0.32523
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	5	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	5	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	5	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	5	4	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	5	5	0.32523
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	5	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	5	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	5	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	5	4	0.30654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	5	5	0.32523
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	5	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	5	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	5	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	5	4	0.30654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	5	5	0.32523
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	5	1	0.13271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	5	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	5	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	5	4	0.30654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	5	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	5	1	0.13084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	5	2	0.22430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	5	3	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	5	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	5	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	5	2	0.18879
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	5	3	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	5	4	0.25421
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	5	5	0.27850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	5	1	0.13832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	5	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	5	3	0.25421
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	5	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	5	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	5	1	0.13832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	5	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	5	3	0.25421
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	5	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	5	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	5	1	0.13832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	5	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	5	3	0.25421
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	5	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	5	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	5	1	0.13832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	5	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	5	3	0.25607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	5	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	5	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	5	1	0.13832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	5	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	5	3	0.25607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	5	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	5	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	5	1	0.13832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	5	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	5	3	0.25607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	5	4	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	5	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	5	1	0.13832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	5	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	5	3	0.25794
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	5	4	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	5	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	5	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	5	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	5	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	5	4	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	5	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	5	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	5	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	5	3	0.27850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	5	4	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	5	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	5	2	0.20935
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	5	3	0.25607
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	5	4	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	5	5	0.30654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	5	1	0.14579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	5	2	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	5	3	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	5	4	0.32336
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	5	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	5	1	0.14579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	5	2	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	5	3	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	5	4	0.32336
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	5	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	5	1	0.14579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	5	2	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	5	3	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	5	4	0.32336
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	5	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	5	1	0.14579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	5	2	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	5	3	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	5	4	0.32336
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	5	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	5	1	0.14579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	5	2	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	5	3	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	5	4	0.32336
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	5	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	5	1	0.14579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	5	2	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	5	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	5	4	0.32523
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	5	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	5	1	0.14579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	5	2	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	5	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	5	4	0.32523
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	5	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	5	1	0.14766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	5	2	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	5	3	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	5	4	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	5	5	0.35327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	5	1	0.14766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	5	2	0.24673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	5	3	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	5	4	0.33271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	5	5	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	5	1	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	5	2	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	5	3	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	5	4	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	5	5	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	5	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	5	2	0.25607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	5	3	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	5	4	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	5	5	0.35701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	5	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	5	2	0.25607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	5	3	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	5	4	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	5	5	0.35701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	5	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	5	2	0.25607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	5	3	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	5	4	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	5	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	5	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	5	2	0.25607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	5	3	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	5	4	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	5	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	5	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	5	2	0.25607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	5	3	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	5	4	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	5	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	5	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	5	2	0.25794
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	5	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	5	4	0.33458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	5	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	5	1	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	5	2	0.25794
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	5	3	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	5	4	0.33458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	5	5	0.36075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	5	1	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	5	2	0.25981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	5	3	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	5	4	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	5	5	0.36262
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	5	1	0.15701
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	5	2	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	5	3	0.30654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	5	4	0.34206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	5	5	0.37009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	10	1	0.08785
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	10	2	0.11963
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	10	3	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	10	4	0.15327
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	10	5	0.16262
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	10	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	10	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	10	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	10	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	10	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	10	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	10	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	10	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	10	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	10	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	10	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	10	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	10	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	10	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	10	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	10	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	10	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	10	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	10	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	10	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	10	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	10	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	10	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	10	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	10	5	0.35327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	10	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	10	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	10	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	10	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	10	5	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	10	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	10	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	10	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	10	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	10	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	10	1	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	10	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	10	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	10	4	0.31963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	10	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	10	1	0.14766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	10	2	0.23178
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	10	3	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	10	4	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	10	5	0.36449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	10	1	0.09159
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	10	2	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	10	3	0.18318
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	10	4	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	10	5	0.20935
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	10	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	10	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	10	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	10	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	10	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	10	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	10	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	10	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	10	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	10	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	10	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	10	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	10	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	10	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	10	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	10	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	10	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	10	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	10	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	10	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	10	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	10	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	10	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	10	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	10	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	10	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	10	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	10	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	10	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	10	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	10	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	10	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	10	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	10	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	10	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	10	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	10	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	10	3	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	10	4	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	10	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	10	1	0.13271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	10	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	10	3	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	10	4	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	10	5	0.34579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	10	1	0.10280
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	10	2	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	10	3	0.20000
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	10	4	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	10	5	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	10	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	10	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	10	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	10	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	10	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	10	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	10	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	10	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	10	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	10	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	10	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	10	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	10	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	10	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	10	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	10	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	10	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	10	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	10	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	10	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	10	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	10	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	10	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	10	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	10	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	10	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	10	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	10	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	10	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	10	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	10	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	10	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	10	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	10	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	10	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	10	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	10	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	10	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	10	4	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	10	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	10	1	0.13271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	10	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	10	3	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	10	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	10	5	0.33458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	10	1	0.11215
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	10	2	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	10	3	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	10	4	0.22430
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	10	5	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	10	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	10	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	10	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	10	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	10	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	10	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	10	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	10	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	10	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	10	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	10	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	10	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	10	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	10	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	10	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	10	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	10	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	10	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	10	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	10	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	10	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	10	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	10	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	10	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	10	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	10	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	10	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	10	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	10	4	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	10	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	10	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	10	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	10	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	10	4	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	10	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	10	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	10	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	10	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	10	4	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	10	5	0.31963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	10	1	0.13832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	10	2	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	10	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	10	4	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	10	5	0.32523
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	10	1	0.10841
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	10	2	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	10	3	0.20561
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	10	4	0.22617
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	10	5	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	10	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	10	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	10	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	10	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	10	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	10	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	10	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	10	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	10	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	10	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	10	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	10	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	10	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	10	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	10	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	10	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	10	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	10	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	10	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	10	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	10	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	10	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	10	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	10	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	10	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	10	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	10	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	10	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	10	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	10	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	10	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	10	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	10	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	10	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	10	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	10	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	10	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	10	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	10	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	10	5	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	10	1	0.13271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	10	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	10	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	10	4	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	10	5	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	10	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	10	2	0.17383
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	10	3	0.20935
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	10	4	0.23364
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	10	5	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	10	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	10	2	0.20748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	10	3	0.25047
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	10	4	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	10	5	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	10	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	10	2	0.20748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	10	3	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	10	4	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	10	5	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	10	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	10	2	0.20748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	10	3	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	10	4	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	10	5	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	10	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	10	2	0.20748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	10	3	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	10	4	0.28785
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	10	5	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	10	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	10	2	0.20748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	10	3	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	10	4	0.28785
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	10	5	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	10	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	10	2	0.20935
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	10	3	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	10	4	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	10	5	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	10	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	10	2	0.20935
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	10	3	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	10	4	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	10	5	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	10	1	0.13271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	10	2	0.21121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	10	3	0.25047
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	10	4	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	10	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	10	1	0.12897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	10	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	10	3	0.25421
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	10	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	10	5	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	10	1	0.10093
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	10	2	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	10	3	0.20561
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	10	4	0.23178
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	10	5	0.25981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	10	1	0.11215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	10	3	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	10	4	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	10	5	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	10	1	0.11215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	10	3	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	10	4	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	10	5	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	10	1	0.11215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	10	3	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	10	4	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	10	5	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	10	1	0.11215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	10	3	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	10	4	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	10	5	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	10	1	0.11215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	10	2	0.19439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	10	3	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	10	4	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	10	5	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	10	1	0.11215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	10	2	0.19439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	10	3	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	10	4	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	10	5	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	10	1	0.11215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	10	3	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	10	4	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	10	5	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	10	1	0.11215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	10	3	0.23925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	10	4	0.27850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	10	5	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	10	1	0.11215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	10	2	0.19439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	10	3	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	10	4	0.28785
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	10	5	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	10	1	0.10093
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	10	2	0.17196
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	10	3	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	10	4	0.25234
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	10	5	0.28785
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	10	1	0.11028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	10	2	0.19626
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	10	3	0.25047
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	10	4	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	10	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	10	1	0.11028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	10	2	0.19626
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	10	3	0.25234
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	10	4	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	10	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	10	1	0.11215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	10	2	0.19626
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	10	3	0.25234
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	10	4	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	10	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	10	1	0.11215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	10	2	0.19626
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	10	3	0.25234
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	10	4	0.29159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	10	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	10	1	0.11215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	10	2	0.19626
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	10	3	0.25234
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	10	4	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	10	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	10	1	0.11215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	10	2	0.19439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	10	3	0.25234
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	10	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	10	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	10	1	0.11215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	10	2	0.19439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	10	3	0.25047
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	10	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	10	5	0.32523
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	10	1	0.11402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	10	2	0.19439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	10	3	0.25794
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	10	4	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	10	5	0.33084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	10	1	0.11589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	10	2	0.20374
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	10	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	10	4	0.30654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	10	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	10	1	0.11402
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	10	2	0.18879
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	10	3	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	10	4	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	10	5	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	10	2	0.21121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	10	3	0.25607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	10	4	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	10	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	10	2	0.21121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	10	3	0.25607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	10	4	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	10	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	10	2	0.21121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	10	3	0.25607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	10	4	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	10	5	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	10	2	0.21121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	10	3	0.25607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	10	4	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	10	5	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	10	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	10	3	0.25607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	10	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	10	5	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	10	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	10	3	0.25607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	10	4	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	10	5	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	10	1	0.12523
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	10	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	10	3	0.25421
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	10	4	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	10	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	10	1	0.12523
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	10	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	10	3	0.25794
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	10	4	0.30654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	10	5	0.34206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	10	1	0.12897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	10	2	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	10	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	10	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	10	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	20	1	0.08785
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	20	2	0.11963
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	20	3	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	20	4	0.15327
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	20	5	0.16262
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	20	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	20	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	20	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	20	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	20	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	20	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	20	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	20	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	20	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	20	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	20	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	20	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	20	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	20	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	20	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	20	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	20	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	20	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	20	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	20	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	20	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	20	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	20	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	20	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	20	5	0.35327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	20	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	20	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	20	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	20	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	20	5	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	20	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	20	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	20	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	20	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	20	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	20	1	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	20	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	20	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	20	4	0.31963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	20	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	20	1	0.14766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	20	2	0.23178
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	20	3	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	20	4	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	20	5	0.36449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	20	1	0.09159
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	20	2	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	20	3	0.18318
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	20	4	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	20	5	0.20935
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	20	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	20	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	20	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	20	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	20	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	20	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	20	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	20	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	20	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	20	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	20	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	20	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	20	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	20	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	20	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	20	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	20	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	20	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	20	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	20	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	20	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	20	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	20	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	20	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	20	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	20	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	20	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	20	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	20	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	20	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	20	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	20	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	20	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	20	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	20	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	20	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	20	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	20	3	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	20	4	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	20	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	20	1	0.13271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	20	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	20	3	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	20	4	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	20	5	0.34579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	20	1	0.10280
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	20	2	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	20	3	0.20000
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	20	4	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	20	5	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	20	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	20	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	20	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	20	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	20	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	20	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	20	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	20	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	20	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	20	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	20	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	20	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	20	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	20	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	20	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	20	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	20	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	20	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	20	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	20	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	20	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	20	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	20	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	20	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	20	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	20	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	20	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	20	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	20	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	20	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	20	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	20	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	20	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	20	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	20	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	20	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	20	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	20	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	20	4	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	20	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	20	1	0.13271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	20	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	20	3	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	20	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	20	5	0.33458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	20	1	0.11215
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	20	2	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	20	3	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	20	4	0.22430
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	20	5	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	20	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	20	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	20	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	20	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	20	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	20	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	20	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	20	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	20	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	20	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	20	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	20	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	20	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	20	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	20	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	20	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	20	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	20	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	20	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	20	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	20	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	20	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	20	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	20	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	20	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	20	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	20	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	20	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	20	4	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	20	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	20	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	20	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	20	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	20	4	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	20	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	20	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	20	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	20	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	20	4	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	20	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	20	1	0.13832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	20	2	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	20	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	20	4	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	20	5	0.32523
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	20	1	0.10841
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	20	2	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	20	3	0.20561
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	20	4	0.22617
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	20	5	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	20	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	20	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	20	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	20	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	20	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	20	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	20	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	20	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	20	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	20	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	20	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	20	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	20	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	20	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	20	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	20	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	20	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	20	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	20	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	20	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	20	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	20	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	20	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	20	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	20	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	20	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	20	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	20	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	20	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	20	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	20	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	20	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	20	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	20	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	20	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	20	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	20	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	20	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	20	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	20	5	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	20	1	0.13271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	20	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	20	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	20	4	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	20	5	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	20	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	20	2	0.17196
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	20	3	0.20561
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	20	4	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	20	5	0.25607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	20	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	20	2	0.20561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	20	3	0.24673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	20	4	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	20	5	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	20	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	20	2	0.20561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	20	3	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	20	4	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	20	5	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	20	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	20	2	0.20561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	20	3	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	20	4	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	20	5	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	20	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	20	2	0.20561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	20	3	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	20	4	0.28411
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	20	5	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	20	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	20	2	0.20561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	20	3	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	20	4	0.28411
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	20	5	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	20	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	20	2	0.20748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	20	3	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	20	4	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	20	5	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	20	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	20	2	0.20748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	20	3	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	20	4	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	20	5	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	20	1	0.13084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	20	2	0.20935
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	20	3	0.24673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	20	4	0.28785
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	20	5	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	20	1	0.12897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	20	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	20	3	0.25047
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	20	4	0.29346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	20	5	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	20	1	0.09533
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	20	2	0.16075
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	20	3	0.19626
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	20	4	0.22430
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	20	5	0.25234
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	20	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	20	3	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	20	4	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	20	5	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	20	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	20	3	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	20	4	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	20	5	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	20	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	20	3	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	20	4	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	20	5	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	20	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	20	3	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	20	4	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	20	5	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	20	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	20	3	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	20	4	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	20	5	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	20	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	20	3	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	20	4	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	20	5	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	20	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	20	3	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	20	4	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	20	5	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	20	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	20	2	0.19065
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	20	3	0.23178
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	20	4	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	20	5	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	20	1	0.10841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	20	2	0.19252
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	20	3	0.23925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	20	4	0.28411
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	20	1	0.08411
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	20	2	0.14766
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	20	3	0.19626
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	20	4	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	20	5	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	20	1	0.09346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	20	2	0.17196
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	20	3	0.22617
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	20	4	0.25981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	20	5	0.28785
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	20	1	0.09346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	20	2	0.17196
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	20	3	0.22617
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	20	4	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	20	5	0.28785
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	20	1	0.09346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	20	2	0.17196
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	20	3	0.22617
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	20	4	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	20	5	0.28785
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	20	1	0.09346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	20	2	0.17196
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	20	3	0.22617
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	20	4	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	20	5	0.28785
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	20	1	0.09346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	20	2	0.17383
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	20	3	0.22617
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	20	4	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	20	5	0.28785
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	20	1	0.09346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	20	2	0.17383
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	20	3	0.22617
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	20	4	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	20	5	0.28785
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	20	1	0.09346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	20	2	0.17383
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	20	3	0.22617
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	20	4	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	20	5	0.28785
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	20	1	0.09533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	20	2	0.17383
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	20	3	0.22617
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	20	5	0.29346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	20	1	0.09907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	20	2	0.18318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	20	3	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	20	4	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	20	5	0.29346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	20	1	0.08224
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	20	2	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	20	3	0.19626
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	20	4	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	20	5	0.25607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	20	1	0.09159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	20	2	0.17757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	20	3	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	20	4	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	20	5	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	20	1	0.09159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	20	2	0.17757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	20	3	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	20	4	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	20	5	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	20	1	0.09159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	20	2	0.17757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	20	3	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	20	4	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	20	5	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	20	1	0.09159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	20	2	0.17757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	20	3	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	20	4	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	20	5	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	20	1	0.09159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	20	4	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	20	5	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	20	1	0.09346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	20	2	0.18131
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	20	4	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	20	5	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	20	1	0.09533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	20	2	0.18131
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	20	4	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	20	5	0.28972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	20	1	0.09533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	20	2	0.18131
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	20	4	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	20	5	0.29346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	20	1	0.09720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	20	2	0.18318
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	20	3	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	20	4	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	20	5	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	50	1	0.08785
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	50	2	0.11963
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	50	3	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	50	4	0.15327
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	50	5	0.16262
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	50	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	50	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	50	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	50	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	50	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	50	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	50	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	50	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	50	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	50	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	50	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	50	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	50	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	50	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	50	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	50	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	50	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	50	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	50	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	50	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	50	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	50	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	50	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	50	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	50	5	0.35327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	50	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	50	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	50	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	50	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	50	5	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	50	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	50	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	50	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	50	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	50	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	50	1	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	50	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	50	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	50	4	0.31963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	50	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	50	1	0.14766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	50	2	0.23178
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	50	3	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	50	4	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	50	5	0.36449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	50	1	0.09159
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	50	2	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	50	3	0.18318
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	50	4	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	50	5	0.20935
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	50	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	50	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	50	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	50	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	50	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	50	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	50	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	50	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	50	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	50	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	50	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	50	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	50	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	50	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	50	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	50	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	50	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	50	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	50	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	50	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	50	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	50	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	50	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	50	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	50	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	50	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	50	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	50	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	50	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	50	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	50	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	50	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	50	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	50	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	50	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	50	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	50	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	50	3	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	50	4	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	50	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	50	1	0.13271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	50	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	50	3	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	50	4	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	50	5	0.34579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	50	1	0.10280
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	50	2	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	50	3	0.20000
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	50	4	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	50	5	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	50	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	50	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	50	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	50	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	50	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	50	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	50	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	50	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	50	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	50	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	50	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	50	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	50	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	50	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	50	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	50	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	50	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	50	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	50	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	50	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	50	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	50	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	50	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	50	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	50	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	50	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	50	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	50	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	50	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	50	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	50	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	50	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	50	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	50	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	50	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	50	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	50	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	50	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	50	4	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	50	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	50	1	0.13271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	50	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	50	3	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	50	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	50	5	0.33458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	50	1	0.11215
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	50	2	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	50	3	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	50	4	0.22430
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	50	5	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	50	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	50	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	50	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	50	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	50	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	50	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	50	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	50	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	50	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	50	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	50	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	50	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	50	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	50	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	50	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	50	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	50	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	50	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	50	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	50	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	50	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	50	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	50	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	50	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	50	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	50	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	50	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	50	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	50	4	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	50	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	50	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	50	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	50	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	50	4	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	50	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	50	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	50	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	50	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	50	4	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	50	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	50	1	0.13832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	50	2	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	50	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	50	4	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	50	5	0.32523
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	50	1	0.10841
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	50	2	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	50	3	0.20561
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	50	4	0.22617
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	50	5	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	50	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	50	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	50	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	50	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	50	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	50	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	50	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	50	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	50	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	50	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	50	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	50	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	50	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	50	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	50	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	50	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	50	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	50	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	50	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	50	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	50	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	50	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	50	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	50	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	50	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	50	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	50	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	50	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	50	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	50	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	50	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	50	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	50	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	50	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	50	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	50	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	50	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	50	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	50	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	50	5	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	50	1	0.13271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	50	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	50	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	50	4	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	50	5	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	50	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	50	2	0.17196
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	50	3	0.20561
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	50	4	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	50	5	0.25607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	50	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	50	2	0.20561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	50	3	0.24673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	50	4	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	50	5	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	50	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	50	2	0.20561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	50	3	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	50	4	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	50	5	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	50	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	50	2	0.20561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	50	3	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	50	4	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	50	5	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	50	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	50	2	0.20561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	50	3	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	50	4	0.28411
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	50	5	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	50	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	50	2	0.20561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	50	3	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	50	4	0.28411
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	50	5	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	50	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	50	2	0.20748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	50	3	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	50	4	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	50	5	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	50	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	50	2	0.20748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	50	3	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	50	4	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	50	5	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	50	1	0.13084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	50	2	0.20935
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	50	3	0.24673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	50	4	0.28785
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	50	5	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	50	1	0.12897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	50	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	50	3	0.25047
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	50	4	0.29346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	50	5	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	50	1	0.09533
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	50	2	0.15888
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	50	3	0.19626
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	50	4	0.22430
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	50	5	0.25234
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	50	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	50	2	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	50	3	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	50	4	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	50	5	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	50	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	50	2	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	50	3	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	50	4	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	50	5	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	50	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	50	2	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	50	3	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	50	4	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	50	5	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	50	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	50	2	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	50	3	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	50	4	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	50	5	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	50	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	50	2	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	50	3	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	50	4	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	50	5	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	50	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	50	2	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	50	3	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	50	4	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	50	5	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	50	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	50	2	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	50	3	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	50	4	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	50	5	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	50	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	50	2	0.18879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	50	3	0.23178
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	50	4	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	50	5	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	50	1	0.10841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	50	2	0.19065
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	50	3	0.23925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	50	4	0.28411
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	50	1	0.07664
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	50	2	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	50	3	0.18131
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	50	4	0.19813
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	50	5	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	50	1	0.08598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	50	2	0.16075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	50	3	0.21121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	50	4	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	50	5	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	50	1	0.08598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	50	2	0.16075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	50	3	0.21121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	50	4	0.23925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	50	5	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	50	1	0.08598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	50	2	0.16075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	50	3	0.21121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	50	4	0.23925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	50	5	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	50	1	0.08598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	50	2	0.16075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	50	3	0.21121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	50	4	0.23925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	50	5	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	50	1	0.08598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	50	2	0.16075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	50	3	0.21121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	50	4	0.23925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	50	5	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	50	1	0.08598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	50	2	0.16075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	50	3	0.21121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	50	4	0.24112
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	50	5	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	50	1	0.08598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	50	2	0.16075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	50	3	0.21121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	50	4	0.24112
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	50	5	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	50	1	0.08598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	50	2	0.16262
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	50	3	0.21121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	50	4	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	50	5	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	50	1	0.08972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	50	2	0.17009
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	50	3	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	50	4	0.25047
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	50	5	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	50	1	0.06168
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	50	2	0.13271
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	50	3	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	50	4	0.19252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	50	5	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	50	1	0.07103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	50	2	0.15327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	50	3	0.18692
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	50	4	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	50	5	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	50	1	0.07103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	50	2	0.15327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	50	3	0.18692
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	50	4	0.22430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	50	5	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	50	1	0.07103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	50	2	0.15327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	50	3	0.18692
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	50	4	0.22430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	50	5	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	50	1	0.07103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	50	2	0.15327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	50	3	0.18692
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	50	4	0.22430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	50	5	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	50	1	0.07103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	50	2	0.15327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	50	3	0.18692
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	50	4	0.22430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	50	5	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	50	1	0.07103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	50	2	0.15327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	50	3	0.18692
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	50	4	0.22617
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	50	5	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	50	1	0.07103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	50	2	0.15327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	50	3	0.18692
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	50	4	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	50	5	0.24860
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	50	1	0.07290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	50	2	0.15140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	50	3	0.18692
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	50	4	0.23178
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	50	5	0.25234
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	50	1	0.07290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	50	2	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	50	3	0.19813
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	50	4	0.24112
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	50	5	0.25794
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	100	1	0.08785
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	100	2	0.11963
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	100	3	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	100	4	0.15327
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	100	5	0.16262
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	100	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	100	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	100	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	100	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	100	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	100	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	100	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	100	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	100	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	100	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	100	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	100	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	100	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	100	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	100	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	100	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	100	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	100	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	100	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	100	5	0.35140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	100	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	100	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	100	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	100	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	100	5	0.35327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	100	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	100	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	100	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	100	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	100	5	0.35514
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	100	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	100	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	100	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	100	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	100	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	100	1	0.14393
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	100	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	100	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	100	4	0.31963
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	100	5	0.35888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	100	1	0.14766
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	100	2	0.23178
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	100	3	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	100	4	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	100	5	0.36449
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	100	1	0.09159
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	100	2	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	100	3	0.18318
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	100	4	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	100	5	0.20935
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	100	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	100	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	100	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	100	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	100	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	100	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	100	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	100	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	100	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	100	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	100	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	100	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	100	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	100	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	100	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	100	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	100	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	100	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	100	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	100	5	0.33645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	100	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	100	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	100	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	100	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	100	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	100	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	100	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	100	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	100	4	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	100	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	100	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	100	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	100	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	100	4	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	100	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	100	1	0.13645
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	100	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	100	3	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	100	4	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	100	5	0.34019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	100	1	0.13271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	100	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	100	3	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	100	4	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	100	5	0.34579
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	100	1	0.10280
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	100	2	0.15514
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	100	3	0.20000
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	100	4	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	100	5	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	100	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	100	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	100	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	100	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	100	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	100	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	100	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	100	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	100	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	100	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	100	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	100	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	100	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	100	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	100	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	100	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	100	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	100	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	100	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	100	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	100	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	100	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	100	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	100	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	100	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	100	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	100	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	100	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	100	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	100	5	0.32710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	100	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	100	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	100	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	100	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	100	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	100	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	100	2	0.21682
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	100	3	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	100	4	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	100	5	0.32897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	100	1	0.13271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	100	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	100	3	0.28037
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	100	4	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	100	5	0.33458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	100	1	0.11215
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	100	2	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	100	3	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	100	4	0.22430
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	100	5	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	100	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	100	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	100	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	100	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	100	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	100	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	100	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	100	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	100	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	100	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	100	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	100	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	100	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	100	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	100	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	100	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	100	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	100	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	100	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	100	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	100	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	100	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	100	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	100	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	100	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	100	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	100	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	100	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	100	4	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	100	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	100	1	0.14019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	100	2	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	100	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	100	4	0.30093
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	100	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	100	1	0.14206
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	100	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	100	3	0.26168
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	100	4	0.30467
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	100	5	0.31776
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	100	1	0.13832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	100	2	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	100	3	0.27477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	100	4	0.30841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	100	5	0.32523
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	100	1	0.10841
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	100	2	0.16449
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	100	3	0.20561
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	100	4	0.22617
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	100	5	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	100	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	100	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	100	3	0.26355
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	100	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	100	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	100	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	100	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	100	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	100	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	100	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	100	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	100	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	100	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	100	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	100	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	100	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	100	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	100	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	100	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	100	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	100	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	100	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	100	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	100	4	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	100	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	100	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	100	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	100	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	100	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	100	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	100	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	100	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	100	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	100	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	100	5	0.31402
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	100	1	0.13458
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	100	2	0.21495
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	100	3	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	100	4	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	100	5	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	100	1	0.13271
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	100	2	0.21869
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	100	3	0.27290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	100	4	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	100	5	0.32150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	100	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	100	2	0.17196
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	100	3	0.20561
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	100	4	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	100	5	0.25607
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	100	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	100	2	0.20561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	100	3	0.24673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	100	4	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	100	5	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	100	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	100	2	0.20561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	100	3	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	100	4	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	100	5	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	100	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	100	2	0.20561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	100	3	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	100	4	0.28224
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	100	5	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	100	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	100	2	0.20561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	100	3	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	100	4	0.28411
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	100	5	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	100	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	100	2	0.20561
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	100	3	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	100	4	0.28411
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	100	5	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	100	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	100	2	0.20748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	100	3	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	100	4	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	100	5	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	100	1	0.12150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	100	2	0.20748
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	100	3	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	100	4	0.28598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	100	5	0.31028
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	100	1	0.13084
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	100	2	0.20935
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	100	3	0.24673
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	100	4	0.28785
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	100	5	0.31215
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	100	1	0.12897
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	100	2	0.21308
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	100	3	0.25047
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	100	4	0.29346
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	100	5	0.31589
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	100	1	0.09533
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	100	2	0.15888
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	100	3	0.19626
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	100	4	0.22430
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	100	5	0.25234
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	100	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	100	2	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	100	3	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	100	4	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	100	5	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	100	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	100	2	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	100	3	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	100	4	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	100	5	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	100	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	100	2	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	100	3	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	100	4	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	100	5	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	100	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	100	2	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	100	3	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	100	4	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	100	5	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	100	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	100	2	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	100	3	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	100	4	0.26542
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	100	5	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	100	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	100	2	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	100	3	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	100	4	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	100	5	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	100	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	100	2	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	100	3	0.22991
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	100	4	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	100	5	0.29533
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	100	1	0.10654
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	100	2	0.18879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	100	3	0.23178
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	100	4	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	100	5	0.29907
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	100	1	0.10841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	100	2	0.19065
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	100	3	0.23925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	100	4	0.28411
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	100	1	0.07664
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	100	2	0.13832
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	100	3	0.18131
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	100	4	0.19813
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	100	5	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	100	1	0.08598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	100	2	0.15888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	100	3	0.21121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	100	4	0.23738
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	100	5	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	100	1	0.08598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	100	2	0.15888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	100	3	0.21121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	100	4	0.23925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	100	5	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	100	1	0.08598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	100	2	0.15888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	100	3	0.21121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	100	4	0.23925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	100	5	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	100	1	0.08598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	100	2	0.15888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	100	3	0.21121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	100	4	0.23925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	100	5	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	100	1	0.08598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	100	2	0.15888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	100	3	0.21121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	100	4	0.23925
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	100	5	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	100	1	0.08598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	100	2	0.15888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	100	3	0.21121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	100	4	0.24112
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	100	5	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	100	1	0.08598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	100	2	0.15888
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	100	3	0.21121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	100	4	0.24112
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	100	5	0.26729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	100	1	0.08598
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	100	2	0.16075
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	100	3	0.21121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	100	4	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	100	5	0.27103
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	100	1	0.08972
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	100	2	0.16822
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	100	3	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	100	4	0.25047
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	100	5	0.26916
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	100	1	0.06355
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	100	2	0.13271
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	100	3	0.16262
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	100	4	0.19065
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	100	5	0.20935
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	100	1	0.07290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	100	2	0.15327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	100	3	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	100	4	0.22056
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	100	5	0.24112
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	100	1	0.07290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	100	2	0.15327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	100	3	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	100	4	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	100	5	0.24112
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	100	1	0.07290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	100	2	0.15327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	100	3	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	100	4	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	100	5	0.24112
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	100	1	0.07290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	100	2	0.15327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	100	3	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	100	4	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	100	5	0.24112
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	100	1	0.07290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	100	2	0.15327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	100	3	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	100	4	0.22243
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	100	5	0.24112
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	100	1	0.07290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	100	2	0.15327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	100	3	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	100	4	0.22430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	100	5	0.24112
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	100	1	0.07290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	100	2	0.15327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	100	3	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	100	4	0.22617
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	100	5	0.24112
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	100	1	0.07477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	100	2	0.15140
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	100	3	0.18505
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	100	4	0.22804
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	100	5	0.24486
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	100	1	0.07477
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	100	2	0.15327
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	100	3	0.19439
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	100	4	0.23551
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	100	5	0.25047
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	1	1	0.03925
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	1	2	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	1	3	0.09159
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	1	4	0.09720
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	1	5	0.09907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	1	5	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	1	5	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	1	3	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	1	5	0.35701
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	1	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	1	2	0.20935
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	1	3	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	1	4	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	1	5	0.36262
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	1	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	1	2	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	1	3	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	1	4	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	1	5	0.37196
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	1	1	0.03925
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	1	2	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	1	3	0.09159
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	1	4	0.09720
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	1	5	0.09907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	1	5	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	1	5	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	1	3	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	1	5	0.35701
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	1	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	1	2	0.20935
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	1	3	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	1	4	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	1	5	0.36262
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	1	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	1	2	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	1	3	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	1	4	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	1	5	0.37196
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	1	1	0.03925
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	1	2	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	1	3	0.09159
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	1	4	0.09720
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	1	5	0.09907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	1	5	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	1	5	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	1	3	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	1	5	0.35701
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	1	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	1	2	0.20935
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	1	3	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	1	4	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	1	5	0.36262
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	1	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	1	2	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	1	3	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	1	4	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	1	5	0.37196
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	1	1	0.03925
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	1	2	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	1	3	0.09159
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	1	4	0.09720
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	1	5	0.09907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	1	5	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	1	5	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	1	3	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	1	5	0.35701
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	1	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	1	2	0.20935
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	1	3	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	1	4	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	1	5	0.36262
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	1	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	1	2	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	1	3	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	1	4	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	1	5	0.37196
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	1	1	0.03925
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	1	2	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	1	3	0.09159
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	1	4	0.09720
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	1	5	0.09907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	1	5	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	1	5	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	1	3	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	1	5	0.35701
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	1	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	1	2	0.20935
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	1	3	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	1	4	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	1	5	0.36262
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	1	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	1	2	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	1	3	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	1	4	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	1	5	0.37196
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	1	1	0.03925
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	1	2	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	1	3	0.09159
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	1	4	0.09720
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	1	5	0.09907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	1	5	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	1	5	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	1	3	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	1	5	0.35701
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	1	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	1	2	0.20935
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	1	3	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	1	4	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	1	5	0.36262
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	1	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	1	2	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	1	3	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	1	4	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	1	5	0.37196
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	1	1	0.03925
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	1	2	0.07103
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	1	3	0.09346
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	1	4	0.09907
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	1	5	0.10093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	1	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	1	5	0.34953
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	1	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	1	5	0.34953
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	1	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	1	5	0.34953
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	1	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	1	5	0.34953
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	1	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	1	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	1	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	1	3	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	1	5	0.35514
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	1	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	1	2	0.21121
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	1	3	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	1	4	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	1	5	0.36075
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	1	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	1	2	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	1	3	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	1	4	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	1	5	0.37009
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	1	1	0.03925
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	1	2	0.07103
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	1	3	0.09346
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	1	4	0.09907
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	1	5	0.10093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	1	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	1	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	1	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	1	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	1	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	1	5	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	1	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	1	5	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	1	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	1	3	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	1	5	0.35701
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	1	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	1	2	0.21121
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	1	3	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	1	4	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	1	5	0.36262
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	1	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	1	2	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	1	3	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	1	4	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	1	5	0.37196
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	1	1	0.03925
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	1	2	0.07103
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	1	3	0.09346
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	1	4	0.09907
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	1	5	0.10093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	1	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	1	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	1	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	1	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	1	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	1	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	1	5	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	1	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	1	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	1	5	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	1	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	1	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	1	3	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	1	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	1	5	0.35701
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	1	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	1	2	0.21121
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	1	3	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	1	4	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	1	5	0.36262
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	1	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	1	2	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	1	3	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	1	4	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	1	5	0.37196
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	2	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	2	2	0.05981
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	2	3	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	2	4	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	2	5	0.09533
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	2	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	2	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	2	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	2	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	2	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	2	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	2	4	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	2	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	2	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	2	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	2	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	2	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	2	5	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	2	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	2	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	2	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	2	4	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	2	5	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	2	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	2	2	0.05981
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	2	3	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	2	4	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	2	5	0.09533
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	2	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	2	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	2	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	2	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	2	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	2	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	2	4	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	2	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	2	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	2	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	2	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	2	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	2	5	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	2	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	2	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	2	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	2	4	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	2	5	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	2	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	2	2	0.05981
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	2	3	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	2	4	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	2	5	0.09533
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	2	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	2	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	2	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	2	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	2	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	2	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	2	4	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	2	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	2	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	2	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	2	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	2	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	2	5	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	2	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	2	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	2	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	2	4	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	2	5	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	2	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	2	2	0.05981
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	2	3	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	2	4	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	2	5	0.09533
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	2	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	2	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	2	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	2	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	2	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	2	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	2	4	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	2	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	2	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	2	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	2	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	2	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	2	5	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	2	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	2	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	2	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	2	4	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	2	5	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	2	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	2	2	0.05981
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	2	3	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	2	4	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	2	5	0.09533
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	2	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	2	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	2	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	2	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	2	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	2	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	2	4	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	2	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	2	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	2	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	2	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	2	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	2	5	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	2	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	2	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	2	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	2	4	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	2	5	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	2	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	2	2	0.05981
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	2	3	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	2	4	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	2	5	0.09533
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	2	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	2	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	2	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	2	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	2	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	2	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	2	4	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	2	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	2	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	2	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	2	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	2	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	2	5	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	2	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	2	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	2	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	2	4	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	2	5	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	2	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	2	2	0.05981
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	2	3	0.07477
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	2	4	0.08598
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	2	5	0.09720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	2	5	0.31963
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	2	5	0.31963
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	2	5	0.31963
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	2	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	2	5	0.31963
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	2	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	2	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	2	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	2	4	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	2	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	2	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	2	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	2	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	2	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	2	5	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	2	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	2	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	2	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	2	4	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	2	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	2	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	2	2	0.05981
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	2	3	0.07477
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	2	4	0.08598
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	2	5	0.09720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	2	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	2	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	2	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	2	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	2	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	2	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	2	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	2	4	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	2	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	2	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	2	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	2	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	2	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	2	5	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	2	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	2	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	2	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	2	4	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	2	5	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	2	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	2	2	0.06168
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	2	3	0.07477
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	2	4	0.08598
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	2	5	0.09720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	2	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	2	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	2	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	2	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	2	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	2	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	2	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	2	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	2	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	2	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	2	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	2	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	2	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	2	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	2	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	2	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	2	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	2	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	2	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	2	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	2	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	2	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	2	5	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	2	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	2	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	2	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	2	4	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	2	5	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	3	1	0.03738
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	3	2	0.06168
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	3	3	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	3	4	0.08224
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	3	5	0.09907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	3	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	3	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	3	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	3	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	3	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	3	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	3	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	3	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	3	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	3	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	3	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	3	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	3	5	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	3	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	3	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	3	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	3	4	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	3	5	0.34206
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	3	1	0.03738
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	3	2	0.06168
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	3	3	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	3	4	0.08224
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	3	5	0.09907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	3	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	3	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	3	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	3	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	3	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	3	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	3	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	3	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	3	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	3	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	3	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	3	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	3	5	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	3	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	3	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	3	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	3	4	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	3	5	0.34206
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	3	1	0.03738
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	3	2	0.06168
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	3	3	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	3	4	0.08224
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	3	5	0.09907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	3	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	3	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	3	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	3	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	3	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	3	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	3	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	3	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	3	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	3	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	3	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	3	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	3	5	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	3	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	3	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	3	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	3	4	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	3	5	0.34206
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	3	1	0.03738
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	3	2	0.06168
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	3	3	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	3	4	0.08224
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	3	5	0.09907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	3	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	3	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	3	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	3	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	3	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	3	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	3	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	3	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	3	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	3	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	3	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	3	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	3	5	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	3	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	3	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	3	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	3	4	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	3	5	0.34206
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	3	1	0.03738
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	3	2	0.06168
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	3	3	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	3	4	0.08224
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	3	5	0.09907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	3	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	3	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	3	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	3	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	3	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	3	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	3	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	3	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	3	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	3	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	3	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	3	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	3	5	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	3	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	3	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	3	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	3	4	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	3	5	0.34206
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	3	1	0.03738
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	3	2	0.06168
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	3	3	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	3	4	0.08224
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	3	5	0.09907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	3	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	3	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	3	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	3	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	3	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	3	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	3	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	3	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	3	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	3	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	3	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	3	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	3	5	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	3	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	3	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	3	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	3	4	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	3	5	0.34206
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	3	1	0.03738
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	3	2	0.06168
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	3	3	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	3	4	0.08224
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	3	5	0.09907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	3	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	3	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	3	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	3	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	3	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	3	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	3	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	3	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	3	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	3	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	3	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	3	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	3	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	3	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	3	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	3	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	3	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	3	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	3	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	3	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	3	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	3	3	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	3	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	3	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	3	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	3	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	3	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	3	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	3	5	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	3	1	0.03738
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	3	2	0.06168
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	3	3	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	3	4	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	3	5	0.10093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	3	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	3	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	3	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	3	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	3	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	3	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	3	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	3	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	3	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	3	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	3	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	3	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	3	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	3	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	3	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	3	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	3	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	3	3	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	3	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	3	5	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	3	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	3	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	3	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	3	4	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	3	5	0.34206
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	3	1	0.03738
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	3	2	0.06168
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	3	3	0.07850
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	3	4	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	3	5	0.10093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	3	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	3	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	3	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	3	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	3	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	3	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	3	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	3	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	3	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	3	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	3	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	3	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	3	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	3	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	3	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	3	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	3	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	3	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	3	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	3	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	3	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	3	5	0.34019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	4	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	4	2	0.06168
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	4	3	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	4	4	0.08224
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	4	5	0.09533
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	4	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	4	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	4	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	4	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	4	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	4	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	4	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	4	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	4	3	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	4	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	4	5	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	4	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	4	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	4	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	4	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	4	5	0.34019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	4	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	4	2	0.06168
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	4	3	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	4	4	0.08224
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	4	5	0.09533
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	4	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	4	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	4	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	4	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	4	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	4	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	4	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	4	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	4	3	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	4	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	4	5	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	4	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	4	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	4	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	4	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	4	5	0.34019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	4	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	4	2	0.06168
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	4	3	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	4	4	0.08224
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	4	5	0.09533
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	4	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	4	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	4	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	4	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	4	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	4	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	4	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	4	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	4	3	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	4	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	4	5	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	4	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	4	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	4	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	4	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	4	5	0.34019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	4	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	4	2	0.06168
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	4	3	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	4	4	0.08224
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	4	5	0.09533
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	4	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	4	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	4	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	4	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	4	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	4	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	4	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	4	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	4	3	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	4	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	4	5	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	4	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	4	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	4	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	4	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	4	5	0.34019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	4	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	4	2	0.06168
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	4	3	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	4	4	0.08224
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	4	5	0.09533
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	4	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	4	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	4	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	4	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	4	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	4	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	4	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	4	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	4	3	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	4	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	4	5	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	4	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	4	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	4	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	4	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	4	5	0.34019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	4	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	4	2	0.06168
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	4	3	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	4	4	0.08224
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	4	5	0.09533
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	4	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	4	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	4	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	4	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	4	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	4	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	4	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	4	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	4	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	4	3	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	4	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	4	5	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	4	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	4	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	4	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	4	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	4	5	0.34019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	4	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	4	2	0.06168
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	4	3	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	4	4	0.08224
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	4	5	0.09533
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	4	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	4	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	4	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	4	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	4	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	4	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	4	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	4	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	4	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	4	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	4	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	4	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	4	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	4	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	4	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	4	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	4	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	4	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	4	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	4	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	4	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	4	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	4	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	4	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	4	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	4	3	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	4	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	4	5	0.33645
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	4	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	4	2	0.06168
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	4	3	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	4	4	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	4	5	0.09720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	4	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	4	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	4	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	4	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	4	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	4	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	4	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	4	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	4	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	4	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	4	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	4	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	4	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	4	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	4	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	4	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	4	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	4	5	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	4	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	4	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	4	3	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	4	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	4	5	0.34019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	4	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	4	2	0.06168
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	4	3	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	4	4	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	4	5	0.09720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	4	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	4	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	4	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	4	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	4	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	4	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	4	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	4	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	4	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	4	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	4	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	4	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	4	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	4	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	4	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	4	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	4	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	4	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	4	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	4	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	4	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	4	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	4	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	4	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	4	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	4	3	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	4	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	4	5	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	5	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	5	2	0.05981
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	5	3	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	5	4	0.08224
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	5	5	0.09720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	5	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	5	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	5	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	5	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	5	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	5	3	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	5	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	5	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	5	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	5	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	5	3	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	5	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	5	5	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	5	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	5	2	0.05981
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	5	3	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	5	4	0.08224
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	5	5	0.09720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	5	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	5	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	5	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	5	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	5	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	5	3	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	5	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	5	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	5	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	5	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	5	3	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	5	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	5	5	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	5	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	5	2	0.05981
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	5	3	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	5	4	0.08224
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	5	5	0.09720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	5	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	5	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	5	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	5	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	5	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	5	3	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	5	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	5	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	5	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	5	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	5	3	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	5	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	5	5	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	5	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	5	2	0.05981
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	5	3	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	5	4	0.08224
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	5	5	0.09720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	5	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	5	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	5	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	5	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	5	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	5	3	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	5	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	5	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	5	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	5	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	5	3	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	5	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	5	5	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	5	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	5	2	0.05981
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	5	3	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	5	4	0.08224
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	5	5	0.09720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	5	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	5	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	5	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	5	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	5	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	5	3	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	5	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	5	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	5	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	5	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	5	3	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	5	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	5	5	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	5	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	5	2	0.05981
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	5	3	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	5	4	0.08224
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	5	5	0.09720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	5	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	5	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	5	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	5	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	5	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	5	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	5	3	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	5	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	5	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	5	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	5	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	5	3	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	5	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	5	5	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	5	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	5	2	0.05981
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	5	3	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	5	4	0.08224
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	5	5	0.09720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	5	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	5	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	5	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	5	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	5	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	5	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	5	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	5	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	5	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	5	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	5	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	5	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	5	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	5	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	5	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	5	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	5	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	5	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	5	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	5	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	5	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	5	5	0.31963
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	5	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	5	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	5	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	5	5	0.32897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	5	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	5	2	0.05981
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	5	3	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	5	4	0.08224
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	5	5	0.09907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	5	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	5	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	5	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	5	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	5	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	5	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	5	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	5	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	5	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	5	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	5	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	5	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	5	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	5	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	5	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	5	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	5	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	5	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	5	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	5	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	5	5	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	5	1	0.03551
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	5	2	0.05981
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	5	3	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	5	4	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	5	5	0.09907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	5	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	5	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	5	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	5	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	5	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	5	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	5	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	5	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	5	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	5	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	5	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	5	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	5	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	5	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	5	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	5	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	5	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	5	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	5	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	5	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	5	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	5	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	5	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	5	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	5	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	5	5	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	10	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	10	2	0.05607
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	10	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	10	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	10	5	0.08972
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	10	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	10	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	10	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	10	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	10	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	10	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	10	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	10	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	10	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	10	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	10	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	10	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	10	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	10	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	10	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	10	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	10	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	10	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	10	2	0.05607
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	10	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	10	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	10	5	0.08972
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	10	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	10	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	10	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	10	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	10	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	10	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	10	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	10	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	10	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	10	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	10	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	10	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	10	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	10	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	10	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	10	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	10	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	10	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	10	2	0.05607
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	10	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	10	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	10	5	0.08972
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	10	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	10	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	10	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	10	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	10	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	10	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	10	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	10	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	10	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	10	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	10	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	10	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	10	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	10	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	10	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	10	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	10	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	10	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	10	2	0.05607
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	10	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	10	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	10	5	0.08972
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	10	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	10	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	10	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	10	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	10	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	10	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	10	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	10	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	10	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	10	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	10	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	10	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	10	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	10	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	10	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	10	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	10	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	10	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	10	2	0.05607
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	10	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	10	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	10	5	0.08972
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	10	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	10	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	10	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	10	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	10	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	10	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	10	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	10	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	10	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	10	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	10	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	10	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	10	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	10	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	10	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	10	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	10	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	10	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	10	2	0.05607
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	10	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	10	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	10	5	0.08972
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	10	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	10	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	10	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	10	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	10	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	10	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	10	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	10	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	10	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	10	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	10	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	10	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	10	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	10	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	10	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	10	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	10	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	10	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	10	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	10	2	0.05607
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	10	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	10	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	10	5	0.08972
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	10	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	10	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	10	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	10	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	10	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	10	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	10	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	10	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	10	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	10	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	10	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	10	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	10	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	10	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	10	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	10	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	10	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	10	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	10	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	10	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	10	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	10	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	10	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	10	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	10	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	10	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	10	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	10	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	10	2	0.05607
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	10	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	10	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	10	5	0.08972
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	10	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	10	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	10	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	10	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	10	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	10	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	10	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	10	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	10	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	10	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	10	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	10	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	10	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	10	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	10	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	10	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	10	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	10	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	10	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	10	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	10	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	10	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	10	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	10	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	10	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	10	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	10	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	10	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	10	2	0.05607
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	10	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	10	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	10	5	0.09159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	10	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	10	4	0.26542
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	10	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	10	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	10	4	0.26542
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	10	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	10	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	10	4	0.26542
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	10	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	10	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	10	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	10	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	10	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	10	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	10	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	10	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	10	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	10	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	10	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	10	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	10	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	10	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	10	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	10	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	10	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	10	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	10	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	10	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	10	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	10	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	10	4	0.28785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	10	5	0.31963
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	20	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	20	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	20	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	20	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	20	5	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	20	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	20	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	20	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	20	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	20	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	20	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	20	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	20	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	20	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	20	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	20	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	20	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	20	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	20	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	20	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	20	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	20	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	20	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	20	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	20	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	20	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	20	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	20	5	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	20	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	20	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	20	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	20	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	20	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	20	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	20	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	20	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	20	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	20	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	20	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	20	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	20	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	20	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	20	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	20	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	20	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	20	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	20	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	20	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	20	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	20	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	20	5	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	20	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	20	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	20	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	20	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	20	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	20	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	20	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	20	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	20	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	20	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	20	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	20	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	20	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	20	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	20	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	20	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	20	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	20	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	20	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	20	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	20	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	20	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	20	5	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	20	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	20	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	20	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	20	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	20	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	20	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	20	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	20	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	20	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	20	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	20	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	20	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	20	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	20	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	20	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	20	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	20	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	20	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	20	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	20	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	20	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	20	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	20	5	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	20	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	20	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	20	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	20	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	20	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	20	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	20	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	20	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	20	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	20	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	20	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	20	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	20	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	20	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	20	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	20	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	20	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	20	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	20	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	20	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	20	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	20	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	20	5	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	20	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	20	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	20	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	20	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	20	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	20	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	20	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	20	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	20	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	20	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	20	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	20	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	20	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	20	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	20	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	20	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	20	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	20	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	20	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	20	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	20	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	20	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	20	5	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	20	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	20	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	20	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	20	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	20	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	20	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	20	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	20	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	20	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	20	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	20	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	20	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	20	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	20	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	20	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	20	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	20	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	20	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	20	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	20	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	20	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	20	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	20	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	20	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	20	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	20	5	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	20	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	20	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	20	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	20	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	20	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	20	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	20	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	20	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	20	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	20	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	20	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	20	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	20	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	20	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	20	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	20	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	20	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	20	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	20	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	20	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	20	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	20	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	20	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	20	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	20	4	0.07850
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	20	5	0.08972
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	20	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	20	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	20	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	20	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	20	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	20	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	20	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	20	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	20	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	20	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	20	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	20	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	20	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	20	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	20	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	20	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	20	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	20	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	20	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	20	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	20	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	20	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	50	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	50	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	50	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	50	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	50	5	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	50	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	50	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	50	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	50	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	50	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	50	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	50	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	50	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	50	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	50	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	50	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	50	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	50	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	50	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	50	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	50	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	50	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	50	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	50	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	50	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	50	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	50	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	50	5	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	50	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	50	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	50	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	50	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	50	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	50	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	50	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	50	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	50	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	50	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	50	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	50	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	50	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	50	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	50	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	50	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	50	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	50	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	50	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	50	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	50	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	50	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	50	5	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	50	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	50	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	50	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	50	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	50	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	50	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	50	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	50	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	50	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	50	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	50	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	50	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	50	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	50	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	50	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	50	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	50	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	50	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	50	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	50	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	50	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	50	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	50	5	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	50	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	50	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	50	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	50	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	50	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	50	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	50	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	50	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	50	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	50	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	50	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	50	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	50	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	50	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	50	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	50	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	50	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	50	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	50	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	50	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	50	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	50	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	50	5	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	50	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	50	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	50	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	50	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	50	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	50	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	50	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	50	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	50	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	50	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	50	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	50	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	50	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	50	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	50	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	50	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	50	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	50	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	50	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	50	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	50	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	50	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	50	5	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	50	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	50	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	50	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	50	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	50	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	50	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	50	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	50	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	50	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	50	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	50	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	50	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	50	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	50	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	50	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	50	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	50	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	50	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	50	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	50	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	50	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	50	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	50	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	50	5	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	50	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	50	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	50	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	50	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	50	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	50	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	50	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	50	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	50	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	50	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	50	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	50	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	50	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	50	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	50	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	50	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	50	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	50	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	50	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	50	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	50	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	50	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	50	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	50	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	50	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	50	5	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	50	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	50	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	50	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	50	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	50	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	50	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	50	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	50	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	50	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	50	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	50	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	50	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	50	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	50	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	50	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	50	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	50	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	50	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	50	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	50	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	50	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	50	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	50	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	50	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	50	4	0.07850
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	50	5	0.08972
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	50	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	50	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	50	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	50	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	50	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	50	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	50	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	50	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	50	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	50	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	50	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	50	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	50	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	50	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	50	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	50	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	50	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	50	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	50	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	50	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	50	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	50	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	100	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	100	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	100	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	100	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	100	5	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	100	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	100	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	100	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	100	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	100	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	100	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	100	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	100	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	100	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	100	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	100	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	100	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	100	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	100	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	100	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	100	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	100	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	100	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	100	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	100	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	100	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	100	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	100	5	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	100	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	100	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	100	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	100	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	100	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	100	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	100	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	100	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	100	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	100	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	100	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	100	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	100	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	100	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	100	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	100	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	100	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	100	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	100	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	100	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	100	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	100	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	100	5	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	100	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	100	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	100	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	100	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	100	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	100	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	100	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	100	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	100	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	100	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	100	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	100	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	100	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	100	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	100	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	100	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	100	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	100	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	100	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	100	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	100	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	100	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	100	5	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	100	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	100	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	100	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	100	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	100	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	100	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	100	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	100	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	100	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	100	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	100	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	100	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	100	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	100	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	100	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	100	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	100	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	100	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	100	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	100	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	100	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	100	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	100	5	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	100	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	100	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	100	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	100	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	100	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	100	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	100	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	100	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	100	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	100	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	100	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	100	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	100	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	100	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	100	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	100	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	100	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	100	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	100	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	100	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	100	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	100	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	100	5	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	100	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	100	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	100	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	100	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	100	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	100	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	100	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	100	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	100	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	100	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	100	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	100	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	100	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	100	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	100	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	100	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	100	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	100	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	100	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	100	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	100	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	100	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	100	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	100	5	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	100	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	100	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	100	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	100	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	100	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	100	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	100	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	100	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	100	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	100	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	100	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	100	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	100	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	100	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	100	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	100	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	100	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	100	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	100	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	100	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	100	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	100	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	100	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	100	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	100	4	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	100	5	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	100	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	100	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	100	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	100	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	100	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	100	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	100	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	100	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	100	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	100	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	100	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	100	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	100	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	100	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	100	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	100	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	100	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	100	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	100	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	100	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	100	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	100	1	0.03178
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	100	2	0.05421
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	100	3	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	100	4	0.07850
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	100	5	0.08972
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	100	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	100	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	100	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	100	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	100	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	100	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	100	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	100	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	100	2	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	100	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	100	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	100	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	100	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	100	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	100	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	100	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	100	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	100	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	100	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	100	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	100	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	100	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	1	1	0.10654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	1	2	0.15888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	1	3	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	1	4	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	1	5	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	1	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	1	2	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	1	3	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	1	5	0.37570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	1	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	1	2	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	1	3	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	1	5	0.37570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	1	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	1	2	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	1	3	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	1	5	0.37570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	1	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	1	2	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	1	3	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	1	5	0.37570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	1	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	1	2	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	1	3	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	1	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	1	5	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	1	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	1	2	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	1	3	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	1	4	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	1	5	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	1	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	1	2	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	1	3	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	1	4	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	1	5	0.38131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	1	1	0.14019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	1	2	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	1	3	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	1	4	0.35514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	1	5	0.38505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	1	1	0.14953
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	1	2	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	1	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	1	4	0.36636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	1	5	0.39439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	1	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	1	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	1	3	0.21869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	1	4	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	1	5	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	1	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	1	2	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	1	3	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	1	4	0.35514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	1	5	0.38692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	1	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	1	2	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	1	3	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	1	4	0.35514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	1	5	0.38692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	1	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	1	2	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	1	3	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	1	4	0.35514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	1	5	0.38692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	1	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	1	2	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	1	3	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	1	4	0.35514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	1	5	0.38692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	1	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	1	2	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	1	3	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	1	4	0.35514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	1	5	0.38879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	1	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	1	2	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	1	3	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	1	4	0.35701
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	1	5	0.38879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	1	1	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	1	2	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	1	3	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	1	4	0.35701
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	1	5	0.39439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	1	1	0.15888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	1	2	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	1	3	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	1	4	0.36449
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	1	5	0.39626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	1	1	0.15888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	1	2	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	1	3	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	1	4	0.37009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	1	5	0.40374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	1	1	0.14019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	1	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	1	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	1	4	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	1	5	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	1	1	0.16075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	1	2	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	1	3	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	1	4	0.36636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	1	1	0.16075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	1	2	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	1	3	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	1	4	0.36636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	1	1	0.16075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	1	2	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	1	3	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	1	4	0.36636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	1	1	0.16075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	1	2	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	1	3	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	1	4	0.36636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	1	1	0.16075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	1	2	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	1	3	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	1	4	0.36636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	1	5	0.39439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	1	1	0.16075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	1	2	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	1	3	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	1	4	0.36822
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	1	5	0.39439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	1	1	0.16262
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	1	2	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	1	3	0.31963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	1	4	0.36822
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	1	5	0.40000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	1	1	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	1	2	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	1	3	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	1	4	0.37570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	1	5	0.40187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	1	1	0.16822
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	1	2	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	1	3	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	1	4	0.38318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	1	5	0.40935
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	1	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	1	2	0.20935
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	1	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	1	4	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	1	5	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	1	1	0.16075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	1	2	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	1	3	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	1	4	0.37009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	1	5	0.39626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	1	1	0.16075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	1	2	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	1	3	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	1	4	0.37009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	1	5	0.39626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	1	1	0.16075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	1	2	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	1	3	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	1	4	0.37009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	1	5	0.39626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	1	1	0.16075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	1	2	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	1	3	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	1	4	0.37009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	1	5	0.39626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	1	1	0.16075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	1	2	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	1	3	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	1	4	0.37009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	1	5	0.39813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	1	1	0.16075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	1	2	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	1	3	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	1	4	0.37196
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	1	5	0.39813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	1	1	0.16262
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	1	2	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	1	3	0.32897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	1	4	0.37196
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	1	5	0.40187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	1	1	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	1	2	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	1	3	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	1	4	0.37570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	1	5	0.40374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	1	1	0.17009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	1	2	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	1	3	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	1	4	0.38131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	1	5	0.41121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	1	1	0.14953
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	1	2	0.21121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	1	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	1	4	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	1	5	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	1	1	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	1	2	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	1	3	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	1	4	0.37196
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	1	5	0.39626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	1	1	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	1	2	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	1	3	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	1	4	0.37196
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	1	5	0.39626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	1	1	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	1	2	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	1	3	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	1	4	0.37196
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	1	5	0.39626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	1	1	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	1	2	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	1	3	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	1	4	0.37196
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	1	5	0.39626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	1	1	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	1	2	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	1	3	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	1	4	0.37196
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	1	5	0.39813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	1	1	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	1	2	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	1	3	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	1	4	0.37383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	1	5	0.39813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	1	1	0.16822
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	1	2	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	1	3	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	1	4	0.37383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	1	5	0.40187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	1	1	0.17009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	1	2	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	1	3	0.32897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	1	5	0.40374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	1	1	0.17383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	1	2	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	1	3	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	1	4	0.37944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	1	5	0.40748
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	1	1	0.15514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	1	2	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	1	3	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	1	4	0.26542
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	1	5	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	1	1	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	1	2	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	1	4	0.38131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	1	5	0.41308
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	1	1	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	1	2	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	1	4	0.38131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	1	5	0.41308
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	1	1	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	1	2	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	1	4	0.38131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	1	5	0.41308
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	1	1	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	1	2	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	1	4	0.38131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	1	5	0.41308
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	1	1	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	1	2	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	1	4	0.38131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	1	5	0.41495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	1	1	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	1	2	0.26542
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	1	4	0.38318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	1	5	0.41495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	1	1	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	1	2	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	1	3	0.34206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	1	4	0.38318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	1	5	0.41682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	1	1	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	1	2	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	1	3	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	1	4	0.38692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	1	5	0.41682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	1	1	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	1	2	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	1	3	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	1	4	0.38879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	1	5	0.41869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	1	1	0.17196
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	1	2	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	1	3	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	1	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	1	5	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	1	1	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	1	2	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	1	3	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	1	4	0.38318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	1	5	0.41495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	1	1	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	1	2	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	1	3	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	1	4	0.38318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	1	5	0.41495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	1	1	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	1	2	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	1	3	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	1	4	0.38318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	1	5	0.41495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	1	1	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	1	2	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	1	3	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	1	4	0.38318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	1	5	0.41495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	1	1	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	1	2	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	1	3	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	1	4	0.38318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	1	5	0.41495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	1	1	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	1	2	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	1	3	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	1	4	0.38318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	1	5	0.41495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	1	1	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	1	2	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	1	3	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	1	4	0.38318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	1	5	0.42056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	1	1	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	1	2	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	1	3	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	1	4	0.38692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	1	5	0.42056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	1	1	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	1	2	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	1	3	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	1	4	0.38879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	1	5	0.42430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	1	1	0.17383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	1	2	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	1	3	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	1	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	1	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	1	1	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	1	2	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	1	3	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	1	4	0.40000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	1	5	0.41869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	1	1	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	1	2	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	1	3	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	1	4	0.40000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	1	5	0.41869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	1	1	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	1	2	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	1	3	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	1	4	0.40000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	1	5	0.41869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	1	1	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	1	2	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	1	3	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	1	4	0.40000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	1	5	0.41869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	1	1	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	1	2	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	1	3	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	1	4	0.40000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	1	5	0.41869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	1	1	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	1	2	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	1	3	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	1	4	0.40000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	1	5	0.41869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	1	1	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	1	2	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	1	3	0.35514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	1	4	0.40000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	1	5	0.42430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	1	1	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	1	2	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	1	3	0.35701
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	1	4	0.40561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	1	5	0.42617
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	1	1	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	1	3	0.36449
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	1	4	0.40748
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	1	5	0.42991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	1	1	0.17009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	1	2	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	1	3	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	1	4	0.28785
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	1	5	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	1	1	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	1	2	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	1	3	0.35888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	1	4	0.40187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	1	5	0.41869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	1	1	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	1	2	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	1	3	0.35888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	1	4	0.40187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	1	5	0.41869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	1	1	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	1	2	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	1	3	0.35888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	1	4	0.40187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	1	5	0.41869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	1	1	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	1	2	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	1	3	0.35888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	1	4	0.40187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	1	5	0.41869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	1	1	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	1	2	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	1	3	0.35888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	1	4	0.40187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	1	5	0.41869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	1	1	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	1	2	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	1	3	0.35888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	1	4	0.40187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	1	5	0.41869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	1	1	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	1	2	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	1	3	0.35888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	1	4	0.40187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	1	5	0.42243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	1	1	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	1	2	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	1	3	0.35888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	1	4	0.40748
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	1	5	0.42430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	1	1	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	1	2	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	1	3	0.36822
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	1	4	0.40935
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	1	5	0.42617
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	1	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	1	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	1	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	1	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	1	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	2	1	0.09907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	2	2	0.14019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	2	3	0.16822
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	2	4	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	2	5	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	2	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	2	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	2	3	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	2	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	2	5	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	2	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	2	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	2	3	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	2	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	2	5	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	2	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	2	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	2	3	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	2	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	2	5	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	2	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	2	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	2	3	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	2	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	2	5	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	2	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	2	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	2	3	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	2	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	2	5	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	2	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	2	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	2	3	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	2	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	2	5	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	2	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	2	2	0.20561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	2	3	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	2	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	2	5	0.33645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	2	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	2	2	0.20748
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	2	3	0.25981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	2	4	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	2	5	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	2	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	2	2	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	2	3	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	2	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	2	5	0.36262
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	2	1	0.11776
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	2	2	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	2	3	0.20935
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	2	4	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	2	5	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	2	1	0.14393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	2	2	0.21495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	2	3	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	2	4	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	2	5	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	2	1	0.14393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	2	2	0.21495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	2	3	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	2	4	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	2	5	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	2	1	0.14393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	2	2	0.21495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	2	3	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	2	4	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	2	5	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	2	1	0.14393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	2	2	0.21495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	2	3	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	2	4	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	2	5	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	2	1	0.14393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	2	2	0.21495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	2	3	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	2	4	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	2	5	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	2	1	0.14393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	2	2	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	2	3	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	2	4	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	2	5	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	2	1	0.14393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	2	2	0.21869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	2	3	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	2	4	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	2	5	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	2	1	0.14579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	2	2	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	2	3	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	2	4	0.31963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	2	5	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	2	1	0.14019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	2	2	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	2	3	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	2	4	0.32897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	2	5	0.37009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	2	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	2	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	2	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	2	4	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	2	5	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	2	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	2	2	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	2	3	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	2	4	0.31963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	2	5	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	2	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	2	2	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	2	3	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	2	4	0.31963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	2	5	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	2	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	2	2	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	2	3	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	2	4	0.31963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	2	5	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	2	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	2	2	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	2	3	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	2	4	0.31963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	2	5	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	2	1	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	2	2	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	2	3	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	2	4	0.31963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	2	5	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	2	1	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	2	2	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	2	3	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	2	4	0.31963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	2	5	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	2	1	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	2	2	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	2	3	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	2	4	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	2	5	0.34953
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	2	1	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	2	2	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	2	3	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	2	4	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	2	5	0.35701
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	2	1	0.14766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	2	2	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	2	3	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	2	4	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	2	5	0.37196
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	2	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	2	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	2	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	2	4	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	2	5	0.25981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	2	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	2	2	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	2	3	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	2	4	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	2	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	2	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	2	2	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	2	3	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	2	4	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	2	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	2	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	2	2	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	2	3	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	2	4	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	2	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	2	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	2	2	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	2	3	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	2	4	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	2	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	2	1	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	2	2	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	2	3	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	2	4	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	2	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	2	1	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	2	2	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	2	3	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	2	4	0.32897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	2	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	2	1	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	2	2	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	2	3	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	2	4	0.32897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	2	5	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	2	1	0.15514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	2	2	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	2	3	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	2	4	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	2	5	0.35888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	2	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	2	2	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	2	3	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	2	4	0.34019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	2	5	0.37009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	2	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	2	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	2	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	2	4	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	2	5	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	2	1	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	2	2	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	2	3	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	2	4	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	2	5	0.36262
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	2	1	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	2	2	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	2	3	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	2	4	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	2	5	0.36262
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	2	1	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	2	2	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	2	3	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	2	4	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	2	5	0.36262
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	2	1	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	2	2	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	2	3	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	2	4	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	2	5	0.36262
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	2	1	0.15514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	2	2	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	2	3	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	2	4	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	2	5	0.36262
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	2	1	0.15514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	2	2	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	2	3	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	2	4	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	2	5	0.36262
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	2	1	0.15514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	2	2	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	2	3	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	2	4	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	2	5	0.36449
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	2	1	0.15888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	2	2	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	2	3	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	2	4	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	2	5	0.37009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	2	1	0.15701
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	2	2	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	2	3	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	2	4	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	2	5	0.37944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	2	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	2	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	2	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	2	4	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	2	5	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	2	1	0.14019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	2	2	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	2	3	0.28785
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	2	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	2	5	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	2	1	0.14019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	2	2	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	2	3	0.28785
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	2	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	2	5	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	2	1	0.14019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	2	2	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	2	3	0.28785
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	2	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	2	5	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	2	1	0.14019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	2	2	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	2	3	0.28785
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	2	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	2	5	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	2	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	2	2	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	2	3	0.28785
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	2	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	2	5	0.37944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	2	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	2	2	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	2	3	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	2	4	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	2	5	0.37944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	2	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	2	2	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	2	3	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	2	4	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	2	5	0.38131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	2	1	0.14953
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	2	2	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	2	3	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	2	4	0.35514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	2	5	0.38505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	2	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	2	2	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	2	3	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	2	4	0.36075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	2	5	0.39065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	2	1	0.14393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	2	2	0.21308
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	2	3	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	2	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	2	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	2	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	2	2	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	2	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	2	4	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	2	5	0.39626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	2	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	2	2	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	2	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	2	4	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	2	5	0.39626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	2	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	2	2	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	2	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	2	4	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	2	5	0.39626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	2	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	2	2	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	2	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	2	4	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	2	5	0.39626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	2	1	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	2	2	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	2	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	2	4	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	2	5	0.39626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	2	1	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	2	2	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	2	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	2	4	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	2	5	0.39626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	2	1	0.15514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	2	2	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	2	3	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	2	4	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	2	5	0.40000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	2	1	0.15888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	2	2	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	2	3	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	2	4	0.36075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	2	5	0.40187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	2	1	0.16262
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	2	2	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	2	3	0.31963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	2	4	0.37383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	2	5	0.40374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	2	1	0.16822
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	2	2	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	2	3	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	2	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	2	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	2	1	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	2	2	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	2	3	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	2	4	0.37570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	2	5	0.40935
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	2	1	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	2	2	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	2	3	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	2	4	0.37570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	2	5	0.40935
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	2	1	0.17757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	2	2	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	2	3	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	2	4	0.37570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	2	5	0.40935
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	2	1	0.17757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	2	2	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	2	3	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	2	4	0.37570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	2	5	0.40935
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	2	1	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	2	2	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	2	3	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	2	4	0.37570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	2	5	0.40935
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	2	1	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	2	2	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	2	3	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	2	5	0.40935
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	2	1	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	2	2	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	2	3	0.33645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	2	5	0.40935
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	2	1	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	2	2	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	2	3	0.33645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	2	4	0.38131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	2	5	0.41308
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	2	1	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	2	2	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	2	3	0.34206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	2	4	0.39065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	2	5	0.41682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	2	1	0.16822
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	2	2	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	2	3	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	2	4	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	2	5	0.31963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	2	1	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	2	2	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	2	3	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	2	4	0.38692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	2	5	0.41495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	2	1	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	2	2	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	2	3	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	2	4	0.38692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	2	5	0.41495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	2	1	0.17757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	2	2	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	2	3	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	2	4	0.38692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	2	5	0.41495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	2	1	0.17757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	2	2	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	2	3	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	2	4	0.38692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	2	5	0.41495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	2	1	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	2	2	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	2	3	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	2	4	0.38692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	2	5	0.41495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	2	1	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	2	2	0.28785
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	2	3	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	2	4	0.38879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	2	5	0.41495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	2	1	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	2	2	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	2	3	0.34953
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	2	4	0.38879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	2	5	0.41495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	2	1	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	2	2	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	2	3	0.34953
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	2	4	0.38879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	2	5	0.42243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	2	1	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	2	2	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	2	3	0.35701
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	2	4	0.40000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	2	5	0.42430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	2	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	2	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	2	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	2	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	2	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	3	1	0.09533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	3	2	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	3	3	0.16449
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	3	4	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	3	5	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	3	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	3	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	3	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	3	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	3	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	3	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	3	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	3	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	3	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	3	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	3	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	3	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	3	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	3	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	3	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	3	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	3	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	3	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	3	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	3	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	3	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	3	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	3	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	3	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	3	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	3	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	3	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	3	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	3	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	3	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	3	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	3	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	3	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	3	4	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	3	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	3	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	3	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	3	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	3	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	3	5	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	3	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	3	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	3	3	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	3	4	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	3	5	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	3	1	0.11028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	3	2	0.15701
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	3	3	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	3	4	0.21308
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	3	5	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	3	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	3	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	3	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	3	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	3	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	3	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	3	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	3	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	3	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	3	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	3	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	3	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	3	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	3	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	3	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	3	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	3	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	3	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	3	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	3	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	3	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	3	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	3	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	3	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	3	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	3	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	3	2	0.20561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	3	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	3	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	3	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	3	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	3	2	0.20748
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	3	3	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	3	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	3	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	3	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	3	2	0.20748
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	3	3	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	3	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	3	5	0.32897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	3	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	3	2	0.21308
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	3	3	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	3	4	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	3	5	0.34019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	3	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	3	2	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	3	3	0.21495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	3	4	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	3	5	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	3	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	3	3	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	3	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	3	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	3	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	3	3	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	3	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	3	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	3	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	3	3	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	3	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	3	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	3	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	3	3	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	3	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	3	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	3	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	3	3	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	3	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	3	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	3	2	0.20748
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	3	3	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	3	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	3	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	3	2	0.20748
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	3	3	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	3	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	3	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	3	1	0.14019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	3	2	0.20561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	3	3	0.26542
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	3	4	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	3	5	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	3	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	3	2	0.21121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	3	3	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	3	4	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	3	5	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	3	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	3	2	0.17757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	3	3	0.21869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	3	4	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	3	5	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	3	1	0.14579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	3	2	0.21495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	3	3	0.25981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	3	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	3	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	3	1	0.14579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	3	2	0.21495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	3	3	0.25981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	3	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	3	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	3	1	0.14579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	3	2	0.21495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	3	3	0.25981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	3	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	3	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	3	1	0.14579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	3	2	0.21495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	3	3	0.25981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	3	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	3	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	3	1	0.14579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	3	2	0.21495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	3	3	0.25981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	3	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	3	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	3	1	0.14579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	3	2	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	3	3	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	3	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	3	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	3	1	0.14579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	3	2	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	3	3	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	3	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	3	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	3	1	0.14579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	3	2	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	3	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	3	4	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	3	5	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	3	2	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	3	3	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	3	4	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	3	5	0.34206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	3	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	3	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	3	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	3	4	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	3	5	0.25981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	3	2	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	3	3	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	3	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	3	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	3	2	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	3	3	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	3	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	3	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	3	2	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	3	3	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	3	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	3	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	3	2	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	3	3	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	3	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	3	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	3	2	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	3	3	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	3	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	3	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	3	1	0.14393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	3	2	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	3	3	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	3	4	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	3	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	3	1	0.14393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	3	2	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	3	3	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	3	4	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	3	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	3	1	0.14393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	3	2	0.21869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	3	3	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	3	4	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	3	5	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	3	1	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	3	2	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	3	3	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	3	4	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	3	5	0.34019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	3	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	3	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	3	3	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	3	4	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	3	5	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	3	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	3	2	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	3	4	0.31963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	3	5	0.34206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	3	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	3	2	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	3	4	0.31963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	3	5	0.34206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	3	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	3	2	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	3	4	0.31963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	3	5	0.34206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	3	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	3	2	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	3	4	0.31963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	3	5	0.34206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	3	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	3	2	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	3	4	0.31963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	3	5	0.34206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	3	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	3	2	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	3	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	3	5	0.34206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	3	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	3	2	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	3	3	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	3	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	3	5	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	3	1	0.14393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	3	2	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	3	3	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	3	4	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	3	5	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	3	1	0.14393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	3	2	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	3	3	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	3	4	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	3	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	3	1	0.14393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	3	2	0.21121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	3	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	3	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	3	5	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	3	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	3	2	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	3	3	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	3	4	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	3	5	0.35888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	3	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	3	2	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	3	3	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	3	4	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	3	5	0.35888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	3	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	3	2	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	3	3	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	3	4	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	3	5	0.35888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	3	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	3	2	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	3	3	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	3	4	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	3	5	0.35888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	3	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	3	2	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	3	3	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	3	4	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	3	5	0.35888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	3	1	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	3	2	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	3	3	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	3	4	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	3	5	0.35888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	3	1	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	3	2	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	3	3	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	3	4	0.32897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	3	5	0.35888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	3	1	0.15514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	3	2	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	3	3	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	3	4	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	3	5	0.36636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	3	1	0.15514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	3	2	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	3	3	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	3	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	3	5	0.36636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	3	1	0.15888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	3	2	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	3	3	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	3	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	3	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	3	1	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	3	2	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	3	3	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	3	4	0.33645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	3	5	0.37570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	3	1	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	3	2	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	3	3	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	3	4	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	3	5	0.37570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	3	1	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	3	2	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	3	3	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	3	4	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	3	5	0.37570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	3	1	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	3	2	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	3	3	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	3	4	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	3	5	0.37570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	3	1	0.16822
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	3	2	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	3	3	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	3	4	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	3	5	0.37570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	3	1	0.17009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	3	2	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	3	3	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	3	4	0.34019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	3	5	0.37570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	3	1	0.17009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	3	2	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	3	3	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	3	4	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	3	5	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	3	1	0.17009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	3	2	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	3	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	3	4	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	3	5	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	3	1	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	3	2	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	3	3	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	3	4	0.35888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	3	5	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	3	1	0.15888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	3	2	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	3	3	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	3	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	3	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	3	1	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	3	2	0.25981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	3	3	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	3	4	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	3	5	0.38505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	3	1	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	3	2	0.25981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	3	3	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	3	4	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	3	5	0.38505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	3	1	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	3	2	0.25981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	3	3	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	3	4	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	3	5	0.38692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	3	1	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	3	2	0.25981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	3	3	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	3	4	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	3	5	0.38692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	3	1	0.16822
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	3	2	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	3	3	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	3	4	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	3	5	0.38692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	3	1	0.17009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	3	2	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	3	3	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	3	4	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	3	5	0.38692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	3	1	0.17009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	3	2	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	3	3	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	3	4	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	3	5	0.38692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	3	1	0.17009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	3	2	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	3	3	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	3	4	0.35888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	3	5	0.39065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	3	1	0.16822
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	3	2	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	3	3	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	3	4	0.36822
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	3	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	3	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	3	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	3	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	3	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	4	1	0.09159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	4	2	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	4	3	0.15888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	4	4	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	4	5	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	4	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	4	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	4	3	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	4	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	4	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	4	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	4	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	4	3	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	4	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	4	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	4	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	4	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	4	3	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	4	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	4	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	4	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	4	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	4	3	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	4	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	4	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	4	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	4	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	4	3	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	4	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	4	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	4	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	4	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	4	3	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	4	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	4	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	4	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	4	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	4	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	4	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	4	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	4	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	4	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	4	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	4	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	4	5	0.32897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	4	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	4	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	4	3	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	4	4	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	4	5	0.34579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	4	1	0.10467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	4	2	0.15514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	4	3	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	4	4	0.21121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	4	5	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	4	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	4	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	4	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	4	4	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	4	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	4	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	4	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	4	4	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	4	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	4	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	4	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	4	4	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	4	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	4	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	4	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	4	4	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	4	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	4	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	4	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	4	4	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	4	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	4	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	4	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	4	4	0.28785
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	4	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	4	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	4	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	4	4	0.28785
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	4	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	4	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	4	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	4	3	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	4	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	4	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	4	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	4	2	0.20748
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	4	3	0.26542
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	4	4	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	4	5	0.33645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	4	1	0.11402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	4	2	0.16449
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	4	3	0.20935
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	4	4	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	4	5	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	4	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	4	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	4	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	4	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	4	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	4	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	4	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	4	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	4	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	4	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	4	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	4	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	4	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	4	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	4	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	4	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	4	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	4	3	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	4	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	4	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	4	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	4	3	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	4	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	4	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	4	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	4	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	4	3	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	4	4	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	4	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	4	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	4	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	4	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	4	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	4	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	4	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	4	2	0.20748
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	4	3	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	4	4	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	4	5	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	4	1	0.11776
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	4	2	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	4	3	0.21308
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	4	4	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	4	5	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	4	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	4	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	4	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	4	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	4	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	4	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	4	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	4	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	4	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	4	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	4	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	4	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	4	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	4	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	4	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	4	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	4	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	4	2	0.20561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	4	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	4	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	4	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	4	2	0.20748
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	4	3	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	4	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	4	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	4	2	0.20748
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	4	3	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	4	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	4	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	4	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	4	2	0.20748
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	4	3	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	4	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	4	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	4	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	4	2	0.21308
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	4	3	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	4	4	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	4	5	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	4	1	0.11215
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	4	2	0.16449
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	4	3	0.21495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	4	4	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	4	5	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	4	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	4	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	4	3	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	4	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	4	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	4	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	4	3	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	4	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	4	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	4	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	4	3	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	4	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	4	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	4	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	4	3	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	4	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	4	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	4	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	4	3	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	4	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	4	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	4	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	4	3	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	4	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	4	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	4	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	4	2	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	4	3	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	4	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	4	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	4	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	4	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	4	3	0.25981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	4	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	4	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	4	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	4	2	0.21121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	4	3	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	4	4	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	4	5	0.33645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	4	1	0.11215
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	4	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	4	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	4	4	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	4	5	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	4	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	4	2	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	4	3	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	4	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	4	5	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	4	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	4	2	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	4	3	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	4	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	4	5	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	4	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	4	2	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	4	3	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	4	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	4	5	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	4	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	4	2	0.21869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	4	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	4	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	4	5	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	4	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	4	2	0.21869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	4	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	4	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	4	5	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	4	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	4	2	0.21869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	4	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	4	4	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	4	5	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	4	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	4	2	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	4	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	4	4	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	4	5	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	4	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	4	2	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	4	3	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	4	4	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	4	5	0.33645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	4	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	4	2	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	4	3	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	4	4	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	4	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	4	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	4	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	4	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	4	4	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	4	5	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	4	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	4	2	0.21495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	4	3	0.25981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	4	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	4	5	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	4	2	0.21495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	4	3	0.25981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	4	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	4	5	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	4	2	0.21495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	4	3	0.25981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	4	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	4	5	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	4	2	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	4	3	0.25981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	4	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	4	5	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	4	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	4	2	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	4	3	0.25981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	4	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	4	5	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	4	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	4	2	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	4	3	0.25981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	4	4	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	4	5	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	4	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	4	2	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	4	3	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	4	4	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	4	5	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	4	1	0.13832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	4	2	0.21869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	4	3	0.26542
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	4	4	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	4	5	0.34206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	4	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	4	2	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	4	3	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	4	4	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	4	5	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	4	1	0.14393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	4	2	0.21869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	4	3	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	4	4	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	4	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	4	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	4	2	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	4	3	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	4	4	0.32897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	4	5	0.36075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	4	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	4	2	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	4	3	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	4	4	0.32897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	4	5	0.36075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	4	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	4	2	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	4	3	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	4	4	0.32897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	4	5	0.36075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	4	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	4	2	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	4	3	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	4	4	0.32897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	4	5	0.36075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	4	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	4	2	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	4	3	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	4	4	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	4	5	0.36075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	4	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	4	2	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	4	3	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	4	4	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	4	5	0.36075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	4	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	4	2	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	4	3	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	4	4	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	4	5	0.36075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	4	1	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	4	2	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	4	3	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	4	4	0.34206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	4	5	0.36449
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	4	1	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	4	2	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	4	3	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	4	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	4	5	0.36262
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	4	1	0.14579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	4	2	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	4	3	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	4	4	0.28785
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	4	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	4	1	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	4	2	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	4	3	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	4	4	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	4	5	0.36822
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	4	1	0.15514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	4	2	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	4	3	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	4	4	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	4	5	0.36822
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	4	1	0.15514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	4	2	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	4	3	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	4	4	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	4	5	0.37009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	4	1	0.15514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	4	2	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	4	3	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	4	4	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	4	5	0.37009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	4	1	0.15514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	4	2	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	4	3	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	4	4	0.33645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	4	5	0.37009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	4	1	0.15514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	4	2	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	4	3	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	4	4	0.34019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	4	5	0.37009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	4	1	0.15514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	4	2	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	4	3	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	4	4	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	4	5	0.37009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	4	1	0.15888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	4	2	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	4	3	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	4	4	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	4	5	0.37009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	4	1	0.15888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	4	2	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	4	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	4	4	0.35140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	4	5	0.37570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	4	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	4	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	4	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	4	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	4	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	5	1	0.08972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	5	2	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	5	3	0.15701
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	5	4	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	5	5	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	5	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	5	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	5	3	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	5	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	5	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	5	3	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	5	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	5	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	5	3	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	5	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	5	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	5	3	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	5	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	5	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	5	3	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	5	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	5	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	5	3	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	5	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	5	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	5	3	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	5	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	5	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	5	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	5	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	5	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	5	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	5	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	5	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	5	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	5	3	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	5	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	5	5	0.33645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	5	1	0.10467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	5	2	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	5	3	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	5	4	0.20935
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	5	5	0.21869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	5	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	5	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	5	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	5	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	5	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	5	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	5	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	5	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	5	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	5	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	5	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	5	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	5	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	5	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	5	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	5	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	5	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	5	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	5	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	5	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	5	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	5	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	5	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	5	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	5	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	5	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	5	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	5	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	5	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	5	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	5	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	5	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	5	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	5	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	5	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	5	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	5	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	5	3	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	5	4	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	5	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	5	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	5	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	5	3	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	5	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	5	5	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	5	1	0.11215
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	5	2	0.16262
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	5	3	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	5	4	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	5	5	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	5	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	5	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	5	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	5	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	5	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	5	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	5	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	5	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	5	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	5	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	5	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	5	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	5	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	5	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	5	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	5	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	5	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	5	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	5	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	5	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	5	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	5	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	5	3	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	5	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	5	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	5	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	5	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	5	3	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	5	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	5	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	5	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	5	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	5	3	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	5	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	5	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	5	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	5	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	5	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	5	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	5	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	5	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	5	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	5	3	0.25981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	5	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	5	5	0.32897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	5	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	5	2	0.16822
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	5	3	0.20935
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	5	4	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	5	5	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	5	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	5	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	5	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	5	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	5	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	5	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	5	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	5	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	5	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	5	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	5	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	5	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	5	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	5	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	5	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	5	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	5	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	5	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	5	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	5	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	5	2	0.20561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	5	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	5	4	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	5	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	5	2	0.20561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	5	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	5	4	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	5	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	5	2	0.20561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	5	3	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	5	4	0.28785
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	5	1	0.13084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	5	2	0.21121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	5	3	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	5	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	5	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	5	1	0.11215
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	5	2	0.16449
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	5	3	0.21121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	5	4	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	5	5	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	5	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	5	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	5	3	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	5	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	5	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	5	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	5	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	5	3	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	5	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	5	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	5	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	5	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	5	3	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	5	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	5	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	5	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	5	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	5	3	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	5	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	5	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	5	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	5	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	5	3	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	5	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	5	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	5	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	5	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	5	3	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	5	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	5	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	5	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	5	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	5	3	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	5	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	5	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	5	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	5	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	5	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	5	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	5	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	5	2	0.20748
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	5	3	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	5	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	5	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	5	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	5	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	5	4	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	5	5	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	5	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	5	3	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	5	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	5	2	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	5	3	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	5	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	5	2	0.20561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	5	3	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	5	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	5	2	0.20561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	5	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	5	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	5	2	0.20561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	5	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	5	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	5	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	5	2	0.20748
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	5	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	5	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	5	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	5	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	5	2	0.20935
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	5	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	5	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	5	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	5	2	0.21121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	5	3	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	5	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	5	5	0.32523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	5	1	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	5	2	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	5	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	5	4	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	5	5	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	5	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	5	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	5	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	5	4	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	5	5	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	5	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	5	2	0.21121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	5	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	5	5	0.32897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	5	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	5	2	0.21121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	5	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	5	5	0.32897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	5	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	5	2	0.21121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	5	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	5	5	0.32897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	5	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	5	2	0.21121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	5	3	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	5	5	0.32897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	5	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	5	2	0.20935
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	5	3	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	5	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	5	5	0.32897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	5	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	5	2	0.21121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	5	3	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	5	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	5	5	0.32897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	5	1	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	5	2	0.21121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	5	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	5	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	5	5	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	5	1	0.13832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	5	2	0.21308
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	5	3	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	5	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	5	5	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	5	1	0.13832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	5	2	0.21869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	5	3	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	5	4	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	5	5	0.34393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	5	1	0.13458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	5	2	0.20561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	5	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	5	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	5	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	5	1	0.14393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	5	2	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	5	3	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	5	4	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	5	5	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	5	1	0.14393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	5	2	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	5	3	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	5	4	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	5	5	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	5	1	0.14393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	5	2	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	5	3	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	5	4	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	5	5	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	5	1	0.14393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	5	2	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	5	3	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	5	4	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	5	5	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	5	1	0.14393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	5	2	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	5	3	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	5	4	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	5	5	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	5	1	0.14393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	5	2	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	5	3	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	5	4	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	5	5	0.34766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	5	1	0.14393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	5	2	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	5	3	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	5	4	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	5	5	0.34953
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	5	1	0.14579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	5	2	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	5	3	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	5	4	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	5	5	0.35327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	5	1	0.14579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	5	2	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	5	3	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	5	4	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	5	5	0.35514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	5	1	0.14766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	5	2	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	5	3	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	5	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	5	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	5	1	0.15701
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	5	2	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	5	3	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	5	4	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	5	5	0.35701
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	5	1	0.15701
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	5	2	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	5	3	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	5	4	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	5	5	0.35701
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	5	1	0.15701
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	5	2	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	5	3	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	5	4	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	5	5	0.35888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	5	1	0.15701
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	5	2	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	5	3	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	5	4	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	5	5	0.35888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	5	1	0.15701
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	5	2	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	5	3	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	5	4	0.32710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	5	5	0.35888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	5	1	0.15701
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	5	2	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	5	3	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	5	4	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	5	5	0.35888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	5	1	0.15701
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	5	2	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	5	3	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	5	4	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	5	5	0.35888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	5	1	0.15888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	5	2	0.25981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	5	3	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	5	4	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	5	5	0.36262
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	5	1	0.15888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	5	2	0.26542
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	5	3	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	5	4	0.34019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	5	5	0.36636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	5	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	5	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	5	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	5	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	5	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	10	1	0.08598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	10	2	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	10	3	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	10	4	0.17383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	10	5	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	10	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	10	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	10	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	10	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	10	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	10	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	10	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	10	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	10	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	10	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	10	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	10	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	10	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	10	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	10	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	10	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	10	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	10	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	10	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	10	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	10	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	10	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	10	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	10	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	10	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	10	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	10	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	10	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	10	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	10	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	10	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	10	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	10	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	10	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	10	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	10	1	0.11776
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	10	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	10	3	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	10	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	10	5	0.31963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	10	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	10	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	10	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	10	5	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	10	1	0.10093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	10	2	0.14393
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	10	3	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	10	4	0.20561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	10	5	0.21495
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	10	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	10	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	10	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	10	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	10	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	10	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	10	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	10	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	10	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	10	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	10	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	10	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	10	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	10	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	10	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	10	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	10	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	10	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	10	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	10	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	10	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	10	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	10	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	10	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	10	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	10	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	10	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	10	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	10	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	10	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	10	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	10	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	10	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	10	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	10	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	10	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	10	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	10	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	10	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	10	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	10	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	10	3	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	10	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	10	5	0.31963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	10	1	0.10654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	10	2	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	10	3	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	10	4	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	10	5	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	10	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	10	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	10	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	10	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	10	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	10	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	10	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	10	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	10	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	10	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	10	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	10	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	10	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	10	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	10	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	10	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	10	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	10	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	10	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	10	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	10	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	10	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	10	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	10	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	10	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	10	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	10	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	10	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	10	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	10	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	10	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	10	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	10	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	10	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	10	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	10	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	10	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	10	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	10	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	10	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	10	3	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	10	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	10	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	10	1	0.11028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	10	2	0.15701
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	10	3	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	10	4	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	10	5	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	10	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	10	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	10	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	10	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	10	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	10	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	10	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	10	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	10	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	10	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	10	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	10	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	10	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	10	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	10	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	10	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	10	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	10	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	10	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	10	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	10	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	10	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	10	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	10	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	10	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	10	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	10	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	10	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	10	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	10	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	10	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	10	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	10	3	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	10	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	10	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	10	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	10	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	10	3	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	10	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	10	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	10	1	0.10654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	10	2	0.15701
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	10	3	0.20561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	10	4	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	10	5	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	10	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	10	3	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	10	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	10	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	10	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	10	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	10	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	10	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	10	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	10	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	10	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	10	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	10	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	10	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	10	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	10	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	10	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	10	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	10	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	10	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	10	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	10	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	10	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	10	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	10	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	10	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	10	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	10	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	10	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	10	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	10	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	10	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	10	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	10	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	10	5	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	10	1	0.10841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	10	2	0.17009
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	10	3	0.20935
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	10	4	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	10	5	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	10	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	10	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	10	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	10	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	10	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	10	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	10	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	10	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	10	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	10	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	10	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	10	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	10	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	10	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	10	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	10	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	10	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	10	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	10	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	10	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	10	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	10	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	10	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	10	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	10	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	10	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	10	1	0.12897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	10	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	10	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	10	4	0.28598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	10	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	10	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	10	2	0.20748
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	10	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	10	4	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	10	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	10	1	0.10093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	10	2	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	10	3	0.21121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	10	4	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	10	5	0.26542
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	10	1	0.10841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	10	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	10	3	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	10	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	10	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	10	1	0.10841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	10	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	10	3	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	10	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	10	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	10	1	0.10841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	10	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	10	3	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	10	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	10	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	10	1	0.10841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	10	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	10	3	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	10	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	10	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	10	1	0.10841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	10	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	10	3	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	10	4	0.27290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	10	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	10	1	0.11028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	10	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	10	3	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	10	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	10	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	10	1	0.11028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	10	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	10	3	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	10	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	10	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	10	1	0.11028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	10	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	10	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	10	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	10	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	10	1	0.11028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	10	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	10	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	10	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	10	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	10	1	0.10654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	10	2	0.17757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	10	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	10	4	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	10	5	0.28785
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	10	1	0.11402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	10	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	10	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	10	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	10	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	10	1	0.11402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	10	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	10	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	10	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	10	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	10	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	10	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	10	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	10	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	10	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	10	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	10	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	10	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	10	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	10	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	10	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	10	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	10	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	10	4	0.28785
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	10	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	10	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	10	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	10	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	10	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	10	5	0.32336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	10	1	0.11776
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	10	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	10	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	10	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	10	5	0.32150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	10	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	10	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	10	3	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	10	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	10	5	0.32897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	10	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	10	2	0.20748
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	10	3	0.25981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	10	4	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	10	5	0.32897
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	10	1	0.11402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	10	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	10	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	10	4	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	10	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	10	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	10	2	0.20561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	10	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	10	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	10	5	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	10	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	10	2	0.20561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	10	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	10	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	10	5	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	10	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	10	2	0.20561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	10	3	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	10	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	10	5	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	10	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	10	2	0.20561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	10	3	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	10	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	10	5	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	10	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	10	2	0.20748
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	10	3	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	10	4	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	10	5	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	10	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	10	2	0.20748
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	10	3	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	10	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	10	5	0.33271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	10	2	0.20748
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	10	3	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	10	4	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	10	5	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	10	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	10	2	0.21121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	10	3	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	10	4	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	10	5	0.34019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	10	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	10	2	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	10	3	0.26729
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	10	4	0.31402
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	10	5	0.33458
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	10	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	10	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	10	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	10	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	10	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	20	1	0.08598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	20	2	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	20	3	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	20	4	0.17383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	20	5	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	20	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	20	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	20	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	20	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	20	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	20	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	20	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	20	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	20	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	20	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	20	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	20	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	20	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	20	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	20	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	20	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	20	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	20	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	20	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	20	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	20	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	20	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	20	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	20	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	20	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	20	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	20	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	20	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	20	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	20	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	20	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	20	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	20	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	20	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	20	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	20	1	0.11776
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	20	3	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	20	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	20	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	20	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	20	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	20	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	20	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	20	5	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	20	1	0.10093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	20	2	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	20	3	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	20	4	0.20561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	20	5	0.21308
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	20	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	20	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	20	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	20	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	20	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	20	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	20	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	20	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	20	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	20	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	20	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	20	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	20	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	20	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	20	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	20	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	20	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	20	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	20	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	20	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	20	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	20	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	20	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	20	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	20	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	20	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	20	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	20	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	20	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	20	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	20	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	20	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	20	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	20	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	20	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	20	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	20	3	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	20	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	20	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	20	1	0.10654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	20	2	0.14953
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	20	3	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	20	4	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	20	5	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	20	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	20	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	20	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	20	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	20	5	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	20	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	20	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	20	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	20	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	20	5	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	20	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	20	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	20	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	20	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	20	5	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	20	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	20	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	20	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	20	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	20	5	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	20	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	20	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	20	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	20	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	20	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	20	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	20	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	20	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	20	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	20	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	20	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	20	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	20	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	20	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	20	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	20	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	20	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	20	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	20	3	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	20	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	20	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	20	1	0.10841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	20	2	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	20	3	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	20	4	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	20	5	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	20	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	20	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	20	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	20	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	20	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	20	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	20	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	20	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	20	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	20	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	20	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	20	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	20	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	20	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	20	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	20	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	20	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	20	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	20	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	20	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	20	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	20	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	20	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	20	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	20	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	20	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	20	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	20	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	20	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	20	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	20	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	20	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	20	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	20	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	20	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	20	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	20	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	20	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	20	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	20	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	20	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	20	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	20	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	20	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	20	1	0.10467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	20	2	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	20	3	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	20	4	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	20	5	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	20	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	20	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	20	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	20	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	20	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	20	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	20	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	20	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	20	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	20	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	20	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	20	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	20	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	20	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	20	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	20	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	20	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	20	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	20	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	20	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	20	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	20	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	20	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	20	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	20	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	20	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	20	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	20	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	20	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	20	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	20	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	20	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	20	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	20	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	20	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	20	3	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	20	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	20	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	20	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	20	3	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	20	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	20	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	20	1	0.10841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	20	2	0.16449
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	20	3	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	20	4	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	20	5	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	20	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	20	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	20	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	20	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	20	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	20	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	20	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	20	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	20	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	20	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	20	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	20	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	20	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	20	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	20	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	20	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	20	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	20	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	20	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	20	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	20	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	20	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	20	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	20	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	20	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	20	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	20	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	20	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	20	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	20	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	20	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	20	2	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	20	3	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	20	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	20	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	20	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	20	2	0.20000
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	20	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	20	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	20	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	20	1	0.09533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	20	2	0.16075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	20	3	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	20	4	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	20	5	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	20	1	0.10280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	20	2	0.17757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	20	4	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	20	5	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	20	1	0.10280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	20	2	0.17757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	20	4	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	20	5	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	20	1	0.10280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	20	2	0.17757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	20	4	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	20	5	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	20	1	0.10280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	20	2	0.17757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	20	4	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	20	5	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	20	1	0.10280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	20	2	0.17757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	20	4	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	20	5	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	20	1	0.10280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	20	2	0.17757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	20	4	0.26542
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	20	5	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	20	1	0.10280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	20	2	0.17757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	20	4	0.26542
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	20	5	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	20	1	0.10280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	20	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	20	3	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	20	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	20	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	20	1	0.10467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	20	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	20	3	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	20	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	20	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	20	1	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	20	2	0.14579
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	20	3	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	20	4	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	20	5	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	20	1	0.09159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	20	2	0.16449
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	20	3	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	20	4	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	20	5	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	20	1	0.09159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	20	2	0.16449
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	20	3	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	20	4	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	20	5	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	20	1	0.09159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	20	2	0.16449
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	20	3	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	20	4	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	20	5	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	20	1	0.09159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	20	2	0.16449
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	20	3	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	20	4	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	20	5	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	20	1	0.09159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	20	2	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	20	3	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	20	4	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	20	5	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	20	1	0.09159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	20	2	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	20	3	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	20	4	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	20	5	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	20	1	0.09159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	20	2	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	20	3	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	20	4	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	20	5	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	20	1	0.09346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	20	2	0.16822
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	20	3	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	20	4	0.26542
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	20	5	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	20	1	0.09907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	20	2	0.17757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	20	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	20	4	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	20	5	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	20	1	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	20	2	0.15701
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	20	3	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	20	4	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	20	5	0.25981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	20	1	0.09159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	20	2	0.17383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	20	3	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	20	4	0.25981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	20	5	0.28785
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	20	1	0.09159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	20	2	0.17383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	20	3	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	20	4	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	20	5	0.28785
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	20	1	0.09159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	20	2	0.17383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	20	3	0.21869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	20	4	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	20	5	0.28785
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	20	1	0.09159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	20	2	0.17383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	20	3	0.21869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	20	4	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	20	5	0.28785
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	20	1	0.09159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	20	2	0.17383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	20	4	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	20	5	0.28785
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	20	1	0.09346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	20	2	0.17383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	20	4	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	20	5	0.28785
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	20	1	0.09533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	20	2	0.17383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	20	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	20	4	0.26542
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	20	5	0.28785
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	20	1	0.09533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	20	2	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	20	3	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	20	4	0.26542
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	20	5	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	20	1	0.09720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	20	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	20	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	20	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	20	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	20	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	20	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	20	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	20	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	20	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	50	1	0.08598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	50	2	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	50	3	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	50	4	0.17383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	50	5	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	50	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	50	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	50	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	50	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	50	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	50	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	50	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	50	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	50	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	50	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	50	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	50	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	50	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	50	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	50	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	50	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	50	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	50	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	50	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	50	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	50	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	50	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	50	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	50	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	50	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	50	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	50	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	50	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	50	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	50	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	50	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	50	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	50	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	50	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	50	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	50	1	0.11776
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	50	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	50	3	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	50	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	50	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	50	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	50	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	50	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	50	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	50	5	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	50	1	0.10093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	50	2	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	50	3	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	50	4	0.20561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	50	5	0.21308
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	50	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	50	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	50	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	50	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	50	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	50	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	50	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	50	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	50	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	50	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	50	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	50	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	50	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	50	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	50	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	50	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	50	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	50	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	50	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	50	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	50	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	50	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	50	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	50	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	50	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	50	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	50	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	50	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	50	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	50	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	50	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	50	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	50	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	50	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	50	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	50	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	50	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	50	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	50	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	50	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	50	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	50	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	50	3	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	50	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	50	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	50	1	0.10654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	50	2	0.14953
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	50	3	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	50	4	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	50	5	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	50	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	50	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	50	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	50	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	50	5	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	50	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	50	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	50	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	50	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	50	5	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	50	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	50	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	50	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	50	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	50	5	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	50	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	50	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	50	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	50	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	50	5	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	50	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	50	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	50	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	50	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	50	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	50	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	50	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	50	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	50	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	50	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	50	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	50	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	50	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	50	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	50	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	50	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	50	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	50	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	50	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	50	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	50	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	50	3	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	50	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	50	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	50	1	0.10841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	50	2	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	50	3	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	50	4	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	50	5	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	50	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	50	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	50	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	50	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	50	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	50	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	50	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	50	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	50	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	50	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	50	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	50	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	50	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	50	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	50	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	50	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	50	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	50	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	50	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	50	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	50	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	50	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	50	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	50	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	50	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	50	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	50	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	50	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	50	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	50	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	50	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	50	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	50	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	50	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	50	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	50	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	50	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	50	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	50	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	50	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	50	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	50	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	50	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	50	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	50	1	0.10467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	50	2	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	50	3	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	50	4	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	50	5	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	50	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	50	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	50	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	50	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	50	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	50	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	50	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	50	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	50	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	50	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	50	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	50	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	50	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	50	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	50	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	50	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	50	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	50	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	50	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	50	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	50	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	50	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	50	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	50	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	50	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	50	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	50	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	50	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	50	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	50	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	50	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	50	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	50	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	50	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	50	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	50	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	50	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	50	3	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	50	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	50	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	50	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	50	3	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	50	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	50	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	50	1	0.10841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	50	2	0.16262
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	50	3	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	50	4	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	50	5	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	50	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	50	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	50	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	50	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	50	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	50	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	50	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	50	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	50	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	50	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	50	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	50	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	50	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	50	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	50	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	50	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	50	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	50	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	50	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	50	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	50	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	50	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	50	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	50	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	50	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	50	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	50	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	50	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	50	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	50	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	50	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	50	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	50	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	50	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	50	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	50	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	50	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	50	3	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	50	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	50	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	50	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	50	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	50	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	50	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	50	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	50	1	0.09533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	50	2	0.15888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	50	3	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	50	4	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	50	5	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	50	1	0.10280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	50	2	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	50	3	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	50	4	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	50	5	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	50	1	0.10280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	50	2	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	50	3	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	50	4	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	50	5	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	50	1	0.10280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	50	2	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	50	3	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	50	4	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	50	5	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	50	1	0.10280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	50	2	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	50	4	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	50	5	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	50	1	0.10280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	50	2	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	50	4	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	50	5	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	50	1	0.10280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	50	2	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	50	4	0.26542
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	50	5	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	50	1	0.10280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	50	2	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	50	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	50	4	0.26542
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	50	5	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	50	1	0.10280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	50	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	50	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	50	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	50	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	50	1	0.10467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	50	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	50	3	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	50	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	50	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	50	1	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	50	2	0.13832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	50	3	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	50	4	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	50	5	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	50	1	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	50	2	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	50	3	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	50	4	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	50	5	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	50	1	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	50	2	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	50	3	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	50	4	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	50	5	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	50	1	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	50	2	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	50	3	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	50	4	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	50	5	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	50	1	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	50	2	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	50	3	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	50	4	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	50	5	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	50	1	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	50	2	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	50	3	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	50	4	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	50	5	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	50	1	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	50	2	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	50	3	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	50	4	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	50	5	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	50	1	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	50	2	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	50	3	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	50	4	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	50	5	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	50	1	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	50	2	0.15701
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	50	3	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	50	4	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	50	5	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	50	1	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	50	2	0.16636
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	50	3	0.21308
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	50	4	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	50	5	0.27103
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	50	1	0.06168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	50	2	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	50	3	0.16262
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	50	4	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	50	5	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	50	1	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	50	2	0.14766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	50	3	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	50	4	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	50	5	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	50	1	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	50	2	0.14766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	50	3	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	50	4	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	50	5	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	50	1	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	50	2	0.14766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	50	3	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	50	4	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	50	5	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	50	1	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	50	2	0.14766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	50	3	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	50	4	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	50	5	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	50	1	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	50	2	0.14766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	50	3	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	50	4	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	50	5	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	50	1	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	50	2	0.14766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	50	3	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	50	4	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	50	5	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	50	1	0.06916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	50	2	0.14766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	50	3	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	50	4	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	50	5	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	50	1	0.07103
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	50	2	0.14766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	50	3	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	50	4	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	50	5	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	50	1	0.07103
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	50	2	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	50	3	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	50	4	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	50	5	0.25794
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	50	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	50	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	50	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	50	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	50	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	100	1	0.08598
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	100	2	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	100	3	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	100	4	0.17383
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	100	5	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	100	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	100	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	100	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	100	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	100	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	100	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	100	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	100	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	100	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	100	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	100	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	100	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	100	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	100	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	100	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	100	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	100	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	100	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	100	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	100	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	100	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	100	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	100	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	100	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	100	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	100	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	100	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	100	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	100	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	100	5	0.30841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	100	1	0.11589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	100	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	100	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	100	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	100	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	100	1	0.11776
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	100	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	100	3	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	100	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	100	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	100	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	100	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	100	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	100	4	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	100	5	0.33084
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	100	1	0.10093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	100	2	0.14206
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	100	3	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	100	4	0.20561
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	100	5	0.21308
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	100	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	100	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	100	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	100	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	100	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	100	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	100	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	100	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	100	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	100	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	100	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	100	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	100	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	100	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	100	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	100	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	100	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	100	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	100	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	100	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	100	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	100	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	100	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	100	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	100	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	100	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	100	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	100	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	100	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	100	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	100	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	100	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	100	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	100	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	100	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	100	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	100	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	100	3	0.24673
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	100	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	100	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	100	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	100	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	100	3	0.25607
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	100	4	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	100	5	0.31776
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	100	1	0.10654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	100	2	0.14953
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	100	3	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	100	4	0.21682
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	100	5	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	100	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	100	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	100	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	100	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	100	5	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	100	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	100	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	100	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	100	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	100	5	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	100	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	100	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	100	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	100	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	100	5	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	100	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	100	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	100	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	100	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	100	5	0.29346
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	100	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	100	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	100	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	100	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	100	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	100	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	100	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	100	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	100	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	100	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	100	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	100	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	100	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	100	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	100	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	100	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	100	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	100	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	100	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	100	5	0.30467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	100	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	100	3	0.25234
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	100	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	100	5	0.31589
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	100	1	0.10841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	100	2	0.15327
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	100	3	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	100	4	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	100	5	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	100	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	100	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	100	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	100	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	100	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	100	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	100	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	100	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	100	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	100	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	100	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	100	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	100	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	100	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	100	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	100	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	100	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	100	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	100	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	100	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	100	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	100	2	0.18879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	100	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	100	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	100	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	100	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	100	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	100	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	100	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	100	5	0.29533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	100	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	100	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	100	3	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	100	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	100	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	100	1	0.12710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	100	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	100	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	100	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	100	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	100	2	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	100	3	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	100	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	100	5	0.31028
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	100	1	0.10467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	100	2	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	100	3	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	100	4	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	100	5	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	100	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	100	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	100	3	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	100	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	100	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	100	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	100	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	100	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	100	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	100	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	100	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	100	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	100	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	100	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	100	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	100	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	100	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	100	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	100	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	100	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	100	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	100	2	0.18318
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	100	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	100	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	100	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	100	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	100	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	100	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	100	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	100	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	100	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	100	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	100	3	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	100	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	100	5	0.29907
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	100	1	0.12150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	100	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	100	3	0.24486
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	100	4	0.28224
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	100	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	100	2	0.19439
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	100	3	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	100	4	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	100	5	0.31215
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	100	1	0.10841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	100	2	0.16262
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	100	3	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	100	4	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	100	5	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	100	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	100	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	100	3	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	100	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	100	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	100	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	100	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	100	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	100	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	100	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	100	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	100	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	100	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	100	4	0.27477
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	100	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	100	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	100	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	100	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	100	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	100	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	100	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	100	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	100	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	100	4	0.27664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	100	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	100	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	100	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	100	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	100	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	100	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	100	1	0.11963
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	100	2	0.18692
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	100	3	0.22991
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	100	4	0.27850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	100	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	100	1	0.12523
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	100	2	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	100	3	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	100	4	0.28037
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	100	5	0.30280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	100	1	0.12336
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	100	2	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	100	3	0.23925
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	100	4	0.28972
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	100	5	0.30654
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	100	1	0.09533
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	100	2	0.15888
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	100	3	0.19626
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	100	4	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	100	5	0.25421
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	100	1	0.10280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	100	2	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	100	3	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	100	4	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	100	5	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	100	1	0.10280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	100	2	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	100	3	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	100	4	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	100	5	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	100	1	0.10280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	100	2	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	100	3	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	100	4	0.26168
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	100	5	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	100	1	0.10280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	100	2	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	100	4	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	100	5	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	100	1	0.10280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	100	2	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	100	4	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	100	5	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	100	1	0.10280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	100	2	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	100	4	0.26542
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	100	5	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	100	1	0.10280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	100	2	0.17570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	100	3	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	100	4	0.26542
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	100	5	0.29159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	100	1	0.10280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	100	2	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	100	3	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	100	4	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	100	5	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	100	1	0.10467
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	100	2	0.18505
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	100	3	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	100	4	0.28411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	100	5	0.30093
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	100	1	0.07664
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	100	2	0.13645
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	100	3	0.17944
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	100	4	0.19813
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	100	5	0.22804
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	100	1	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	100	2	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	100	3	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	100	4	0.23178
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	100	5	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	100	1	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	100	2	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	100	3	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	100	4	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	100	5	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	100	1	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	100	2	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	100	3	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	100	4	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	100	5	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	100	1	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	100	2	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	100	3	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	100	4	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	100	5	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	100	1	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	100	2	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	100	3	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	100	4	0.23364
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	100	5	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	100	1	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	100	2	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	100	3	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	100	4	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	100	5	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	100	1	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	100	2	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	100	3	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	100	4	0.23551
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	100	5	0.26355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	100	1	0.08411
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	100	2	0.15514
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	100	3	0.20374
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	100	4	0.24112
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	100	5	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	100	1	0.08785
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	100	2	0.16449
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	100	3	0.21308
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	100	4	0.24860
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	100	5	0.26916
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	100	5	0.39252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	100	1	0.06355
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	100	2	0.13271
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	100	3	0.16075
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	100	4	0.19252
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	100	5	0.20935
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	100	1	0.07103
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	100	2	0.14766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	100	3	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	100	4	0.21869
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	100	5	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	100	1	0.07103
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	100	2	0.14766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	100	3	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	100	4	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	100	5	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	100	1	0.07103
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	100	2	0.14766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	100	3	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	100	4	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	100	5	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	100	1	0.07103
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	100	2	0.14766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	100	3	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	100	4	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	100	5	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	100	1	0.07103
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	100	2	0.14766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	100	3	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	100	4	0.22056
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	100	5	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	100	1	0.07103
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	100	2	0.14766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	100	3	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	100	4	0.22243
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	100	5	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	100	1	0.07103
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	100	2	0.14766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	100	3	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	100	4	0.22430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	100	5	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	100	1	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	100	2	0.14766
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	100	3	0.18131
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	100	4	0.22617
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	100	5	0.24299
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	100	1	0.07290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	100	2	0.15140
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	100	3	0.19065
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	100	4	0.23738
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	100	5	0.25047
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	100	1	0.20187
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	100	2	0.29720
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	100	3	0.33832
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	100	4	0.37757
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	1	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	1	2	0.22243
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	1	3	0.27103
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	1	4	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	1	5	0.28972
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	1	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	1	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	1	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	1	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	1	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	1	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	1	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	1	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	1	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	1	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	1	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	1	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	1	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	1	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	1	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	1	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	1	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	1	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	1	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	1	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	1	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	1	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	1	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	1	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	1	4	0.36075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	1	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	1	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	1	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	1	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	1	4	0.36075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	1	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	1	1	0.16636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	1	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	1	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	1	4	0.36449
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	1	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	1	1	0.17009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	1	2	0.26542
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	1	3	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	1	4	0.36636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	1	5	0.40935
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	1	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	1	2	0.24112
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	1	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	1	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	1	5	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	1	1	0.17383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	1	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	1	3	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	1	4	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	1	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	1	1	0.17383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	1	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	1	3	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	1	4	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	1	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	1	1	0.17383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	1	2	0.26542
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	1	3	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	1	4	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	1	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	1	1	0.17383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	1	2	0.26542
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	1	3	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	1	4	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	1	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	1	1	0.17383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	1	2	0.26542
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	1	3	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	1	4	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	1	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	1	1	0.17570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	1	2	0.26542
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	1	3	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	1	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	1	1	0.17383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	1	2	0.26542
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	1	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	1	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	1	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	1	1	0.17383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	1	2	0.26729
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	1	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	1	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	1	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	1	1	0.17196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	1	2	0.26916
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	1	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	1	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	1	5	0.40374
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	1	1	0.17757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	1	2	0.25981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	1	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	1	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	1	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	1	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	1	2	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	1	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	1	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	1	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	1	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	1	2	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	1	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	1	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	1	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	1	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	1	2	0.27850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	1	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	1	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	1	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	1	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	1	2	0.27850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	1	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	1	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	1	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	1	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	1	2	0.27850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	1	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	1	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	1	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	1	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	1	2	0.27850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	1	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	1	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	1	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	1	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	1	2	0.27850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	1	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	1	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	1	5	0.40187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	1	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	1	2	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	1	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	1	4	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	1	5	0.40374
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	1	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	1	2	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	1	3	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	1	4	0.38692
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	1	5	0.40748
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	1	1	0.17570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	1	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	1	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	1	4	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	1	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	1	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	1	2	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	1	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	1	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	1	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	1	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	1	2	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	1	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	1	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	1	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	1	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	1	2	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	1	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	1	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	1	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	1	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	1	2	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	1	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	1	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	1	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	1	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	1	2	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	1	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	1	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	1	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	1	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	1	2	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	1	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	1	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	1	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	1	1	0.17757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	1	2	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	1	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	1	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	1	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	1	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	1	2	0.27850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	1	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	1	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	1	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	1	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	1	2	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	1	3	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	1	4	0.38692
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	1	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	1	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	1	2	0.26542
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	1	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	1	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	1	5	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	1	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	1	2	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	1	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	1	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	1	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	1	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	1	2	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	1	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	1	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	1	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	1	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	1	2	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	1	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	1	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	1	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	1	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	1	2	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	1	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	1	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	1	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	1	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	1	2	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	1	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	1	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	1	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	1	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	1	2	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	1	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	1	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	1	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	1	1	0.18131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	1	2	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	1	3	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	1	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	1	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	1	1	0.18131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	1	2	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	1	3	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	1	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	1	5	0.40187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	1	1	0.18692
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	1	2	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	1	3	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	1	4	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	1	5	0.40935
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	1	1	0.17757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	1	2	0.27850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	1	3	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	1	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	1	5	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	1	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	1	2	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	1	3	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	1	4	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	1	5	0.40748
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	1	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	1	2	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	1	3	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	1	4	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	1	5	0.40748
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	1	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	1	2	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	1	3	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	1	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	1	5	0.40748
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	1	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	1	2	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	1	3	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	1	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	1	5	0.40748
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	1	1	0.18131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	1	2	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	1	3	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	1	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	1	5	0.41121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	1	1	0.18131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	1	2	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	1	3	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	1	4	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	1	5	0.41121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	1	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	1	2	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	1	3	0.36075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	1	4	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	1	5	0.41308
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	1	1	0.18131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	1	2	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	1	3	0.36075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	1	4	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	1	5	0.41308
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	1	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	1	2	0.29346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	1	3	0.36449
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	1	4	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	1	5	0.41869
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	1	1	0.20000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	1	2	0.30467
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	1	3	0.36075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	1	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	1	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	1	2	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	1	3	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	1	4	0.40935
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	1	2	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	1	3	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	1	4	0.40935
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	1	2	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	1	3	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	1	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	1	2	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	1	3	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	1	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	1	1	0.20374
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	1	2	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	1	3	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	1	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	1	5	0.43551
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	1	1	0.20374
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	1	2	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	1	3	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	1	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	1	5	0.43551
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	1	2	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	1	3	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	1	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	1	5	0.43738
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	1	1	0.20374
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	1	2	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	1	3	0.38505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	1	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	1	5	0.43738
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	1	1	0.20374
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	1	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	1	3	0.38692
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	1	4	0.40935
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	1	5	0.43738
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	1	1	0.21682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	1	2	0.32150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	1	3	0.36636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	1	4	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	1	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	1	1	0.21682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	1	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	1	4	0.41495
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	1	5	0.43925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	1	1	0.21682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	1	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	1	4	0.41495
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	1	5	0.43925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	1	1	0.21682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	1	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	1	4	0.41121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	1	5	0.43925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	1	1	0.21682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	1	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	1	4	0.41121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	1	5	0.43925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	1	1	0.21869
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	1	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	1	4	0.41121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	1	5	0.43925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	1	1	0.21869
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	1	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	1	4	0.41121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	1	5	0.43925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	1	1	0.21682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	1	3	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	1	4	0.41121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	1	5	0.44112
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	1	1	0.21682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	1	3	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	1	4	0.41121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	1	5	0.44112
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	1	1	0.21682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	1	2	0.33084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	1	3	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	1	4	0.41308
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	1	5	0.44112
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	1	2	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	1	3	0.37383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	1	4	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	1	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	1	2	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	1	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	1	5	0.44860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	1	2	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	1	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	1	5	0.44860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	1	2	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	1	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	1	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	1	5	0.44860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	1	2	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	1	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	1	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	1	5	0.44860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	1	1	0.22617
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	1	2	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	1	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	1	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	1	5	0.44860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	1	1	0.22617
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	1	2	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	1	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	1	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	1	5	0.44860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	1	2	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	1	3	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	1	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	1	5	0.44860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	1	2	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	1	3	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	1	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	1	5	0.45047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	1	2	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	1	3	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	1	4	0.41869
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	2	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	2	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	2	3	0.25981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	2	4	0.27290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	2	5	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	2	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	2	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	2	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	2	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	2	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	2	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	2	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	2	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	2	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	2	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	2	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	2	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	2	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	2	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	2	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	2	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	2	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	2	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	2	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	2	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	2	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	2	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	2	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	2	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	2	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	2	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	2	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	2	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	2	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	2	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	2	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	2	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	2	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	2	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	2	1	0.16449
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	2	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	2	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	2	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	2	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	2	1	0.16822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	2	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	2	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	2	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	2	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	2	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	2	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	2	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	2	4	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	2	5	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	2	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	2	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	2	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	2	5	0.38692
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	2	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	2	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	2	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	2	5	0.38692
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	2	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	2	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	2	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	2	5	0.38692
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	2	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	2	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	2	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	2	5	0.38692
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	2	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	2	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	2	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	2	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	2	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	2	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	2	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	2	4	0.36075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	2	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	2	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	2	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	2	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	2	4	0.36262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	2	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	2	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	2	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	2	3	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	2	4	0.36262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	2	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	2	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	2	2	0.25794
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	2	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	2	4	0.36262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	2	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	2	2	0.23551
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	2	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	2	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	2	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	2	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	2	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	2	3	0.32150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	2	5	0.38879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	2	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	2	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	2	3	0.32150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	2	5	0.38879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	2	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	2	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	2	3	0.32150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	2	5	0.38879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	2	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	2	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	2	3	0.32150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	2	5	0.38879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	2	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	2	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	2	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	2	5	0.38879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	2	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	2	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	2	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	2	5	0.38879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	2	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	2	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	2	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	2	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	2	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	2	2	0.25794
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	2	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	2	4	0.36075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	2	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	2	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	2	2	0.25981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	2	3	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	2	4	0.36636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	2	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	2	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	2	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	2	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	2	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	2	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	2	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	2	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	2	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	2	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	2	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	2	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	2	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	2	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	2	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	2	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	2	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	2	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	2	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	2	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	2	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	2	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	2	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	2	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	2	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	2	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	2	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	2	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	2	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	2	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	2	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	2	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	2	3	0.33084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	2	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	2	1	0.16822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	2	2	0.26542
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	2	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	2	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	2	1	0.16822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	2	2	0.26729
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	2	3	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	2	4	0.36449
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	2	5	0.38879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	2	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	2	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	2	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	2	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	2	5	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	2	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	2	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	2	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	2	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	2	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	2	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	2	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	2	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	2	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	2	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	2	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	2	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	2	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	2	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	2	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	2	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	2	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	2	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	2	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	2	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	2	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	2	2	0.26542
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	2	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	2	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	2	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	2	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	2	2	0.26542
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	2	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	2	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	2	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	2	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	2	2	0.26542
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	2	3	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	2	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	2	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	2	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	2	2	0.26729
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	2	3	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	2	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	2	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	2	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	2	2	0.26729
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	2	3	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	2	4	0.36075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	2	5	0.38692
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	2	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	2	2	0.27477
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	2	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	2	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	2	5	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	2	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	2	2	0.28411
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	2	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	2	4	0.37196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	2	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	2	2	0.28411
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	2	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	2	4	0.37196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	2	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	2	2	0.28411
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	2	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	2	4	0.37196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	2	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	2	2	0.28411
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	2	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	2	4	0.37196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	2	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	2	2	0.28411
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	2	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	2	4	0.37196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	2	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	2	2	0.28411
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	2	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	2	4	0.37196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	2	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	2	2	0.28411
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	2	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	2	4	0.37196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	2	1	0.16636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	2	2	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	2	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	2	4	0.37196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	2	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	2	1	0.17009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	2	2	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	2	3	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	2	4	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	2	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	2	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	2	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	2	3	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	2	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	2	5	0.38879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	2	1	0.18692
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	2	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	2	3	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	2	5	0.42056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	2	1	0.18692
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	2	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	2	3	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	2	5	0.42056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	2	1	0.18692
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	2	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	2	3	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	2	5	0.42056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	2	1	0.18692
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	2	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	2	3	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	2	5	0.42056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	2	1	0.18692
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	2	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	2	3	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	2	5	0.42056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	2	1	0.18879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	2	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	2	3	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	2	5	0.42056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	2	1	0.18879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	2	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	2	3	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	2	5	0.42056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	2	1	0.19252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	2	2	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	2	3	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	2	4	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	2	5	0.42430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	2	1	0.19439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	2	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	2	3	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	2	4	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	2	5	0.42243
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	2	1	0.19813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	2	2	0.30467
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	2	3	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	2	4	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	2	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	2	1	0.19813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	2	3	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	2	5	0.43178
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	2	1	0.19813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	2	3	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	2	5	0.43178
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	2	1	0.19813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	2	3	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	2	4	0.40561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	2	5	0.43178
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	2	1	0.19813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	2	3	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	2	4	0.40561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	2	5	0.43178
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	2	1	0.19813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	2	3	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	2	5	0.43178
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	2	3	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	2	5	0.43178
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	2	3	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	2	2	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	2	3	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	2	4	0.40561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	2	3	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	2	4	0.40561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	2	5	0.43178
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	2	2	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	2	3	0.37009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	2	5	0.41495
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	2	2	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	2	3	0.38692
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	2	2	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	2	3	0.38692
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	2	2	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	2	3	0.38692
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	2	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	2	2	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	2	3	0.38692
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	2	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	2	2	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	2	3	0.38692
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	2	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	2	2	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	2	3	0.38692
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	2	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	2	2	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	2	3	0.38879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	2	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	2	2	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	2	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	2	4	0.41869
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	2	2	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	2	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	2	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	2	5	0.44860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	3	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	3	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	3	3	0.25981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	3	4	0.27290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	3	5	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	3	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	3	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	3	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	3	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	3	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	3	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	3	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	3	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	3	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	3	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	3	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	3	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	3	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	3	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	3	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	3	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	3	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	3	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	3	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	3	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	3	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	3	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	3	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	3	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	3	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	3	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	3	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	3	1	0.16449
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	3	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	3	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	3	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	3	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	3	1	0.16822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	3	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	3	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	3	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	3	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	3	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	3	2	0.22617
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	3	3	0.28411
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	3	4	0.30841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	3	5	0.31963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	3	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	3	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	3	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	3	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	3	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	3	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	3	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	3	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	3	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	3	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	3	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	3	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	3	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	3	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	3	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	3	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	3	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	3	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	3	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	3	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	3	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	3	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	3	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	3	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	3	5	0.38505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	3	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	3	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	3	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	3	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	3	5	0.38505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	3	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	3	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	3	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	3	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	3	5	0.38505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	3	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	3	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	3	3	0.31963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	3	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	3	5	0.38505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	3	1	0.15514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	3	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	3	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	3	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	3	5	0.38692
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	3	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	3	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	3	3	0.28972
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	3	4	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	3	5	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	3	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	3	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	3	3	0.30841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	3	4	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	3	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	3	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	3	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	3	3	0.30841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	3	4	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	3	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	3	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	3	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	3	3	0.30841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	3	4	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	3	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	3	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	3	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	3	3	0.30841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	3	4	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	3	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	3	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	3	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	3	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	3	4	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	3	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	3	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	3	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	3	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	3	4	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	3	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	3	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	3	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	3	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	3	4	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	3	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	3	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	3	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	3	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	3	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	3	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	3	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	3	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	3	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	3	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	3	5	0.38505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	3	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	3	2	0.24112
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	3	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	3	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	3	5	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	3	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	3	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	3	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	3	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	3	5	0.37196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	3	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	3	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	3	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	3	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	3	5	0.37196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	3	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	3	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	3	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	3	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	3	5	0.37196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	3	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	3	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	3	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	3	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	3	5	0.37196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	3	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	3	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	3	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	3	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	3	5	0.37196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	3	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	3	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	3	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	3	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	3	5	0.37196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	3	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	3	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	3	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	3	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	3	5	0.37196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	3	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	3	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	3	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	3	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	3	5	0.37196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	3	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	3	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	3	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	3	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	3	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	3	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	3	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	3	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	3	4	0.31963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	3	5	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	3	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	3	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	3	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	3	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	3	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	3	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	3	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	3	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	3	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	3	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	3	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	3	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	3	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	3	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	3	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	3	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	3	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	3	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	3	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	3	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	3	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	3	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	3	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	3	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	3	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	3	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	3	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	3	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	3	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	3	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	3	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	3	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	3	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	3	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	3	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	3	1	0.15514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	3	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	3	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	3	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	3	5	0.37196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	3	1	0.15514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	3	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	3	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	3	4	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	3	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	3	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	3	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	3	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	3	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	3	5	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	3	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	3	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	3	3	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	3	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	3	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	3	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	3	3	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	3	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	3	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	3	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	3	3	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	3	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	3	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	3	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	3	3	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	3	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	3	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	3	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	3	3	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	3	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	3	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	3	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	3	3	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	3	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	3	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	3	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	3	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	3	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	3	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	3	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	3	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	3	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	3	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	3	2	0.26542
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	3	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	3	4	0.36262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	3	5	0.38692
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	3	1	0.17757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	3	2	0.27850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	3	4	0.36449
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	3	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	3	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	3	2	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	3	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	3	4	0.38505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	3	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	3	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	3	2	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	3	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	3	4	0.38505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	3	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	3	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	3	2	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	3	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	3	4	0.38505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	3	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	3	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	3	2	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	3	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	3	4	0.38505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	3	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	3	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	3	2	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	3	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	3	4	0.38505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	3	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	3	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	3	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	3	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	3	4	0.38505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	3	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	3	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	3	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	3	4	0.38505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	3	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	3	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	3	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	3	3	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	3	4	0.38505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	3	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	3	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	3	2	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	3	3	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	3	4	0.38505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	3	5	0.40748
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	3	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	3	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	3	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	3	4	0.36636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	3	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	3	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	3	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	3	4	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	3	5	0.40935
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	3	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	3	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	3	4	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	3	5	0.40935
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	3	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	3	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	3	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	3	5	0.40935
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	3	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	3	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	3	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	3	5	0.40935
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	3	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	3	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	3	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	3	5	0.41121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	3	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	3	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	3	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	3	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	3	5	0.41121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	3	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	3	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	3	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	3	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	3	5	0.41121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	3	1	0.18879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	3	2	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	3	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	3	4	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	3	5	0.41495
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	3	1	0.18879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	3	2	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	3	4	0.38879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	3	5	0.41682
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	3	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	3	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	3	2	0.31963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	3	3	0.36262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	3	4	0.40561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	3	5	0.42430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	3	2	0.31963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	3	3	0.36262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	3	4	0.40561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	3	5	0.42430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	3	2	0.31963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	3	3	0.36262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	3	5	0.42243
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	3	2	0.31963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	3	3	0.36262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	3	5	0.42243
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	3	2	0.31963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	3	3	0.36262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	3	5	0.42243
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	3	2	0.32150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	3	3	0.36262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	3	5	0.42243
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	3	2	0.32150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	3	3	0.36449
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	3	5	0.42243
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	3	2	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	3	3	0.36636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	3	4	0.40561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	3	5	0.42617
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	3	2	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	3	3	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	3	5	0.42991
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	4	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	4	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	4	3	0.25981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	4	4	0.27290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	4	5	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	4	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	4	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	4	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	4	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	4	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	4	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	4	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	4	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	4	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	4	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	4	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	4	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	4	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	4	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	4	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	4	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	4	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	4	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	4	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	4	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	4	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	4	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	4	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	4	1	0.16449
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	4	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	4	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	4	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	4	1	0.16822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	4	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	4	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	4	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	4	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	4	2	0.22617
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	4	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	4	4	0.30654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	4	5	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	4	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	4	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	4	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	4	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	4	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	4	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	4	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	4	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	4	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	4	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	4	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	4	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	4	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	4	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	4	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	4	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	4	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	4	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	4	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	4	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	4	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	4	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	4	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	4	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	4	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	4	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	4	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	4	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	4	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	4	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	4	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	4	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	4	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	4	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	4	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	4	3	0.31963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	4	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	4	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	4	1	0.15514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	4	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	4	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	4	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	4	5	0.38505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	4	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	4	3	0.28411
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	4	4	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	4	5	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	4	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	4	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	4	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	4	5	0.37383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	4	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	4	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	4	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	4	5	0.37383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	4	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	4	3	0.30467
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	4	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	4	5	0.37383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	4	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	4	3	0.30467
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	4	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	4	5	0.37383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	4	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	4	3	0.30654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	4	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	4	5	0.37383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	4	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	4	3	0.30654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	4	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	4	5	0.37383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	4	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	4	3	0.30841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	4	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	4	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	4	1	0.15514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	4	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	4	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	4	4	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	4	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	4	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	4	3	0.32150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	4	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	4	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	4	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	4	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	4	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	4	4	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	4	5	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	4	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	4	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	4	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	4	5	0.36075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	4	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	4	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	4	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	4	5	0.36075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	4	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	4	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	4	4	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	4	5	0.36075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	4	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	4	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	4	4	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	4	5	0.36075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	4	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	4	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	4	4	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	4	5	0.36075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	4	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	4	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	4	4	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	4	5	0.36075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	4	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	4	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	4	4	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	4	5	0.36075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	4	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	4	3	0.30467
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	4	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	4	5	0.36075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	4	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	4	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	4	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	4	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	4	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	4	2	0.24112
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	4	3	0.28411
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	4	4	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	4	5	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	4	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	4	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	4	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	4	5	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	4	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	4	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	4	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	4	5	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	4	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	4	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	4	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	4	5	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	4	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	4	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	4	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	4	5	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	4	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	4	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	4	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	4	5	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	4	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	4	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	4	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	4	5	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	4	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	4	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	4	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	4	5	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	4	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	4	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	4	5	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	4	3	0.30467
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	4	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	4	5	0.36449
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	4	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	4	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	4	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	4	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	4	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	4	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	4	3	0.30841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	4	4	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	4	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	4	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	4	3	0.30841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	4	4	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	4	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	4	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	4	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	4	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	4	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	4	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	4	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	4	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	4	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	4	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	4	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	4	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	4	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	4	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	4	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	4	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	4	2	0.25794
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	4	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	4	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	4	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	4	2	0.25794
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	4	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	4	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	4	5	0.38505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	4	1	0.16449
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	4	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	4	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	4	5	0.36636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	4	1	0.16636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	4	2	0.27103
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	4	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	4	4	0.36636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	4	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	4	1	0.16636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	4	2	0.27103
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	4	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	4	4	0.36636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	4	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	4	1	0.16636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	4	2	0.27103
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	4	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	4	4	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	4	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	4	1	0.16636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	4	2	0.27103
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	4	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	4	4	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	4	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	4	1	0.16636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	4	2	0.27103
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	4	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	4	4	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	4	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	4	1	0.16636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	4	2	0.27103
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	4	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	4	4	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	4	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	4	1	0.16636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	4	2	0.27290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	4	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	4	4	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	4	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	4	1	0.17196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	4	2	0.27477
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	4	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	4	4	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	4	5	0.38505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	4	1	0.17196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	4	2	0.27477
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	4	3	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	4	4	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	4	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	4	2	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	4	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	4	4	0.36075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	4	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	4	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	4	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	4	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	4	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	4	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	4	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	4	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	4	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	4	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	4	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	4	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	4	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	4	3	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	4	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	4	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	4	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	4	3	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	4	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	4	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	4	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	4	3	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	4	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	4	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	4	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	4	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	4	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	4	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	4	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	4	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	4	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	4	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	4	2	0.29346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	4	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	4	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	4	2	0.29346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	4	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	4	5	0.40748
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	4	3	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	4	4	0.37383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	4	5	0.38692
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	4	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	4	5	0.41121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	4	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	4	5	0.41121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	4	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	4	4	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	4	5	0.41121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	4	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	4	4	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	4	5	0.41121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	4	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	4	4	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	4	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	4	4	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	4	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	4	3	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	4	4	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	4	2	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	4	3	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	4	1	0.19626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	4	2	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	4	3	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	4	5	0.42243
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	5	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	5	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	5	3	0.25981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	5	4	0.27290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	5	5	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	5	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	5	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	5	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	5	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	5	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	5	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	5	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	5	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	5	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	5	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	5	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	5	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	5	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	5	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	5	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	5	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	5	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	5	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	5	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	5	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	5	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	5	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	5	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	5	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	5	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	5	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	5	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	5	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	5	1	0.16449
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	5	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	5	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	5	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	5	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	5	1	0.16822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	5	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	5	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	5	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	5	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	5	2	0.22617
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	5	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	5	4	0.30467
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	5	5	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	5	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	5	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	5	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	5	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	5	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	5	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	5	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	5	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	5	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	5	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	5	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	5	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	5	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	5	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	5	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	5	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	5	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	5	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	5	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	5	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	5	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	5	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	5	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	5	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	5	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	5	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	5	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	5	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	5	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	5	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	5	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	5	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	5	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	5	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	5	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	5	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	5	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	5	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	5	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	5	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	5	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	5	3	0.28411
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	5	4	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	5	5	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	5	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	5	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	5	4	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	5	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	5	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	5	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	5	4	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	5	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	5	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	5	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	5	4	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	5	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	5	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	5	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	5	4	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	5	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	5	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	5	3	0.30467
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	5	4	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	5	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	5	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	5	3	0.30467
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	5	4	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	5	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	5	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	5	3	0.30654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	5	4	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	5	5	0.37196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	5	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	5	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	5	4	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	5	5	0.37383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	5	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	5	3	0.32150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	5	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	5	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	5	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	5	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	5	3	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	5	4	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	5	5	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	5	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	5	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	5	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	5	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	5	5	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	5	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	5	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	5	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	5	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	5	5	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	5	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	5	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	5	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	5	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	5	5	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	5	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	5	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	5	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	5	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	5	5	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	5	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	5	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	5	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	5	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	5	5	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	5	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	5	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	5	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	5	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	5	5	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	5	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	5	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	5	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	5	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	5	5	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	5	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	5	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	5	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	5	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	5	5	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	5	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	5	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	5	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	5	5	0.36636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	5	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	5	2	0.24112
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	5	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	5	4	0.30654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	5	5	0.32150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	5	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	5	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	5	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	5	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	5	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	5	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	5	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	5	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	5	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	5	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	5	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	5	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	5	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	5	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	5	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	5	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	5	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	5	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	5	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	5	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	5	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	5	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	5	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	5	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	5	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	5	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	5	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	5	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	5	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	5	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	5	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	5	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	5	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	5	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	5	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	5	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	5	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	5	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	5	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	5	5	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	5	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	5	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	5	3	0.30467
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	5	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	5	5	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	5	1	0.13832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	5	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	5	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	5	4	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	5	5	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	5	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	5	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	5	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	5	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	5	5	0.36262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	5	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	5	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	5	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	5	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	5	5	0.36262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	5	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	5	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	5	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	5	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	5	5	0.36262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	5	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	5	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	5	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	5	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	5	5	0.36262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	5	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	5	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	5	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	5	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	5	5	0.36262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	5	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	5	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	5	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	5	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	5	5	0.36262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	5	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	5	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	5	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	5	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	5	5	0.36262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	5	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	5	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	5	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	5	4	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	5	5	0.36449
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	5	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	5	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	5	3	0.30654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	5	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	5	5	0.36636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	5	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	5	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	5	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	5	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	5	5	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	5	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	5	2	0.25981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	5	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	5	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	5	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	5	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	5	2	0.25981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	5	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	5	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	5	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	5	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	5	2	0.25981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	5	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	5	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	5	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	5	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	5	2	0.25981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	5	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	5	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	5	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	5	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	5	2	0.25981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	5	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	5	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	5	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	5	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	5	2	0.25981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	5	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	5	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	5	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	5	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	5	2	0.25981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	5	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	5	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	5	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	5	1	0.16449
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	5	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	5	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	5	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	5	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	5	1	0.16449
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	5	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	5	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	5	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	5	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	5	1	0.17570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	5	2	0.27477
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	5	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	5	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	5	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	5	1	0.17570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	5	2	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	5	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	5	4	0.37196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	5	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	5	1	0.17570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	5	2	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	5	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	5	4	0.37196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	5	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	5	1	0.17570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	5	2	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	5	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	5	4	0.37196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	5	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	5	1	0.17570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	5	2	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	5	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	5	4	0.37196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	5	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	5	1	0.17570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	5	2	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	5	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	5	4	0.37196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	5	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	5	1	0.17570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	5	2	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	5	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	5	4	0.37196
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	5	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	5	1	0.17570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	5	2	0.28411
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	5	4	0.37383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	5	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	5	2	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	5	4	0.37383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	5	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	5	1	0.18131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	5	2	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	5	3	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	5	4	0.37009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	5	5	0.40374
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	5	4	0.37009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	5	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	5	3	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	5	4	0.38879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	5	5	0.40374
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	5	3	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	5	4	0.38879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	5	5	0.40374
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	5	3	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	5	4	0.38879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	5	3	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	5	4	0.38879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	5	3	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	5	4	0.38879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	5	3	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	5	4	0.38879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	5	2	0.30841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	5	3	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	5	2	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	5	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	5	2	0.30841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	5	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	10	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	10	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	10	3	0.25981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	10	4	0.27290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	10	5	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	10	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	10	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	10	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	10	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	10	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	10	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	10	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	10	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	10	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	10	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	10	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	10	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	10	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	10	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	10	1	0.16449
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	10	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	10	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	10	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	10	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	10	1	0.16822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	10	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	10	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	10	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	10	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	10	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	10	2	0.22617
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	10	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	10	4	0.30467
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	10	5	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	10	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	10	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	10	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	10	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	10	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	10	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	10	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	10	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	10	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	10	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	10	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	10	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	10	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	10	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	10	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	10	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	10	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	10	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	10	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	10	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	10	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	10	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	10	4	0.30841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	10	5	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	10	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	10	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	10	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	10	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	10	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	10	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	10	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	10	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	10	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	10	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	10	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	10	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	10	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	10	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	10	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	10	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	10	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	10	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	10	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	10	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	10	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	10	3	0.30467
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	10	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	10	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	10	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	10	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	10	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	10	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	10	4	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	10	5	0.37383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	10	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	10	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	10	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	10	4	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	10	5	0.32150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	10	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	10	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	10	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	10	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	10	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	10	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	10	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	10	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	10	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	10	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	10	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	10	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	10	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	10	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	10	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	10	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	10	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	10	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	10	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	10	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	10	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	10	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	10	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	10	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	10	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	10	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	10	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	10	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	10	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	10	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	10	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	10	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	10	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	10	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	10	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	10	3	0.30654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	10	5	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	10	1	0.13832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	10	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	10	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	10	4	0.30654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	10	5	0.31963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	10	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	10	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	10	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	10	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	10	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	10	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	10	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	10	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	10	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	10	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	10	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	10	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	10	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	10	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	10	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	10	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	10	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	10	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	10	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	10	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	10	3	0.29346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	10	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	10	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	10	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	10	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	10	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	10	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	10	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	10	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	10	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	10	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	10	4	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	10	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	10	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	10	2	0.23551
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	10	3	0.27477
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	10	4	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	10	5	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	10	2	0.24299
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	10	3	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	10	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	10	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	10	2	0.24299
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	10	3	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	10	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	10	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	10	2	0.24112
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	10	3	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	10	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	10	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	10	2	0.24112
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	10	3	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	10	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	10	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	10	2	0.24112
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	10	3	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	10	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	10	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	10	2	0.24112
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	10	3	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	10	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	10	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	10	2	0.24112
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	10	3	0.28972
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	10	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	10	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	10	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	10	2	0.24299
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	10	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	10	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	10	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	10	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	10	2	0.24299
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	10	3	0.29346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	10	4	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	10	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	10	1	0.12897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	10	2	0.22430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	10	3	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	10	4	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	10	5	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	10	1	0.13084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	10	2	0.23178
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	10	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	10	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	10	5	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	10	1	0.13084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	10	2	0.23178
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	10	3	0.29346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	10	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	10	5	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	10	1	0.13084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	10	2	0.23178
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	10	3	0.29346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	10	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	10	5	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	10	1	0.13084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	10	2	0.23178
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	10	3	0.29346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	10	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	10	5	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	10	1	0.13084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	10	2	0.23178
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	10	3	0.29346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	10	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	10	5	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	10	1	0.13084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	10	2	0.23364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	10	3	0.29346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	10	4	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	10	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	10	1	0.13084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	10	2	0.23364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	10	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	10	4	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	10	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	10	1	0.13458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	10	2	0.23364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	10	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	10	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	10	5	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	10	1	0.13458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	10	2	0.23364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	10	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	10	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	10	5	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	10	2	0.24112
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	10	3	0.28411
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	10	4	0.31963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	10	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	10	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	10	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	10	5	0.36262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	10	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	10	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	10	5	0.36262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	10	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	10	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	10	5	0.36262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	10	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	10	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	10	5	0.36262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	10	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	10	5	0.36262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	10	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	10	4	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	10	5	0.36262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	10	4	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	10	5	0.36075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	10	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	10	3	0.30467
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	10	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	10	5	0.36262
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	10	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	10	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	10	3	0.30467
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	10	5	0.36449
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	10	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	10	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	10	3	0.30467
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	10	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	10	5	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	10	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	10	2	0.26729
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	10	4	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	10	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	10	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	10	2	0.26729
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	10	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	10	4	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	10	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	10	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	10	2	0.26729
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	10	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	10	4	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	10	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	10	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	10	2	0.26729
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	10	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	10	4	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	10	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	10	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	10	2	0.26729
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	10	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	10	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	10	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	10	2	0.26729
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	10	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	10	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	10	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	10	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	10	2	0.26729
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	10	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	10	5	0.37383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	10	1	0.16449
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	10	2	0.27290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	10	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	10	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	10	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	10	1	0.16636
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	10	2	0.27477
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	10	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	10	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	20	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	20	3	0.25981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	20	4	0.27290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	20	5	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	20	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	20	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	20	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	20	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	20	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	20	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	20	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	20	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	20	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	20	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	20	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	20	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	20	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	20	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	20	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	20	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	20	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	20	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	20	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	20	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	20	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	20	1	0.16449
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	20	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	20	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	20	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	20	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	20	1	0.16822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	20	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	20	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	20	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	20	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	20	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	20	2	0.22617
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	20	4	0.30467
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	20	5	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	20	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	20	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	20	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	20	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	20	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	20	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	20	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	20	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	20	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	20	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	20	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	20	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	20	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	20	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	20	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	20	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	20	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	20	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	20	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	20	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	20	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	20	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	20	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	20	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	20	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	20	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	20	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	20	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	20	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	20	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	20	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	20	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	20	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	20	4	0.30841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	20	5	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	20	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	20	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	20	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	20	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	20	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	20	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	20	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	20	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	20	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	20	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	20	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	20	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	20	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	20	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	20	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	20	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	20	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	20	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	20	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	20	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	20	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	20	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	20	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	20	3	0.30467
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	20	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	20	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	20	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	20	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	20	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	20	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	20	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	20	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	20	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	20	4	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	20	5	0.37383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	20	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	20	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	20	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	20	4	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	20	5	0.32150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	20	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	20	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	20	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	20	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	20	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	20	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	20	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	20	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	20	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	20	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	20	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	20	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	20	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	20	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	20	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	20	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	20	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	20	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	20	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	20	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	20	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	20	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	20	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	20	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	20	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	20	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	20	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	20	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	20	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	20	3	0.30654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	20	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	20	5	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	20	1	0.13832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	20	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	20	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	20	4	0.30654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	20	5	0.31963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	20	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	20	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	20	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	20	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	20	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	20	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	20	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	20	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	20	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	20	3	0.29346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	20	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	20	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	20	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	20	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	20	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	20	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	20	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	20	4	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	20	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	20	1	0.13832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	20	2	0.23178
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	20	3	0.27290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	20	4	0.30841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	20	5	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	20	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	20	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	20	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	20	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	20	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	20	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	20	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	20	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	20	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	20	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	20	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	20	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	20	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	20	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	20	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	20	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	20	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	20	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	20	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	20	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	20	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	20	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	20	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	20	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	20	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	20	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	20	3	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	20	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	20	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	20	3	0.28972
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	20	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	20	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	20	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	20	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	20	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	20	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	20	1	0.12523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	20	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	20	3	0.26542
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	20	4	0.30841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	20	5	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	20	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	20	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	20	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	20	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	20	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	20	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	20	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	20	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	20	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	20	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	20	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	20	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	20	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	20	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	20	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	20	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	20	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	20	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	20	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	20	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	20	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	20	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	20	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	20	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	20	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	20	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	20	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	20	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	20	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	20	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	20	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	20	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	20	3	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	20	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	20	1	0.13084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	20	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	20	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	20	1	0.13271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	20	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	20	3	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	20	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	20	5	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	20	2	0.21495
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	20	3	0.25981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	20	4	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	20	5	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	20	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	20	3	0.27103
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	20	4	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	20	5	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	20	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	20	3	0.27290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	20	4	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	20	5	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	20	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	20	3	0.27477
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	20	4	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	20	5	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	20	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	20	3	0.27477
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	20	4	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	20	5	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	20	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	20	3	0.27477
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	20	4	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	20	5	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	20	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	20	3	0.27477
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	20	4	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	20	5	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	20	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	20	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	20	4	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	20	5	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	20	1	0.12150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	20	2	0.22243
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	20	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	20	4	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	20	5	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	20	1	0.12150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	20	2	0.22243
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	20	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	20	4	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	20	1	0.12897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	20	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	20	3	0.27290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	20	4	0.30654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	20	5	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	20	1	0.12897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	20	2	0.22617
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	20	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	20	4	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	20	5	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	20	1	0.12897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	20	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	20	3	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	20	4	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	20	5	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	20	1	0.12897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	20	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	20	3	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	20	4	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	20	5	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	20	1	0.12897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	20	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	20	3	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	20	4	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	20	5	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	20	1	0.12897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	20	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	20	3	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	20	4	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	20	5	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	20	1	0.12897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	20	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	20	3	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	20	4	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	20	5	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	20	1	0.12897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	20	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	20	4	0.31963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	20	5	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	20	1	0.13084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	20	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	20	4	0.32150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	20	5	0.34019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	20	1	0.12897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	20	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	20	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	20	5	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	50	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	50	3	0.25981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	50	4	0.27290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	50	5	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	50	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	50	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	50	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	50	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	50	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	50	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	50	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	50	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	50	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	50	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	50	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	50	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	50	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	50	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	50	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	50	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	50	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	50	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	50	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	50	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	50	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	50	1	0.16449
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	50	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	50	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	50	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	50	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	50	1	0.16822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	50	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	50	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	50	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	50	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	50	2	0.22617
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	50	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	50	4	0.30467
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	50	5	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	50	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	50	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	50	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	50	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	50	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	50	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	50	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	50	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	50	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	50	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	50	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	50	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	50	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	50	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	50	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	50	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	50	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	50	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	50	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	50	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	50	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	50	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	50	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	50	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	50	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	50	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	50	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	50	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	50	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	50	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	50	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	50	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	50	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	50	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	50	4	0.30841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	50	5	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	50	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	50	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	50	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	50	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	50	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	50	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	50	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	50	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	50	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	50	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	50	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	50	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	50	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	50	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	50	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	50	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	50	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	50	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	50	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	50	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	50	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	50	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	50	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	50	3	0.30467
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	50	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	50	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	50	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	50	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	50	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	50	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	50	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	50	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	50	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	50	4	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	50	5	0.37383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	50	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	50	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	50	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	50	4	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	50	5	0.32150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	50	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	50	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	50	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	50	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	50	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	50	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	50	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	50	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	50	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	50	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	50	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	50	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	50	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	50	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	50	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	50	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	50	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	50	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	50	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	50	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	50	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	50	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	50	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	50	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	50	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	50	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	50	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	50	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	50	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	50	3	0.30654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	50	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	50	5	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	50	1	0.13832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	50	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	50	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	50	4	0.30654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	50	5	0.31963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	50	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	50	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	50	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	50	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	50	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	50	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	50	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	50	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	50	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	50	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	50	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	50	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	50	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	50	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	50	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	50	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	50	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	50	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	50	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	50	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	50	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	50	3	0.29346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	50	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	50	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	50	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	50	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	50	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	50	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	50	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	50	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	50	4	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	50	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	50	1	0.13832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	50	2	0.23178
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	50	3	0.27290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	50	4	0.30841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	50	5	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	50	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	50	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	50	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	50	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	50	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	50	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	50	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	50	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	50	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	50	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	50	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	50	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	50	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	50	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	50	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	50	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	50	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	50	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	50	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	50	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	50	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	50	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	50	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	50	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	50	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	50	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	50	3	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	50	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	50	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	50	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	50	3	0.28972
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	50	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	50	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	50	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	50	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	50	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	50	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	50	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	50	1	0.12523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	50	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	50	3	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	50	4	0.30654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	50	5	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	50	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	50	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	50	3	0.27477
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	50	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	50	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	50	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	50	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	50	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	50	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	50	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	50	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	50	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	50	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	50	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	50	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	50	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	50	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	50	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	50	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	50	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	50	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	50	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	50	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	50	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	50	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	50	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	50	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	50	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	50	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	50	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	50	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	50	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	50	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	50	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	50	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	50	1	0.13084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	50	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	50	3	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	50	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	50	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	50	1	0.13271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	50	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	50	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	50	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	50	5	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	50	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	50	2	0.19626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	50	3	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	50	4	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	50	5	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	50	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	50	3	0.25981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	50	4	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	50	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	50	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	50	3	0.26168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	50	4	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	50	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	50	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	50	3	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	50	4	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	50	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	50	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	50	3	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	50	4	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	50	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	50	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	50	3	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	50	4	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	50	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	50	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	50	3	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	50	4	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	50	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	50	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	50	3	0.26542
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	50	4	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	50	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	50	1	0.11215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	50	2	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	50	3	0.26542
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	50	4	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	50	5	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	50	1	0.11215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	50	2	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	50	3	0.26542
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	50	4	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	50	5	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	50	1	0.09346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	50	2	0.17383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	50	3	0.22243
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	50	4	0.27103
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	50	5	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	50	1	0.09346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	50	2	0.17757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	50	3	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	50	4	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	50	5	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	50	1	0.09346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	50	2	0.17757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	50	3	0.23178
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	50	4	0.28411
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	50	5	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	50	1	0.09346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	50	2	0.17757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	50	3	0.23178
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	50	4	0.28411
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	50	5	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	50	1	0.09346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	50	2	0.17757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	50	3	0.23178
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	50	4	0.28411
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	50	5	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	50	1	0.09346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	50	2	0.17757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	50	3	0.23178
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	50	4	0.28411
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	50	5	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	50	1	0.09346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	50	2	0.17757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	50	3	0.23178
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	50	4	0.28411
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	50	5	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	50	1	0.09346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	50	2	0.17944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	50	3	0.23364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	50	4	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	50	5	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	50	1	0.09720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	50	2	0.18131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	50	3	0.23364
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	50	4	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	50	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	50	1	0.09907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	50	2	0.18131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	50	3	0.23551
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	50	4	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	50	5	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	100	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	100	3	0.25981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	100	4	0.27290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	100	5	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	100	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	100	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	100	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	100	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	100	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	100	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	100	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	100	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	100	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	100	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	100	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	100	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	100	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	100	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	100	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	100	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	100	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	100	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	100	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	100	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	100	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	100	1	0.16449
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	100	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	100	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	100	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	100	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	100	1	0.16822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	100	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	100	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	100	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	100	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	100	2	0.22617
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	100	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	100	4	0.30467
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	100	5	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	100	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	100	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	100	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	100	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	100	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	100	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	100	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	100	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	100	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	100	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	100	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	100	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	100	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	100	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	100	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	100	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	100	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	100	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	100	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	100	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	100	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	100	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	100	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	100	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	100	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	100	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	100	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	100	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	100	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	100	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	100	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	100	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	100	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	100	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	100	4	0.30841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	100	5	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	100	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	100	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	100	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	100	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	100	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	100	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	100	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	100	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	100	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	100	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	100	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	100	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	100	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	100	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	100	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	100	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	100	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	100	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	100	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	100	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	100	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	100	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	100	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	100	3	0.30467
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	100	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	100	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	100	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	100	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	100	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	100	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	100	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	100	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	100	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	100	4	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	100	5	0.37383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	100	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	100	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	100	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	100	4	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	100	5	0.32150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	100	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	100	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	100	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	100	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	100	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	100	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	100	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	100	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	100	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	100	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	100	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	100	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	100	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	100	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	100	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	100	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	100	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	100	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	100	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	100	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	100	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	100	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	100	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	100	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	100	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	100	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	100	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	100	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	100	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	100	3	0.30654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	100	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	100	5	0.35888
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	100	1	0.13832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	100	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	100	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	100	4	0.30654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	100	5	0.31963
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	100	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	100	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	100	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	100	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	100	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	100	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	100	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	100	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	100	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	100	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	100	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	100	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	100	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	100	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	100	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	100	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	100	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	100	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	100	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	100	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	100	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	100	3	0.29346
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	100	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	100	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	100	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	100	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	100	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	100	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	100	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	100	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	100	4	0.33271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	100	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	100	1	0.13832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	100	2	0.23178
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	100	3	0.27290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	100	4	0.30841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	100	5	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	100	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	100	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	100	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	100	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	100	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	100	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	100	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	100	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	100	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	100	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	100	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	100	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	100	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	100	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	100	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	100	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	100	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	100	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	100	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	100	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	100	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	100	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	100	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	100	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	100	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	100	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	100	3	0.28785
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	100	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	100	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	100	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	100	3	0.28972
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	100	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	100	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	100	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	100	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	100	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	100	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	100	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	100	1	0.12523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	100	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	100	3	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	100	4	0.30654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	100	5	0.32710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	100	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	100	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	100	3	0.27477
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	100	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	100	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	100	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	100	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	100	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	100	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	100	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	100	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	100	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	100	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	100	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	100	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	100	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	100	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	100	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	100	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	100	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	100	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	100	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	100	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	100	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	100	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	100	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	100	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	100	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	100	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	100	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	100	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	100	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	100	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	100	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	100	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	100	1	0.13084
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	100	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	100	3	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	100	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	100	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	100	1	0.13271
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	100	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	100	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	100	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	100	5	0.35140
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	100	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	100	2	0.19626
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	100	3	0.24673
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	100	4	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	100	5	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	100	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	100	3	0.25794
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	100	4	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	100	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	100	3	0.25981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	100	4	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	100	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	100	3	0.26168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	100	4	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	100	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	100	3	0.26168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	100	4	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	100	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	100	3	0.26168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	100	4	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	100	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	100	3	0.26168
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	100	4	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	100	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	100	3	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	100	4	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	100	1	0.11215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	100	2	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	100	3	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	100	4	0.29907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	100	1	0.11215
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	100	2	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	100	3	0.26355
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	100	4	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	100	5	0.31776
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	100	1	0.09533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	100	2	0.17009
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	100	3	0.22056
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	100	4	0.26729
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	100	5	0.28972
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	100	1	0.09533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	100	2	0.17383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	100	3	0.22617
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	100	4	0.27850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	100	5	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	100	1	0.09533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	100	2	0.17383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	100	3	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	100	4	0.27850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	100	5	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	100	1	0.09533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	100	2	0.17383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	100	3	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	100	4	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	100	5	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	100	1	0.09533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	100	2	0.17383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	100	3	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	100	4	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	100	5	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	100	1	0.09533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	100	2	0.17383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	100	3	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	100	4	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	100	5	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	100	1	0.09533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	100	2	0.17383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	100	3	0.22804
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	100	4	0.28037
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	100	5	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	100	1	0.09533
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	100	2	0.17383
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	100	3	0.22991
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	100	4	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	100	5	0.30280
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	100	1	0.09907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	100	2	0.17570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	100	3	0.22991
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	100	4	0.28224
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	100	5	0.30467
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	100	1	0.09907
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	100	2	0.17570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	100	3	0.22991
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	100	4	0.28598
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	100	5	0.31028
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	1	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	1	3	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	1	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	1	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	1	1	0.22056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	1	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	1	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	1	3	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	1	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	1	2	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	1	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	1	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	1	3	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	1	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	1	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	1	1	0.22056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	1	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	1	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	1	3	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	1	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	1	2	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	1	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	1	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	1	3	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	1	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	1	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	1	1	0.22056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	1	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	1	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	1	3	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	1	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	1	2	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	1	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	1	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	1	3	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	1	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	1	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	1	1	0.22056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	1	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	1	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	1	3	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	1	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	1	2	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	1	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	1	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	1	3	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	1	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	1	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	1	1	0.22056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	1	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	1	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	1	3	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	1	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	1	2	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	1	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	1	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	1	3	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	1	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	1	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	1	1	0.22056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	1	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	1	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	1	3	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	1	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	1	2	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	1	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	1	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	1	3	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	1	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	1	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	1	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	1	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	1	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	1	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	1	3	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	1	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	1	2	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	1	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	1	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	1	3	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	1	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	1	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	1	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	1	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	1	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	1	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	1	3	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	1	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	1	2	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	1	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	1	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	1	3	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	1	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	1	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	1	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	1	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	1	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	1	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	1	3	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	1	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	1	2	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	1	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	2	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	2	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	2	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	2	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	2	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	2	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	2	3	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	2	4	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	2	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	2	3	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	2	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	2	3	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	2	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	2	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	2	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	2	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	2	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	2	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	2	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	2	3	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	2	4	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	2	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	2	3	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	2	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	2	3	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	2	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	2	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	2	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	2	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	2	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	2	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	2	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	2	3	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	2	4	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	2	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	2	3	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	2	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	2	3	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	2	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	2	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	2	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	2	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	2	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	2	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	2	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	2	3	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	2	4	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	2	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	2	3	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	2	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	2	3	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	2	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	2	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	2	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	2	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	2	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	2	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	2	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	2	3	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	2	4	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	2	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	2	3	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	2	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	2	3	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	2	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	2	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	2	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	2	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	2	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	2	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	2	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	2	3	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	2	4	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	2	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	2	3	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	2	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	2	3	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	2	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	2	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	2	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	2	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	2	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	2	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	2	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	2	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	2	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	2	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	2	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	2	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	2	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	2	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	2	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	2	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	2	3	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	2	4	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	2	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	2	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	2	3	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	2	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	2	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	2	3	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	2	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	2	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	2	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	2	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	2	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	2	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	2	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	2	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	2	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	2	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	2	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	2	3	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	2	4	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	2	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	2	3	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	2	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	2	3	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	2	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	2	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	2	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	2	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	2	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	2	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	2	3	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	2	4	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	2	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	2	3	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	2	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	2	3	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	2	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	3	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	3	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	3	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	3	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	3	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	3	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	3	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	3	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	3	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	3	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	3	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	3	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	3	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	3	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	3	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	3	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	3	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	3	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	3	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	3	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	3	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	3	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	3	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	3	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	3	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	3	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	3	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	3	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	3	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	3	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	3	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	3	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	3	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	3	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	3	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	3	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	3	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	3	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	3	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	3	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	3	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	3	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	3	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	3	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	3	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	3	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	3	5	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	3	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	3	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	3	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	3	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	3	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	3	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	3	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	3	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	3	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	3	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	3	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	3	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	3	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	3	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	3	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	3	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	3	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	3	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	3	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	3	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	3	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	3	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	3	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	3	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	3	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	3	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	3	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	3	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	3	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	3	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	3	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	3	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	3	5	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	3	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	3	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	3	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	3	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	3	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	3	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	3	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	3	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	3	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	3	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	3	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	3	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	3	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	3	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	3	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	3	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	3	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	3	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	3	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	3	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	3	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	3	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	4	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	4	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	4	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	4	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	4	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	4	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	4	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	4	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	4	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	4	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	4	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	4	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	4	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	4	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	4	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	4	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	4	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	4	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	4	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	4	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	4	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	4	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	4	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	4	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	4	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	4	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	4	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	4	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	4	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	4	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	4	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	4	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	4	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	4	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	4	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	4	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	4	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	4	5	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	4	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	4	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	4	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	4	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	4	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	4	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	4	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	4	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	4	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	4	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	4	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	4	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	4	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	4	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	4	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	4	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	4	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	4	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	4	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	4	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	4	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	4	5	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	4	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	4	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	4	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	4	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	4	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	4	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	4	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	4	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	4	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	4	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	4	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	5	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	5	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	5	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	5	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	5	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	5	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	5	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	5	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	5	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	5	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	5	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	5	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	5	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	5	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	5	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	5	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	5	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	5	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	5	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	5	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	5	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	5	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	5	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	5	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	5	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	5	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	5	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	5	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	5	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	5	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	5	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	5	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	5	5	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	5	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	5	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	5	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	5	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	5	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	5	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	5	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	5	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	5	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	5	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	5	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	5	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	5	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	5	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	5	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	5	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	5	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	5	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	5	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	5	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	5	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	5	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	5	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	5	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	5	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	5	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	5	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	5	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	5	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	5	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	5	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	5	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	5	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	5	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	5	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	5	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	5	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	5	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	5	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	5	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	5	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	5	5	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	5	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	5	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	5	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	5	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	5	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	5	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	5	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	5	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	5	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	5	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	5	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	5	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	5	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	5	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	5	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	5	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	10	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	10	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	10	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	10	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	10	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	10	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	10	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	10	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	10	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	10	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	10	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	10	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	10	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	10	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	10	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	10	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	10	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	10	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	10	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	10	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	10	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	10	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	10	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	10	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	10	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	10	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	10	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	10	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	10	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	10	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	10	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	10	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	10	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	10	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	10	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	10	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	10	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	10	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	10	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	10	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	10	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	10	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	10	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	10	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	10	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	10	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	10	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	10	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	10	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	10	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	10	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	10	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	10	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	10	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	10	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	10	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	10	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	10	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	10	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	10	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	10	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	10	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	10	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	10	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	10	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	10	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	10	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	10	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	10	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	10	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	10	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	10	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	10	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	10	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	10	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	10	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	10	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	10	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	10	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	10	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	10	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	10	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	10	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	10	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	10	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	10	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	10	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	10	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	10	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	10	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	10	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	10	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	10	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	10	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	10	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	10	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	10	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	10	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	10	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	10	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	10	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	10	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	10	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	10	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	10	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	10	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	10	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	10	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	10	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	10	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	10	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	10	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	10	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	10	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	10	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	10	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	10	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	10	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	10	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	10	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	10	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	10	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	10	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	10	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	10	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	10	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	10	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	10	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	10	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	10	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	10	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	10	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	10	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	10	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	10	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	10	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	10	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	10	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	10	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	10	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	10	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	10	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	10	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	10	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	10	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	10	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	10	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	10	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	10	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	10	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	10	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	10	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	10	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	10	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	10	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	10	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	10	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	10	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	10	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	10	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	10	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	10	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	10	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	10	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	10	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	10	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	10	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	20	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	20	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	20	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	20	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	20	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	20	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	20	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	20	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	20	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	20	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	20	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	20	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	20	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	20	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	20	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	20	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	20	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	20	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	20	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	20	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	20	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	20	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	20	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	20	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	20	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	20	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	20	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	20	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	20	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	20	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	20	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	20	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	20	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	20	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	20	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	20	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	20	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	20	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	20	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	20	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	20	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	20	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	20	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	20	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	20	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	20	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	20	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	20	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	20	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	20	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	20	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	20	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	20	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	20	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	20	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	20	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	20	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	20	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	20	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	20	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	20	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	20	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	20	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	20	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	20	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	20	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	20	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	20	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	20	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	20	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	20	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	20	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	20	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	20	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	20	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	20	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	20	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	20	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	20	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	20	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	20	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	20	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	20	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	20	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	20	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	20	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	20	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	20	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	20	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	20	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	20	3	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	20	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	20	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	20	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	20	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	20	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	20	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	20	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	20	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	20	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	20	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	20	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	20	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	20	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	20	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	20	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	20	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	50	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	50	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	50	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	50	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	50	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	50	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	50	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	50	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	50	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	50	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	50	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	50	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	50	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	50	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	50	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	50	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	50	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	50	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	50	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	50	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	50	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	50	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	50	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	50	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	50	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	50	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	50	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	50	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	50	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	50	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	50	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	50	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	50	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	50	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	50	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	50	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	50	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	50	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	50	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	50	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	50	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	50	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	50	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	50	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	50	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	50	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	50	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	50	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	50	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	50	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	50	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	50	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	50	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	50	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	50	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	50	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	50	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	50	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	50	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	50	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	50	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	50	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	50	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	50	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	50	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	50	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	50	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	50	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	50	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	50	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	50	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	50	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	50	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	50	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	50	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	50	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	50	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	50	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	50	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	50	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	50	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	50	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	50	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	50	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	50	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	50	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	50	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	50	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	50	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	50	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	50	3	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	50	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	50	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	50	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	50	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	50	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	50	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	50	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	50	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	50	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	50	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	50	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	50	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	50	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	50	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	50	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	50	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	100	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	100	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	100	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	100	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	100	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	100	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	100	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	100	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	100	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	100	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	100	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	100	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	100	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	100	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	100	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	100	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	100	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	100	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	100	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	100	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	100	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	100	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	100	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	100	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	100	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	100	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	100	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	100	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	100	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	100	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	100	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	100	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	100	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	100	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	100	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	100	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	100	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	100	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	100	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	100	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	100	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	100	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	100	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	100	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	100	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	100	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	100	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	100	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	100	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	100	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	100	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	100	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	100	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	100	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	100	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	100	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	100	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	100	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	100	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	100	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	100	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	100	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	100	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	100	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	100	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	100	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	100	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	100	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	100	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	100	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	100	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	100	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	100	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	100	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	100	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	100	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	100	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	100	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	100	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	100	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	100	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	100	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	100	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	100	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	100	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	100	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	100	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	100	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	100	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	100	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	100	3	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	100	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	100	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	100	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	100	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	100	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	100	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	100	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	100	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	100	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	100	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	100	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	100	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	100	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	100	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	100	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	100	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	1	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	1	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	1	3	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	1	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	1	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	1	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	1	3	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	1	5	0.45047
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	1	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	1	3	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	1	5	0.45047
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	1	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	1	3	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	1	5	0.45047
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	1	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	1	3	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	1	4	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	1	5	0.45047
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	1	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	1	3	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	1	4	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	1	5	0.45047
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	1	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	1	3	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	1	4	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	1	5	0.45047
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	1	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	1	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	1	3	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	1	4	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	1	5	0.45047
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	1	3	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	1	4	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	1	5	0.45047
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	1	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	1	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	1	4	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	1	5	0.45607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	1	2	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	1	3	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	1	4	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	1	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	1	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	1	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	1	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	1	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	1	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	1	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	1	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	1	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	1	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	1	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	1	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	1	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	1	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	1	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	1	5	0.45607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	1	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	1	3	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	1	4	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	1	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	1	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	1	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	1	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	1	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	1	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	1	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	1	2	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	1	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	1	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	1	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	1	2	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	1	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	1	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	1	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	1	2	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	1	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	1	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	1	1	0.22056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	1	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	1	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	1	2	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	1	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	1	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	1	1	0.22804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	1	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	1	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	1	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	1	1	0.21121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	1	2	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	1	3	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	1	1	0.21121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	1	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	1	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	1	1	0.21121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	1	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	1	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	1	1	0.21121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	1	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	1	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	1	1	0.21121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	1	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	1	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	1	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	1	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	1	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	1	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	1	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	1	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	1	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	1	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	1	1	0.22056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	1	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	1	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	1	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	1	3	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	1	2	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	1	3	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	1	4	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	1	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	1	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	1	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	1	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	1	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	1	2	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	1	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	1	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	1	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	1	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	1	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	1	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	1	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	1	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	1	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	1	2	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	1	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	1	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	1	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	1	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	1	1	0.22617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	1	2	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	1	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	1	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	1	3	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	1	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	1	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	1	2	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	1	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	1	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	1	2	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	1	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	1	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	1	2	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	1	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	1	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	1	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	1	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	1	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	1	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	1	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	1	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	1	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	1	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	1	1	0.22056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	1	2	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	1	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	1	2	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	1	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	1	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	1	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	1	4	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	1	5	0.43551
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	1	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	1	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	1	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	1	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	1	5	0.45607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	1	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	1	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	1	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	1	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	1	5	0.45607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	1	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	1	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	1	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	1	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	1	5	0.45607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	1	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	1	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	1	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	1	5	0.45607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	1	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	1	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	1	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	1	5	0.45607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	1	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	1	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	1	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	1	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	1	5	0.45607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	1	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	1	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	1	3	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	1	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	1	5	0.45607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	1	1	0.22804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	1	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	1	3	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	1	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	1	5	0.45607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	1	1	0.22804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	1	3	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	1	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	1	5	0.45607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	1	1	0.22991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	1	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	1	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	1	4	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	1	5	0.43551
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	1	1	0.22991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	1	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	1	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	1	1	0.22991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	1	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	1	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	1	1	0.22991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	1	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	1	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	1	1	0.22991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	1	2	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	1	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	1	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	1	1	0.22991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	1	2	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	1	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	1	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	1	1	0.22991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	1	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	1	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	1	1	0.22804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	1	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	1	3	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	1	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	1	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	1	1	0.23364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	1	3	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	1	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	1	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	1	1	0.23364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	1	2	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	1	3	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	1	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	1	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	1	1	0.22991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	1	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	1	3	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	1	4	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	1	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	1	1	0.22804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	1	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	1	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	1	1	0.22804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	1	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	1	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	1	1	0.22804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	1	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	1	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	1	1	0.22804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	1	2	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	1	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	1	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	1	1	0.22804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	1	2	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	1	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	1	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	1	1	0.22804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	1	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	1	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	1	1	0.22617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	1	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	1	3	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	1	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	1	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	1	1	0.22991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	1	3	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	1	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	1	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	1	1	0.23364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	1	3	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	1	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	1	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	2	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	2	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	2	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	2	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	2	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	2	2	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	2	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	2	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	2	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	2	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	2	2	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	2	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	2	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	2	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	2	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	2	2	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	2	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	2	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	2	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	2	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	2	2	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	2	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	2	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	2	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	2	2	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	2	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	2	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	2	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	2	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	2	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	2	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	2	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	2	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	2	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	2	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	2	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	2	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	2	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	2	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	2	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	2	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	2	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	2	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	2	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	2	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	2	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	2	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	2	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	2	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	2	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	2	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	2	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	2	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	2	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	2	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	2	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	2	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	2	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	2	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	2	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	2	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	2	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	2	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	2	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	2	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	2	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	2	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	2	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	2	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	2	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	2	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	2	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	2	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	2	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	2	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	2	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	2	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	2	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	2	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	2	1	0.21121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	2	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	2	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	2	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	2	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	2	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	2	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	2	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	2	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	2	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	2	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	2	4	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	2	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	2	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	2	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	2	4	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	2	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	2	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	2	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	2	4	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	2	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	2	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	2	4	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	2	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	2	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	2	4	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	2	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	2	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	2	4	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	2	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	2	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	2	4	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	2	3	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	2	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	2	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	2	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	2	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	2	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	2	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	2	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	2	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	2	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	2	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	2	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	2	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	2	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	2	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	2	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	2	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	2	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	2	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	2	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	2	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	2	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	2	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	2	5	0.43551
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	2	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	2	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	2	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	2	5	0.43551
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	2	1	0.21121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	2	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	2	4	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	2	5	0.43551
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	2	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	2	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	2	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	2	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	2	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	2	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	2	5	0.44112
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	2	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	2	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	2	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	2	5	0.44112
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	2	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	2	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	2	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	2	5	0.44112
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	2	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	2	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	2	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	2	5	0.44112
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	2	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	2	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	2	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	2	5	0.44112
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	2	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	2	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	2	5	0.44112
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	2	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	2	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	2	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	2	5	0.44299
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	2	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	2	4	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	2	5	0.44299
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	2	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	2	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	2	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	2	5	0.44673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	2	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	2	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	2	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	2	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	2	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	2	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	2	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	2	4	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	2	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	2	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	2	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	2	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	2	4	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	2	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	2	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	2	2	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	2	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	2	4	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	2	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	2	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	2	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	2	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	2	4	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	2	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	2	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	2	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	2	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	2	4	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	2	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	2	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	2	2	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	2	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	2	4	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	2	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	2	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	2	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	2	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	2	4	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	2	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	2	2	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	2	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	2	4	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	2	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	2	2	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	2	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	2	4	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	2	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	2	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	2	3	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	2	4	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	2	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	2	2	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	2	3	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	2	5	0.44860
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	2	2	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	2	3	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	2	5	0.44860
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	2	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	2	3	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	2	5	0.44860
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	2	2	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	2	3	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	2	5	0.44860
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	2	2	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	2	3	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	2	5	0.44860
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	2	2	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	2	3	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	2	5	0.44860
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	2	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	2	3	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	2	5	0.44860
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	2	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	2	2	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	2	3	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	2	5	0.44860
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	2	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	2	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	2	3	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	2	5	0.44673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	2	2	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	2	3	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	2	5	0.44112
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	2	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	2	3	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	2	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	2	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	2	3	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	2	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	2	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	2	3	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	2	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	2	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	2	3	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	2	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	2	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	2	3	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	2	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	2	3	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	2	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	2	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	2	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	2	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	2	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	2	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	2	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	2	5	0.46168
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	2	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	2	2	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	2	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	2	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	2	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	2	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	2	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	2	3	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	2	5	0.44299
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	2	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	2	2	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	2	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	2	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	2	5	0.46542
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	2	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	2	2	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	2	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	2	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	2	5	0.46729
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	2	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	2	2	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	2	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	2	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	2	5	0.46729
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	2	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	2	2	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	2	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	2	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	2	5	0.46729
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	2	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	2	2	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	2	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	2	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	2	5	0.46729
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	2	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	2	2	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	2	3	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	2	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	2	5	0.46729
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	2	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	2	2	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	2	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	2	5	0.46729
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	2	1	0.22617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	2	2	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	2	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	2	5	0.46729
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	2	1	0.23178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	2	2	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	2	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	2	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	3	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	3	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	3	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	3	5	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	3	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	3	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	3	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	3	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	3	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	3	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	3	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	3	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	3	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	3	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	3	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	3	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	3	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	3	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	3	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	3	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	3	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	3	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	3	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	3	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	3	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	3	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	3	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	3	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	3	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	3	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	3	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	3	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	3	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	3	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	3	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	3	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	3	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	3	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	3	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	3	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	3	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	3	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	3	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	3	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	3	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	3	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	3	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	3	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	3	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	3	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	3	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	3	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	3	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	3	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	3	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	3	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	3	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	3	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	3	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	3	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	3	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	3	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	3	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	3	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	3	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	3	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	3	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	3	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	3	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	3	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	3	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	3	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	3	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	3	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	3	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	3	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	3	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	3	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	3	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	3	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	3	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	3	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	3	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	3	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	3	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	3	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	3	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	3	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	3	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	3	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	3	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	3	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	3	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	3	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	3	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	3	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	3	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	3	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	3	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	3	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	3	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	3	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	3	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	3	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	3	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	3	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	3	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	3	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	3	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	3	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	3	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	3	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	3	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	3	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	3	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	3	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	3	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	3	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	3	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	3	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	3	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	3	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	3	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	3	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	3	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	3	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	3	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	3	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	3	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	3	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	3	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	3	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	3	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	3	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	3	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	3	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	3	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	3	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	3	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	3	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	3	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	3	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	3	4	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	3	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	3	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	3	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	3	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	3	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	3	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	3	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	3	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	3	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	3	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	3	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	3	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	3	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	3	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	3	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	3	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	3	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	3	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	3	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	3	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	3	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	3	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	3	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	3	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	3	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	3	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	3	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	3	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	3	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	3	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	3	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	3	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	3	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	3	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	3	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	3	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	3	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	3	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	3	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	3	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	3	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	3	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	3	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	3	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	3	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	3	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	3	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	3	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	3	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	3	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	3	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	3	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	3	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	3	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	3	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	3	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	3	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	3	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	3	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	3	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	3	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	3	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	3	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	3	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	3	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	3	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	3	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	3	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	3	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	3	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	3	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	3	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	3	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	3	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	3	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	3	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	3	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	3	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	3	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	3	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	3	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	3	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	3	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	3	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	3	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	3	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	3	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	3	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	3	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	3	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	3	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	3	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	3	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	3	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	3	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	3	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	3	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	3	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	3	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	3	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	3	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	3	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	3	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	3	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	3	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	3	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	3	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	3	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	3	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	3	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	3	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	3	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	3	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	3	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	3	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	3	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	3	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	3	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	3	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	3	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	3	2	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	3	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	3	5	0.44112
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	3	2	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	3	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	3	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	3	2	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	3	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	3	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	3	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	3	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	3	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	3	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	3	5	0.44673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	3	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	3	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	3	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	3	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	3	5	0.44673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	3	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	3	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	3	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	3	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	3	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	3	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	3	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	3	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	3	4	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	3	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	3	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	3	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	3	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	3	4	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	3	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	3	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	3	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	3	4	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	3	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	3	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	3	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	3	3	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	3	4	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	3	5	0.45047
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	3	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	3	2	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	3	3	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	3	4	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	3	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	3	1	0.21121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	3	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	3	3	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	3	4	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	3	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	4	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	4	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	4	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	4	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	4	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	4	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	4	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	4	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	4	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	4	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	4	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	4	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	4	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	4	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	4	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	4	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	4	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	4	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	4	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	4	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	4	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	4	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	4	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	4	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	4	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	4	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	4	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	4	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	4	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	4	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	4	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	4	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	4	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	4	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	4	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	4	4	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	4	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	4	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	4	4	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	4	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	4	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	4	4	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	4	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	4	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	4	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	4	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	4	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	4	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	4	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	4	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	4	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	4	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	4	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	4	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	4	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	4	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	4	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	4	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	4	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	4	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	4	3	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	4	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	4	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	4	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	4	3	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	4	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	4	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	4	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	4	3	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	4	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	4	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	4	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	4	3	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	4	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	4	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	4	3	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	4	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	4	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	4	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	4	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	4	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	4	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	4	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	4	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	4	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	4	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	4	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	4	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	4	2	0.28598
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	4	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	4	4	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	4	5	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	4	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	4	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	4	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	4	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	4	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	4	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	4	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	4	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	4	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	4	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	4	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	4	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	4	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	4	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	4	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	4	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	4	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	4	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	4	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	4	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	4	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	4	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	4	5	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	4	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	4	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	4	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	4	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	4	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	4	4	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	4	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	4	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	4	2	0.27850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	4	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	4	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	4	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	4	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	4	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	4	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	4	4	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	4	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	4	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	4	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	4	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	4	4	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	4	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	4	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	4	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	4	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	4	4	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	4	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	4	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	4	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	4	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	4	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	4	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	4	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	4	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	4	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	4	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	4	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	4	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	4	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	4	3	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	4	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	4	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	4	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	4	2	0.28598
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	4	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	4	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	4	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	4	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	4	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	4	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	4	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	4	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	4	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	4	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	4	4	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	4	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	4	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	4	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	4	3	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	4	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	4	5	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	4	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	4	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	4	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	4	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	4	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	4	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	4	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	4	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	4	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	4	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	4	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	4	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	4	1	0.17570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	4	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	4	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	4	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	4	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	4	1	0.17570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	4	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	4	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	4	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	4	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	4	1	0.17570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	4	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	4	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	4	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	4	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	4	3	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	4	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	4	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	4	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	4	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	4	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	4	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	4	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	4	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	4	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	4	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	4	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	4	2	0.28598
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	4	3	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	4	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	4	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	4	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	4	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	4	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	4	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	4	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	4	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	4	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	4	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	4	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	4	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	4	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	4	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	4	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	4	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	4	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	4	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	4	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	4	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	4	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	4	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	4	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	4	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	4	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	4	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	4	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	4	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	4	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	4	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	4	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	4	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	4	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	4	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	4	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	4	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	4	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	4	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	4	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	4	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	4	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	4	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	4	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	4	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	4	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	4	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	4	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	4	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	4	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	4	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	4	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	4	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	4	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	4	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	4	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	4	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	4	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	4	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	4	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	4	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	4	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	4	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	4	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	4	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	4	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	4	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	4	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	4	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	4	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	4	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	4	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	4	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	4	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	4	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	4	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	4	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	4	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	4	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	4	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	4	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	4	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	4	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	4	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	4	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	4	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	4	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	4	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	4	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	4	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	4	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	4	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	4	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	4	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	4	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	4	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	4	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	4	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	4	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	4	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	4	5	0.43551
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	5	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	5	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	5	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	5	5	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	5	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	5	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	5	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	5	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	5	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	5	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	5	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	5	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	5	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	5	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	5	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	5	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	5	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	5	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	5	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	5	1	0.17570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	5	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	5	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	5	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	5	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	5	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	5	3	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	5	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	5	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	5	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	5	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	5	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	5	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	5	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	5	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	5	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	5	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	5	3	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	5	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	5	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	5	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	5	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	5	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	5	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	5	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	5	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	5	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	5	5	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	5	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	5	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	5	5	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	5	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	5	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	5	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	5	5	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	5	3	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	5	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	5	5	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	5	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	5	5	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	5	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	5	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	5	5	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	5	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	5	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	5	3	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	5	4	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	5	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	5	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	5	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	5	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	5	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	5	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	5	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	5	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	5	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	5	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	5	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	5	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	5	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	5	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	5	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	5	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	5	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	5	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	5	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	5	5	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	5	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	5	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	5	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	5	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	5	5	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	5	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	5	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	5	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	5	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	5	5	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	5	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	5	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	5	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	5	5	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	5	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	5	3	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	5	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	5	5	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	5	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	5	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	5	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	5	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	5	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	5	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	5	5	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	5	2	0.28598
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	5	4	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	5	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	5	2	0.28598
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	5	4	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	5	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	5	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	5	4	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	5	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	5	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	5	4	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	5	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	5	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	5	4	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	5	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	5	2	0.28598
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	5	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	5	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	5	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	5	3	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	5	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	5	5	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	5	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	5	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	5	3	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	5	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	5	5	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	5	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	5	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	5	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	5	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	5	2	0.27103
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	5	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	5	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	5	5	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	5	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	5	2	0.27664
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	5	3	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	5	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	5	5	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	5	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	5	2	0.27664
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	5	3	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	5	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	5	5	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	5	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	5	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	5	3	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	5	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	5	5	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	5	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	5	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	5	3	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	5	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	5	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	5	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	5	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	5	3	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	5	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	5	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	5	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	5	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	5	3	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	5	4	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	5	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	5	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	5	2	0.27664
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	5	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	5	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	5	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	5	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	5	2	0.27850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	5	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	5	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	5	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	5	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	5	2	0.27850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	5	3	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	5	4	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	5	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	5	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	5	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	5	3	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	5	4	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	5	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	5	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	5	2	0.27850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	5	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	5	4	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	5	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	5	2	0.27850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	5	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	5	4	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	5	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	5	2	0.27664
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	5	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	5	4	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	5	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	5	2	0.27664
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	5	3	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	5	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	5	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	5	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	5	2	0.27664
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	5	3	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	5	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	5	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	5	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	5	2	0.27664
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	5	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	5	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	5	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	5	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	5	3	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	5	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	5	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	5	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	5	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	5	1	0.17570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	5	2	0.28598
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	5	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	5	4	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	5	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	5	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	5	3	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	5	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	5	2	0.28598
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	5	4	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	5	5	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	5	2	0.28598
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	5	4	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	5	5	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	5	2	0.28598
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	5	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	5	5	0.40374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	5	2	0.28598
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	5	3	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	5	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	5	2	0.28598
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	5	3	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	5	4	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	5	2	0.28598
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	5	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	5	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	5	5	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	5	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	5	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	5	5	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	5	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	5	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	5	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	5	4	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	5	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	5	2	0.28598
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	5	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	5	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	5	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	5	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	5	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	5	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	5	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	5	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	5	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	5	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	5	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	5	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	5	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	5	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	5	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	5	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	5	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	5	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	5	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	5	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	5	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	5	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	5	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	5	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	5	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	5	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	5	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	5	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	5	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	5	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	5	5	0.40748
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	5	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	5	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	5	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	5	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	5	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	5	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	5	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	5	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	5	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	5	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	5	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	5	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	5	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	5	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	5	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	5	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	5	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	5	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	5	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	5	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	5	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	5	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	5	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	5	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	5	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	5	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	5	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	5	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	5	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	5	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	5	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	5	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	10	2	0.27850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	10	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	10	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	10	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	10	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	10	3	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	10	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	10	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	10	3	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	10	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	10	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	10	3	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	10	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	10	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	10	3	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	10	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	10	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	10	3	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	10	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	10	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	10	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	10	3	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	10	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	10	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	10	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	10	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	10	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	10	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	10	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	10	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	10	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	10	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	10	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	10	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	10	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	10	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	10	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	10	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	10	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	10	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	10	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	10	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	10	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	10	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	10	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	10	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	10	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	10	5	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	10	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	10	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	10	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	10	5	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	10	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	10	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	10	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	10	5	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	10	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	10	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	10	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	10	5	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	10	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	10	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	10	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	10	5	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	10	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	10	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	10	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	10	4	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	10	5	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	10	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	10	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	10	3	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	10	4	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	10	5	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	10	1	0.17570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	10	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	10	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	10	4	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	10	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	10	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	10	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	10	3	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	10	4	0.36636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	10	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	10	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	10	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	10	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	10	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	10	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	10	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	10	5	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	10	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	10	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	10	5	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	10	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	10	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	10	5	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	10	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	10	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	10	5	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	10	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	10	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	10	5	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	10	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	10	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	10	5	0.39065
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	10	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	10	3	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	10	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	10	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	10	2	0.27664
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	10	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	10	5	0.39626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	10	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	10	2	0.27850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	10	3	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	10	4	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	10	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	10	2	0.26542
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	10	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	10	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	10	5	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	10	2	0.27103
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	10	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	10	2	0.27103
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	10	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	10	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	10	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	10	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	10	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	10	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	10	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	10	2	0.27103
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	10	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	10	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	10	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	10	5	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	10	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	10	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	10	3	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	10	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	10	5	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	10	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	10	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	10	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	10	4	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	10	5	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	10	2	0.25607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	10	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	10	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	10	2	0.26168
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	10	2	0.26168
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	10	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	10	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	10	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	10	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	10	2	0.26168
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	10	3	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	10	4	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	10	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	10	1	0.15701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	10	2	0.26355
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	10	3	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	10	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	10	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	10	2	0.26355
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	10	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	10	2	0.25047
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	10	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	10	4	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	10	5	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	10	2	0.25607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	10	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	10	2	0.25607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	10	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	10	2	0.25421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	10	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	10	4	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	10	2	0.25421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	10	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	10	4	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	10	1	0.15701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	10	2	0.25421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	10	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	10	4	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	10	1	0.15701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	10	2	0.25421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	10	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	10	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	10	1	0.15701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	10	2	0.25421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	10	4	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	10	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	10	1	0.15888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	10	2	0.25607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	10	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	10	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	10	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	10	2	0.25607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	10	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	10	5	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	10	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	10	2	0.24112
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	10	3	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	10	5	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	10	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	10	4	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	10	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	10	4	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	10	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	10	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	10	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	10	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	10	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	10	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	10	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	10	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	10	1	0.15140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	10	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	10	4	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	10	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	10	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	10	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	10	4	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	10	5	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	10	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	10	2	0.25047
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	10	3	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	10	5	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	10	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	10	2	0.25607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	10	3	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	10	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	10	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	10	2	0.25607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	10	3	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	10	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	10	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	10	2	0.25607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	10	3	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	10	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	10	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	10	2	0.25607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	10	3	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	10	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	10	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	10	2	0.25607
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	10	3	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	10	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	10	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	10	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	10	3	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	10	4	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	10	5	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	10	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	10	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	10	4	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	10	5	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	10	2	0.26355
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	10	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	10	5	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	10	1	0.15888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	10	2	0.26355
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	10	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	10	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	10	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	10	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	10	3	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	10	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	10	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	10	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	10	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	10	5	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	10	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	10	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	10	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	10	5	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	10	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	10	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	10	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	10	5	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	10	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	10	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	10	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	10	5	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	10	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	10	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	10	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	10	5	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	10	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	10	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	10	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	10	4	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	10	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	10	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	10	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	10	4	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	10	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	10	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	10	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	10	5	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	10	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	10	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	10	3	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	10	4	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	10	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	20	2	0.27850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	20	3	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	20	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	20	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	20	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	20	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	20	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	20	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	20	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	20	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	20	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	20	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	20	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	20	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	20	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	20	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	20	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	20	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	20	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	20	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	20	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	20	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	20	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	20	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	20	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	20	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	20	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	20	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	20	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	20	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	20	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	20	3	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	20	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	20	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	20	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	20	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	20	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	20	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	20	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	20	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	20	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	20	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	20	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	20	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	20	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	20	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	20	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	20	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	20	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	20	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	20	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	20	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	20	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	20	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	20	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	20	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	20	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	20	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	20	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	20	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	20	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	20	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	20	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	20	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	20	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	20	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	20	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	20	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	20	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	20	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	20	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	20	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	20	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	20	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	20	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	20	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	20	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	20	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	20	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	20	3	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	20	4	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	20	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	20	1	0.17570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	20	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	20	3	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	20	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	20	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	20	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	20	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	20	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	20	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	20	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	20	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	20	3	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	20	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	20	5	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	20	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	20	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	20	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	20	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	20	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	20	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	20	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	20	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	20	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	20	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	20	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	20	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	20	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	20	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	20	5	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	20	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	20	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	20	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	20	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	20	5	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	20	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	20	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	20	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	20	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	20	5	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	20	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	20	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	20	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	20	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	20	5	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	20	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	20	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	20	3	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	20	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	20	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	20	2	0.27664
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	20	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	20	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	20	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	20	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	20	2	0.27850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	20	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	20	4	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	20	2	0.26355
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	20	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	20	4	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	20	5	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	20	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	20	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	20	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	20	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	20	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	20	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	20	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	20	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	20	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	20	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	20	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	20	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	20	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	20	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	20	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	20	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	20	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	20	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	20	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	20	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	20	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	20	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	20	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	20	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	20	2	0.27103
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	20	3	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	20	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	20	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	20	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	20	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	20	3	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	20	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	20	5	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	20	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	20	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	20	4	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	20	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	20	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	20	2	0.25421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	20	4	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	20	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	20	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	20	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	20	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	20	4	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	20	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	20	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	20	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	20	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	20	4	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	20	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	20	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	20	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	20	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	20	4	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	20	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	20	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	20	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	20	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	20	4	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	20	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	20	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	20	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	20	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	20	4	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	20	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	20	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	20	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	20	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	20	4	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	20	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	20	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	20	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	20	3	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	20	4	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	20	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	20	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	20	2	0.26168
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	20	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	20	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	20	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	20	1	0.15888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	20	2	0.26168
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	20	3	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	20	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	20	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	20	2	0.24299
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	20	3	0.28598
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	20	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	20	5	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	20	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	20	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	20	4	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	20	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	20	4	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	20	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	20	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	20	4	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	20	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	20	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	20	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	20	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	20	3	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	20	4	0.34019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	20	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	20	1	0.15140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	20	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	20	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	20	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	20	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	20	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	20	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	20	5	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	20	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	20	2	0.22617
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	20	3	0.27664
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	20	5	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	20	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	20	2	0.23178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	20	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	20	5	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	20	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	20	2	0.23178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	20	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	20	5	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	20	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	20	2	0.23178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	20	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	20	5	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	20	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	20	2	0.23178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	20	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	20	5	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	20	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	20	2	0.23178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	20	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	20	5	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	20	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	20	2	0.23178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	20	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	20	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	20	5	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	20	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	20	2	0.23178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	20	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	20	5	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	20	1	0.13832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	20	2	0.23364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	20	3	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	20	4	0.33458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	20	5	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	20	1	0.14019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	20	2	0.23551
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	20	3	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	20	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	20	5	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	20	2	0.21682
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	20	3	0.27664
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	20	4	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	20	5	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	20	2	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	20	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	20	4	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	20	5	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	20	2	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	20	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	20	4	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	20	5	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	20	2	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	20	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	20	4	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	20	5	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	20	2	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	20	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	20	4	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	20	5	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	20	2	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	20	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	20	4	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	20	5	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	20	2	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	20	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	20	4	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	20	5	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	20	2	0.22243
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	20	4	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	20	5	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	20	1	0.12150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	20	2	0.22430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	20	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	20	4	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	20	5	0.35514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	20	1	0.12523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	20	2	0.22430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	20	4	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	20	5	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	20	1	0.13645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	20	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	20	3	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	20	4	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	20	1	0.13645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	20	2	0.23551
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	20	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	20	5	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	20	1	0.13645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	20	2	0.23551
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	20	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	20	5	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	20	1	0.13645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	20	2	0.23551
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	20	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	20	5	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	20	1	0.13645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	20	2	0.23551
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	20	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	20	5	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	20	1	0.13645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	20	2	0.23551
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	20	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	20	5	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	20	1	0.13645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	20	2	0.23551
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	20	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	20	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	20	5	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	20	1	0.13645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	20	2	0.23551
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	20	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	20	5	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	20	1	0.13832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	20	2	0.23738
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	20	3	0.29533
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	20	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	20	5	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	20	1	0.13832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	20	2	0.23925
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	20	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	20	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	20	5	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	50	2	0.27850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	50	3	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	50	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	50	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	50	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	50	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	50	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	50	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	50	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	50	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	50	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	50	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	50	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	50	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	50	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	50	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	50	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	50	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	50	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	50	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	50	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	50	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	50	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	50	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	50	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	50	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	50	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	50	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	50	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	50	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	50	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	50	3	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	50	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	50	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	50	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	50	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	50	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	50	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	50	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	50	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	50	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	50	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	50	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	50	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	50	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	50	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	50	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	50	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	50	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	50	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	50	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	50	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	50	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	50	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	50	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	50	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	50	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	50	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	50	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	50	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	50	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	50	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	50	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	50	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	50	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	50	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	50	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	50	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	50	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	50	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	50	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	50	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	50	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	50	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	50	3	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	50	4	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	50	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	50	1	0.17570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	50	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	50	3	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	50	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	50	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	50	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	50	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	50	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	50	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	50	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	50	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	50	3	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	50	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	50	5	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	50	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	50	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	50	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	50	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	50	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	50	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	50	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	50	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	50	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	50	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	50	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	50	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	50	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	50	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	50	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	50	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	50	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	50	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	50	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	50	5	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	50	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	50	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	50	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	50	5	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	50	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	50	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	50	3	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	50	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	50	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	50	2	0.27664
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	50	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	50	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	50	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	50	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	50	2	0.27850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	50	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	50	4	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	50	2	0.26355
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	50	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	50	4	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	50	5	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	50	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	50	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	50	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	50	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	50	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	50	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	50	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	50	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	50	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	50	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	50	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	50	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	50	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	50	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	50	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	50	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	50	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	50	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	50	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	50	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	50	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	50	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	50	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	50	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	50	2	0.27103
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	50	3	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	50	4	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	50	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	50	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	50	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	50	3	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	50	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	50	5	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	50	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	50	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	50	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	50	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	50	2	0.25421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	50	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	50	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	50	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	50	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	50	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	50	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	50	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	50	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	50	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	50	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	50	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	50	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	50	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	50	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	50	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	50	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	50	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	50	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	50	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	50	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	50	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	50	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	50	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	50	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	50	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	50	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	50	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	50	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	50	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	50	3	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	50	4	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	50	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	50	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	50	2	0.26168
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	50	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	50	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	50	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	50	1	0.15888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	50	2	0.26168
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	50	3	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	50	4	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	50	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	50	2	0.24299
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	50	3	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	50	5	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	50	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	50	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	50	5	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	50	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	50	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	50	5	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	50	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	50	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	50	5	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	50	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	50	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	50	5	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	50	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	50	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	50	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	50	5	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	50	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	50	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	50	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	50	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	50	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	50	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	50	4	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	50	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	50	1	0.15140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	50	3	0.29533
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	50	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	50	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	50	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	50	5	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	50	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	50	2	0.22430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	50	3	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	50	4	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	50	5	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	50	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	50	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	50	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	50	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	50	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	50	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	50	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	50	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	50	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	50	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	50	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	50	4	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	50	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	50	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	50	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	50	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	50	4	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	50	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	50	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	50	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	50	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	50	4	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	50	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	50	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	50	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	50	3	0.27850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	50	4	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	50	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	50	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	50	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	50	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	50	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	50	1	0.13832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	50	2	0.23178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	50	3	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	50	4	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	50	5	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	50	1	0.14019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	50	2	0.23364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	50	3	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	50	5	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	50	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	50	2	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	50	3	0.25981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	50	4	0.29533
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	50	5	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	50	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	50	3	0.26542
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	50	4	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	50	5	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	50	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	50	3	0.26542
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	50	4	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	50	5	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	50	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	50	3	0.26542
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	50	4	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	50	5	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	50	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	50	3	0.26542
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	50	4	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	50	5	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	50	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	50	3	0.26542
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	50	4	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	50	5	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	50	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	50	3	0.26542
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	50	4	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	50	5	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	50	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	50	3	0.26729
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	50	4	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	50	5	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	50	1	0.11215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	50	2	0.20561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	50	3	0.26729
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	50	4	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	50	5	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	50	1	0.11589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	50	2	0.20561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	50	3	0.26916
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	50	4	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	50	5	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	50	1	0.10093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	50	2	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	50	3	0.23551
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	50	4	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	50	5	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	50	1	0.10093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	50	2	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	50	3	0.24112
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	50	4	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	50	5	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	50	1	0.10093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	50	2	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	50	3	0.24112
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	50	4	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	50	5	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	50	1	0.10093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	50	2	0.18318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	50	3	0.24112
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	50	4	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	50	5	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	50	1	0.10093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	50	2	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	50	3	0.24112
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	50	4	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	50	5	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	50	1	0.10093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	50	2	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	50	3	0.24112
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	50	4	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	50	5	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	50	1	0.10093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	50	2	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	50	3	0.24112
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	50	4	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	50	5	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	50	1	0.10093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	50	2	0.18505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	50	3	0.24299
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	50	4	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	50	5	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	50	1	0.10280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	50	2	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	50	3	0.24299
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	50	4	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	50	5	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	50	1	0.10654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	50	2	0.18692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	50	3	0.24299
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	50	4	0.29533
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	50	5	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	100	2	0.27850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	100	3	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	100	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	100	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	100	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	100	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	100	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	100	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	100	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	100	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	100	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	100	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	100	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	100	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	100	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	100	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	100	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	100	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	100	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	100	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	100	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	100	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	100	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	100	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	100	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	100	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	100	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	100	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	100	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	100	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	100	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	100	3	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	100	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	100	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	100	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	100	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	100	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	100	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	100	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	100	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	100	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	100	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	100	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	100	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	100	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	100	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	100	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	100	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	100	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	100	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	100	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	100	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	100	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	100	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	100	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	100	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	100	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	100	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	100	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	100	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	100	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	100	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	100	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	100	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	100	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	100	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	100	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	100	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	100	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	100	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	100	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	100	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	100	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	100	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	100	3	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	100	4	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	100	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	100	1	0.17570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	100	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	100	3	0.32336
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	100	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	100	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	100	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	100	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	100	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	100	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	100	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	100	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	100	3	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	100	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	100	5	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	100	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	100	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	100	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	100	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	100	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	100	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	100	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	100	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	100	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	100	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	100	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	100	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	100	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	100	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	100	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	100	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	100	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	100	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	100	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	100	5	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	100	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	100	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	100	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	100	5	0.38879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	100	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	100	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	100	3	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	100	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	100	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	100	2	0.27664
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	100	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	100	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	100	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	100	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	100	2	0.27850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	100	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	100	4	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	100	2	0.26355
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	100	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	100	4	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	100	5	0.37383
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	100	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	100	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	100	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	100	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	100	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	100	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	100	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	100	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	100	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	100	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	100	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	100	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	100	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	100	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	100	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	100	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	100	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	100	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	100	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	100	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	100	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	100	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	100	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	100	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	100	2	0.27103
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	100	3	0.30841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	100	4	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	100	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	100	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	100	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	100	3	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	100	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	100	5	0.38692
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	100	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	100	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	100	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	100	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	100	2	0.25421
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	100	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	100	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	100	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	100	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	100	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	100	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	100	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	100	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	100	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	100	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	100	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	100	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	100	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	100	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	100	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	100	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	100	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	100	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	100	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	100	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	100	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	100	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	100	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	100	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	100	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	100	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	100	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	100	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	100	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	100	3	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	100	4	0.34206
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	100	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	100	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	100	2	0.26168
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	100	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	100	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	100	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	100	1	0.15888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	100	2	0.26168
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	100	3	0.30467
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	100	4	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	100	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	100	2	0.24299
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	100	3	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	100	5	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	100	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	100	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	100	5	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	100	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	100	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	100	5	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	100	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	100	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	100	5	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	100	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	100	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	100	5	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	100	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	100	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	100	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	100	5	0.36822
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	100	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	100	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	100	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	100	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	100	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	100	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	100	4	0.33645
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	100	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	100	1	0.15140
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	100	3	0.29533
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	100	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	100	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	100	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	100	5	0.37570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	100	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	100	2	0.22430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	100	3	0.27477
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	100	4	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	100	5	0.34953
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	100	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	100	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	100	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	100	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	100	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	100	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	100	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	100	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	100	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	100	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	100	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	100	4	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	100	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	100	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	100	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	100	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	100	4	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	100	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	100	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	100	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	100	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	100	4	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	100	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	100	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	100	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	100	3	0.27850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	100	4	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	100	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	100	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	100	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	100	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	100	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	100	1	0.13832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	100	2	0.23178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	100	3	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	100	4	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	100	5	0.36075
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	100	1	0.14019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	100	2	0.23364
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	100	3	0.28224
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	100	5	0.36449
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	100	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	100	2	0.19626
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	100	3	0.25794
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	100	4	0.29346
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	100	5	0.31776
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	100	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	100	3	0.26355
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	100	4	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	100	5	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	100	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	100	3	0.26355
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	100	4	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	100	5	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	100	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	100	3	0.26355
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	100	4	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	100	5	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	100	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	100	3	0.26355
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	100	4	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	100	5	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	100	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	100	3	0.26355
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	100	4	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	100	5	0.32523
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	100	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	100	3	0.26355
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	100	4	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	100	5	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	100	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	100	3	0.26542
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	100	4	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	100	5	0.32897
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	100	1	0.11215
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	100	2	0.20561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	100	3	0.26542
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	100	4	0.29907
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	100	5	0.33271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	100	1	0.11589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	100	2	0.20561
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	100	3	0.26542
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	100	4	0.30280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	100	5	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	100	1	0.10280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	100	2	0.17570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	100	3	0.23178
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	100	4	0.28037
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	100	5	0.31028
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	100	1	0.10280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	100	2	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	100	3	0.23738
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	100	4	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	100	1	0.10280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	100	2	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	100	3	0.23738
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	100	4	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	100	1	0.10280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	100	2	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	100	3	0.23738
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	100	4	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	100	1	0.10280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	100	2	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	100	3	0.23738
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	100	4	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	100	1	0.10280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	100	2	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	100	3	0.23738
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	100	4	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	100	5	0.31402
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	100	1	0.10280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	100	2	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	100	3	0.23738
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	100	4	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	100	1	0.10280
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	100	2	0.17944
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	100	3	0.23925
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	100	4	0.28411
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	100	1	0.10467
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	100	2	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	100	3	0.23925
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	100	4	0.28785
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	100	1	0.10654
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	100	2	0.18131
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	100	3	0.23738
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	100	4	0.28972
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	100	5	0.32150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	1	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	1	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	1	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	1	4	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	1	5	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	1	1	0.17570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	1	2	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	1	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	1	1	0.17570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	1	2	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	1	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	1	1	0.17570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	1	2	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	1	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	1	1	0.17570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	1	2	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	1	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	1	1	0.17570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	1	2	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	1	5	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	1	1	0.17570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	1	2	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	1	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	1	5	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	1	1	0.17570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	1	2	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	1	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	1	5	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	1	1	0.17757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	1	2	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	1	3	0.34019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	1	4	0.38692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	1	5	0.40935
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	1	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	1	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	1	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	1	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	1	5	0.41495
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	1	1	0.18131
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	1	2	0.27103
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	1	3	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	1	4	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	1	5	0.32150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	1	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	1	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	1	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	1	4	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	1	5	0.41495
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	1	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	1	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	1	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	1	4	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	1	5	0.41495
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	1	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	1	2	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	1	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	1	4	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	1	5	0.41495
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	1	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	1	2	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	1	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	1	4	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	1	5	0.41495
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	1	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	1	2	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	1	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	1	4	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	1	5	0.41869
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	1	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	1	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	1	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	1	4	0.38692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	1	5	0.41869
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	1	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	1	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	1	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	1	4	0.38879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	1	5	0.42056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	1	1	0.19439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	1	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	1	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	1	4	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	1	5	0.42056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	1	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	1	2	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	1	3	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	1	4	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	1	5	0.42430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	1	1	0.19439
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	1	2	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	1	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	1	4	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	1	5	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	1	1	0.19813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	1	2	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	1	3	0.36636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	1	4	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	1	5	0.42243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	1	1	0.19813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	1	2	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	1	3	0.36636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	1	4	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	1	5	0.42243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	1	1	0.19813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	1	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	1	3	0.36636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	1	4	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	1	5	0.42243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	1	1	0.19813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	1	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	1	3	0.36636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	1	4	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	1	5	0.42243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	1	1	0.19813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	1	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	1	3	0.36636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	1	4	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	1	5	0.42617
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	1	1	0.19813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	1	2	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	1	3	0.36636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	1	4	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	1	5	0.42617
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	1	1	0.19813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	1	2	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	1	3	0.36636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	1	4	0.40000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	1	2	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	1	3	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	1	4	0.40187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	1	1	0.20000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	1	2	0.31963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	1	3	0.37196
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	1	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	1	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	1	2	0.28411
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	1	3	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	1	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	1	5	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	1	1	0.19252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	1	2	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	1	3	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	1	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	1	5	0.42617
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	1	1	0.19252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	1	2	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	1	3	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	1	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	1	5	0.42617
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	1	1	0.19252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	1	2	0.31028
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	1	3	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	1	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	1	5	0.42617
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	1	1	0.19252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	1	2	0.31028
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	1	3	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	1	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	1	5	0.42617
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	1	1	0.19252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	1	2	0.31028
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	1	3	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	1	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	1	5	0.42991
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	1	1	0.19252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	1	2	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	1	3	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	1	4	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	1	5	0.42991
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	1	1	0.19252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	1	2	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	1	3	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	1	4	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	1	5	0.43178
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	1	1	0.19626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	1	2	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	1	3	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	1	4	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	1	5	0.43178
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	1	1	0.19626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	1	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	1	3	0.37196
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	1	4	0.40374
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	1	5	0.43738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	1	1	0.19439
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	1	2	0.28411
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	1	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	1	4	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	1	5	0.34019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	1	1	0.19626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	1	2	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	1	3	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	1	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	1	5	0.42430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	1	1	0.19626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	1	2	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	1	3	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	1	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	1	5	0.42430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	1	1	0.19626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	1	2	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	1	3	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	1	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	1	5	0.42430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	1	1	0.19626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	1	2	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	1	3	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	1	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	1	5	0.42430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	1	1	0.19626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	1	2	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	1	3	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	1	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	1	1	0.19626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	1	2	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	1	3	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	1	4	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	1	1	0.19626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	1	2	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	1	3	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	1	4	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	1	5	0.42991
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	1	1	0.19813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	1	2	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	1	3	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	1	4	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	1	5	0.42991
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	1	1	0.19813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	1	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	1	3	0.37383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	1	4	0.40000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	1	5	0.43178
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	1	1	0.19252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	1	2	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	1	3	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	1	4	0.34019
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	1	5	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	1	1	0.19252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	1	2	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	1	3	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	1	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	1	1	0.19252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	1	2	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	1	3	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	1	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	1	1	0.19252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	1	2	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	1	3	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	1	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	1	1	0.19252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	1	2	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	1	3	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	1	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	1	1	0.19252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	1	2	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	1	3	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	1	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	1	5	0.42991
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	1	1	0.19252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	1	2	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	1	3	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	1	4	0.40935
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	1	5	0.43178
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	1	1	0.19252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	1	2	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	1	3	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	1	4	0.41308
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	1	1	0.19439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	1	2	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	1	3	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	1	4	0.41495
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	1	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	1	1	0.19813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	1	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	1	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	1	5	0.43551
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	1	1	0.20561
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	1	2	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	1	3	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	1	4	0.36636
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	1	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	1	1	0.20561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	1	2	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	1	3	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	1	4	0.41121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	1	5	0.43551
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	1	1	0.20561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	1	2	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	1	3	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	1	4	0.41121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	1	5	0.43551
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	1	1	0.20561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	1	2	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	1	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	1	4	0.41121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	1	5	0.43551
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	1	1	0.20561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	1	2	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	1	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	1	4	0.41121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	1	5	0.43551
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	1	1	0.20561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	1	2	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	1	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	1	4	0.41121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	1	5	0.43551
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	1	1	0.20561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	1	2	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	1	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	1	4	0.41121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	1	5	0.43551
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	1	1	0.20561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	1	2	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	1	3	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	1	4	0.41308
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	1	5	0.43738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	1	1	0.20748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	1	2	0.32150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	1	3	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	1	4	0.41308
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	1	5	0.43738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	1	1	0.20748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	1	2	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	1	3	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	1	4	0.41308
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	1	5	0.43925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	1	1	0.21682
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	1	2	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	1	3	0.36075
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	1	4	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	1	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	1	2	0.33645
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	1	3	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	1	5	0.43738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	1	2	0.33645
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	1	3	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	1	5	0.43738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	1	2	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	1	3	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	1	5	0.43738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	1	2	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	1	3	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	1	5	0.43738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	1	2	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	1	3	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	1	5	0.43738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	1	2	0.33645
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	1	3	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	1	5	0.43738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	1	1	0.21495
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	1	2	0.33645
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	1	3	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	1	4	0.41869
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	1	5	0.43925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	1	1	0.21682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	1	2	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	1	3	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	1	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	1	5	0.44112
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	1	1	0.21869
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	1	2	0.33645
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	1	3	0.40000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	1	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	1	5	0.44299
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	1	2	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	1	3	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	1	5	0.38692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	1	1	0.22243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	1	5	0.44112
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	1	1	0.22243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	1	5	0.44112
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	1	1	0.22243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	1	2	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	1	3	0.40187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	1	5	0.44112
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	1	1	0.22243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	1	2	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	1	3	0.40187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	1	5	0.44112
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	1	1	0.22243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	1	2	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	1	3	0.40187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	1	5	0.44112
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	1	1	0.22243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	1	3	0.40187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	1	4	0.42243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	1	5	0.44112
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	1	1	0.22243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	1	2	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	1	3	0.40374
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	1	5	0.44112
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	1	2	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	1	4	0.42617
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	1	5	0.44299
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	1	1	0.22430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	1	2	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	1	3	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	1	4	0.42430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	1	5	0.44299
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	2	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	2	2	0.22243
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	2	3	0.27103
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	2	4	0.28224
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	2	5	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	2	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	2	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	2	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	2	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	2	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	2	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	2	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	2	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	2	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	2	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	2	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	2	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	2	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	2	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	2	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	2	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	2	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	2	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	2	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	2	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	2	4	0.36075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	2	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	2	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	2	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	2	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	2	4	0.36075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	2	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	2	1	0.16636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	2	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	2	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	2	4	0.36449
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	2	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	2	1	0.17009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	2	2	0.26542
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	2	3	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	2	4	0.36636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	2	5	0.40935
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	2	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	2	2	0.24112
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	2	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	2	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	2	5	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	2	1	0.17383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	2	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	2	3	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	2	4	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	2	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	2	1	0.17383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	2	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	2	3	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	2	4	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	2	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	2	1	0.17383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	2	2	0.26542
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	2	3	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	2	4	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	2	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	2	1	0.17383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	2	2	0.26542
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	2	3	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	2	4	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	2	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	2	1	0.17383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	2	2	0.26542
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	2	3	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	2	4	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	2	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	2	1	0.17570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	2	2	0.26542
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	2	3	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	2	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	2	1	0.17383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	2	2	0.26542
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	2	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	2	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	2	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	2	1	0.17383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	2	2	0.26729
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	2	3	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	2	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	2	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	2	1	0.17196
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	2	2	0.26916
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	2	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	2	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	2	5	0.40374
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	2	1	0.17757
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	2	2	0.25981
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	2	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	2	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	2	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	2	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	2	2	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	2	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	2	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	2	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	2	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	2	2	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	2	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	2	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	2	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	2	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	2	2	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	2	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	2	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	2	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	2	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	2	2	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	2	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	2	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	2	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	2	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	2	2	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	2	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	2	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	2	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	2	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	2	2	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	2	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	2	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	2	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	2	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	2	2	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	2	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	2	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	2	5	0.40187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	2	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	2	2	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	2	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	2	4	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	2	5	0.40374
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	2	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	2	2	0.28224
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	2	3	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	2	4	0.38692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	2	5	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	2	1	0.17570
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	2	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	2	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	2	4	0.34019
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	2	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	2	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	2	2	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	2	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	2	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	2	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	2	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	2	2	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	2	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	2	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	2	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	2	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	2	2	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	2	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	2	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	2	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	2	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	2	2	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	2	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	2	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	2	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	2	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	2	2	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	2	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	2	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	2	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	2	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	2	2	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	2	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	2	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	2	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	2	1	0.17757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	2	2	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	2	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	2	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	2	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	2	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	2	2	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	2	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	2	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	2	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	2	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	2	2	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	2	3	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	2	4	0.38692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	2	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	2	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	2	2	0.26542
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	2	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	2	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	2	5	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	2	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	2	2	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	2	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	2	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	2	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	2	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	2	2	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	2	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	2	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	2	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	2	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	2	2	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	2	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	2	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	2	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	2	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	2	2	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	2	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	2	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	2	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	2	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	2	2	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	2	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	2	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	2	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	2	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	2	2	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	2	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	2	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	2	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	2	1	0.18131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	2	2	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	2	3	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	2	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	2	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	2	1	0.18131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	2	2	0.28224
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	2	3	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	2	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	2	5	0.40187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	2	1	0.18692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	2	2	0.28224
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	2	3	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	2	4	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	2	5	0.40935
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	2	1	0.17757
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	2	2	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	2	3	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	2	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	2	5	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	2	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	2	2	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	2	3	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	2	4	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	2	5	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	2	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	2	2	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	2	3	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	2	4	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	2	5	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	2	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	2	2	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	2	3	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	2	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	2	5	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	2	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	2	2	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	2	3	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	2	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	2	5	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	2	1	0.18131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	2	2	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	2	3	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	2	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	2	5	0.41121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	2	1	0.18131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	2	2	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	2	3	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	2	4	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	2	5	0.41121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	2	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	2	2	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	2	3	0.36075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	2	4	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	2	5	0.41308
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	2	1	0.18131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	2	2	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	2	3	0.36075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	2	4	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	2	5	0.41308
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	2	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	2	2	0.29346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	2	3	0.36449
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	2	4	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	2	5	0.41869
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	2	1	0.20000
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	2	2	0.30467
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	2	3	0.36075
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	2	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	2	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	2	4	0.40935
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	2	4	0.40935
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	2	5	0.43551
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	2	3	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	2	5	0.43551
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	2	2	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	2	3	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	2	5	0.43738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	2	2	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	2	3	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	2	5	0.43738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	2	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	2	3	0.38692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	2	4	0.40935
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	2	5	0.43738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	2	1	0.21682
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	2	2	0.32150
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	2	3	0.36636
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	2	4	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	2	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	2	1	0.21682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	2	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	2	4	0.41495
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	2	1	0.21682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	2	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	2	4	0.41495
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	2	1	0.21682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	2	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	2	4	0.41121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	2	1	0.21682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	2	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	2	4	0.41121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	2	1	0.21869
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	2	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	2	4	0.41121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	2	1	0.21869
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	2	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	2	4	0.41121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	2	5	0.43925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	2	1	0.21682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	2	3	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	2	4	0.41121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	2	5	0.44112
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	2	1	0.21682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	2	3	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	2	4	0.41121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	2	5	0.44112
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	2	1	0.21682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	2	2	0.33084
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	2	3	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	2	4	0.41308
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	2	5	0.44112
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	2	2	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	2	3	0.37383
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	2	4	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	2	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	2	2	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	2	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	2	5	0.44860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	2	2	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	2	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	2	5	0.44860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	2	2	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	2	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	2	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	2	5	0.44860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	2	2	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	2	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	2	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	2	5	0.44860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	2	1	0.22617
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	2	2	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	2	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	2	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	2	5	0.44860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	2	1	0.22617
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	2	2	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	2	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	2	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	2	5	0.44860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	2	2	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	2	3	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	2	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	2	5	0.44860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	2	2	0.34019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	2	3	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	2	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	2	5	0.45047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	2	2	0.33645
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	2	3	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	2	4	0.41869
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	3	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	3	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	3	3	0.25981
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	3	4	0.27290
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	3	5	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	3	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	3	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	3	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	3	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	3	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	3	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	3	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	3	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	3	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	3	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	3	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	3	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	3	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	3	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	3	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	3	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	3	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	3	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	3	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	3	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	3	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	3	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	3	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	3	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	3	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	3	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	3	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	3	1	0.16449
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	3	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	3	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	3	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	3	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	3	1	0.16822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	3	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	3	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	3	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	3	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	3	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	3	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	3	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	3	4	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	3	5	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	3	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	3	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	3	5	0.38692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	3	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	3	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	3	5	0.38692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	3	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	3	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	3	5	0.38692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	3	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	3	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	3	5	0.38692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	3	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	3	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	3	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	3	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	3	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	3	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	3	4	0.36075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	3	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	3	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	3	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	3	4	0.36262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	3	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	3	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	3	3	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	3	4	0.36262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	3	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	3	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	3	2	0.25794
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	3	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	3	4	0.36262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	3	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	3	2	0.23551
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	3	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	3	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	3	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	3	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	3	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	3	3	0.32150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	3	5	0.38879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	3	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	3	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	3	3	0.32150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	3	5	0.38879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	3	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	3	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	3	3	0.32150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	3	5	0.38879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	3	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	3	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	3	3	0.32150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	3	5	0.38879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	3	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	3	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	3	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	3	5	0.38879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	3	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	3	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	3	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	3	5	0.38879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	3	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	3	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	3	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	3	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	3	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	3	2	0.25794
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	3	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	3	4	0.36075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	3	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	3	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	3	2	0.25981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	3	3	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	3	4	0.36636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	3	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	3	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	3	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	3	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	3	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	3	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	3	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	3	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	3	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	3	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	3	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	3	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	3	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	3	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	3	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	3	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	3	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	3	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	3	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	3	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	3	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	3	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	3	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	3	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	3	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	3	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	3	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	3	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	3	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	3	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	3	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	3	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	3	3	0.33084
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	3	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	3	1	0.16822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	3	2	0.26542
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	3	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	3	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	3	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	3	1	0.16822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	3	2	0.26729
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	3	3	0.34019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	3	4	0.36449
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	3	5	0.38879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	3	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	3	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	3	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	3	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	3	5	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	3	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	3	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	3	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	3	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	3	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	3	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	3	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	3	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	3	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	3	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	3	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	3	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	3	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	3	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	3	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	3	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	3	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	3	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	3	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	3	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	3	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	3	2	0.26542
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	3	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	3	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	3	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	3	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	3	2	0.26542
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	3	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	3	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	3	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	3	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	3	2	0.26542
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	3	3	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	3	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	3	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	3	2	0.26729
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	3	3	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	3	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	3	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	3	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	3	2	0.26729
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	3	3	0.34019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	3	4	0.36075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	3	5	0.38692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	3	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	3	2	0.27477
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	3	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	3	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	3	5	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	3	2	0.28411
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	3	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	3	4	0.37196
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	3	2	0.28411
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	3	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	3	4	0.37196
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	3	2	0.28411
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	3	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	3	4	0.37196
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	3	2	0.28411
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	3	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	3	4	0.37196
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	3	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	3	2	0.28411
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	3	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	3	4	0.37196
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	3	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	3	2	0.28411
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	3	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	3	4	0.37196
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	3	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	3	2	0.28411
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	3	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	3	4	0.37196
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	3	1	0.16636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	3	2	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	3	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	3	4	0.37196
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	3	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	3	1	0.17009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	3	2	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	3	3	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	3	4	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	3	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	3	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	3	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	3	3	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	3	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	3	5	0.38879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	3	1	0.18692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	3	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	3	5	0.42056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	3	1	0.18692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	3	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	3	5	0.42056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	3	1	0.18692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	3	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	3	5	0.42056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	3	1	0.18692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	3	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	3	5	0.42056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	3	1	0.18692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	3	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	3	5	0.42056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	3	1	0.18879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	3	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	3	5	0.42056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	3	1	0.18879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	3	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	3	3	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	3	5	0.42056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	3	2	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	3	3	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	3	4	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	3	5	0.42430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	3	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	3	3	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	3	4	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	3	5	0.42243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	3	2	0.30467
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	3	3	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	3	4	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	3	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	3	2	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	3	3	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	3	2	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	3	3	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	3	3	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	3	4	0.40561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	3	3	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	3	4	0.40561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	3	3	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	3	3	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	3	3	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	3	2	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	3	3	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	3	4	0.40561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	3	3	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	3	4	0.40561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	3	1	0.21308
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	3	2	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	3	5	0.41495
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	3	1	0.21308
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	3	2	0.33645
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	3	3	0.38692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	3	4	0.42243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	3	5	0.45234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	3	1	0.21308
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	3	2	0.33645
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	3	3	0.38692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	3	4	0.42243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	3	5	0.45234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	3	1	0.21308
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	3	2	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	3	3	0.38692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	3	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	3	5	0.45234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	3	1	0.21308
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	3	2	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	3	3	0.38692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	3	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	3	5	0.45234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	3	1	0.21308
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	3	2	0.34019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	3	3	0.38692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	3	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	3	5	0.45234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	3	1	0.21495
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	3	2	0.34019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	3	3	0.38692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	3	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	3	5	0.45234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	3	1	0.21495
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	3	2	0.34019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	3	3	0.38879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	3	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	3	5	0.45234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	3	1	0.21308
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	3	2	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	3	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	3	4	0.41869
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	3	5	0.45234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	3	1	0.21495
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	3	2	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	3	3	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	3	4	0.42056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	3	5	0.44860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	4	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	4	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	4	3	0.25981
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	4	4	0.27290
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	4	5	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	4	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	4	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	4	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	4	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	4	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	4	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	4	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	4	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	4	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	4	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	4	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	4	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	4	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	4	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	4	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	4	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	4	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	4	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	4	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	4	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	4	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	4	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	4	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	4	1	0.16449
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	4	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	4	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	4	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	4	1	0.16822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	4	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	4	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	4	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	4	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	4	2	0.22617
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	4	3	0.28411
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	4	4	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	4	5	0.31963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	4	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	4	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	4	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	4	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	4	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	4	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	4	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	4	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	4	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	4	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	4	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	4	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	4	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	4	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	4	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	4	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	4	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	4	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	4	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	4	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	4	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	4	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	4	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	4	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	4	5	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	4	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	4	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	4	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	4	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	4	5	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	4	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	4	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	4	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	4	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	4	5	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	4	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	4	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	4	3	0.31963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	4	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	4	5	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	4	1	0.15514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	4	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	4	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	4	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	4	5	0.38692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	4	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	4	3	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	4	4	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	4	5	0.33645
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	4	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	4	3	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	4	4	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	4	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	4	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	4	3	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	4	4	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	4	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	4	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	4	3	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	4	4	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	4	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	4	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	4	3	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	4	4	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	4	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	4	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	4	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	4	4	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	4	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	4	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	4	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	4	4	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	4	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	4	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	4	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	4	4	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	4	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	4	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	4	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	4	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	4	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	4	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	4	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	4	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	4	5	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	4	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	4	2	0.24112
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	4	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	4	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	4	5	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	4	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	4	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	4	5	0.37196
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	4	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	4	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	4	5	0.37196
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	4	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	4	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	4	5	0.37196
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	4	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	4	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	4	5	0.37196
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	4	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	4	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	4	5	0.37196
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	4	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	4	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	4	5	0.37196
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	4	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	4	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	4	5	0.37196
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	4	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	4	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	4	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	4	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	4	5	0.37196
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	4	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	4	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	4	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	4	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	4	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	4	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	4	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	4	4	0.31963
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	4	5	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	4	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	4	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	4	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	4	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	4	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	4	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	4	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	4	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	4	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	4	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	4	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	4	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	4	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	4	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	4	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	4	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	4	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	4	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	4	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	4	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	4	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	4	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	4	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	4	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	4	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	4	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	4	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	4	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	4	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	4	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	4	1	0.15514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	4	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	4	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	4	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	4	5	0.37196
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	4	1	0.15514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	4	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	4	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	4	4	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	4	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	4	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	4	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	4	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	4	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	4	5	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	4	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	4	3	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	4	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	4	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	4	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	4	3	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	4	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	4	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	4	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	4	3	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	4	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	4	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	4	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	4	3	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	4	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	4	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	4	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	4	3	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	4	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	4	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	4	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	4	3	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	4	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	4	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	4	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	4	2	0.26168
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	4	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	4	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	4	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	4	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	4	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	4	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	4	4	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	4	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	4	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	4	2	0.26542
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	4	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	4	4	0.36262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	4	5	0.38692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	4	1	0.17757
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	4	2	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	4	4	0.36449
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	4	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	4	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	4	2	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	4	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	4	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	4	2	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	4	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	4	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	4	2	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	4	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	4	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	4	2	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	4	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	4	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	4	2	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	4	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	4	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	4	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	4	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	4	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	4	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	4	5	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	4	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	4	3	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	4	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	4	2	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	4	3	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	4	5	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	4	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	4	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	4	4	0.36636
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	4	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	4	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	4	4	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	4	5	0.40935
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	4	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	4	4	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	4	5	0.40935
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	4	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	4	5	0.40935
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	4	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	4	5	0.40935
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	4	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	4	5	0.41121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	4	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	4	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	4	5	0.41121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	4	2	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	4	5	0.41121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	4	4	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	4	5	0.41495
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	4	4	0.38879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	4	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	4	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	4	2	0.31963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	4	4	0.40561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	4	5	0.42430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	4	2	0.31963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	4	4	0.40561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	4	5	0.42430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	4	2	0.31963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	4	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	4	5	0.42243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	4	2	0.31963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	4	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	4	5	0.42243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	4	2	0.31963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	4	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	4	5	0.42243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	4	1	0.20000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	4	2	0.32150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	4	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	4	5	0.42243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	4	1	0.20000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	4	2	0.32150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	4	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	4	5	0.42243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	4	1	0.20374
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	4	2	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	4	3	0.36636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	4	4	0.40561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	4	5	0.42617
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	4	1	0.20374
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	4	2	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	4	3	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	4	4	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	5	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	5	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	5	3	0.25981
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	5	4	0.27290
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	5	5	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	5	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	5	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	5	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	5	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	5	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	5	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	5	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	5	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	5	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	5	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	5	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	5	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	5	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	5	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	5	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	5	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	5	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	5	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	5	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	5	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	5	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	5	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	5	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	5	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	5	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	5	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	5	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	5	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	5	1	0.16449
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	5	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	5	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	5	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	5	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	5	1	0.16822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	5	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	5	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	5	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	5	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	5	2	0.22617
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	5	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	5	4	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	5	5	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	5	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	5	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	5	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	5	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	5	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	5	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	5	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	5	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	5	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	5	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	5	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	5	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	5	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	5	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	5	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	5	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	5	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	5	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	5	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	5	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	5	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	5	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	5	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	5	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	5	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	5	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	5	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	5	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	5	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	5	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	5	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	5	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	5	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	5	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	5	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	5	3	0.31963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	5	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	5	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	5	1	0.15514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	5	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	5	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	5	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	5	5	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	5	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	5	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	5	3	0.28411
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	5	4	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	5	5	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	5	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	5	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	5	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	5	5	0.37383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	5	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	5	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	5	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	5	5	0.37383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	5	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	5	3	0.30467
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	5	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	5	5	0.37383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	5	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	5	3	0.30467
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	5	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	5	5	0.37383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	5	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	5	3	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	5	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	5	5	0.37383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	5	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	5	3	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	5	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	5	5	0.37383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	5	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	5	3	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	5	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	5	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	5	1	0.15514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	5	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	5	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	5	4	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	5	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	5	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	5	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	5	3	0.32150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	5	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	5	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	5	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	5	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	5	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	5	4	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	5	5	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	5	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	5	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	5	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	5	5	0.36075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	5	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	5	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	5	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	5	5	0.36075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	5	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	5	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	5	4	0.34019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	5	5	0.36075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	5	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	5	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	5	4	0.34019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	5	5	0.36075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	5	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	5	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	5	4	0.34019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	5	5	0.36075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	5	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	5	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	5	4	0.34019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	5	5	0.36075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	5	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	5	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	5	4	0.34019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	5	5	0.36075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	5	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	5	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	5	3	0.30467
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	5	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	5	5	0.36075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	5	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	5	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	5	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	5	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	5	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	5	2	0.24112
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	5	3	0.28411
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	5	4	0.31028
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	5	5	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	5	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	5	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	5	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	5	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	5	5	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	5	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	5	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	5	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	5	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	5	5	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	5	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	5	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	5	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	5	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	5	5	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	5	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	5	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	5	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	5	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	5	5	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	5	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	5	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	5	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	5	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	5	5	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	5	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	5	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	5	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	5	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	5	5	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	5	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	5	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	5	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	5	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	5	5	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	5	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	5	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	5	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	5	5	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	5	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	5	3	0.30467
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	5	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	5	5	0.36449
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	5	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	5	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	5	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	5	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	5	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	5	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	5	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	5	3	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	5	4	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	5	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	5	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	5	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	5	3	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	5	4	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	5	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	5	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	5	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	5	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	5	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	5	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	5	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	5	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	5	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	5	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	5	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	5	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	5	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	5	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	5	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	5	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	5	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	5	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	5	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	5	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	5	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	5	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	5	2	0.25607
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	5	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	5	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	5	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	5	2	0.25794
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	5	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	5	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	5	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	5	2	0.25794
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	5	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	5	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	5	5	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	5	1	0.16449
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	5	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	5	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	5	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	5	5	0.36636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	5	1	0.16636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	5	2	0.27103
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	5	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	5	4	0.36636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	5	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	5	1	0.16636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	5	2	0.27103
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	5	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	5	4	0.36636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	5	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	5	1	0.16636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	5	2	0.27103
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	5	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	5	4	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	5	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	5	1	0.16636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	5	2	0.27103
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	5	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	5	4	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	5	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	5	1	0.16636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	5	2	0.27103
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	5	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	5	4	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	5	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	5	1	0.16636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	5	2	0.27103
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	5	3	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	5	4	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	5	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	5	1	0.16636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	5	2	0.27290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	5	3	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	5	4	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	5	5	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	5	1	0.17196
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	5	2	0.27477
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	5	4	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	5	5	0.38505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	5	1	0.17196
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	5	2	0.27477
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	5	3	0.33645
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	5	4	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	5	2	0.28224
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	5	4	0.36075
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	5	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	5	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	5	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	5	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	5	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	5	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	5	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	5	4	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	5	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	5	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	5	3	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	5	4	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	5	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	5	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	5	3	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	5	4	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	5	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	5	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	5	3	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	5	4	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	5	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	5	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	5	3	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	5	4	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	5	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	5	2	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	5	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	5	4	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	5	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	5	1	0.18318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	5	2	0.29346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	5	3	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	5	4	0.38318
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	5	5	0.40000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	5	2	0.29346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	5	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	5	4	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	5	5	0.40748
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	5	3	0.33645
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	5	4	0.37383
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	5	5	0.38692
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	5	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	5	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	5	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	5	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	5	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	5	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	5	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	5	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	5	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	5	3	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	5	5	0.41308
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	5	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	5	3	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	5	5	0.41308
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	5	2	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	5	3	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	5	5	0.41308
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	5	2	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	5	3	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	5	5	0.41308
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	5	1	0.19626
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	5	2	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	5	3	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	5	5	0.42243
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	10	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	10	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	10	3	0.25981
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	10	4	0.27290
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	10	5	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	10	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	10	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	10	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	10	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	10	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	10	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	10	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	10	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	10	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	10	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	10	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	10	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	10	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	10	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	10	1	0.16449
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	10	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	10	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	10	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	10	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	10	1	0.16822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	10	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	10	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	10	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	10	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	10	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	10	2	0.22617
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	10	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	10	4	0.30467
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	10	5	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	10	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	10	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	10	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	10	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	10	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	10	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	10	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	10	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	10	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	10	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	10	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	10	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	10	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	10	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	10	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	10	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	10	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	10	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	10	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	10	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	10	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	10	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	10	4	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	10	5	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	10	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	10	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	10	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	10	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	10	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	10	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	10	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	10	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	10	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	10	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	10	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	10	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	10	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	10	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	10	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	10	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	10	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	10	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	10	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	10	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	10	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	10	3	0.30467
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	10	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	10	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	10	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	10	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	10	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	10	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	10	4	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	10	5	0.37383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	10	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	10	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	10	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	10	4	0.31028
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	10	5	0.32150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	10	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	10	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	10	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	10	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	10	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	10	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	10	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	10	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	10	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	10	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	10	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	10	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	10	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	10	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	10	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	10	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	10	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	10	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	10	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	10	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	10	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	10	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	10	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	10	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	10	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	10	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	10	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	10	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	10	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	10	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	10	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	10	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	10	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	10	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	10	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	10	3	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	10	5	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	10	1	0.13832
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	10	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	10	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	10	4	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	10	5	0.31963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	10	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	10	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	10	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	10	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	10	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	10	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	10	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	10	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	10	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	10	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	10	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	10	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	10	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	10	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	10	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	10	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	10	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	10	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	10	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	10	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	10	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	10	3	0.29346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	10	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	10	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	10	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	10	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	10	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	10	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	10	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	10	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	10	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	10	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	10	4	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	10	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	10	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	10	2	0.23551
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	10	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	10	4	0.31028
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	10	5	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	10	2	0.24299
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	10	3	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	10	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	10	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	10	2	0.24299
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	10	3	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	10	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	10	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	10	2	0.24112
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	10	3	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	10	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	10	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	10	2	0.24112
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	10	3	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	10	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	10	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	10	2	0.24112
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	10	3	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	10	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	10	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	10	2	0.24112
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	10	3	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	10	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	10	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	10	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	10	2	0.24112
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	10	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	10	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	10	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	10	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	10	2	0.24299
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	10	3	0.29346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	10	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	10	5	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	10	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	10	2	0.24299
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	10	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	10	4	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	10	5	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	10	1	0.13271
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	10	2	0.22617
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	10	3	0.28411
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	10	4	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	10	5	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	10	1	0.13458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	10	2	0.23364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	10	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	10	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	10	5	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	10	1	0.13458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	10	2	0.23364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	10	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	10	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	10	5	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	10	1	0.13458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	10	2	0.23364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	10	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	10	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	10	5	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	10	1	0.13458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	10	2	0.23364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	10	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	10	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	10	5	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	10	1	0.13458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	10	2	0.23364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	10	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	10	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	10	5	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	10	1	0.13458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	10	2	0.23364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	10	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	10	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	10	5	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	10	1	0.13458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	10	2	0.23364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	10	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	10	4	0.33645
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	10	5	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	10	1	0.13832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	10	2	0.23364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	10	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	10	5	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	10	1	0.13832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	10	2	0.23551
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	10	5	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	10	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	10	3	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	10	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	10	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	10	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	10	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	10	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	10	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	10	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	10	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	10	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	10	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	10	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	10	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	10	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	10	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	10	1	0.14953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	10	3	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	10	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	10	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	10	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	10	3	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	10	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	10	3	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	10	4	0.34019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	10	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	10	2	0.26729
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	10	3	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	10	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	10	5	0.36262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	10	2	0.27290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	10	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	10	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	10	2	0.27290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	10	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	10	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	10	2	0.27290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	10	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	10	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	10	2	0.27290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	10	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	10	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	10	2	0.27290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	10	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	10	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	10	2	0.27290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	10	3	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	10	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	10	5	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	10	2	0.27290
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	10	3	0.31963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	10	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	10	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	10	1	0.16636
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	10	2	0.27477
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	10	3	0.31963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	10	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	10	1	0.17009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	10	2	0.27477
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	10	3	0.31963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	10	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	20	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	20	3	0.25981
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	20	4	0.27290
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	20	5	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	20	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	20	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	20	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	20	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	20	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	20	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	20	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	20	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	20	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	20	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	20	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	20	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	20	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	20	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	20	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	20	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	20	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	20	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	20	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	20	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	20	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	20	1	0.16449
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	20	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	20	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	20	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	20	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	20	1	0.16822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	20	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	20	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	20	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	20	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	20	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	20	2	0.22617
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	20	4	0.30467
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	20	5	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	20	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	20	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	20	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	20	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	20	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	20	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	20	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	20	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	20	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	20	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	20	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	20	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	20	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	20	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	20	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	20	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	20	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	20	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	20	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	20	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	20	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	20	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	20	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	20	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	20	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	20	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	20	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	20	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	20	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	20	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	20	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	20	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	20	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	20	4	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	20	5	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	20	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	20	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	20	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	20	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	20	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	20	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	20	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	20	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	20	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	20	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	20	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	20	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	20	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	20	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	20	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	20	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	20	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	20	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	20	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	20	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	20	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	20	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	20	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	20	3	0.30467
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	20	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	20	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	20	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	20	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	20	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	20	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	20	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	20	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	20	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	20	4	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	20	5	0.37383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	20	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	20	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	20	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	20	4	0.31028
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	20	5	0.32150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	20	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	20	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	20	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	20	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	20	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	20	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	20	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	20	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	20	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	20	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	20	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	20	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	20	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	20	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	20	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	20	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	20	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	20	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	20	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	20	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	20	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	20	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	20	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	20	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	20	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	20	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	20	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	20	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	20	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	20	3	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	20	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	20	5	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	20	1	0.13832
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	20	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	20	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	20	4	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	20	5	0.31963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	20	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	20	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	20	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	20	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	20	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	20	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	20	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	20	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	20	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	20	3	0.29346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	20	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	20	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	20	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	20	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	20	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	20	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	20	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	20	4	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	20	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	20	1	0.13832
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	20	2	0.23178
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	20	3	0.27290
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	20	4	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	20	5	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	20	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	20	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	20	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	20	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	20	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	20	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	20	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	20	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	20	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	20	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	20	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	20	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	20	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	20	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	20	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	20	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	20	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	20	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	20	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	20	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	20	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	20	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	20	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	20	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	20	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	20	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	20	3	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	20	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	20	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	20	3	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	20	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	20	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	20	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	20	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	20	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	20	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	20	1	0.12523
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	20	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	20	3	0.26542
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	20	4	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	20	5	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	20	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	20	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	20	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	20	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	20	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	20	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	20	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	20	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	20	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	20	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	20	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	20	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	20	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	20	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	20	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	20	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	20	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	20	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	20	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	20	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	20	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	20	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	20	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	20	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	20	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	20	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	20	3	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	20	1	0.13271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	20	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	20	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	20	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	20	1	0.13271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	20	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	20	3	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	20	4	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	20	5	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	20	2	0.21121
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	20	3	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	20	4	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	20	5	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	20	2	0.21682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	20	3	0.27477
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	20	4	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	20	5	0.34019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	20	2	0.21682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	20	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	20	4	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	20	5	0.34019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	20	2	0.21682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	20	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	20	4	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	20	5	0.34019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	20	2	0.21682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	20	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	20	4	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	20	5	0.34019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	20	2	0.21682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	20	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	20	4	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	20	5	0.34019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	20	2	0.21682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	20	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	20	4	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	20	5	0.34019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	20	2	0.21682
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	20	3	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	20	4	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	20	5	0.34019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	20	1	0.12150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	20	2	0.21869
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	20	3	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	20	4	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	20	5	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	20	1	0.12150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	20	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	20	3	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	20	4	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	20	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	20	1	0.13084
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	20	2	0.22243
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	20	3	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	20	4	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	20	5	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	20	1	0.13084
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	20	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	20	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	20	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	20	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	20	1	0.13084
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	20	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	20	3	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	20	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	20	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	20	1	0.13084
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	20	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	20	3	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	20	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	20	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	20	1	0.13084
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	20	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	20	3	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	20	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	20	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	20	1	0.13084
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	20	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	20	3	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	20	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	20	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	20	1	0.13084
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	20	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	20	3	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	20	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	20	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	20	1	0.13084
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	20	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	20	3	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	20	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	20	1	0.13271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	20	2	0.23178
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	20	3	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	20	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	20	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	20	1	0.13084
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	20	2	0.23364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	20	3	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	20	4	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	20	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	50	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	50	3	0.25981
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	50	4	0.27290
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	50	5	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	50	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	50	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	50	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	50	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	50	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	50	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	50	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	50	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	50	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	50	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	50	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	50	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	50	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	50	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	50	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	50	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	50	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	50	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	50	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	50	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	50	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	50	1	0.16449
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	50	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	50	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	50	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	50	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	50	1	0.16822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	50	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	50	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	50	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	50	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	50	2	0.22617
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	50	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	50	4	0.30467
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	50	5	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	50	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	50	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	50	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	50	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	50	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	50	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	50	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	50	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	50	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	50	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	50	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	50	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	50	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	50	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	50	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	50	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	50	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	50	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	50	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	50	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	50	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	50	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	50	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	50	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	50	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	50	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	50	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	50	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	50	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	50	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	50	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	50	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	50	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	50	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	50	4	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	50	5	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	50	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	50	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	50	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	50	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	50	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	50	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	50	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	50	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	50	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	50	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	50	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	50	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	50	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	50	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	50	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	50	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	50	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	50	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	50	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	50	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	50	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	50	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	50	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	50	3	0.30467
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	50	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	50	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	50	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	50	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	50	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	50	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	50	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	50	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	50	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	50	4	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	50	5	0.37383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	50	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	50	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	50	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	50	4	0.31028
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	50	5	0.32150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	50	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	50	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	50	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	50	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	50	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	50	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	50	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	50	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	50	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	50	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	50	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	50	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	50	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	50	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	50	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	50	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	50	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	50	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	50	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	50	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	50	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	50	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	50	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	50	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	50	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	50	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	50	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	50	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	50	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	50	3	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	50	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	50	5	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	50	1	0.13832
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	50	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	50	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	50	4	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	50	5	0.31963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	50	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	50	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	50	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	50	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	50	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	50	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	50	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	50	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	50	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	50	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	50	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	50	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	50	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	50	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	50	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	50	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	50	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	50	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	50	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	50	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	50	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	50	3	0.29346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	50	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	50	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	50	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	50	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	50	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	50	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	50	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	50	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	50	4	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	50	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	50	1	0.13832
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	50	2	0.23178
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	50	3	0.27290
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	50	4	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	50	5	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	50	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	50	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	50	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	50	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	50	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	50	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	50	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	50	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	50	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	50	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	50	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	50	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	50	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	50	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	50	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	50	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	50	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	50	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	50	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	50	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	50	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	50	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	50	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	50	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	50	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	50	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	50	3	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	50	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	50	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	50	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	50	3	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	50	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	50	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	50	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	50	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	50	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	50	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	50	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	50	1	0.12523
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	50	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	50	3	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	50	4	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	50	5	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	50	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	50	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	50	3	0.27477
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	50	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	50	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	50	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	50	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	50	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	50	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	50	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	50	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	50	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	50	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	50	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	50	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	50	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	50	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	50	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	50	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	50	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	50	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	50	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	50	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	50	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	50	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	50	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	50	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	50	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	50	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	50	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	50	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	50	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	50	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	50	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	50	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	50	1	0.13084
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	50	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	50	3	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	50	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	50	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	50	1	0.13271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	50	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	50	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	50	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	50	5	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	50	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	50	2	0.19626
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	50	3	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	50	4	0.28224
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	50	5	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	50	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	50	3	0.25981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	50	4	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	50	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	50	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	50	3	0.26168
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	50	4	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	50	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	50	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	50	3	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	50	4	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	50	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	50	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	50	3	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	50	4	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	50	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	50	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	50	3	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	50	4	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	50	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	50	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	50	3	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	50	4	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	50	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	50	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	50	3	0.26542
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	50	4	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	50	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	50	1	0.11215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	50	2	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	50	3	0.26542
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	50	4	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	50	5	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	50	1	0.11215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	50	2	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	50	3	0.26542
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	50	4	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	50	5	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	50	1	0.09346
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	50	2	0.17383
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	50	3	0.22243
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	50	4	0.27290
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	50	5	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	50	1	0.09346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	50	2	0.17757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	50	3	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	50	4	0.28411
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	50	5	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	50	1	0.09346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	50	2	0.17757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	50	3	0.23178
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	50	4	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	50	5	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	50	1	0.09346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	50	2	0.17757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	50	3	0.23178
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	50	4	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	50	5	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	50	1	0.09346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	50	2	0.17757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	50	3	0.23178
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	50	4	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	50	5	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	50	1	0.09346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	50	2	0.17757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	50	3	0.23178
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	50	4	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	50	5	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	50	1	0.09346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	50	2	0.17757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	50	3	0.23178
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	50	4	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	50	5	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	50	1	0.09346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	50	2	0.17944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	50	3	0.23364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	50	4	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	50	5	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	50	1	0.09720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	50	2	0.18131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	50	3	0.23364
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	50	4	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	50	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	50	1	0.09907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	50	2	0.18131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	50	3	0.23551
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	50	4	0.29346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	50	5	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	100	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	100	3	0.25981
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	100	4	0.27290
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	100	5	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	100	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	100	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	100	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	100	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	100	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	100	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	100	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	100	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	100	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	100	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	100	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	100	5	0.39065
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	100	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	100	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	100	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	100	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	100	5	0.39439
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	100	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	100	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	100	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	100	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	100	1	0.16449
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	100	2	0.25421
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	100	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	100	4	0.35514
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	100	5	0.39813
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	100	1	0.16822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	100	2	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	100	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	100	5	0.40561
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	100	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	100	2	0.22617
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	100	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	100	4	0.30467
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	100	5	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	100	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	100	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	100	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	100	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	100	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	100	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	100	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	100	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	100	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	100	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	100	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	100	5	0.37570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	100	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	100	4	0.34953
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	100	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	100	1	0.15888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	100	4	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	100	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	100	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	100	3	0.31402
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	100	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	100	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	100	1	0.15701
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	100	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	100	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	100	5	0.37944
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	100	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	100	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	100	3	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	100	4	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	100	5	0.38131
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	100	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	100	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	100	3	0.28224
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	100	4	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	100	5	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	100	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	100	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	100	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	100	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	100	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	100	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	100	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	100	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	100	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	100	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	100	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	100	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	100	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	100	2	0.24486
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	100	3	0.30093
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	100	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	100	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	100	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	100	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	100	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	100	3	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	100	5	0.36822
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	100	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	100	3	0.30467
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	100	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	100	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	100	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	100	3	0.31028
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	100	4	0.34206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	100	5	0.37009
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	100	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	100	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	100	3	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	100	4	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	100	5	0.37383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	100	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	100	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	100	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	100	4	0.31028
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	100	5	0.32150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	100	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	100	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	100	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	100	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	100	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	100	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	100	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	100	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	100	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	100	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	100	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	100	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	100	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	100	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	100	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	100	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	100	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	100	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	100	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	100	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	100	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	100	4	0.33458
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	100	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	100	1	0.15327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	100	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	100	3	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	100	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	100	1	0.15140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	100	2	0.25234
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	100	3	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	100	4	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	100	5	0.35888
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	100	1	0.13832
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	100	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	100	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	100	4	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	100	5	0.31963
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	100	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	100	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	100	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	100	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	100	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	100	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	100	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	100	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	100	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	100	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	100	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	100	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	100	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	100	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	100	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	100	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	100	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	100	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	100	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	100	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	100	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	100	3	0.29346
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	100	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	100	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	100	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	100	3	0.29533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	100	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	100	1	0.14579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	100	2	0.25047
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	100	3	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	100	4	0.33271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	100	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	100	1	0.13832
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	100	2	0.23178
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	100	3	0.27290
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	100	4	0.30841
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	100	5	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	100	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	100	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	100	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	100	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	100	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	100	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	100	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	100	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	100	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	100	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	100	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	100	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	100	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	100	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	100	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	100	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	100	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	100	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	100	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	100	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	100	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	100	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	100	3	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	100	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	100	1	0.14019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	100	2	0.23738
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	100	3	0.28785
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	100	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	100	1	0.14206
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	100	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	100	3	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	100	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	100	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	100	1	0.14393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	100	2	0.23925
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	100	3	0.29159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	100	4	0.33084
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	100	5	0.35327
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	100	1	0.12523
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	100	2	0.22056
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	100	3	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	100	4	0.30654
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	100	5	0.32710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	100	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	100	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	100	3	0.27477
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	100	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	100	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	100	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	100	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	100	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	100	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	100	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	100	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	100	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	100	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	100	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	100	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	100	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	100	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	100	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	100	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	100	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	100	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	100	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	100	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	100	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	100	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	100	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	100	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	100	3	0.27664
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	100	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	100	5	0.34393
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	100	1	0.12710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	100	2	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	100	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	100	4	0.32336
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	100	5	0.34579
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	100	1	0.13084
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	100	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	100	3	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	100	4	0.32523
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	100	5	0.34766
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	100	1	0.13271
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	100	2	0.22991
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	100	3	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	100	4	0.32897
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	100	5	0.35140
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	100	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	100	2	0.19626
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	100	3	0.24673
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	100	4	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	100	5	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	100	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	100	3	0.25794
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	100	4	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	100	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	100	3	0.25981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	100	4	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	100	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	100	3	0.26168
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	100	4	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	100	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	100	3	0.26168
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	100	4	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	100	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	100	3	0.26168
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	100	4	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	100	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	100	3	0.26168
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	100	4	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	100	1	0.10654
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	100	3	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	100	4	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	100	1	0.11215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	100	2	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	100	3	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	100	4	0.29907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	100	1	0.11215
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	100	2	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	100	3	0.26355
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	100	4	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	100	5	0.31776
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	100	1	0.09533
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	100	2	0.17009
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	100	3	0.22056
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	100	4	0.26729
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	100	5	0.28972
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	100	1	0.09533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	100	2	0.17383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	100	3	0.22617
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	100	4	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	100	5	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	100	1	0.09533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	100	2	0.17383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	100	3	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	100	4	0.27850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	100	5	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	100	1	0.09533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	100	2	0.17383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	100	3	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	100	4	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	100	5	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	100	1	0.09533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	100	2	0.17383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	100	3	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	100	4	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	100	5	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	100	1	0.09533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	100	2	0.17383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	100	3	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	100	4	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	100	5	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	100	1	0.09533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	100	2	0.17383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	100	3	0.22804
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	100	4	0.28037
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	100	5	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	100	1	0.09533
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	100	2	0.17383
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	100	3	0.22991
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	100	4	0.28224
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	100	5	0.30280
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	100	1	0.09907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	100	2	0.17570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	100	3	0.22991
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	100	4	0.28224
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	100	5	0.30467
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	100	1	0.09907
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	100	2	0.17570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	100	3	0.22991
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	100	4	0.28598
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	100	5	0.31028
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	1	1	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	1	2	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	1	2	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	1	1	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	1	2	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	1	2	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	1	1	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	1	2	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	1	2	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	1	1	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	1	2	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	1	2	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	1	1	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	1	2	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	1	2	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	1	1	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	1	2	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	1	2	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	1	1	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	1	2	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	1	2	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	1	1	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	1	2	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	1	2	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	1	1	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	1	2	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	1	2	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	2	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	2	3	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	2	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	2	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	2	1	0.22056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	2	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	2	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	2	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	2	3	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	2	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	2	2	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	2	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	2	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	2	3	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	2	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	2	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	2	1	0.22056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	2	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	2	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	2	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	2	3	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	2	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	2	2	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	2	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	2	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	2	3	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	2	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	2	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	2	1	0.22056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	2	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	2	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	2	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	2	3	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	2	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	2	2	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	2	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	2	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	2	3	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	2	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	2	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	2	1	0.22056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	2	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	2	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	2	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	2	3	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	2	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	2	2	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	2	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	2	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	2	3	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	2	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	2	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	2	1	0.22056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	2	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	2	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	2	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	2	3	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	2	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	2	2	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	2	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	2	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	2	3	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	2	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	2	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	2	1	0.22056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	2	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	2	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	2	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	2	3	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	2	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	2	2	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	2	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	2	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	2	3	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	2	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	2	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	2	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	2	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	2	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	2	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	2	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	2	3	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	2	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	2	2	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	2	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	2	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	2	3	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	2	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	2	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	2	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	2	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	2	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	2	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	2	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	2	3	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	2	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	2	2	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	2	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	2	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	2	3	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	2	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	2	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	2	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	2	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	2	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	2	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	2	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	2	3	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	2	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	2	2	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	2	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	3	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	3	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	3	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	3	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	3	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	3	3	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	3	4	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	3	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	3	3	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	3	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	3	3	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	3	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	3	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	3	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	3	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	3	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	3	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	3	3	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	3	4	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	3	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	3	3	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	3	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	3	3	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	3	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	3	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	3	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	3	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	3	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	3	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	3	3	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	3	4	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	3	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	3	3	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	3	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	3	3	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	3	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	3	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	3	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	3	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	3	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	3	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	3	3	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	3	4	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	3	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	3	3	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	3	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	3	3	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	3	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	3	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	3	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	3	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	3	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	3	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	3	3	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	3	4	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	3	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	3	3	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	3	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	3	3	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	3	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	3	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	3	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	3	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	3	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	3	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	3	3	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	3	4	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	3	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	3	3	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	3	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	3	3	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	3	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	3	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	3	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	3	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	3	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	3	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	3	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	3	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	3	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	3	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	3	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	3	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	3	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	3	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	3	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	3	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	3	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	3	3	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	3	4	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	3	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	3	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	3	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	3	3	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	3	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	3	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	3	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	3	3	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	3	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	3	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	3	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	3	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	3	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	3	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	3	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	3	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	3	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	3	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	3	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	3	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	3	3	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	3	4	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	3	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	3	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	3	3	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	3	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	3	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	3	3	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	3	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	3	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	3	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	3	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	3	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	3	3	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	3	4	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	3	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	3	3	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	3	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	3	3	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	3	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	4	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	4	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	4	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	4	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	4	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	4	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	4	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	4	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	4	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	4	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	4	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	4	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	4	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	4	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	4	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	4	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	4	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	4	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	4	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	4	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	4	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	4	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	4	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	4	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	4	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	4	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	4	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	4	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	4	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	4	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	4	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	4	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	4	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	4	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	4	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	4	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	4	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	4	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	4	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	4	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	4	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	4	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	4	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	4	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	4	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	4	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	4	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	4	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	4	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	4	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	4	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	4	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	4	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	4	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	4	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	4	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	4	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	4	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	4	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	4	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	4	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	4	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	4	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	4	5	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	4	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	4	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	4	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	4	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	4	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	4	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	4	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	4	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	4	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	4	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	4	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	4	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	4	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	4	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	4	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	4	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	4	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	4	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	4	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	4	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	4	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	4	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	4	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	4	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	4	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	4	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	4	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	4	5	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	4	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	4	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	4	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	4	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	4	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	4	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	4	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	4	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	4	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	4	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	4	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	4	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	5	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	5	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	5	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	5	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	5	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	5	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	5	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	5	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	5	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	5	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	5	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	5	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	5	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	5	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	5	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	5	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	5	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	5	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	5	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	5	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	5	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	5	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	5	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	5	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	5	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	5	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	5	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	5	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	5	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	5	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	5	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	5	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	5	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	5	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	5	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	5	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	5	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	5	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	5	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	5	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	5	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	5	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	5	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	5	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	5	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	5	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	5	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	5	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	5	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	5	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	5	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	5	5	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	5	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	5	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	5	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	5	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	5	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	5	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	5	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	5	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	5	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	5	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	5	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	5	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	5	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	5	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	5	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	5	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	5	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	5	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	5	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	5	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	5	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	5	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	5	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	5	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	5	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	5	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	5	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	5	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	5	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	5	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	5	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	5	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	5	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	5	5	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	5	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	5	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	5	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	5	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	5	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	5	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	5	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	10	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	10	3	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	10	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	10	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	10	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	10	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	10	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	10	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	10	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	10	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	10	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	10	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	10	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	10	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	10	3	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	10	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	10	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	10	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	10	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	10	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	10	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	10	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	10	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	10	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	10	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	10	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	10	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	10	3	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	10	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	10	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	10	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	10	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	10	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	10	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	10	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	10	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	10	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	10	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	10	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	10	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	10	3	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	10	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	10	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	10	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	10	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	10	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	10	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	10	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	10	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	10	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	10	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	10	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	10	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	10	3	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	10	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	10	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	10	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	10	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	10	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	10	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	10	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	10	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	10	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	10	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	10	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	10	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	10	3	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	10	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	10	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	10	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	10	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	10	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	10	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	10	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	10	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	10	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	10	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	10	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	10	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	10	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	10	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	10	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	10	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	10	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	10	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	10	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	10	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	10	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	10	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	10	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	10	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	10	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	10	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	10	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	10	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	10	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	10	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	10	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	10	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	10	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	10	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	10	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	10	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	10	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	10	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	10	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	10	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	10	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	10	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	10	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	10	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	10	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	10	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	10	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	10	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	10	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	10	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	10	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	10	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	10	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	10	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	10	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	10	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	10	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	10	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	10	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	10	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	10	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	10	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	10	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	10	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	10	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	10	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	10	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	10	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	10	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	10	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	10	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	10	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	10	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	10	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	10	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	10	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	10	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	10	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	10	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	20	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	20	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	20	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	20	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	20	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	20	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	20	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	20	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	20	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	20	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	20	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	20	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	20	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	20	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	20	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	20	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	20	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	20	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	20	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	20	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	20	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	20	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	20	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	20	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	20	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	20	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	20	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	20	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	20	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	20	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	20	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	20	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	20	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	20	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	20	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	20	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	20	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	20	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	20	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	20	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	20	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	20	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	20	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	20	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	20	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	20	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	20	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	20	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	20	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	20	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	20	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	20	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	20	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	20	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	20	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	20	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	20	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	20	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	20	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	20	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	20	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	20	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	20	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	20	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	20	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	20	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	20	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	20	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	20	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	20	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	20	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	20	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	20	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	20	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	20	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	20	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	20	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	20	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	20	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	20	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	20	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	20	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	20	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	20	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	20	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	20	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	20	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	20	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	20	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	20	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	20	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	20	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	20	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	20	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	20	3	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	20	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	20	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	20	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	20	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	20	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	20	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	20	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	20	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	20	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	20	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	20	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	20	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	20	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	20	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	20	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	20	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	20	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	20	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	20	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	20	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	20	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	20	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	20	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	20	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	50	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	50	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	50	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	50	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	50	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	50	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	50	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	50	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	50	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	50	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	50	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	50	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	50	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	50	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	50	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	50	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	50	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	50	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	50	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	50	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	50	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	50	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	50	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	50	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	50	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	50	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	50	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	50	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	50	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	50	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	50	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	50	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	50	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	50	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	50	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	50	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	50	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	50	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	50	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	50	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	50	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	50	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	50	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	50	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	50	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	50	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	50	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	50	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	50	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	50	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	50	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	50	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	50	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	50	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	50	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	50	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	50	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	50	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	50	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	50	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	50	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	50	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	50	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	50	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	50	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	50	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	50	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	50	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	50	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	50	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	50	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	50	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	50	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	50	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	50	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	50	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	50	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	50	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	50	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	50	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	50	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	50	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	50	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	50	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	50	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	50	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	50	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	50	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	50	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	50	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	50	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	50	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	50	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	50	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	50	3	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	50	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	50	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	50	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	50	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	50	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	50	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	50	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	50	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	50	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	50	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	50	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	50	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	50	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	50	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	50	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	50	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	50	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	50	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	50	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	50	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	50	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	50	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	50	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	50	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	100	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	100	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	100	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	100	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	100	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	100	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	100	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	100	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	100	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	100	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	100	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	100	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	100	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	100	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	100	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	100	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	100	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	100	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	100	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	100	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	100	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	100	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	100	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	100	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	100	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	100	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	100	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	100	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	100	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	100	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	100	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	100	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	100	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	100	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	100	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	100	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	100	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	100	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	100	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	100	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	100	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	100	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	100	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	100	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	100	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	100	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	100	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	100	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	100	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	100	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	100	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	100	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	100	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	100	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	100	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	100	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	100	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	100	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	100	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	100	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	100	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	100	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	100	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	100	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	100	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	100	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	100	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	100	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	100	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	100	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	100	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	100	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	100	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	100	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	100	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	100	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	100	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	100	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	100	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	100	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	100	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	100	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	100	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	100	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	100	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	100	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	100	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	100	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	100	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	100	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	100	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	100	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	100	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	100	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	100	3	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	100	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	100	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	100	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	100	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	100	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	100	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	100	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	100	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	100	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	100	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	100	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	100	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	100	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	100	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	100	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	100	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	100	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	100	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	100	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	100	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	100	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	100	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	100	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	100	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	1	1	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	1	2	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	1	2	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	1	1	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	1	2	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	1	2	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	1	1	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	1	2	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	1	2	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	1	1	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	1	2	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	1	2	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	1	1	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	1	2	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	1	2	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	1	1	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	1	2	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	1	2	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	1	1	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	1	2	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	1	2	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	1	1	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	1	2	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	1	2	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	1	1	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	1	2	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	1	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	1	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	1	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	1	2	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	1	2	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	1	3	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	1	2	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	1	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	2	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	2	3	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	2	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	2	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	2	3	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	2	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	2	5	0.45047
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	2	3	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	2	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	2	5	0.45047
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	2	3	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	2	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	2	5	0.45047
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	2	3	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	2	4	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	2	5	0.45047
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	2	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	2	3	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	2	4	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	2	5	0.45047
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	2	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	2	3	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	2	4	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	2	5	0.45047
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	2	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	2	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	2	3	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	2	4	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	2	5	0.45047
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	2	3	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	2	4	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	2	5	0.45047
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	2	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	2	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	2	4	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	2	5	0.45607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	2	2	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	2	3	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	2	4	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	2	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	2	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	2	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	2	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	2	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	2	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	2	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	2	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	2	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	2	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	2	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	2	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	2	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	2	2	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	2	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	2	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	2	5	0.45607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	2	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	2	3	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	2	4	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	2	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	2	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	2	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	2	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	2	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	2	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	2	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	2	2	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	2	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	2	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	2	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	2	2	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	2	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	2	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	2	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	2	2	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	2	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	2	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	2	1	0.22056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	2	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	2	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	2	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	2	2	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	2	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	2	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	2	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	2	1	0.22804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	2	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	2	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	2	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	2	1	0.21121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	2	2	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	2	3	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	2	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	2	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	2	1	0.21121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	2	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	2	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	2	1	0.21121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	2	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	2	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	2	1	0.21121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	2	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	2	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	2	1	0.21121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	2	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	2	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	2	1	0.21308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	2	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	2	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	2	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	2	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	2	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	2	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	2	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	2	1	0.22056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	2	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	2	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	2	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	2	3	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	2	2	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	2	3	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	2	4	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	2	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	2	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	2	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	2	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	2	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	2	2	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	2	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	2	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	2	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	2	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	2	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	2	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	2	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	2	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	2	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	2	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	2	2	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	2	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	2	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	2	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	2	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	2	1	0.22617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	2	2	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	2	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	2	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	2	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	2	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	2	3	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	2	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	2	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	2	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	2	2	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	2	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	2	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	2	2	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	2	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	2	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	2	2	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	2	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	2	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	2	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	2	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	2	1	0.21682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	2	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	2	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	2	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	2	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	2	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	2	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	2	1	0.22056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	2	2	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	2	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	2	1	0.22430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	2	2	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	2	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	2	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	2	5	0.45421
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	2	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	2	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	2	4	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	2	5	0.43551
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	2	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	2	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	2	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	2	5	0.45607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	2	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	2	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	2	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	2	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	2	5	0.45607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	2	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	2	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	2	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	2	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	2	5	0.45607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	2	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	2	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	2	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	2	5	0.45607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	2	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	2	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	2	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	2	5	0.45607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	2	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	2	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	2	3	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	2	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	2	5	0.45607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	2	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	2	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	2	3	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	2	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	2	5	0.45607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	2	1	0.22804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	2	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	2	3	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	2	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	2	5	0.45607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	2	1	0.22804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	2	3	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	2	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	2	5	0.45607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	2	1	0.22991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	2	2	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	2	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	2	4	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	2	5	0.43551
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	2	1	0.22991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	2	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	2	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	2	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	2	1	0.22991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	2	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	2	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	2	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	2	1	0.22991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	2	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	2	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	2	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	2	1	0.22991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	2	2	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	2	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	2	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	2	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	2	1	0.22991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	2	2	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	2	3	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	2	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	2	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	2	1	0.22991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	2	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	2	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	2	1	0.22804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	2	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	2	3	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	2	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	2	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	2	1	0.23364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	2	3	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	2	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	2	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	2	1	0.23364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	2	2	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	2	3	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	2	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	2	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	2	1	0.22991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	2	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	2	3	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	2	4	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	2	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	2	1	0.22804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	2	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	2	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	2	1	0.22804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	2	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	2	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	2	1	0.22804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	2	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	2	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	2	1	0.22804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	2	2	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	2	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	2	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	2	1	0.22804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	2	2	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	2	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	2	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	2	1	0.22804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	2	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	2	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	2	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	2	1	0.22617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	2	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	2	3	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	2	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	2	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	2	1	0.22991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	2	3	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	2	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	2	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	2	1	0.23364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	2	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	2	3	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	2	4	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	2	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	2	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	2	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	2	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	2	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	2	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	3	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	3	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	3	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	3	2	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	3	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	3	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	3	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	3	2	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	3	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	3	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	3	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	3	2	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	3	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	3	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	3	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	3	2	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	3	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	3	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	3	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	3	2	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	3	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	3	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	3	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	3	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	3	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	3	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	3	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	3	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	3	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	3	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	3	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	3	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	3	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	3	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	3	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	3	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	3	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	3	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	3	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	3	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	3	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	3	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	3	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	3	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	3	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	3	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	3	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	3	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	3	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	3	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	3	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	3	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	3	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	3	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	3	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	3	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	3	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	3	1	0.21121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	3	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	3	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	3	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	3	4	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	3	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	3	4	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	3	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	3	4	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	3	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	3	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	3	4	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	3	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	3	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	3	4	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	3	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	3	4	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	3	5	0.43738
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	3	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	3	4	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	3	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	3	3	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	3	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	3	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	3	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	3	3	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	3	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	3	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	3	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	3	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	3	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	3	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	3	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	3	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	3	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	3	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	3	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	3	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	3	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	3	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	3	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	3	5	0.43551
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	3	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	3	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	3	5	0.43551
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	3	1	0.21121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	3	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	3	4	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	3	5	0.43551
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	3	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	3	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	3	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	3	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	3	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	3	5	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	3	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	3	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	3	5	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	3	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	3	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	3	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	3	5	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	3	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	3	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	3	5	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	3	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	3	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	3	5	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	3	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	3	3	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	3	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	3	5	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	3	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	3	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	3	5	0.44299
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	3	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	3	4	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	3	5	0.44299
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	3	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	3	2	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	3	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	3	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	3	5	0.44673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	3	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	3	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	3	4	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	3	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	3	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	3	4	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	3	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	3	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	3	4	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	3	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	3	2	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	3	4	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	3	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	3	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	3	4	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	3	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	3	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	3	4	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	3	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	3	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	3	2	0.32336
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	3	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	3	4	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	3	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	3	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	3	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	3	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	3	4	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	3	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	3	2	0.32336
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	3	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	3	4	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	3	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	3	2	0.32336
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	3	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	3	4	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	3	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	3	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	3	3	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	3	4	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	3	5	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	3	2	0.32336
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	3	3	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	3	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	3	5	0.44860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	3	2	0.32336
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	3	3	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	3	4	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	3	5	0.44860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	3	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	3	3	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	3	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	3	5	0.44860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	3	2	0.32336
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	3	3	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	3	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	3	5	0.44860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	3	2	0.32336
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	3	3	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	3	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	3	5	0.44860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	3	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	3	2	0.32336
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	3	3	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	3	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	3	5	0.44860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	3	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	3	3	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	3	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	3	5	0.44860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	3	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	3	2	0.32336
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	3	3	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	3	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	3	5	0.44860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	3	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	3	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	3	3	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	3	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	3	5	0.44673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	3	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	3	2	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	3	3	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	3	4	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	3	5	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	3	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	3	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	3	3	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	3	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	3	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	3	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	3	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	3	3	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	3	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	3	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	3	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	3	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	3	3	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	3	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	3	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	3	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	3	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	3	3	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	3	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	3	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	3	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	3	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	3	3	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	3	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	3	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	3	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	3	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	3	3	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	3	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	3	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	3	1	0.21495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	3	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	3	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	3	4	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	3	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	3	1	0.21869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	3	2	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	3	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	3	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	3	5	0.46168
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	3	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	3	2	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	3	3	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	3	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	3	5	0.45794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	3	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	3	2	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	3	3	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	3	4	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	3	5	0.44299
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	3	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	3	2	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	3	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	3	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	3	5	0.46542
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	3	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	3	2	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	3	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	3	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	3	5	0.46729
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	3	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	3	2	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	3	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	3	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	3	5	0.46729
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	3	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	3	2	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	3	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	3	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	3	5	0.46729
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	3	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	3	2	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	3	3	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	3	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	3	5	0.46729
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	3	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	3	2	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	3	3	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	3	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	3	5	0.46729
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	3	1	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	3	2	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	3	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	3	4	0.43178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	3	5	0.46729
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	3	1	0.22617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	3	2	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	3	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	3	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	3	5	0.46729
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	3	1	0.23178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	3	2	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	3	3	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	3	4	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	3	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	3	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	3	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	3	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	3	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	3	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	4	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	4	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	4	5	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	4	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	4	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	4	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	4	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	4	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	4	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	4	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	4	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	4	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	4	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	4	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	4	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	4	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	4	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	4	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	4	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	4	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	4	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	4	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	4	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	4	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	4	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	4	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	4	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	4	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	4	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	4	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	4	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	4	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	4	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	4	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	4	1	0.20561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	4	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	4	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	4	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	4	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	4	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	4	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	4	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	4	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	4	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	4	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	4	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	4	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	4	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	4	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	4	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	4	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	4	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	4	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	4	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	4	2	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	4	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	4	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	4	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	4	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	4	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	4	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	4	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	4	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	4	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	4	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	4	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	4	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	4	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	4	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	4	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	4	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	4	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	4	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	4	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	4	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	4	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	4	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	4	4	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	4	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	4	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	4	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	4	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	4	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	4	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	4	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	4	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	4	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	4	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	4	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	4	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	4	3	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	4	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	4	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	4	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	4	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	4	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	4	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	4	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	4	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	4	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	4	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	4	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	4	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	4	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	4	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	4	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	4	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	4	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	4	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	4	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	4	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	4	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	4	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	4	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	4	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	4	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	4	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	4	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	4	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	4	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	4	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	4	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	4	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	4	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	4	4	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	4	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	4	2	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	4	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	4	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	4	5	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	4	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	4	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	4	4	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	4	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	4	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	4	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	4	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	4	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	4	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	4	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	4	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	4	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	4	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	4	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	4	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	4	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	4	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	4	1	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	4	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	4	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	4	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	4	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	4	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	4	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	4	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	4	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	4	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	4	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	4	3	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	4	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	4	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	4	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	4	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	4	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	4	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	4	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	4	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	4	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	4	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	4	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	4	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	4	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	4	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	4	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	4	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	4	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	4	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	4	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	4	3	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	4	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	4	5	0.43364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	4	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	4	2	0.32150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	4	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	4	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	4	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	4	2	0.32336
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	4	3	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	4	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	4	5	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	4	1	0.20374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	4	2	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	4	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	4	4	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	4	5	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	4	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	4	2	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	4	3	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	4	4	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	4	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	4	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	4	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	4	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	4	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	4	5	0.44673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	4	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	4	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	4	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	4	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	4	5	0.44673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	4	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	4	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	4	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	4	4	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	4	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	4	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	4	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	4	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	4	4	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	4	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	4	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	4	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	4	3	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	4	4	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	4	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	4	1	0.20748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	4	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	4	3	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	4	4	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	4	5	0.44486
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	4	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	4	2	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	4	3	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	4	4	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	4	5	0.45047
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	4	1	0.20935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	4	2	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	4	3	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	4	4	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	4	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	4	1	0.21121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	4	2	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	4	3	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	4	4	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	4	5	0.45234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	4	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	4	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	4	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	4	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	4	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	5	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	5	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	5	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	5	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	5	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	5	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	5	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	5	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	5	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	5	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	5	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	5	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	5	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	5	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	5	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	5	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	5	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	5	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	5	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	5	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	5	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	5	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	5	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	5	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	5	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	5	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	5	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	5	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	5	3	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	5	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	5	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	5	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	5	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	5	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	5	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	5	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	5	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	5	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	5	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	5	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	5	4	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	5	4	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	5	4	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	5	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	5	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	5	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	5	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	5	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	5	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	5	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	5	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	5	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	5	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	5	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	5	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	5	3	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	5	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	5	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	5	3	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	5	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	5	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	5	3	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	5	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	5	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	5	3	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	5	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	5	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	5	3	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	5	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	5	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	5	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	5	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	5	4	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	5	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	5	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	5	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	5	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	5	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	5	1	0.19252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	5	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	5	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	5	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	5	2	0.28598
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	5	4	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	5	5	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	5	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	5	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	5	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	5	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	5	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	5	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	5	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	5	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	5	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	5	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	5	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	5	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	5	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	5	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	5	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	5	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	5	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	5	5	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	5	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	5	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	5	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	5	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	5	4	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	5	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	5	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	5	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	5	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	5	2	0.27850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	5	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	5	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	5	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	5	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	5	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	5	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	5	4	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	5	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	5	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	5	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	5	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	5	4	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	5	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	5	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	5	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	5	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	5	4	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	5	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	5	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	5	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	5	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	5	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	5	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	5	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	5	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	5	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	5	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	5	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	5	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	5	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	5	3	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	5	4	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	5	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	5	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	5	2	0.28598
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	5	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	5	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	5	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	5	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	5	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	5	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	5	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	5	3	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	5	4	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	5	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	5	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	5	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	5	3	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	5	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	5	5	0.40748
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	5	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	5	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	5	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	5	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	5	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	5	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	5	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	5	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	5	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	5	1	0.17570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	5	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	5	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	5	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	5	1	0.17570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	5	2	0.28785
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	5	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	5	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	5	1	0.17570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	5	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	5	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	5	5	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	5	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	5	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	5	3	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	5	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	5	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	5	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	5	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	5	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	5	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	5	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	5	1	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	5	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	5	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	5	5	0.41869
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	5	2	0.28598
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	5	3	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	5	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	5	5	0.40561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	5	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	5	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	5	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	5	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	5	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	5	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	5	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	5	4	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	5	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	5	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	5	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	5	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	5	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	5	2	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	5	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	5	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	5	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	5	1	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	5	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	5	3	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	5	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	5	5	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	5	1	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	5	2	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	5	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	5	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	5	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	5	3	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	5	4	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	5	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	5	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	5	4	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	5	5	0.42056
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	5	2	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	5	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	5	4	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	5	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	5	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	5	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	5	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	5	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	5	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	5	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	5	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	5	4	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	5	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	5	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	5	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	5	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	5	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	5	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	5	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	5	2	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	5	3	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	5	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	5	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	5	1	0.18879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	5	2	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	5	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	5	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	5	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	5	1	0.19065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	5	2	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	5	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	5	4	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	5	5	0.42243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	5	1	0.19439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	5	2	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	5	3	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	5	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	5	5	0.42991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	5	2	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	5	3	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	5	4	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	5	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	5	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	5	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	5	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	5	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	5	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	5	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	5	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	5	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	5	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	5	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	5	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	5	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	5	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	5	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	5	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	5	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	5	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	5	3	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	5	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	5	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	5	2	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	5	3	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	5	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	5	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	5	1	0.19813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	5	2	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	5	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	5	5	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	5	1	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	5	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	5	3	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	5	4	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	5	5	0.42804
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	5	2	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	5	3	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	5	4	0.40374
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	5	5	0.43551
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	5	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	5	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	5	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	5	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	5	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	10	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	10	3	0.32150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	10	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	10	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	10	2	0.28598
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	10	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	10	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	10	2	0.28598
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	10	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	10	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	10	2	0.28598
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	10	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	10	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	10	2	0.28598
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	10	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	10	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	10	2	0.28598
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	10	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	10	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	10	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	10	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	10	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	10	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	10	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	10	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	10	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	10	3	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	10	4	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	10	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	10	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	10	2	0.28598
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	10	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	10	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	10	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	10	1	0.17570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	10	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	10	3	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	10	4	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	10	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	10	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	10	2	0.27664
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	10	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	10	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	10	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	10	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	10	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	10	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	10	5	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	10	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	10	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	10	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	10	5	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	10	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	10	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	10	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	10	5	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	10	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	10	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	10	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	10	5	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	10	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	10	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	10	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	10	5	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	10	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	10	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	10	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	10	4	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	10	5	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	10	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	10	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	10	3	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	10	4	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	10	5	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	10	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	10	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	10	3	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	10	4	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	10	5	0.40000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	10	1	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	10	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	10	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	10	4	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	10	5	0.40187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	10	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	10	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	10	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	10	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	10	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	10	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	10	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	10	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	10	5	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	10	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	10	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	10	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	10	5	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	10	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	10	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	10	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	10	5	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	10	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	10	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	10	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	10	5	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	10	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	10	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	10	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	10	5	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	10	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	10	2	0.27664
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	10	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	10	5	0.39065
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	10	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	10	2	0.27664
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	10	3	0.32150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	10	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	10	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	10	2	0.27850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	10	3	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	10	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	10	5	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	10	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	10	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	10	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	10	4	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	10	5	0.39626
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	10	2	0.26542
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	10	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	10	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	10	5	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	10	2	0.27103
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	10	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	10	2	0.27103
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	10	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	10	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	10	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	10	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	10	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	10	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	10	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	10	2	0.27103
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	10	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	10	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	10	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	10	5	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	10	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	10	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	10	3	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	10	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	10	5	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	10	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	10	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	10	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	10	4	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	10	5	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	10	2	0.25607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	10	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	10	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	10	2	0.26168
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	10	2	0.26168
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	10	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	10	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	10	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	10	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	10	2	0.26168
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	10	3	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	10	4	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	10	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	10	1	0.15701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	10	2	0.26355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	10	3	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	10	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	10	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	10	2	0.26355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	10	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	10	3	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	10	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	10	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	10	4	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	10	5	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	10	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	10	4	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	10	5	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	10	2	0.25607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	10	5	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	10	2	0.25607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	10	5	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	10	1	0.15701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	10	2	0.25607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	10	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	10	5	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	10	1	0.15701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	10	2	0.25607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	10	4	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	10	1	0.15701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	10	2	0.25607
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	10	3	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	10	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	10	1	0.15888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	10	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	10	3	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	10	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	10	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	10	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	10	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	10	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	10	3	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	10	4	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	10	5	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	10	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	10	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	10	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	10	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	10	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	10	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	10	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	10	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	10	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	10	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	10	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	10	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	10	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	10	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	10	3	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	10	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	10	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	10	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	10	2	0.25421
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	10	3	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	10	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	10	1	0.15701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	10	2	0.25234
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	10	3	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	10	5	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	10	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	10	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	10	4	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	10	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	10	2	0.26355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	10	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	10	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	10	2	0.26355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	10	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	10	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	10	2	0.26355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	10	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	10	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	10	2	0.26355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	10	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	10	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	10	2	0.26355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	10	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	10	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	10	2	0.26355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	10	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	10	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	10	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	10	2	0.26355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	10	3	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	10	4	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	10	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	10	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	10	2	0.26542
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	10	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	10	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	10	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	10	2	0.26542
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	10	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	10	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	10	5	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	10	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	10	2	0.27850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	10	3	0.32336
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	10	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	10	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	10	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	10	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	10	3	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	10	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	10	5	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	10	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	10	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	10	3	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	10	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	10	5	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	10	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	10	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	10	3	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	10	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	10	5	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	10	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	10	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	10	3	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	10	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	10	5	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	10	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	10	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	10	3	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	10	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	10	5	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	10	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	10	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	10	3	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	10	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	10	5	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	10	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	10	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	10	3	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	10	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	10	5	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	10	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	10	2	0.28598
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	10	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	10	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	10	5	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	10	1	0.17757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	10	2	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	10	3	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	10	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	10	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	10	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	10	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	10	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	10	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	20	2	0.27850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	20	3	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	20	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	20	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	20	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	20	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	20	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	20	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	20	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	20	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	20	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	20	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	20	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	20	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	20	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	20	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	20	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	20	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	20	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	20	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	20	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	20	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	20	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	20	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	20	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	20	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	20	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	20	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	20	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	20	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	20	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	20	3	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	20	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	20	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	20	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	20	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	20	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	20	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	20	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	20	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	20	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	20	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	20	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	20	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	20	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	20	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	20	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	20	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	20	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	20	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	20	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	20	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	20	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	20	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	20	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	20	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	20	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	20	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	20	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	20	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	20	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	20	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	20	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	20	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	20	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	20	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	20	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	20	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	20	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	20	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	20	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	20	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	20	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	20	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	20	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	20	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	20	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	20	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	20	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	20	3	0.32150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	20	4	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	20	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	20	1	0.17570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	20	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	20	3	0.32336
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	20	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	20	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	20	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	20	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	20	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	20	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	20	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	20	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	20	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	20	3	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	20	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	20	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	20	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	20	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	20	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	20	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	20	5	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	20	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	20	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	20	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	20	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	20	5	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	20	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	20	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	20	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	20	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	20	5	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	20	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	20	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	20	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	20	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	20	5	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	20	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	20	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	20	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	20	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	20	5	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	20	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	20	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	20	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	20	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	20	5	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	20	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	20	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	20	3	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	20	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	20	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	20	2	0.27664
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	20	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	20	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	20	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	20	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	20	2	0.27850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	20	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	20	4	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	20	2	0.26355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	20	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	20	4	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	20	5	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	20	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	20	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	20	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	20	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	20	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	20	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	20	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	20	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	20	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	20	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	20	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	20	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	20	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	20	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	20	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	20	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	20	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	20	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	20	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	20	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	20	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	20	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	20	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	20	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	20	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	20	2	0.27103
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	20	3	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	20	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	20	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	20	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	20	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	20	3	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	20	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	20	5	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	20	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	20	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	20	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	20	4	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	20	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	20	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	20	2	0.25421
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	20	4	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	20	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	20	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	20	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	20	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	20	4	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	20	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	20	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	20	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	20	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	20	4	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	20	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	20	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	20	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	20	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	20	4	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	20	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	20	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	20	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	20	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	20	4	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	20	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	20	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	20	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	20	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	20	4	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	20	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	20	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	20	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	20	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	20	4	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	20	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	20	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	20	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	20	3	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	20	4	0.34579
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	20	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	20	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	20	2	0.26168
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	20	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	20	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	20	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	20	1	0.15888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	20	2	0.26168
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	20	3	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	20	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	20	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	20	2	0.24299
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	20	3	0.28598
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	20	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	20	5	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	20	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	20	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	20	4	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	20	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	20	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	20	4	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	20	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	20	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	20	4	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	20	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	20	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	20	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	20	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	20	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	20	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	20	3	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	20	4	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	20	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	20	1	0.15140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	20	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	20	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	20	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	20	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	20	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	20	3	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	20	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	20	5	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	20	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	20	2	0.22617
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	20	3	0.27850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	20	4	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	20	5	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	20	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	20	2	0.23178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	20	3	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	20	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	20	5	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	20	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	20	2	0.23178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	20	3	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	20	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	20	5	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	20	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	20	2	0.23178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	20	3	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	20	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	20	5	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	20	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	20	2	0.23178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	20	3	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	20	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	20	5	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	20	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	20	2	0.23178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	20	3	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	20	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	20	5	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	20	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	20	2	0.23178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	20	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	20	5	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	20	1	0.13645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	20	2	0.23178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	20	3	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	20	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	20	5	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	20	1	0.13832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	20	2	0.23364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	20	3	0.28598
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	20	4	0.33458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	20	5	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	20	1	0.14019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	20	2	0.23551
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	20	3	0.28598
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	20	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	20	5	0.36636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	20	2	0.21682
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	20	3	0.27850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	20	4	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	20	5	0.34019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	20	2	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	20	4	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	20	5	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	20	2	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	20	4	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	20	5	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	20	2	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	20	4	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	20	5	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	20	2	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	20	4	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	20	5	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	20	2	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	20	4	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	20	5	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	20	2	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	20	4	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	20	5	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	20	1	0.11963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	20	2	0.22243
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	20	3	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	20	4	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	20	5	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	20	1	0.12150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	20	2	0.22430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	20	3	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	20	4	0.32150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	20	5	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	20	1	0.12523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	20	2	0.22430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	20	3	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	20	4	0.32336
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	20	5	0.35514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	20	1	0.13645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	20	2	0.23178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	20	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	20	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	20	5	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	20	1	0.13645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	20	2	0.23738
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	20	3	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	20	4	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	20	5	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	20	1	0.13645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	20	2	0.23738
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	20	3	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	20	4	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	20	5	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	20	1	0.13645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	20	2	0.23738
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	20	3	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	20	4	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	20	5	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	20	1	0.13645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	20	2	0.23738
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	20	3	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	20	4	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	20	5	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	20	1	0.13645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	20	2	0.23738
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	20	3	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	20	4	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	20	5	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	20	1	0.13645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	20	2	0.23738
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	20	3	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	20	5	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	20	1	0.13645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	20	2	0.23738
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	20	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	20	5	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	20	1	0.13832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	20	2	0.23925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	20	3	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	20	5	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	20	1	0.13832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	20	2	0.24112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	20	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	20	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	20	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	20	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	20	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	20	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	20	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	20	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	50	2	0.27850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	50	3	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	50	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	50	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	50	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	50	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	50	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	50	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	50	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	50	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	50	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	50	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	50	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	50	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	50	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	50	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	50	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	50	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	50	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	50	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	50	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	50	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	50	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	50	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	50	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	50	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	50	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	50	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	50	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	50	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	50	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	50	3	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	50	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	50	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	50	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	50	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	50	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	50	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	50	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	50	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	50	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	50	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	50	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	50	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	50	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	50	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	50	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	50	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	50	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	50	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	50	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	50	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	50	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	50	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	50	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	50	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	50	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	50	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	50	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	50	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	50	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	50	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	50	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	50	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	50	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	50	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	50	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	50	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	50	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	50	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	50	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	50	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	50	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	50	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	50	3	0.32150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	50	4	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	50	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	50	1	0.17570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	50	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	50	3	0.32336
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	50	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	50	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	50	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	50	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	50	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	50	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	50	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	50	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	50	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	50	3	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	50	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	50	5	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	50	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	50	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	50	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	50	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	50	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	50	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	50	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	50	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	50	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	50	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	50	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	50	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	50	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	50	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	50	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	50	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	50	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	50	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	50	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	50	5	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	50	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	50	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	50	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	50	5	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	50	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	50	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	50	3	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	50	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	50	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	50	2	0.27664
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	50	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	50	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	50	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	50	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	50	2	0.27850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	50	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	50	4	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	50	2	0.26355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	50	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	50	4	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	50	5	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	50	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	50	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	50	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	50	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	50	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	50	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	50	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	50	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	50	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	50	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	50	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	50	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	50	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	50	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	50	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	50	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	50	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	50	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	50	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	50	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	50	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	50	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	50	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	50	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	50	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	50	2	0.27103
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	50	3	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	50	4	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	50	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	50	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	50	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	50	3	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	50	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	50	5	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	50	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	50	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	50	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	50	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	50	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	50	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	50	2	0.25421
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	50	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	50	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	50	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	50	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	50	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	50	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	50	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	50	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	50	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	50	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	50	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	50	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	50	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	50	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	50	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	50	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	50	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	50	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	50	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	50	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	50	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	50	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	50	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	50	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	50	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	50	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	50	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	50	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	50	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	50	3	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	50	4	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	50	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	50	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	50	2	0.26168
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	50	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	50	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	50	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	50	1	0.15888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	50	2	0.26168
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	50	3	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	50	4	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	50	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	50	2	0.24299
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	50	3	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	50	5	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	50	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	50	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	50	5	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	50	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	50	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	50	5	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	50	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	50	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	50	5	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	50	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	50	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	50	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	50	5	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	50	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	50	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	50	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	50	5	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	50	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	50	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	50	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	50	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	50	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	50	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	50	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	50	4	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	50	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	50	1	0.15140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	50	3	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	50	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	50	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	50	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	50	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	50	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	50	5	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	50	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	50	2	0.22430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	50	3	0.27477
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	50	4	0.32150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	50	5	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	50	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	50	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	50	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	50	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	50	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	50	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	50	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	50	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	50	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	50	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	50	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	50	4	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	50	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	50	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	50	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	50	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	50	4	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	50	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	50	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	50	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	50	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	50	4	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	50	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	50	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	50	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	50	3	0.27850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	50	4	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	50	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	50	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	50	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	50	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	50	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	50	1	0.13832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	50	2	0.23178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	50	3	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	50	4	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	50	5	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	50	1	0.14019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	50	2	0.23364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	50	3	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	50	4	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	50	5	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	50	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	50	2	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	50	3	0.25981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	50	4	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	50	5	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	50	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	50	3	0.26542
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	50	4	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	50	5	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	50	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	50	3	0.26542
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	50	4	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	50	5	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	50	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	50	3	0.26542
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	50	4	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	50	5	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	50	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	50	3	0.26542
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	50	4	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	50	5	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	50	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	50	3	0.26542
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	50	4	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	50	5	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	50	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	50	3	0.26542
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	50	4	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	50	5	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	50	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	50	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	50	3	0.26729
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	50	4	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	50	5	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	50	1	0.11215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	50	2	0.20561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	50	3	0.26729
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	50	4	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	50	5	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	50	1	0.11589
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	50	2	0.20561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	50	3	0.26916
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	50	4	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	50	5	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	50	1	0.10093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	50	2	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	50	3	0.23551
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	50	4	0.28598
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	50	5	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	50	1	0.10093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	50	2	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	50	3	0.24112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	50	4	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	50	5	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	50	1	0.10093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	50	2	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	50	3	0.24112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	50	4	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	50	5	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	50	1	0.10093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	50	2	0.18318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	50	3	0.24112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	50	4	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	50	5	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	50	1	0.10093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	50	2	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	50	3	0.24112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	50	4	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	50	5	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	50	1	0.10093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	50	2	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	50	3	0.24112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	50	4	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	50	5	0.32336
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	50	1	0.10093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	50	2	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	50	3	0.24112
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	50	4	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	50	5	0.32336
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	50	1	0.10093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	50	2	0.18505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	50	3	0.24299
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	50	4	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	50	5	0.32336
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	50	1	0.10280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	50	2	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	50	3	0.24299
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	50	4	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	50	5	0.32336
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	50	1	0.10654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	50	2	0.18692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	50	3	0.24299
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	50	4	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	50	5	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	50	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	50	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	50	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	50	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	50	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	100	2	0.27850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	100	3	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	100	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	100	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	100	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	100	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	100	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	100	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	100	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	100	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	100	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	100	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	100	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	100	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	100	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	100	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	100	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	100	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	100	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	100	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	100	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	100	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	100	4	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	100	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	100	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	100	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	100	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	100	4	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	100	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	100	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	100	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	100	3	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	100	4	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	100	5	0.40935
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	100	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	100	2	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	100	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	100	5	0.41121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	100	1	0.17383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	100	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	100	3	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	100	5	0.41495
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	100	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	100	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	100	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	100	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	100	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	100	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	100	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	100	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	100	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	100	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	100	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	100	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	100	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	100	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	100	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	100	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	100	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	100	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	100	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	100	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	100	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	100	1	0.16636
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	100	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	100	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	100	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	100	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	100	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	100	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	100	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	100	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	100	1	0.17196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	100	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	100	3	0.32150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	100	4	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	100	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	100	1	0.17570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	100	2	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	100	3	0.32336
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	100	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	100	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	100	1	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	100	2	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	100	3	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	100	4	0.36262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	100	5	0.39813
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	100	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	100	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	100	3	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	100	4	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	100	5	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	100	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	100	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	100	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	100	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	100	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	100	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	100	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	100	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	100	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	100	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	100	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	100	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	100	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	100	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	100	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	100	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	100	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	100	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	100	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	100	5	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	100	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	100	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	100	3	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	100	5	0.38879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	100	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	100	2	0.27477
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	100	3	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	100	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	100	1	0.16449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	100	2	0.27664
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	100	3	0.31963
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	100	4	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	100	5	0.39439
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	100	1	0.17009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	100	2	0.27850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	100	3	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	100	4	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	100	2	0.26355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	100	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	100	4	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	100	5	0.37383
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	100	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	100	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	100	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	100	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	100	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	100	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	100	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	100	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	100	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	100	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	100	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	100	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	100	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	100	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	100	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	100	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	100	2	0.26729
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	100	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	100	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	100	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	100	2	0.26916
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	100	3	0.30654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	100	4	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	100	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	100	1	0.16075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	100	2	0.27103
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	100	3	0.30841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	100	4	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	100	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	100	1	0.16262
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	100	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	100	3	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	100	4	0.35327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	100	5	0.38692
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	100	1	0.16822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	100	2	0.27290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	100	3	0.31215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	100	4	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	100	5	0.38505
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	100	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	100	2	0.25421
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	100	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	100	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	100	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	100	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	100	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	100	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	100	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	100	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	100	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	100	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	100	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	100	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	100	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	100	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	100	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	100	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	100	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	100	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	100	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	100	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	100	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	100	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	100	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	100	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	100	2	0.25794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	100	3	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	100	5	0.37944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	100	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	100	2	0.25981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	100	3	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	100	4	0.34206
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	100	5	0.38131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	100	1	0.15514
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	100	2	0.26168
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	100	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	100	4	0.34393
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	100	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	100	1	0.15888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	100	2	0.26168
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	100	3	0.30467
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	100	4	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	100	5	0.38318
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	100	2	0.24299
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	100	3	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	100	5	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	100	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	100	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	100	5	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	100	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	100	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	100	5	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	100	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	100	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	100	5	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	100	1	0.14766
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	100	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	100	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	100	5	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	100	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	100	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	100	4	0.33084
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	100	5	0.36822
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	100	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	100	3	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	100	4	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	100	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	100	1	0.14953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	100	2	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	100	3	0.29159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	100	4	0.33645
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	100	5	0.37009
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	100	1	0.15140
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	100	3	0.29533
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	100	5	0.37196
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	100	1	0.15327
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	100	2	0.24860
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	100	3	0.30093
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	100	4	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	100	5	0.37570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	100	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	100	2	0.22430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	100	3	0.27477
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	100	4	0.32150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	100	5	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	100	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	100	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	100	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	100	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	100	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	100	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	100	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	100	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	100	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	100	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	100	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	100	4	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	100	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	100	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	100	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	100	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	100	4	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	100	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	100	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	100	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	100	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	100	4	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	100	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	100	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	100	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	100	3	0.27850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	100	4	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	100	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	100	1	0.13458
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	100	2	0.22991
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	100	3	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	100	5	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	100	1	0.13832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	100	2	0.23178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	100	3	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	100	4	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	100	5	0.36075
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	100	1	0.14019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	100	2	0.23364
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	100	3	0.28224
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	100	4	0.32710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	100	5	0.36449
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	100	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	100	2	0.19626
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	100	3	0.25794
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	100	4	0.29346
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	100	5	0.31776
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	100	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	100	3	0.26355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	100	4	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	100	5	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	100	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	100	3	0.26355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	100	4	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	100	5	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	100	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	100	3	0.26355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	100	4	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	100	5	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	100	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	100	3	0.26355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	100	4	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	100	5	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	100	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	100	3	0.26355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	100	4	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	100	5	0.32523
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	100	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	100	3	0.26355
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	100	4	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	100	5	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	100	1	0.11028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	100	2	0.20000
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	100	3	0.26542
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	100	4	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	100	5	0.32897
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	100	1	0.11215
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	100	2	0.20561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	100	3	0.26542
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	100	4	0.29907
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	100	5	0.33271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	100	1	0.11589
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	100	2	0.20561
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	100	3	0.26542
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	100	4	0.30280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	100	5	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	100	5	0.39252
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	100	1	0.10280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	100	2	0.17570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	100	3	0.23178
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	100	4	0.28037
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	100	5	0.31028
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	100	1	0.10280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	100	2	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	100	3	0.23738
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	100	4	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	100	1	0.10280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	100	2	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	100	3	0.23738
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	100	4	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	100	1	0.10280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	100	2	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	100	3	0.23738
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	100	4	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	100	1	0.10280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	100	2	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	100	3	0.23738
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	100	4	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	100	1	0.10280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	100	2	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	100	3	0.23738
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	100	4	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	100	5	0.31402
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	100	1	0.10280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	100	2	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	100	3	0.23738
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	100	4	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	100	1	0.10280
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	100	2	0.17944
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	100	3	0.23925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	100	4	0.28411
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	100	1	0.10467
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	100	2	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	100	3	0.23925
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	100	4	0.28785
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	100	5	0.31589
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	100	1	0.10654
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	100	2	0.18131
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	100	3	0.23738
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	100	4	0.28972
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	100	5	0.32150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	100	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	100	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	100	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	100	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	100	5	0.39252


==> performance/paramter_study/DmCF-ypCF_with_simP2Y_0903.txt <==
Method			physician_self_referenced	patient_self_referenced	physician_kork+1	patient_kork+1	alpha	|Sp|	|Sy|	N	HR
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	1	1	0.09179
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	1	2	0.10870
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	1	3	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	1	4	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	1	5	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	1	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	1	2	0.23913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	1	3	0.31159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	1	4	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	1	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	1	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	1	2	0.23913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	1	3	0.31159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	1	4	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	1	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	1	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	1	2	0.23913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	1	3	0.31159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	1	4	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	1	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	1	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	1	2	0.23913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	1	3	0.31159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	1	4	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	1	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	1	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	1	2	0.23913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	1	3	0.31159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	1	4	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	1	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	1	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	1	2	0.23913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	1	3	0.31159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	1	4	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	1	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	1	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	1	2	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	1	3	0.31159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	1	4	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	1	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	1	1	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	1	2	0.24396
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	1	3	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	1	4	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	1	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	1	1	0.15942
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	1	2	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	1	3	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	1	4	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	1	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	1	1	0.11353
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	1	2	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	1	3	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	1	4	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	1	5	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	1	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	1	2	0.23671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	1	3	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	1	5	0.36957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	1	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	1	2	0.23671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	1	3	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	1	5	0.36957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	1	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	1	2	0.23671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	1	3	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	1	5	0.36957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	1	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	1	2	0.23671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	1	3	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	1	5	0.36957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	1	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	1	2	0.23671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	1	3	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	1	5	0.36957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	1	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	1	2	0.23671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	1	3	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	1	5	0.36957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	1	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	1	2	0.23671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	1	3	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	1	5	0.36957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	1	1	0.14976
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	1	2	0.23913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	1	3	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	1	5	0.36957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	1	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	1	2	0.24638
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	1	3	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	1	4	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	1	5	0.36957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	1	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	1	2	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	1	3	0.17633
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	1	4	0.17633
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	1	5	0.17633
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	1	1	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	1	4	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	1	5	0.38164
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	1	1	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	1	4	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	1	5	0.38164
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	1	1	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	1	4	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	1	5	0.38164
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	1	1	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	1	4	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	1	5	0.38164
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	1	1	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	1	4	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	1	5	0.38164
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	1	1	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	1	4	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	1	5	0.38164
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	1	1	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	1	4	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	1	5	0.38164
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	1	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	1	4	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	1	5	0.38164
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	1	1	0.16184
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	1	2	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	1	3	0.32609
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	1	4	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	1	5	0.38164
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	1	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	1	2	0.16667
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	1	3	0.18116
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	1	4	0.18116
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	1	5	0.18116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	1	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	1	2	0.24396
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	1	3	0.32609
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	1	5	0.38889
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	1	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	1	2	0.24396
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	1	3	0.32609
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	1	5	0.38889
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	1	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	1	2	0.24396
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	1	3	0.32609
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	1	5	0.38889
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	1	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	1	2	0.24396
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	1	3	0.32609
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	1	5	0.38889
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	1	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	1	2	0.24396
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	1	3	0.32609
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	1	5	0.38889
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	1	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	1	2	0.24396
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	1	3	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	1	5	0.38889
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	1	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	1	2	0.24396
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	1	3	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	1	5	0.38889
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	1	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	1	2	0.24879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	1	3	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	1	5	0.38889
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	1	1	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	1	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	1	5	0.38889
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	1	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	1	2	0.17633
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	1	3	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	1	4	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	1	5	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	1	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	1	3	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	1	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	1	3	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	1	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	1	3	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	1	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	1	3	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	1	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	1	3	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	1	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	1	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	1	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	1	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	1	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	1	2	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	1	3	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	1	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	1	2	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	1	3	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	1	1	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	1	2	0.17633
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	1	3	0.18357
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	1	4	0.18841
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	1	5	0.18841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	1	1	0.16184
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	1	3	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	1	4	0.34058
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	1	5	0.36957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	1	1	0.16184
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	1	3	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	1	4	0.34058
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	1	5	0.36957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	1	1	0.16184
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	1	3	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	1	4	0.34058
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	1	5	0.36957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	1	1	0.16184
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	1	3	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	1	4	0.34058
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	1	5	0.36957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	1	1	0.16184
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	1	3	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	1	4	0.34058
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	1	5	0.36957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	1	1	0.16184
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	1	3	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	1	4	0.34058
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	1	5	0.36957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	1	1	0.16184
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	1	3	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	1	4	0.34058
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	1	5	0.36957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	1	1	0.16184
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	1	2	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	1	3	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	1	4	0.34058
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	1	5	0.36957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	1	1	0.17633
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	1	2	0.26329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	1	4	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	1	5	0.37681
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	1	1	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	1	2	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	1	3	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	1	4	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	1	5	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	1	1	0.17633
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	1	2	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	1	5	0.38406
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	1	1	0.17633
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	1	2	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	1	5	0.38406
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	1	1	0.17633
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	1	2	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	1	5	0.38406
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	1	1	0.17633
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	1	2	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	1	5	0.38406
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	1	1	0.17633
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	1	5	0.38406
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	1	1	0.17633
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	1	3	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	1	5	0.38406
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	1	1	0.17633
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	1	3	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	1	5	0.38406
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	1	1	0.17391
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	1	2	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	1	3	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	1	5	0.38406
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	1	1	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	1	2	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	1	3	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	1	4	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	1	5	0.39130
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	1	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	1	2	0.18841
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	1	3	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	1	4	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	1	5	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	1	1	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	1	2	0.24638
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	1	3	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	1	4	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	1	5	0.37923
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	1	1	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	1	2	0.24638
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	1	3	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	1	4	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	1	5	0.37923
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	1	1	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	1	2	0.24638
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	1	3	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	1	4	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	1	5	0.37923
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	1	1	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	1	2	0.24638
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	1	3	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	1	4	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	1	5	0.37923
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	1	1	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	1	2	0.24396
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	1	3	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	1	4	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	1	5	0.37923
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	1	1	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	1	2	0.24396
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	1	3	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	1	4	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	1	5	0.37923
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	1	1	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	1	2	0.24879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	1	3	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	1	4	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	1	5	0.37923
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	1	1	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	1	2	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	1	3	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	1	5	0.37923
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	1	1	0.18116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	1	2	0.26087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	1	3	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	1	4	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	1	1	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	1	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	1	3	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	1	4	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	1	5	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	1	1	0.17150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	1	2	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	1	3	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	1	4	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	1	5	0.38164
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	1	1	0.17150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	1	2	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	1	3	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	1	4	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	1	5	0.38164
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	1	1	0.17150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	1	2	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	1	3	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	1	4	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	1	5	0.38164
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	1	1	0.17150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	1	2	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	1	3	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	1	4	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	1	5	0.38164
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	1	1	0.17150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	1	2	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	1	3	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	1	4	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	1	5	0.38164
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	1	1	0.17150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	1	2	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	1	3	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	1	4	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	1	5	0.38164
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	1	1	0.17150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	1	2	0.26087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	1	3	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	1	4	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	1	5	0.38406
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	1	1	0.17150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	1	3	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	1	4	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	1	5	0.38406
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	1	1	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	1	2	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	1	3	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	1	4	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	2	1	0.07971
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	2	2	0.10628
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	2	3	0.12319
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	2	4	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	2	5	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	2	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	2	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	2	3	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	2	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	2	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	2	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	2	3	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	2	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	2	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	2	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	2	3	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	2	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	2	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	2	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	2	3	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	2	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	2	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	2	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	2	3	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	2	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	2	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	2	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	2	3	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	2	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	2	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	2	2	0.22705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	2	3	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	2	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	2	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	2	2	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	2	3	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	2	4	0.32609
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	2	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	2	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	2	2	0.23671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	2	3	0.29227
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	2	4	0.32609
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	2	5	0.36232
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	2	1	0.10870
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	2	2	0.14976
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	2	3	0.17391
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	2	4	0.17391
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	2	5	0.18116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	2	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	2	2	0.23188
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	2	3	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	2	4	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	2	5	0.37198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	2	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	2	2	0.23188
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	2	3	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	2	4	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	2	5	0.37198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	2	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	2	2	0.23188
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	2	3	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	2	4	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	2	5	0.37198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	2	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	2	2	0.23188
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	2	3	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	2	4	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	2	5	0.37198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	2	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	2	2	0.23188
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	2	3	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	2	4	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	2	5	0.37198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	2	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	2	2	0.23188
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	2	3	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	2	4	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	2	5	0.37198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	2	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	2	2	0.23430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	2	3	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	2	4	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	2	5	0.37198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	2	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	2	2	0.23913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	2	3	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	2	4	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	2	5	0.37440
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	2	1	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	2	2	0.24396
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	2	3	0.31159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	2	4	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	2	5	0.37440
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	2	1	0.11353
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	2	3	0.17874
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	2	4	0.18116
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	2	5	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	2	3	0.29469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	2	4	0.32609
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	2	3	0.29469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	2	4	0.32609
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	2	3	0.29469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	2	4	0.32609
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	2	3	0.29469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	2	4	0.32609
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	2	3	0.29469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	2	4	0.32609
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	2	3	0.29469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	2	4	0.32609
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	2	2	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	2	3	0.29469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	2	4	0.32609
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	2	2	0.23430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	2	3	0.29469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	2	4	0.32609
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	2	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	2	2	0.23188
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	2	3	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	2	4	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	2	1	0.11836
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	2	2	0.16184
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	2	3	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	2	4	0.18841
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	2	5	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	2	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	2	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	2	3	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	2	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	2	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	2	3	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	2	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	2	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	2	3	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	2	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	2	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	2	3	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	2	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	2	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	2	3	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	2	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	2	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	2	3	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	2	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	2	3	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	2	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	2	2	0.22705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	2	3	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	2	4	0.32609
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	2	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	2	2	0.22705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	2	3	0.31159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	2	4	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	2	2	0.17633
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	2	3	0.19807
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	2	4	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	2	5	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	2	1	0.14976
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	2	2	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	2	3	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	2	5	0.37198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	2	1	0.14976
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	2	2	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	2	3	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	2	5	0.37198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	2	1	0.14976
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	2	2	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	2	3	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	2	5	0.37198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	2	1	0.14976
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	2	2	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	2	3	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	2	5	0.37198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	2	1	0.14976
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	2	2	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	2	3	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	2	5	0.37198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	2	1	0.14976
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	2	2	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	2	3	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	2	5	0.37198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	2	1	0.14976
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	2	2	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	2	3	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	2	5	0.37198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	2	1	0.14976
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	2	2	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	2	3	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	2	5	0.37440
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	2	1	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	2	2	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	2	3	0.31159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	2	4	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	2	5	0.37440
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	2	2	0.17150
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	2	3	0.18841
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	2	4	0.19807
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	2	5	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	2	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	2	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	2	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	2	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	2	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	2	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	2	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	2	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	2	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	2	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	2	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	2	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	2	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	2	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	2	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	2	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	2	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	2	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	2	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	2	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	2	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	2	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	2	2	0.22705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	2	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	2	4	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	2	2	0.23188
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	2	3	0.29469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	2	4	0.33816
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	2	5	0.36957
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	2	1	0.14976
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	2	2	0.18357
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	2	3	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	2	4	0.23430
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	2	5	0.23671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	2	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	2	3	0.28019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	2	4	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	2	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	2	3	0.28019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	2	4	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	2	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	2	2	0.22705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	2	3	0.28019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	2	4	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	2	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	2	2	0.22705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	2	3	0.28019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	2	4	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	2	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	2	3	0.28019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	2	4	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	2	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	2	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	2	4	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	2	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	2	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	2	2	0.22705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	2	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	2	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	2	2	0.23188
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	2	3	0.29227
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	2	4	0.33816
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	2	5	0.37440
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	2	1	0.14734
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	2	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	2	3	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	2	4	0.23671
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	2	5	0.24638
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	2	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	2	5	0.36232
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	2	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	2	5	0.36232
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	2	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	2	5	0.36232
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	2	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	2	5	0.36232
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	2	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	2	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	2	5	0.36232
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	2	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	2	3	0.26812
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	2	5	0.36232
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	2	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	2	3	0.26812
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	2	2	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	2	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	2	4	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	2	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	2	2	0.23430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	2	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	2	5	0.37198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	2	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	2	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	2	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	2	4	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	2	5	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	2	1	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	2	2	0.23188
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	2	3	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	2	4	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	2	5	0.37198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	2	1	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	2	2	0.23188
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	2	3	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	2	4	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	2	5	0.37198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	2	1	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	2	2	0.23188
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	2	3	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	2	4	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	2	5	0.37198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	2	1	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	2	2	0.23188
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	2	3	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	2	4	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	2	5	0.37198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	2	1	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	2	2	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	2	3	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	2	4	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	2	5	0.37198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	2	1	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	2	2	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	2	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	2	4	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	2	5	0.37198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	2	1	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	2	2	0.23188
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	2	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	2	4	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	2	5	0.37198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	2	1	0.16184
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	2	2	0.23671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	2	3	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	2	4	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	2	5	0.37198
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	2	1	0.16184
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	2	2	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	2	3	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	2	4	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	2	5	0.38406
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	3	1	0.07729
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	3	2	0.10145
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	3	3	0.11836
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	3	4	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	3	5	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	3	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	3	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	3	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	3	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	3	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	3	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	3	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	3	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	3	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	3	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	3	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	3	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	3	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	3	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	3	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	3	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	3	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	3	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	3	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	3	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	3	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	3	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	3	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	3	3	0.28019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	3	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	3	2	0.22705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	3	3	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	3	2	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	3	3	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	3	4	0.17150
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	3	5	0.17633
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	3	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	3	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	3	3	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	3	4	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	3	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	3	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	3	3	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	3	4	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	3	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	3	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	3	3	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	3	4	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	3	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	3	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	3	3	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	3	4	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	3	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	3	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	3	3	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	3	4	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	3	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	3	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	3	3	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	3	4	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	3	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	3	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	3	3	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	3	4	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	3	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	3	2	0.22705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	3	3	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	3	4	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	3	5	0.35749
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	3	1	0.14734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	3	2	0.22705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	3	3	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	3	4	0.32126
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	3	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	3	1	0.11111
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	3	3	0.18116
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	3	4	0.18357
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	3	5	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	3	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	3	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	3	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	3	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	3	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	3	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	3	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	3	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	3	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	3	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	3	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	3	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	3	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	3	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	3	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	3	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	3	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	3	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	3	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	3	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	3	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	3	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	3	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	3	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	3	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	3	2	0.22705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	3	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	3	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	3	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	3	2	0.23188
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	3	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	3	4	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	3	5	0.36232
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	3	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	3	2	0.23188
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	3	3	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	3	4	0.32609
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	3	5	0.36232
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	3	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	3	2	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	3	3	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	3	4	0.18841
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	3	5	0.19565
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	3	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	3	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	3	3	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	3	5	0.35749
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	3	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	3	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	3	3	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	3	5	0.35749
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	3	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	3	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	3	3	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	3	5	0.35749
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	3	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	3	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	3	3	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	3	5	0.35749
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	3	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	3	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	3	3	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	3	5	0.35749
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	3	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	3	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	3	3	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	3	4	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	3	5	0.35749
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	3	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	3	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	3	3	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	3	4	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	3	5	0.35749
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	3	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	3	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	3	3	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	3	4	0.32126
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	3	5	0.36232
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	3	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	3	2	0.22705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	3	3	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	3	4	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	3	5	0.36232
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	3	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	3	2	0.17633
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	3	3	0.19807
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	3	4	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	3	5	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	3	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	3	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	3	3	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	3	4	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	3	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	3	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	3	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	3	3	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	3	4	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	3	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	3	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	3	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	3	3	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	3	4	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	3	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	3	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	3	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	3	3	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	3	4	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	3	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	3	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	3	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	3	3	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	3	4	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	3	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	3	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	3	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	3	3	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	3	4	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	3	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	3	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	3	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	3	3	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	3	4	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	3	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	3	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	3	2	0.22705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	3	3	0.29227
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	3	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	3	2	0.23188
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	3	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	3	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	3	2	0.17150
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	3	3	0.18841
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	3	4	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	3	5	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	3	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	3	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	3	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	3	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	3	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	3	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	3	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	3	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	3	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	3	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	3	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	3	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	3	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	3	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	3	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	3	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	3	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	3	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	3	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	3	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	3	3	0.26812
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	3	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	3	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	3	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	3	4	0.32126
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	3	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	3	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	3	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	3	3	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	3	5	0.36715
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	3	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	3	2	0.18357
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	3	3	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	3	4	0.22705
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	3	5	0.23913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	3	1	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	3	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	3	3	0.26329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	3	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	3	5	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	3	1	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	3	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	3	3	0.26329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	3	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	3	5	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	3	1	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	3	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	3	3	0.26329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	3	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	3	5	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	3	1	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	3	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	3	3	0.26329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	3	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	3	5	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	3	1	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	3	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	3	3	0.26087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	3	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	3	5	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	3	1	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	3	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	3	3	0.26087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	3	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	3	5	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	3	1	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	3	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	3	3	0.26087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	3	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	3	5	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	3	1	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	3	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	3	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	3	4	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	3	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	3	1	0.14976
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	3	2	0.22705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	3	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	3	4	0.31159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	3	5	0.35749
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	3	1	0.14734
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	3	2	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	3	3	0.22705
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	3	4	0.24638
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	3	5	0.26087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	3	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	3	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	3	3	0.26329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	3	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	3	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	3	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	3	3	0.26329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	3	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	3	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	3	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	3	3	0.26329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	3	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	3	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	3	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	3	3	0.26329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	3	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	3	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	3	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	3	3	0.26329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	3	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	3	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	3	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	3	3	0.26329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	3	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	3	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	3	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	3	3	0.26329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	3	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	3	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	3	3	0.26812
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	3	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	3	2	0.22705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	3	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	3	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	3	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	3	3	0.23913
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	3	4	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	3	5	0.28019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	3	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	3	2	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	3	3	0.26812
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	3	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	3	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	3	2	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	3	3	0.26812
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	3	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	3	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	3	2	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	3	3	0.26812
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	3	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	3	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	3	2	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	3	3	0.26812
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	3	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	3	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	3	2	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	3	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	3	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	3	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	3	2	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	3	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	3	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	3	1	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	3	2	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	3	3	0.26812
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	3	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	3	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	3	2	0.23188
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	3	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	3	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	3	1	0.14734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	3	2	0.23430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	3	3	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	3	4	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	3	5	0.36232
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	4	1	0.07729
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	4	2	0.09903
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	4	3	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	4	4	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	4	5	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	4	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	4	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	4	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	4	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	4	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	4	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	4	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	4	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	4	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	4	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	4	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	4	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	4	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	4	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	4	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	4	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	4	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	4	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	4	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	4	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	4	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	4	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	4	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	4	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	4	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	4	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	4	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	4	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	4	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	4	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	4	1	0.09903
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	4	2	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	4	3	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	4	4	0.17150
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	4	5	0.17633
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	4	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	4	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	4	4	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	4	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	4	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	4	4	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	4	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	4	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	4	4	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	4	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	4	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	4	4	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	4	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	4	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	4	4	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	4	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	4	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	4	4	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	4	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	4	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	4	4	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	4	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	4	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	4	4	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	4	5	0.35749
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	4	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	4	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	4	3	0.29227
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	4	5	0.35749
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	4	2	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	4	3	0.17874
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	4	4	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	4	5	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	4	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	4	4	0.31159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	4	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	4	4	0.31159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	4	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	4	4	0.31159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	4	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	4	4	0.31159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	4	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	4	4	0.31159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	4	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	4	4	0.31159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	4	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	4	4	0.31159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	4	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	4	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	4	3	0.28019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	4	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	4	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	4	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	4	3	0.29469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	4	4	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	4	5	0.35749
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	4	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	4	2	0.16184
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	4	3	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	4	4	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	4	5	0.19807
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	4	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	4	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	4	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	4	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	4	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	4	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	4	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	4	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	4	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	4	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	4	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	4	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	4	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	4	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	4	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	4	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	4	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	4	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	4	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	4	5	0.35749
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	4	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	4	3	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	4	4	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	4	5	0.36232
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	4	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	4	2	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	4	3	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	4	4	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	4	5	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	4	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	4	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	4	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	4	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	4	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	4	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	4	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	4	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	4	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	4	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	4	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	4	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	4	5	0.35749
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	4	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	4	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	4	3	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	4	4	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	4	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	4	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	4	2	0.17150
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	4	3	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	4	4	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	4	5	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	4	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	4	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	4	3	0.26087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	4	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	4	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	4	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	4	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	4	3	0.26087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	4	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	4	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	4	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	4	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	4	3	0.26087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	4	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	4	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	4	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	4	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	4	3	0.26087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	4	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	4	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	4	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	4	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	4	3	0.26087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	4	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	4	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	4	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	4	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	4	3	0.26087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	4	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	4	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	4	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	4	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	4	3	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	4	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	4	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	4	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	4	3	0.26087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	4	4	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	4	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	4	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	4	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	4	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	4	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	4	5	0.35990
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	4	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	4	2	0.17874
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	4	3	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	4	4	0.22705
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	4	5	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	4	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	4	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	4	3	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	4	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	4	5	0.33816
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	4	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	4	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	4	3	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	4	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	4	5	0.33816
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	4	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	4	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	4	3	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	4	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	4	5	0.33816
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	4	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	4	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	4	3	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	4	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	4	5	0.33816
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	4	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	4	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	4	3	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	4	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	4	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	4	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	4	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	4	3	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	4	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	4	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	4	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	4	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	4	3	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	4	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	4	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	4	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	4	3	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	4	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	4	5	0.33816
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	4	1	0.14976
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	4	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	4	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	4	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	4	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	4	2	0.18841
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	4	3	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	4	4	0.23913
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	4	5	0.24879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	4	1	0.14976
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	4	3	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	4	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	4	5	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	4	1	0.14976
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	4	3	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	4	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	4	5	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	4	1	0.14976
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	4	3	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	4	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	4	5	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	4	1	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	4	3	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	4	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	4	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	4	1	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	4	3	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	4	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	4	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	4	1	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	4	3	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	4	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	4	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	4	1	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	4	3	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	4	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	4	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	4	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	4	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	4	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	4	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	4	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	4	1	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	4	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	4	4	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	4	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	4	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	4	2	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	4	3	0.22705
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	4	4	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	4	5	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	4	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	4	3	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	4	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	4	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	4	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	4	3	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	4	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	4	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	4	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	4	3	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	4	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	4	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	4	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	4	3	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	4	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	4	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	4	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	4	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	4	3	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	4	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	4	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	4	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	4	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	4	3	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	4	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	4	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	4	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	4	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	4	3	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	4	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	4	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	4	1	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	4	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	4	3	0.26087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	4	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	4	5	0.34058
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	4	1	0.14976
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	4	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	4	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	4	4	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	4	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	5	1	0.07729
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	5	2	0.09903
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	5	3	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	5	4	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	5	5	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	5	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	5	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	5	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	5	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	5	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	5	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	5	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	5	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	5	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	5	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	5	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	5	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	5	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	5	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	5	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	5	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	5	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	5	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	5	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	5	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	5	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	5	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	5	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	5	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	5	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	5	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	5	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	5	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	5	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	5	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	5	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	5	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	5	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	5	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	5	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	5	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	5	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	5	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	5	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	5	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	5	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	5	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	5	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	5	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	5	1	0.10145
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	5	2	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	5	3	0.16184
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	5	4	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	5	5	0.17633
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	5	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	5	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	5	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	5	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	5	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	5	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	5	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	5	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	5	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	5	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	5	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	5	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	5	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	5	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	5	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	5	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	5	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	5	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	5	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	5	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	5	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	5	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	5	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	5	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	5	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	5	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	5	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	5	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	5	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	5	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	5	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	5	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	5	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	5	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	5	3	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	5	4	0.31159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	5	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	5	1	0.10628
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	5	2	0.14976
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	5	3	0.17391
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	5	4	0.18357
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	5	5	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	5	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	5	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	5	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	5	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	5	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	5	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	5	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	5	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	5	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	5	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	5	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	5	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	5	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	5	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	5	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	5	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	5	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	5	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	5	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	5	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	5	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	5	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	5	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	5	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	5	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	5	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	5	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	5	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	5	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	5	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	5	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	5	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	5	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	5	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	5	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	5	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	5	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	5	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	5	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	5	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	5	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	5	3	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	5	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	5	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	5	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	5	2	0.16184
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	5	3	0.18357
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	5	4	0.18841
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	5	5	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	5	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	5	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	5	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	5	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	5	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	5	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	5	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	5	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	5	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	5	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	5	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	5	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	5	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	5	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	5	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	5	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	5	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	5	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	5	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	5	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	5	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	5	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	5	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	5	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	5	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	5	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	5	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	5	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	5	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	5	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	5	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	5	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	5	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	5	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	5	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	5	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	5	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	5	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	5	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	5	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	5	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	5	3	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	5	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	5	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	5	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	5	2	0.17391
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	5	3	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	5	4	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	5	5	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	5	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	5	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	5	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	5	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	5	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	5	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	5	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	5	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	5	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	5	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	5	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	5	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	5	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	5	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	5	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	5	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	5	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	5	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	5	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	5	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	5	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	5	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	5	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	5	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	5	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	5	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	5	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	5	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	5	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	5	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	5	4	0.31159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	5	5	0.35266
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	5	1	0.14734
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	5	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	5	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	5	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	5	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	5	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	5	2	0.17391
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	5	3	0.18841
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	5	4	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	5	5	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	5	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	5	3	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	5	4	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	5	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	5	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	5	3	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	5	4	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	5	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	5	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	5	3	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	5	4	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	5	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	5	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	5	3	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	5	4	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	5	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	5	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	5	3	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	5	4	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	5	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	5	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	5	3	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	5	4	0.29227
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	5	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	5	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	5	3	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	5	4	0.29227
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	5	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	5	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	5	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	5	3	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	5	4	0.29469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	5	5	0.33816
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	5	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	5	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	5	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	5	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	5	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	5	2	0.17874
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	5	3	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	5	4	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	5	5	0.24638
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	5	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	5	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	5	3	0.24638
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	5	4	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	5	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	5	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	5	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	5	3	0.24638
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	5	4	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	5	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	5	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	5	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	5	3	0.24638
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	5	4	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	5	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	5	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	5	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	5	3	0.24638
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	5	4	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	5	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	5	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	5	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	5	3	0.24638
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	5	4	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	5	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	5	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	5	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	5	3	0.24638
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	5	4	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	5	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	5	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	5	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	5	3	0.24879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	5	4	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	5	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	5	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	5	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	5	3	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	5	4	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	5	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	5	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	5	3	0.26087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	5	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	5	5	0.34058
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	5	2	0.18357
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	5	3	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	5	4	0.24396
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	5	5	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	5	3	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	5	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	5	5	0.32126
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	5	3	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	5	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	5	5	0.32126
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	5	3	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	5	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	5	5	0.32126
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	5	3	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	5	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	5	5	0.32126
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	5	3	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	5	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	5	5	0.32126
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	5	3	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	5	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	5	5	0.32126
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	5	3	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	5	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	5	5	0.32367
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	5	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	5	3	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	5	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	5	5	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	5	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	5	3	0.26329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	5	4	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	5	5	0.34058
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	5	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	5	2	0.18357
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	5	3	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	5	4	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	5	5	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	5	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	5	3	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	5	4	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	5	5	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	5	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	5	3	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	5	4	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	5	5	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	5	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	5	3	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	5	4	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	5	5	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	5	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	5	3	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	5	4	0.29227
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	5	5	0.32850
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	5	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	5	3	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	5	4	0.29227
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	5	5	0.32609
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	5	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	5	3	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	5	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	5	5	0.32609
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	5	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	5	3	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	5	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	5	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	5	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	5	3	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	5	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	5	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	5	1	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	5	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	5	3	0.26812
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	5	4	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	5	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	10	1	0.07729
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	10	2	0.09903
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	10	3	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	10	4	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	10	5	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	10	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	10	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	10	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	10	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	10	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	10	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	10	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	10	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	10	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	10	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	10	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	10	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	10	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	10	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	10	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	10	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	10	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	10	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	10	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	10	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	10	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	10	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	10	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	10	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	10	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	10	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	10	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	10	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	10	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	10	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	10	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	10	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	10	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	10	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	10	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	10	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	10	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	10	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	10	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	10	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	10	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	10	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	10	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	10	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	10	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	10	2	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	10	3	0.16184
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	10	4	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	10	5	0.17633
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	10	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	10	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	10	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	10	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	10	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	10	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	10	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	10	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	10	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	10	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	10	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	10	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	10	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	10	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	10	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	10	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	10	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	10	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	10	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	10	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	10	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	10	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	10	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	10	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	10	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	10	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	10	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	10	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	10	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	10	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	10	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	10	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	10	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	10	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	10	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	10	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	10	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	10	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	10	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	10	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	10	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	10	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	10	3	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	10	4	0.31159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	10	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	10	1	0.10628
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	10	2	0.14976
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	10	3	0.17391
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	10	4	0.18357
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	10	5	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	10	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	10	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	10	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	10	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	10	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	10	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	10	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	10	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	10	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	10	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	10	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	10	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	10	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	10	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	10	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	10	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	10	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	10	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	10	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	10	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	10	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	10	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	10	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	10	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	10	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	10	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	10	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	10	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	10	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	10	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	10	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	10	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	10	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	10	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	10	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	10	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	10	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	10	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	10	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	10	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	10	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	10	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	10	3	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	10	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	10	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	10	1	0.10870
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	10	3	0.18357
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	10	4	0.18841
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	10	5	0.19565
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	10	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	10	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	10	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	10	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	10	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	10	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	10	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	10	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	10	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	10	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	10	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	10	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	10	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	10	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	10	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	10	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	10	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	10	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	10	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	10	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	10	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	10	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	10	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	10	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	10	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	10	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	10	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	10	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	10	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	10	5	0.33816
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	10	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	10	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	10	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	10	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	10	5	0.33816
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	10	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	10	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	10	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	10	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	10	5	0.34058
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	10	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	10	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	10	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	10	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	10	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	10	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	10	2	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	10	3	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	10	4	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	10	5	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	10	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	10	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	10	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	10	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	10	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	10	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	10	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	10	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	10	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	10	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	10	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	10	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	10	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	10	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	10	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	10	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	10	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	10	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	10	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	10	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	10	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	10	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	10	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	10	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	10	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	10	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	10	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	10	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	10	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	10	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	10	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	10	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	10	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	10	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	10	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	10	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	10	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	10	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	10	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	10	5	0.33816
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	10	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	10	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	10	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	10	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	10	5	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	10	1	0.11353
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	10	2	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	10	3	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	10	4	0.19807
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	10	5	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	10	1	0.12319
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	10	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	10	3	0.24879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	10	4	0.28019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	10	5	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	10	1	0.12319
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	10	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	10	3	0.24879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	10	4	0.28019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	10	5	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	10	1	0.12319
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	10	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	10	3	0.24879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	10	4	0.28019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	10	5	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	10	1	0.12319
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	10	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	10	3	0.24879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	10	4	0.28019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	10	5	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	10	1	0.12319
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	10	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	10	3	0.24879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	10	4	0.28019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	10	5	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	10	1	0.12319
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	10	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	10	3	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	10	4	0.28019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	10	5	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	10	1	0.12319
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	10	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	10	3	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	10	4	0.28019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	10	5	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	10	1	0.12319
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	10	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	10	3	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	10	4	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	10	5	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	10	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	10	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	10	3	0.26329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	10	4	0.29469
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	10	5	0.32609
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	10	1	0.11836
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	10	2	0.17150
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	10	3	0.19565
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	10	4	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	10	5	0.23188
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	10	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	10	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	10	3	0.23913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	10	4	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	10	5	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	10	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	10	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	10	3	0.23913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	10	4	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	10	5	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	10	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	10	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	10	3	0.23913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	10	4	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	10	5	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	10	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	10	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	10	3	0.23913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	10	4	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	10	5	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	10	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	10	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	10	3	0.23913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	10	4	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	10	5	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	10	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	10	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	10	3	0.23913
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	10	4	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	10	5	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	10	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	10	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	10	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	10	4	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	10	5	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	10	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	10	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	10	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	10	4	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	10	5	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	10	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	10	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	10	3	0.24396
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	10	4	0.28019
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	10	5	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	10	1	0.09662
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	10	2	0.15942
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	10	3	0.19565
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	10	4	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	10	5	0.23430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	10	1	0.10386
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	10	2	0.18357
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	10	3	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	10	4	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	10	5	0.29227
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	10	1	0.10386
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	10	2	0.18357
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	10	3	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	10	4	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	10	5	0.29227
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	10	1	0.10386
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	10	2	0.18357
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	10	3	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	10	4	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	10	5	0.29227
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	10	1	0.10386
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	10	2	0.18357
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	10	3	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	10	4	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	10	5	0.29227
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	10	1	0.10628
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	10	2	0.18357
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	10	3	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	10	4	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	10	5	0.29227
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	10	1	0.10628
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	10	2	0.18357
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	10	3	0.23188
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	10	4	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	10	5	0.29227
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	10	1	0.10628
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	10	2	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	10	3	0.23188
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	10	4	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	10	5	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	10	1	0.10628
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	10	2	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	10	3	0.23430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	10	4	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	10	5	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	10	1	0.10870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	10	2	0.18841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	10	3	0.24396
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	10	4	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	10	5	0.30918
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	10	1	0.09179
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	10	2	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	10	3	0.18841
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	10	4	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	10	5	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	10	1	0.09903
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	10	2	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	10	3	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	10	4	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	10	5	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	10	1	0.09903
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	10	2	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	10	3	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	10	4	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	10	5	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	10	1	0.09903
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	10	2	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	10	3	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	10	4	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	10	5	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	10	1	0.09903
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	10	2	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	10	3	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	10	4	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	10	5	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	10	1	0.09903
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	10	2	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	10	3	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	10	4	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	10	5	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	10	2	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	10	3	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	10	4	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	10	5	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	10	2	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	10	3	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	10	4	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	10	5	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	10	2	0.17391
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	10	3	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	10	4	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	10	5	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	10	2	0.17391
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	10	3	0.22705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	10	5	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	20	1	0.07729
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	20	2	0.09903
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	20	3	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	20	4	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	20	5	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	20	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	20	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	20	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	20	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	20	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	20	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	20	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	20	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	20	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	20	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	20	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	20	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	20	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	20	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	20	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	20	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	20	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	20	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	20	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	20	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	20	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	20	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	20	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	20	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	20	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	20	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	20	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	20	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	20	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	20	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	20	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	20	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	20	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	20	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	20	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	20	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	20	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	20	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	20	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	20	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	20	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	20	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	20	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	20	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	20	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	20	2	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	20	3	0.16184
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	20	4	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	20	5	0.17391
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	20	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	20	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	20	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	20	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	20	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	20	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	20	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	20	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	20	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	20	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	20	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	20	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	20	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	20	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	20	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	20	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	20	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	20	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	20	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	20	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	20	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	20	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	20	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	20	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	20	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	20	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	20	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	20	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	20	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	20	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	20	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	20	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	20	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	20	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	20	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	20	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	20	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	20	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	20	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	20	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	20	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	20	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	20	3	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	20	4	0.31159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	20	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	20	1	0.10628
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	20	2	0.14976
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	20	3	0.17391
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	20	4	0.18357
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	20	5	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	20	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	20	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	20	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	20	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	20	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	20	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	20	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	20	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	20	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	20	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	20	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	20	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	20	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	20	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	20	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	20	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	20	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	20	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	20	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	20	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	20	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	20	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	20	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	20	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	20	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	20	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	20	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	20	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	20	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	20	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	20	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	20	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	20	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	20	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	20	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	20	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	20	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	20	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	20	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	20	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	20	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	20	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	20	3	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	20	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	20	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	20	1	0.10628
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	20	3	0.17874
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	20	4	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	20	5	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	20	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	20	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	20	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	20	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	20	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	20	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	20	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	20	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	20	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	20	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	20	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	20	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	20	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	20	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	20	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	20	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	20	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	20	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	20	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	20	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	20	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	20	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	20	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	20	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	20	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	20	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	20	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	20	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	20	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	20	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	20	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	20	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	20	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	20	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	20	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	20	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	20	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	20	3	0.26812
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	20	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	20	5	0.33816
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	20	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	20	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	20	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	20	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	20	5	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	20	1	0.11353
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	20	2	0.15942
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	20	3	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	20	4	0.19565
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	20	5	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	20	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	20	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	20	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	20	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	20	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	20	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	20	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	20	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	20	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	20	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	20	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	20	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	20	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	20	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	20	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	20	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	20	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	20	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	20	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	20	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	20	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	20	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	20	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	20	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	20	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	20	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	20	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	20	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	20	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	20	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	20	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	20	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	20	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	20	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	20	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	20	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	20	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	20	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	20	5	0.33816
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	20	2	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	20	3	0.17874
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	20	4	0.18841
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	20	5	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	20	1	0.12077
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	20	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	20	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	20	4	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	20	5	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	20	1	0.12077
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	20	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	20	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	20	4	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	20	5	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	20	1	0.12077
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	20	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	20	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	20	4	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	20	5	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	20	1	0.12077
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	20	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	20	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	20	4	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	20	5	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	20	1	0.12077
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	20	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	20	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	20	4	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	20	5	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	20	1	0.12077
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	20	2	0.19807
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	20	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	20	4	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	20	5	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	20	1	0.12077
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	20	2	0.19807
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	20	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	20	4	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	20	5	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	20	1	0.12077
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	20	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	20	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	20	4	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	20	5	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	20	1	0.12319
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	20	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	20	3	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	20	4	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	20	5	0.31884
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	20	1	0.10870
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	20	2	0.16184
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	20	3	0.17874
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	20	4	0.19807
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	20	5	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	20	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	20	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	20	3	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	20	4	0.26087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	20	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	20	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	20	3	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	20	4	0.26087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	20	5	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	20	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	20	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	20	3	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	20	4	0.26087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	20	5	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	20	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	20	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	20	3	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	20	4	0.26329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	20	5	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	20	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	20	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	20	3	0.22705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	20	4	0.26329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	20	5	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	20	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	20	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	20	3	0.22705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	20	4	0.26329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	20	5	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	20	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	20	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	20	3	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	20	4	0.26087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	20	5	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	20	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	20	2	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	20	3	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	20	4	0.26087
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	20	5	0.28986
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	20	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	20	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	20	3	0.23188
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	20	1	0.09420
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	20	2	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	20	3	0.15942
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	20	4	0.17874
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	20	5	0.19807
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	20	2	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	20	3	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	20	4	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	20	5	0.24638
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	20	2	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	20	3	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	20	4	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	20	5	0.24638
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	20	2	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	20	3	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	20	4	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	20	5	0.24638
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	20	2	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	20	3	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	20	4	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	20	5	0.24879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	20	2	0.15942
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	20	3	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	20	4	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	20	5	0.24879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	20	2	0.15942
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	20	3	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	20	4	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	20	5	0.24879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	20	2	0.15942
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	20	3	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	20	4	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	20	5	0.25121
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	20	1	0.10386
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	20	2	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	20	3	0.19807
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	20	4	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	20	5	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	20	1	0.10386
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	20	2	0.16184
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	20	4	0.22947
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	20	5	0.26329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	20	1	0.07005
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	20	2	0.11836
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	20	3	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	20	4	0.18841
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	20	5	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	20	1	0.07729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	20	2	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	20	3	0.18116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	20	4	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	20	5	0.24638
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	20	1	0.07729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	20	2	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	20	3	0.18116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	20	4	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	20	5	0.24638
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	20	1	0.07729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	20	2	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	20	3	0.18116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	20	4	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	20	5	0.24638
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	20	1	0.07729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	20	2	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	20	3	0.18116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	20	4	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	20	5	0.24638
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	20	1	0.07729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	20	2	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	20	3	0.18116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	20	4	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	20	5	0.24638
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	20	1	0.07729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	20	2	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	20	3	0.18116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	20	4	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	20	5	0.24638
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	20	1	0.07729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	20	2	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	20	3	0.18116
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	20	4	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	20	5	0.24638
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	20	1	0.07729
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	20	2	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	20	3	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	20	4	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	20	5	0.24879
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	20	1	0.08213
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	20	2	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	20	3	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	20	4	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	20	5	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	50	1	0.07729
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	50	2	0.09903
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	50	3	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	50	4	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	50	5	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	50	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	50	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	50	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	50	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	50	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	50	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	50	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	50	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	50	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	50	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	50	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	50	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	50	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	50	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	50	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	50	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	50	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	50	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	50	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	50	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	50	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	50	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	50	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	50	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	50	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	50	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	50	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	50	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	50	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	50	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	50	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	50	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	50	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	50	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	50	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	50	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	50	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	50	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	50	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	50	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	50	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	50	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	50	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	50	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	50	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	50	2	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	50	3	0.16184
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	50	4	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	50	5	0.17391
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	50	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	50	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	50	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	50	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	50	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	50	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	50	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	50	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	50	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	50	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	50	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	50	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	50	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	50	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	50	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	50	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	50	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	50	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	50	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	50	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	50	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	50	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	50	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	50	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	50	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	50	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	50	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	50	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	50	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	50	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	50	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	50	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	50	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	50	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	50	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	50	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	50	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	50	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	50	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	50	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	50	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	50	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	50	3	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	50	4	0.31159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	50	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	50	1	0.10628
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	50	2	0.14976
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	50	3	0.17391
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	50	4	0.18357
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	50	5	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	50	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	50	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	50	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	50	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	50	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	50	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	50	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	50	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	50	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	50	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	50	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	50	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	50	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	50	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	50	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	50	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	50	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	50	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	50	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	50	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	50	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	50	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	50	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	50	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	50	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	50	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	50	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	50	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	50	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	50	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	50	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	50	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	50	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	50	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	50	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	50	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	50	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	50	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	50	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	50	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	50	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	50	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	50	3	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	50	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	50	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	50	1	0.10628
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	50	3	0.17874
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	50	4	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	50	5	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	50	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	50	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	50	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	50	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	50	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	50	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	50	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	50	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	50	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	50	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	50	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	50	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	50	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	50	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	50	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	50	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	50	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	50	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	50	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	50	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	50	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	50	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	50	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	50	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	50	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	50	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	50	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	50	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	50	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	50	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	50	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	50	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	50	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	50	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	50	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	50	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	50	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	50	3	0.26812
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	50	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	50	5	0.33816
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	50	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	50	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	50	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	50	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	50	5	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	50	1	0.11353
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	50	2	0.15942
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	50	3	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	50	4	0.19565
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	50	5	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	50	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	50	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	50	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	50	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	50	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	50	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	50	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	50	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	50	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	50	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	50	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	50	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	50	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	50	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	50	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	50	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	50	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	50	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	50	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	50	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	50	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	50	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	50	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	50	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	50	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	50	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	50	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	50	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	50	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	50	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	50	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	50	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	50	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	50	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	50	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	50	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	50	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	50	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	50	5	0.33816
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	50	1	0.11111
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	50	2	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	50	3	0.17874
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	50	4	0.18841
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	50	5	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	50	1	0.12077
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	50	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	50	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	50	4	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	50	5	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	50	1	0.12077
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	50	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	50	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	50	4	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	50	5	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	50	1	0.12077
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	50	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	50	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	50	4	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	50	5	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	50	1	0.12077
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	50	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	50	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	50	4	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	50	5	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	50	1	0.12077
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	50	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	50	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	50	4	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	50	5	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	50	1	0.12077
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	50	2	0.19807
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	50	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	50	4	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	50	5	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	50	1	0.12077
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	50	2	0.19807
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	50	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	50	4	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	50	5	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	50	1	0.12077
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	50	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	50	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	50	4	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	50	5	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	50	1	0.12319
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	50	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	50	3	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	50	4	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	50	5	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	50	1	0.10870
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	50	2	0.16184
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	50	3	0.17633
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	50	4	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	50	5	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	50	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	50	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	50	3	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	50	4	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	50	5	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	50	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	50	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	50	3	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	50	4	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	50	5	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	50	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	50	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	50	3	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	50	4	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	50	5	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	50	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	50	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	50	3	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	50	4	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	50	5	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	50	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	50	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	50	3	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	50	4	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	50	5	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	50	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	50	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	50	3	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	50	4	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	50	5	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	50	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	50	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	50	3	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	50	4	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	50	5	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	50	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	50	2	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	50	3	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	50	4	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	50	5	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	50	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	50	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	50	3	0.22705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	50	4	0.26329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	50	5	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	50	1	0.08696
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	50	2	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	50	3	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	50	4	0.16667
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	50	5	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	50	1	0.09420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	50	2	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	50	3	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	50	4	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	50	5	0.23430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	50	1	0.09420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	50	2	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	50	3	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	50	4	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	50	5	0.23430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	50	1	0.09420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	50	2	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	50	3	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	50	4	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	50	5	0.23430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	50	1	0.09420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	50	2	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	50	3	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	50	4	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	50	5	0.23430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	50	1	0.09420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	50	2	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	50	3	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	50	4	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	50	5	0.23430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	50	1	0.09420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	50	2	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	50	3	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	50	4	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	50	5	0.23430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	50	1	0.09420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	50	2	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	50	3	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	50	4	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	50	5	0.23430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	50	1	0.09179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	50	2	0.15942
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	50	3	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	50	4	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	50	5	0.23671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	50	1	0.09420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	50	2	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	50	3	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	50	4	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	50	5	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	50	1	0.06039
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	50	2	0.09903
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	50	3	0.11836
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	50	4	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	50	5	0.15942
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	50	1	0.06763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	50	2	0.11353
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	50	3	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	50	4	0.17874
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	50	5	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	50	1	0.07005
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	50	2	0.11353
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	50	3	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	50	4	0.17874
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	50	5	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	50	1	0.07005
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	50	2	0.11353
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	50	3	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	50	4	0.17874
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	50	5	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	50	1	0.07005
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	50	2	0.11353
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	50	3	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	50	4	0.17874
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	50	5	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	50	1	0.07005
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	50	2	0.11353
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	50	3	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	50	4	0.17874
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	50	5	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	50	1	0.07005
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	50	2	0.11353
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	50	3	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	50	4	0.17874
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	50	5	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	50	1	0.07005
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	50	2	0.11353
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	50	3	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	50	4	0.17874
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	50	5	0.19565
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	50	1	0.07005
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	50	2	0.11836
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	50	3	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	50	4	0.17874
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	50	5	0.19807
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	50	1	0.07005
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	50	2	0.11836
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	50	3	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	50	4	0.18357
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	50	5	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	100	1	0.07729
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	100	2	0.09903
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	100	3	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	100	4	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	1	100	5	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	100	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	100	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	100	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	100	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	1	100	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	100	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	100	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	100	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	100	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	1	100	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	100	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	100	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	100	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	100	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	1	100	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	100	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	100	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	100	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	100	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	1	100	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	100	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	100	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	100	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	100	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	1	100	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	100	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	100	2	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	100	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	100	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	1	100	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	100	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	100	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	100	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	100	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	1	100	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	100	1	0.13768
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	100	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	100	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	100	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	1	100	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	100	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	100	2	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	100	3	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	100	4	0.31643
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	1	100	5	0.35507
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	1	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	100	2	0.14010
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	100	3	0.16184
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	100	4	0.16908
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	2	100	5	0.17391
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	100	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	100	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	100	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	100	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	2	100	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	100	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	100	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	100	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	100	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	2	100	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	100	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	100	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	100	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	100	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	2	100	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	100	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	100	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	100	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	100	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	2	100	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	100	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	100	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	100	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	100	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	2	100	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	100	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	100	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	100	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	100	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	2	100	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	100	1	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	100	2	0.21739
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	100	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	100	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	2	100	5	0.34541
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	100	1	0.13527
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	100	2	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	100	3	0.27536
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	100	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	2	100	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	100	1	0.14251
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	100	2	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	100	3	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	100	4	0.31159
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	2	100	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	2	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	100	1	0.10628
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	100	2	0.14976
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	100	3	0.17391
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	100	4	0.18357
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	3	100	5	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	100	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	100	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	100	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	100	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	3	100	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	100	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	100	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	100	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	100	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	3	100	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	100	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	100	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	100	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	100	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	3	100	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	100	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	100	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	100	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	100	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	3	100	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	100	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	100	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	100	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	100	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	3	100	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	100	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	100	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	100	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	100	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	3	100	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	100	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	100	2	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	100	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	100	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	3	100	5	0.34783
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	100	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	100	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	100	3	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	100	4	0.30676
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	3	100	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	100	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	100	2	0.21498
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	100	3	0.28744
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	100	4	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	3	100	5	0.35024
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	3	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	100	1	0.10628
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	100	3	0.17874
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	100	4	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	4	100	5	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	100	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	100	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	100	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	100	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	4	100	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	100	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	100	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	100	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	100	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	4	100	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	100	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	100	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	100	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	100	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	4	100	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	100	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	100	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	100	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	100	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	4	100	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	100	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	100	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	100	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	100	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	4	100	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	100	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	100	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	100	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	100	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	4	100	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	100	1	0.12560
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	100	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	100	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	100	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	4	100	5	0.33575
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	100	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	100	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	100	3	0.26812
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	100	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	4	100	5	0.33816
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	100	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	100	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	100	3	0.27778
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	100	4	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	4	100	5	0.34300
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	4	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	100	1	0.11353
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	100	2	0.15942
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	100	3	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	100	4	0.19565
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	5	100	5	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	100	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	100	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	100	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	100	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	5	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	100	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	100	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	100	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	100	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	5	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	100	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	100	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	100	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	100	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	5	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	100	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	100	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	100	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	100	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	5	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	100	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	100	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	100	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	100	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	5	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	100	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	100	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	100	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	100	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	5	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	100	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	100	2	0.20531
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	100	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	100	4	0.29710
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	5	100	5	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	100	1	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	100	2	0.20773
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	100	3	0.26570
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	100	4	0.29952
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	5	100	5	0.33333
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	100	1	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	100	2	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	100	3	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	100	4	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	5	100	5	0.33816
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	5	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	100	2	0.16425
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	100	3	0.17874
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	100	4	0.18841
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	10	100	5	0.20290
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	100	1	0.12077
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	100	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	100	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	100	4	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	10	100	5	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	100	1	0.12077
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	100	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	100	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	100	4	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	10	100	5	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	100	1	0.12077
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	100	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	100	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	100	4	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	10	100	5	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	100	1	0.12077
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	100	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	100	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	100	4	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	10	100	5	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	100	1	0.12077
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	100	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	100	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	100	4	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	10	100	5	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	100	1	0.12077
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	100	2	0.19807
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	100	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	100	4	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	10	100	5	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	100	1	0.12077
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	100	2	0.19807
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	100	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	100	4	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	10	100	5	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	100	1	0.12077
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	100	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	100	3	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	100	4	0.27295
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	10	100	5	0.30193
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	100	1	0.12319
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	100	2	0.20048
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	100	3	0.25362
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	100	4	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	10	100	5	0.31401
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	10	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	100	1	0.10870
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	100	2	0.16184
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	100	3	0.17633
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	100	4	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	20	100	5	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	100	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	100	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	100	3	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	100	4	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	20	100	5	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	100	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	100	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	100	3	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	100	4	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	20	100	5	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	100	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	100	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	100	3	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	100	4	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	20	100	5	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	100	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	100	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	100	3	0.21981
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	100	4	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	20	100	5	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	100	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	100	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	100	3	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	100	4	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	20	100	5	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	100	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	100	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	100	3	0.22222
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	100	4	0.25845
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	20	100	5	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	100	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	100	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	100	3	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	100	4	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	20	100	5	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	100	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	100	2	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	100	3	0.22464
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	100	4	0.25604
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	20	100	5	0.28261
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	100	1	0.11594
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	100	2	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	100	3	0.22705
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	100	4	0.26329
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	20	100	5	0.28502
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	20	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	100	1	0.08696
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	100	2	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	100	3	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	100	4	0.16667
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	50	100	5	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	100	1	0.09420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	100	2	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	100	3	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	100	4	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	50	100	5	0.23430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	100	1	0.09420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	100	2	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	100	3	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	100	4	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	50	100	5	0.23430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	100	1	0.09420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	100	2	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	100	3	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	100	4	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	50	100	5	0.23430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	100	1	0.09420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	100	2	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	100	3	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	100	4	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	50	100	5	0.23430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	100	1	0.09420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	100	2	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	100	3	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	100	4	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	50	100	5	0.23430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	100	1	0.09420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	100	2	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	100	3	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	100	4	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	50	100	5	0.23430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	100	1	0.09420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	100	2	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	100	3	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	100	4	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	50	100	5	0.23430
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	100	1	0.09179
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	100	2	0.15942
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	100	3	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	100	4	0.21014
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	50	100	5	0.23671
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	100	1	0.09420
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	100	2	0.15700
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	100	3	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	100	4	0.21256
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	50	100	5	0.24155
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	50	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	100	1	0.06039
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	100	2	0.09420
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	100	3	0.10870
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	100	4	0.14493
DmCF-ypCF_with_simP2Y	0				0			k			k		1.0	100	100	5	0.15459
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	100	1	0.06763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	100	2	0.10870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	100	3	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	100	4	0.17150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.9	100	100	5	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	100	1	0.06763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	100	2	0.10870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	100	3	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	100	4	0.17150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.8	100	100	5	0.18599
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	100	1	0.06763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	100	2	0.10870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	100	3	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	100	4	0.17150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.7	100	100	5	0.18841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	100	1	0.06763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	100	2	0.10870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	100	3	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	100	4	0.17150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.6	100	100	5	0.18841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	100	1	0.06763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	100	2	0.10870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	100	3	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	100	4	0.17150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.5	100	100	5	0.18841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	100	1	0.06763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	100	2	0.10870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	100	3	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	100	4	0.17150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.4	100	100	5	0.18841
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	100	1	0.06763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	100	2	0.10870
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	100	3	0.12802
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	100	4	0.17150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.3	100	100	5	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	100	1	0.06763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	100	2	0.11353
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	100	3	0.13043
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	100	4	0.17150
DmCF-ypCF_with_simP2Y	0				0			k			k		0.2	100	100	5	0.19082
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	100	1	0.06763
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	100	2	0.11353
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	100	3	0.13285
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	100	4	0.17633
DmCF-ypCF_with_simP2Y	0				0			k			k		0.1	100	100	5	0.19807
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				0			k			k		0.0	100	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	1	1	0.02899
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	1	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	1	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	1	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	1	5	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	1	3	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	1	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	1	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	1	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	1	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	1	5	0.35507
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	1	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	1	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	1	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	1	4	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	1	5	0.35990
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	1	1	0.02899
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	1	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	1	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	1	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	1	5	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	1	3	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	1	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	1	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	1	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	1	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	1	5	0.35507
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	1	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	1	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	1	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	1	4	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	1	5	0.35990
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	1	1	0.02899
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	1	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	1	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	1	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	1	5	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	1	3	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	1	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	1	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	1	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	1	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	1	5	0.35507
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	1	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	1	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	1	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	1	4	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	1	5	0.35990
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	1	1	0.02899
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	1	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	1	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	1	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	1	5	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	1	3	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	1	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	1	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	1	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	1	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	1	5	0.35507
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	1	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	1	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	1	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	1	4	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	1	5	0.35990
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	1	1	0.02899
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	1	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	1	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	1	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	1	5	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	1	3	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	1	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	1	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	1	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	1	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	1	5	0.35507
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	1	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	1	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	1	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	1	4	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	1	5	0.35990
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	1	1	0.02899
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	1	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	1	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	1	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	1	5	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	1	3	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	1	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	1	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	1	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	1	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	1	5	0.35507
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	1	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	1	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	1	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	1	4	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	1	5	0.35990
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	1	1	0.02899
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	1	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	1	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	1	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	1	5	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	1	3	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	1	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	1	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	1	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	1	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	1	5	0.35507
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	1	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	1	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	1	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	1	4	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	1	5	0.35990
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	1	1	0.02899
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	1	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	1	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	1	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	1	5	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	1	3	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	1	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	1	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	1	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	1	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	1	5	0.35507
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	1	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	1	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	1	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	1	4	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	1	5	0.35990
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	1	1	0.02899
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	1	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	1	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	1	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	1	5	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	1	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	1	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	1	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	1	3	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	1	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	1	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	1	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	1	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	1	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	1	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	1	5	0.35507
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	1	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	1	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	1	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	1	4	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	1	5	0.35990
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	2	1	0.02657
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	2	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	2	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	2	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	2	5	0.06280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	2	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	2	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	2	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	2	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	2	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	2	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	2	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	2	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	2	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	2	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	2	3	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	2	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	2	5	0.33575
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	2	1	0.02657
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	2	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	2	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	2	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	2	5	0.06280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	2	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	2	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	2	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	2	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	2	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	2	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	2	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	2	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	2	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	2	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	2	3	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	2	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	2	5	0.33575
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	2	1	0.02657
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	2	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	2	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	2	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	2	5	0.06280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	2	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	2	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	2	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	2	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	2	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	2	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	2	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	2	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	2	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	2	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	2	3	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	2	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	2	5	0.33575
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	2	1	0.02657
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	2	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	2	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	2	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	2	5	0.06280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	2	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	2	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	2	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	2	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	2	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	2	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	2	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	2	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	2	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	2	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	2	3	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	2	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	2	5	0.33575
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	2	1	0.02657
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	2	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	2	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	2	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	2	5	0.06280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	2	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	2	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	2	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	2	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	2	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	2	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	2	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	2	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	2	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	2	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	2	3	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	2	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	2	5	0.33575
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	2	1	0.02657
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	2	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	2	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	2	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	2	5	0.06280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	2	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	2	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	2	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	2	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	2	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	2	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	2	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	2	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	2	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	2	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	2	3	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	2	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	2	5	0.33575
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	2	1	0.02657
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	2	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	2	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	2	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	2	5	0.06280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	2	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	2	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	2	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	2	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	2	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	2	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	2	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	2	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	2	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	2	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	2	3	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	2	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	2	5	0.33575
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	2	1	0.02657
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	2	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	2	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	2	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	2	5	0.06280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	2	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	2	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	2	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	2	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	2	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	2	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	2	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	2	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	2	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	2	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	2	3	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	2	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	2	5	0.33575
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	2	1	0.02657
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	2	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	2	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	2	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	2	5	0.06280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	2	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	2	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	2	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	2	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	2	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	2	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	2	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	2	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	2	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	2	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	2	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	2	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	2	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	2	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	2	3	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	2	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	2	5	0.33575
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	3	1	0.02899
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	3	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	3	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	3	4	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	3	5	0.06280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	3	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	3	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	3	5	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	3	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	3	2	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	3	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	3	5	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	3	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	3	2	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	3	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	3	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	3	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	3	1	0.02899
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	3	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	3	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	3	4	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	3	5	0.06280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	3	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	3	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	3	5	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	3	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	3	2	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	3	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	3	5	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	3	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	3	2	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	3	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	3	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	3	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	3	1	0.02899
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	3	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	3	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	3	4	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	3	5	0.06280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	3	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	3	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	3	5	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	3	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	3	2	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	3	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	3	5	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	3	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	3	2	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	3	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	3	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	3	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	3	1	0.02899
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	3	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	3	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	3	4	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	3	5	0.06280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	3	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	3	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	3	5	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	3	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	3	2	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	3	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	3	5	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	3	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	3	2	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	3	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	3	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	3	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	3	1	0.02899
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	3	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	3	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	3	4	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	3	5	0.06280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	3	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	3	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	3	5	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	3	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	3	2	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	3	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	3	5	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	3	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	3	2	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	3	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	3	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	3	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	3	1	0.02899
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	3	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	3	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	3	4	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	3	5	0.06280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	3	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	3	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	3	5	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	3	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	3	2	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	3	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	3	5	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	3	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	3	2	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	3	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	3	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	3	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	3	1	0.02899
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	3	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	3	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	3	4	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	3	5	0.06280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	3	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	3	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	3	5	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	3	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	3	2	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	3	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	3	5	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	3	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	3	2	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	3	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	3	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	3	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	3	1	0.02899
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	3	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	3	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	3	4	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	3	5	0.06280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	3	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	3	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	3	5	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	3	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	3	2	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	3	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	3	5	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	3	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	3	2	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	3	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	3	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	3	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	3	1	0.02899
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	3	2	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	3	3	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	3	4	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	3	5	0.06280
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	3	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	3	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	3	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	3	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	3	5	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	3	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	3	2	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	3	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	3	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	3	5	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	3	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	3	2	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	3	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	3	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	3	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	4	1	0.03140
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	4	2	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	4	3	0.05072
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	4	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	4	5	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	4	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	4	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	4	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	4	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	4	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	4	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	4	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	4	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	4	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	4	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	4	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	4	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	4	1	0.03140
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	4	2	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	4	3	0.05072
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	4	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	4	5	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	4	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	4	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	4	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	4	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	4	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	4	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	4	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	4	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	4	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	4	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	4	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	4	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	4	1	0.03140
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	4	2	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	4	3	0.05072
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	4	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	4	5	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	4	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	4	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	4	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	4	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	4	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	4	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	4	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	4	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	4	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	4	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	4	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	4	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	4	1	0.03140
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	4	2	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	4	3	0.05072
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	4	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	4	5	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	4	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	4	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	4	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	4	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	4	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	4	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	4	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	4	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	4	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	4	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	4	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	4	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	4	1	0.03140
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	4	2	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	4	3	0.05072
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	4	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	4	5	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	4	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	4	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	4	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	4	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	4	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	4	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	4	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	4	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	4	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	4	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	4	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	4	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	4	1	0.03140
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	4	2	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	4	3	0.05072
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	4	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	4	5	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	4	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	4	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	4	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	4	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	4	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	4	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	4	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	4	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	4	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	4	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	4	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	4	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	4	1	0.03140
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	4	2	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	4	3	0.05072
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	4	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	4	5	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	4	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	4	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	4	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	4	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	4	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	4	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	4	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	4	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	4	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	4	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	4	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	4	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	4	1	0.03140
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	4	2	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	4	3	0.05072
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	4	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	4	5	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	4	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	4	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	4	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	4	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	4	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	4	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	4	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	4	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	4	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	4	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	4	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	4	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	4	1	0.03140
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	4	2	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	4	3	0.05072
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	4	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	4	5	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	4	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	4	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	4	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	4	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	4	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	4	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	4	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	4	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	4	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	4	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	4	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	4	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	4	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	4	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	5	1	0.03140
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	5	2	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	5	3	0.04831
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	5	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	5	5	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	5	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	5	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	5	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	5	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	5	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	5	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	5	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	5	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	5	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	5	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	5	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	5	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	5	1	0.03140
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	5	2	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	5	3	0.04831
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	5	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	5	5	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	5	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	5	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	5	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	5	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	5	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	5	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	5	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	5	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	5	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	5	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	5	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	5	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	5	1	0.03140
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	5	2	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	5	3	0.04831
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	5	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	5	5	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	5	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	5	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	5	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	5	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	5	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	5	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	5	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	5	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	5	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	5	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	5	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	5	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	5	1	0.03140
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	5	2	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	5	3	0.04831
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	5	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	5	5	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	5	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	5	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	5	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	5	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	5	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	5	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	5	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	5	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	5	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	5	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	5	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	5	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	5	1	0.03140
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	5	2	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	5	3	0.04831
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	5	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	5	5	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	5	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	5	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	5	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	5	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	5	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	5	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	5	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	5	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	5	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	5	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	5	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	5	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	5	1	0.03140
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	5	2	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	5	3	0.04831
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	5	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	5	5	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	5	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	5	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	5	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	5	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	5	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	5	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	5	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	5	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	5	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	5	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	5	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	5	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	5	1	0.03140
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	5	2	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	5	3	0.04831
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	5	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	5	5	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	5	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	5	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	5	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	5	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	5	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	5	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	5	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	5	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	5	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	5	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	5	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	5	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	5	1	0.03140
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	5	2	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	5	3	0.04831
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	5	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	5	5	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	5	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	5	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	5	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	5	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	5	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	5	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	5	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	5	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	5	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	5	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	5	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	5	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	5	1	0.03140
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	5	2	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	5	3	0.04831
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	5	4	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	5	5	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	5	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	5	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	5	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	5	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	5	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	5	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	5	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	5	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	5	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	5	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	5	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	5	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	5	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	5	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	5	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	5	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	10	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	10	2	0.03865
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	10	3	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	10	4	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	10	5	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	10	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	10	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	10	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	10	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	10	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	10	3	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	10	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	10	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	10	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	10	2	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	10	3	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	10	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	10	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	10	2	0.03865
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	10	3	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	10	4	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	10	5	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	10	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	10	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	10	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	10	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	10	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	10	3	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	10	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	10	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	10	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	10	2	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	10	3	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	10	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	10	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	10	2	0.03865
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	10	3	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	10	4	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	10	5	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	10	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	10	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	10	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	10	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	10	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	10	3	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	10	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	10	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	10	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	10	2	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	10	3	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	10	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	10	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	10	2	0.03865
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	10	3	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	10	4	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	10	5	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	10	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	10	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	10	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	10	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	10	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	10	3	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	10	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	10	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	10	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	10	2	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	10	3	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	10	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	10	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	10	2	0.03865
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	10	3	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	10	4	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	10	5	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	10	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	10	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	10	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	10	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	10	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	10	3	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	10	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	10	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	10	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	10	2	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	10	3	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	10	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	10	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	10	2	0.03865
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	10	3	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	10	4	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	10	5	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	10	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	10	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	10	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	10	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	10	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	10	3	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	10	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	10	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	10	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	10	2	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	10	3	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	10	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	10	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	10	2	0.03865
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	10	3	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	10	4	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	10	5	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	10	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	10	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	10	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	10	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	10	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	10	3	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	10	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	10	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	10	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	10	2	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	10	3	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	10	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	10	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	10	2	0.03865
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	10	3	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	10	4	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	10	5	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	10	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	10	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	10	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	10	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	10	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	10	3	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	10	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	10	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	10	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	10	2	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	10	3	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	10	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	10	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	10	2	0.03865
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	10	3	0.04589
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	10	4	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	10	5	0.05797
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	10	5	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	10	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	10	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	10	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	10	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	10	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	10	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	10	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	10	3	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	10	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	10	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	10	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	10	2	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	10	3	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	10	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	20	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	20	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	20	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	20	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	20	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	20	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	20	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	20	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	20	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	20	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	20	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	20	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	20	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	20	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	20	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	20	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	20	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	20	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	20	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	20	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	20	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	20	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	20	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	20	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	20	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	20	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	20	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	20	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	20	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	20	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	20	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	20	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	20	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	20	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	20	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	20	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	20	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	20	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	20	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	20	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	20	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	20	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	20	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	20	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	20	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	20	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	20	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	20	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	20	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	20	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	20	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	20	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	20	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	20	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	20	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	20	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	20	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	20	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	20	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	20	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	20	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	20	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	20	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	20	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	20	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	20	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	20	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	20	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	20	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	20	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	20	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	20	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	20	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	20	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	20	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	20	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	20	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	20	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	20	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	20	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	20	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	20	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	20	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	20	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	20	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	20	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	20	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	20	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	20	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	20	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	20	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	20	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	20	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	20	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	20	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	20	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	20	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	20	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	20	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	20	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	20	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	20	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	20	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	20	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	20	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	20	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	20	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	20	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	20	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	20	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	20	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	20	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	20	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	20	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	20	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	20	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	20	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	20	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	20	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	20	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	20	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	20	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	20	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	20	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	20	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	20	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	20	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	20	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	20	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	20	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	20	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	20	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	20	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	20	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	20	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	20	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	20	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	20	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	20	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	20	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	20	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	20	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	20	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	20	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	20	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	20	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	20	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	20	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	20	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	20	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	20	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	20	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	20	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	20	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	20	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	20	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	20	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	50	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	50	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	50	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	50	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	50	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	50	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	50	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	50	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	50	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	50	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	50	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	50	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	50	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	50	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	50	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	50	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	50	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	50	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	50	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	50	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	50	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	50	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	50	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	50	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	50	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	50	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	50	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	50	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	50	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	50	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	50	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	50	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	50	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	50	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	50	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	50	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	50	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	50	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	50	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	50	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	50	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	50	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	50	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	50	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	50	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	50	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	50	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	50	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	50	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	50	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	50	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	50	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	50	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	50	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	50	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	50	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	50	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	50	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	50	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	50	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	50	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	50	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	50	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	50	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	50	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	50	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	50	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	50	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	50	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	50	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	50	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	50	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	50	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	50	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	50	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	50	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	50	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	50	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	50	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	50	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	50	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	50	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	50	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	50	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	50	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	50	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	50	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	50	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	50	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	50	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	50	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	50	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	50	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	50	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	50	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	50	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	50	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	50	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	50	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	50	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	50	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	50	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	50	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	50	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	50	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	50	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	50	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	50	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	50	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	50	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	50	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	50	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	50	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	50	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	50	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	50	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	50	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	50	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	50	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	50	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	50	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	50	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	50	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	50	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	50	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	50	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	50	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	50	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	50	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	50	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	50	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	50	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	50	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	50	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	50	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	50	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	50	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	50	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	50	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	50	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	50	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	50	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	50	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	50	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	50	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	50	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	50	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	50	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	50	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	50	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	50	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	50	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	50	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	50	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	50	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	50	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	50	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	50	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	50	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	50	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	50	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	50	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	50	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	50	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	100	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	100	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	100	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	100	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	1	100	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	1	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	1	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	1	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	1	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	1	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	1	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	100	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	100	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	1	100	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	100	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	100	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	100	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	100	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	1	100	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	100	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	100	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	100	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	100	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	1	100	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	1	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	100	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	100	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	100	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	100	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	2	100	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	2	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	2	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	2	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	2	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	2	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	2	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	100	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	100	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	2	100	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	100	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	100	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	100	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	100	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	2	100	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	100	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	100	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	100	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	100	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	2	100	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	2	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	100	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	100	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	100	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	100	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	3	100	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	3	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	3	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	3	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	3	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	3	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	3	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	100	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	100	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	3	100	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	100	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	100	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	100	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	100	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	3	100	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	100	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	100	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	100	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	100	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	3	100	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	3	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	100	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	100	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	100	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	100	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	4	100	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	4	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	4	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	4	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	4	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	4	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	4	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	100	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	100	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	4	100	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	100	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	100	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	100	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	100	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	4	100	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	100	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	100	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	100	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	100	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	4	100	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	4	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	100	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	100	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	100	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	100	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	5	100	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	5	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	5	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	5	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	5	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	5	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	5	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	100	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	100	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	5	100	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	100	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	100	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	100	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	100	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	5	100	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	100	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	100	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	100	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	100	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	5	100	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	5	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	100	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	100	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	100	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	100	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	10	100	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	10	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	10	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	10	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	10	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	10	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	10	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	100	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	100	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	10	100	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	100	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	100	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	100	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	100	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	10	100	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	100	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	100	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	100	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	100	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	10	100	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	10	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	100	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	100	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	100	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	100	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	20	100	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	20	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	20	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	20	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	20	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	20	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	20	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	100	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	100	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	20	100	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	100	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	100	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	100	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	100	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	20	100	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	100	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	100	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	100	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	100	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	20	100	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	20	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	100	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	100	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	100	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	100	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	50	100	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	50	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	50	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	50	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	50	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	50	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	50	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	100	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	100	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	50	100	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	100	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	100	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	100	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	100	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	50	100	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	100	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	100	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	100	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	100	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	50	100	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	50	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	100	1	0.02415
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	100	2	0.03623
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	100	3	0.04106
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	100	4	0.05314
DmCF-ypCF_with_simP2Y	0				1			k			k		1.0	100	100	5	0.05556
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.9	100	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.8	100	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.7	100	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.6	100	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.5	100	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.4	100	100	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	100	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	100	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	100	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k		0.3	100	100	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	100	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	100	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	100	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	100	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k		0.2	100	100	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	100	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	100	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	100	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	100	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k		0.1	100	100	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k		0.0	100	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	1	1	0.09179
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	1	2	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	1	3	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	1	4	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	1	5	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	1	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	1	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	1	3	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	1	4	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	1	5	0.36232
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	1	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	1	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	1	3	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	1	4	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	1	5	0.36232
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	1	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	1	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	1	3	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	1	4	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	1	5	0.36232
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	1	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	1	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	1	3	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	1	4	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	1	5	0.36232
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	1	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	1	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	1	3	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	1	4	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	1	5	0.36232
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	1	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	1	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	1	3	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	1	4	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	1	5	0.36232
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	1	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	1	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	1	3	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	1	4	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	1	5	0.36232
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	1	1	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	1	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	1	3	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	1	4	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	1	1	0.14493
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	1	2	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	1	3	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	1	4	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	1	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	1	2	0.14734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	1	3	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	1	4	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	1	5	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	1	1	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	1	2	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	1	3	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	1	5	0.36957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	1	1	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	1	2	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	1	3	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	1	5	0.36957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	1	1	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	1	2	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	1	3	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	1	5	0.36957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	1	1	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	1	2	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	1	3	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	1	5	0.36957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	1	1	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	1	2	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	1	3	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	1	5	0.36957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	1	1	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	1	2	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	1	3	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	1	5	0.36957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	1	1	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	1	2	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	1	3	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	1	5	0.36957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	1	1	0.14251
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	1	2	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	1	3	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	1	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	1	5	0.37198
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	1	1	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	1	2	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	1	3	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	1	4	0.33575
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	1	5	0.37198
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	1	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	1	2	0.16667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	1	3	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	1	4	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	1	5	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	1	1	0.14734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	1	2	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	1	3	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	1	4	0.34058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	1	5	0.37923
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	1	1	0.14734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	1	2	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	1	3	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	1	4	0.34058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	1	5	0.37923
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	1	1	0.14734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	1	2	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	1	3	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	1	4	0.34058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	1	5	0.37923
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	1	1	0.14734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	1	2	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	1	3	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	1	4	0.34058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	1	5	0.37923
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	1	1	0.14734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	1	2	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	1	3	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	1	4	0.34058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	1	5	0.37923
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	1	1	0.14734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	1	2	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	1	3	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	1	4	0.34058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	1	5	0.37923
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	1	1	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	1	2	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	1	3	0.30918
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	1	4	0.34058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	1	5	0.37923
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	1	1	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	1	2	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	1	3	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	1	4	0.34300
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	1	5	0.38164
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	1	1	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	1	3	0.30918
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	1	4	0.34541
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	1	5	0.38164
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	1	1	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	1	2	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	1	3	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	1	4	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	1	5	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	1	1	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	1	2	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	1	3	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	1	4	0.34783
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	1	1	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	1	2	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	1	3	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	1	4	0.34783
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	1	1	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	1	2	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	1	3	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	1	4	0.34783
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	1	1	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	1	2	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	1	3	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	1	4	0.34783
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	1	1	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	1	2	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	1	3	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	1	4	0.34783
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	1	1	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	1	2	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	1	3	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	1	4	0.34783
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	1	1	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	1	2	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	1	4	0.34783
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	1	1	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	1	2	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	1	5	0.38889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	1	1	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	1	3	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	1	5	0.38889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	1	1	0.14493
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	1	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	1	3	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	1	4	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	1	5	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	1	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	1	2	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	1	3	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	1	4	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	1	5	0.38889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	1	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	1	2	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	1	3	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	1	4	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	1	5	0.38889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	1	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	1	2	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	1	3	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	1	4	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	1	5	0.38889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	1	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	1	2	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	1	3	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	1	4	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	1	5	0.38889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	1	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	1	2	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	1	3	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	1	4	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	1	5	0.38889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	1	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	1	2	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	1	3	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	1	4	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	1	5	0.38889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	1	1	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	1	2	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	1	3	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	1	4	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	1	5	0.38889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	1	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	1	2	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	1	3	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	1	4	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	1	5	0.39130
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	1	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	1	2	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	1	4	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	1	5	0.39130
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	1	1	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	1	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	1	3	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	1	4	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	1	5	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	1	1	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	1	2	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	1	3	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	1	5	0.37923
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	1	1	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	1	2	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	1	3	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	1	5	0.37923
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	1	1	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	1	2	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	1	3	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	1	5	0.37923
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	1	1	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	1	2	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	1	3	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	1	5	0.37923
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	1	1	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	1	2	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	1	3	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	1	5	0.37923
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	1	1	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	1	2	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	1	3	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	1	5	0.37923
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	1	1	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	1	2	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	1	3	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	1	5	0.37923
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	1	1	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	1	2	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	1	3	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	1	5	0.38164
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	1	1	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	1	2	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	1	3	0.30918
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	1	5	0.38406
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	1	1	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	1	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	1	3	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	1	4	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	1	5	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	1	1	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	1	2	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	1	4	0.35749
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	1	5	0.39130
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	1	1	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	1	2	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	1	4	0.35749
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	1	5	0.39130
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	1	1	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	1	2	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	1	4	0.35749
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	1	5	0.39130
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	1	1	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	1	2	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	1	4	0.35749
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	1	5	0.39130
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	1	1	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	1	2	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	1	4	0.35749
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	1	5	0.39130
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	1	1	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	1	2	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	1	3	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	1	4	0.35749
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	1	5	0.39130
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	1	1	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	1	2	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	1	3	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	1	4	0.35749
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	1	5	0.39130
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	1	1	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	1	2	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	1	3	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	1	4	0.35749
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	1	5	0.39372
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	1	1	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	1	2	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	1	4	0.35749
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	1	5	0.39614
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	1	1	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	1	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	1	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	1	4	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	1	5	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	1	1	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	1	3	0.30918
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	1	1	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	1	3	0.30918
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	1	1	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	1	3	0.30918
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	1	1	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	1	2	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	1	3	0.30918
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	1	1	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	1	2	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	1	3	0.30918
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	1	1	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	1	2	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	1	3	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	1	1	0.16667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	1	2	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	1	1	0.16667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	1	2	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	1	3	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	1	4	0.35507
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	1	1	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	1	2	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	1	3	0.30918
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	1	4	0.35507
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	1	5	0.38889
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	1	1	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	1	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	1	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	1	4	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	1	5	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	1	1	0.17150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	1	2	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	1	4	0.34783
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	1	5	0.38406
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	1	1	0.17150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	1	2	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	1	4	0.34783
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	1	5	0.38406
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	1	1	0.17150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	1	2	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	1	4	0.34783
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	1	5	0.38406
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	1	1	0.17150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	1	2	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	1	4	0.34783
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	1	5	0.38406
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	1	1	0.17150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	1	2	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	1	4	0.34783
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	1	5	0.38406
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	1	1	0.17150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	1	2	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	1	3	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	1	4	0.34783
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	1	5	0.38406
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	1	1	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	1	2	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	1	3	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	1	4	0.34783
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	1	1	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	1	2	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	1	3	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	1	4	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	1	2	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	1	3	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	1	4	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	1	5	0.38647
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	1	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	1	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	1	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	1	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	1	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	2	1	0.07971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	2	2	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	2	3	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	2	4	0.14734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	2	5	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	2	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	2	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	2	4	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	2	5	0.34783
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	2	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	2	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	2	4	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	2	5	0.34783
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	2	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	2	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	2	4	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	2	5	0.34783
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	2	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	2	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	2	4	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	2	5	0.34783
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	2	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	2	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	2	4	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	2	5	0.34783
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	2	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	2	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	2	4	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	2	5	0.34783
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	2	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	2	2	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	2	3	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	2	4	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	2	5	0.34541
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	2	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	2	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	2	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	2	4	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	2	5	0.34541
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	2	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	2	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	2	3	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	2	4	0.30918
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	2	5	0.35507
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	2	1	0.11353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	2	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	2	3	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	2	4	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	2	5	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	2	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	2	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	2	3	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	2	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	2	5	0.35990
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	2	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	2	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	2	3	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	2	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	2	5	0.35990
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	2	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	2	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	2	3	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	2	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	2	5	0.35990
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	2	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	2	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	2	3	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	2	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	2	5	0.35990
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	2	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	2	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	2	3	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	2	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	2	5	0.35990
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	2	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	2	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	2	3	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	2	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	2	5	0.35990
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	2	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	2	3	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	2	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	2	5	0.35749
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	2	3	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	2	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	2	5	0.35749
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	2	1	0.14493
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	2	2	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	2	3	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	2	4	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	2	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	2	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	2	3	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	2	4	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	2	5	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	2	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	2	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	2	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	2	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	2	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	2	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	2	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	2	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	2	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	2	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	2	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	2	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	2	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	2	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	2	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	2	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	2	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	2	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	2	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	2	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	2	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	2	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	2	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	2	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	2	2	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	2	3	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	2	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	2	5	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	2	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	2	2	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	2	3	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	2	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	2	5	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	2	1	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	2	2	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	2	3	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	2	4	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	2	5	0.35990
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	2	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	2	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	2	3	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	2	4	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	2	5	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	2	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	2	3	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	2	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	2	5	0.35749
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	2	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	2	3	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	2	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	2	5	0.35749
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	2	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	2	3	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	2	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	2	5	0.35749
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	2	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	2	3	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	2	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	2	5	0.35749
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	2	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	2	3	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	2	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	2	5	0.35749
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	2	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	2	3	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	2	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	2	5	0.35749
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	2	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	2	3	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	2	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	2	5	0.35507
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	2	1	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	2	2	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	2	3	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	2	4	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	2	5	0.35507
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	2	1	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	2	3	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	2	4	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	2	5	0.35990
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	2	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	2	2	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	2	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	2	4	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	2	5	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	2	1	0.14251
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	2	2	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	2	3	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	2	4	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	2	1	0.14251
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	2	2	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	2	3	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	2	4	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	2	1	0.14251
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	2	2	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	2	3	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	2	4	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	2	1	0.14251
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	2	2	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	2	3	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	2	4	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	2	1	0.14251
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	2	2	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	2	3	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	2	4	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	2	1	0.14251
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	2	2	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	2	3	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	2	4	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	2	1	0.14251
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	2	3	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	2	4	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	2	1	0.14251
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	2	3	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	2	1	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	2	2	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	2	3	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	2	4	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	2	5	0.36957
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	2	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	2	2	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	2	3	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	2	4	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	2	5	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	2	1	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	2	2	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	2	3	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	2	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	2	1	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	2	2	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	2	3	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	2	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	2	1	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	2	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	2	3	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	2	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	2	1	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	2	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	2	3	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	2	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	2	1	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	2	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	2	3	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	2	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	2	1	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	2	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	2	3	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	2	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	2	1	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	2	2	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	2	3	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	2	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	2	5	0.36232
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	2	1	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	2	3	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	2	4	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	2	5	0.36232
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	2	1	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	2	2	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	2	3	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	2	1	0.14734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	2	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	2	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	2	4	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	2	5	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	2	2	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	2	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	2	4	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	2	2	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	2	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	2	4	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	2	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	2	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	2	4	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	2	2	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	2	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	2	4	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	2	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	2	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	2	4	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	2	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	2	3	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	2	4	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	2	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	2	3	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	2	4	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	2	2	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	2	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	2	4	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	2	1	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	2	2	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	2	3	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	2	5	0.37440
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	2	1	0.14734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	2	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	2	3	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	2	4	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	2	5	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	2	2	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	2	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	2	5	0.36232
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	2	2	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	2	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	2	5	0.36232
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	2	2	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	2	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	2	5	0.36232
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	2	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	2	5	0.36232
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	2	2	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	2	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	2	5	0.36232
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	2	2	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	2	3	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	2	5	0.36232
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	2	2	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	2	3	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	2	4	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	2	2	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	2	3	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	2	1	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	2	2	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	2	3	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	2	4	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	2	5	0.37440
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	2	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	2	2	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	2	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	2	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	2	5	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	2	1	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	2	2	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	2	3	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	2	1	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	2	2	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	2	3	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	2	1	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	2	2	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	2	3	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	2	1	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	2	2	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	2	3	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	2	1	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	2	3	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	2	1	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	2	2	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	2	3	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	2	1	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	2	2	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	2	3	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	2	1	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	2	2	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	2	3	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	2	5	0.36715
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	2	1	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	2	2	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	2	3	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	2	4	0.34058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	2	5	0.38164
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	2	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	2	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	2	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	2	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	2	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	3	1	0.07729
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	3	2	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	3	3	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	3	4	0.14734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	3	5	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	3	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	3	2	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	3	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	3	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	3	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	3	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	3	2	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	3	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	3	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	3	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	3	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	3	2	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	3	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	3	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	3	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	3	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	3	2	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	3	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	3	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	3	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	3	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	3	2	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	3	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	3	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	3	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	3	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	3	2	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	3	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	3	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	3	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	3	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	3	2	0.17150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	3	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	3	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	3	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	3	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	3	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	3	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	3	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	3	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	3	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	3	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	3	4	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	3	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	3	2	0.14493
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	3	3	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	3	4	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	3	5	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	3	1	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	3	2	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	3	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	3	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	3	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	3	1	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	3	2	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	3	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	3	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	3	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	3	1	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	3	2	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	3	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	3	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	3	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	3	1	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	3	2	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	3	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	3	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	3	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	3	1	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	3	2	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	3	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	3	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	3	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	3	1	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	3	2	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	3	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	3	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	3	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	3	1	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	3	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	3	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	3	4	0.28986
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	3	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	3	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	3	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	3	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	3	4	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	3	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	3	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	3	2	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	3	3	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	3	4	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	3	5	0.34300
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	3	1	0.11353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	3	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	3	3	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	3	4	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	3	5	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	3	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	3	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	3	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	3	4	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	3	5	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	3	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	3	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	3	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	3	4	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	3	5	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	3	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	3	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	3	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	3	4	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	3	5	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	3	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	3	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	3	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	3	4	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	3	5	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	3	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	3	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	3	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	3	4	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	3	5	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	3	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	3	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	3	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	3	4	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	3	5	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	3	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	3	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	3	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	3	4	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	3	5	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	3	1	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	3	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	3	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	3	4	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	3	5	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	3	1	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	3	2	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	3	3	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	3	4	0.30918
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	3	5	0.34783
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	3	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	3	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	3	3	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	3	4	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	3	5	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	3	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	3	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	3	3	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	3	4	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	3	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	3	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	3	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	3	3	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	3	4	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	3	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	3	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	3	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	3	3	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	3	4	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	3	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	3	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	3	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	3	3	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	3	4	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	3	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	3	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	3	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	3	3	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	3	4	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	3	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	3	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	3	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	3	3	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	3	4	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	3	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	3	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	3	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	3	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	3	4	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	3	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	3	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	3	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	3	3	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	3	4	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	3	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	3	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	3	2	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	3	3	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	3	4	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	3	5	0.34541
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	3	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	3	2	0.17150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	3	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	3	4	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	3	5	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	3	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	3	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	3	3	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	3	4	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	3	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	3	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	3	3	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	3	4	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	3	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	3	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	3	3	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	3	4	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	3	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	3	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	3	3	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	3	4	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	3	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	3	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	3	3	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	3	4	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	3	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	3	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	3	3	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	3	4	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	3	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	3	2	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	3	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	3	4	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	3	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	3	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	3	3	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	3	4	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	3	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	3	2	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	3	3	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	3	4	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	3	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	3	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	3	2	0.17150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	3	3	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	3	4	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	3	5	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	3	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	3	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	3	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	3	4	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	3	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	3	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	3	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	3	4	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	3	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	3	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	3	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	3	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	3	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	3	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	3	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	3	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	3	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	3	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	3	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	3	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	3	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	3	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	3	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	3	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	3	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	3	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	3	3	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	3	4	0.28986
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	3	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	3	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	3	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	3	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	3	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	3	2	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	3	3	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	3	4	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	3	5	0.35749
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	3	1	0.14251
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	3	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	3	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	3	4	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	3	5	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	3	1	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	3	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	3	3	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	3	4	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	3	1	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	3	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	3	3	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	3	4	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	3	1	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	3	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	3	3	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	3	4	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	3	1	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	3	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	3	3	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	3	4	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	3	1	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	3	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	3	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	3	4	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	3	1	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	3	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	3	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	3	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	3	1	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	3	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	3	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	3	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	3	1	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	3	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	3	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	3	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	3	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	3	1	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	3	2	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	3	3	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	3	4	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	3	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	3	1	0.14734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	3	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	3	3	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	3	4	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	3	5	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	3	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	3	2	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	3	3	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	3	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	3	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	3	2	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	3	3	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	3	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	3	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	3	2	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	3	3	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	3	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	3	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	3	2	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	3	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	3	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	3	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	3	2	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	3	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	3	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	3	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	3	2	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	3	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	3	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	3	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	3	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	3	2	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	3	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	3	4	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	3	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	3	2	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	3	3	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	3	5	0.35507
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	3	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	3	2	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	3	3	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	3	5	0.36232
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	3	1	0.14734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	3	2	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	3	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	3	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	3	5	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	3	1	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	3	2	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	3	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	3	5	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	3	1	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	3	2	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	3	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	3	5	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	3	1	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	3	2	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	3	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	3	5	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	3	1	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	3	2	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	3	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	3	5	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	3	1	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	3	2	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	3	3	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	3	5	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	3	1	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	3	2	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	3	3	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	3	4	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	3	5	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	3	1	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	3	2	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	3	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	3	4	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	3	5	0.35024
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	3	1	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	3	2	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	3	3	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	3	4	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	3	5	0.35266
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	3	1	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	3	2	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	3	3	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	3	4	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	3	5	0.36232
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	3	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	3	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	3	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	3	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	3	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	4	1	0.07729
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	4	2	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	4	3	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	4	4	0.14251
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	4	5	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	4	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	4	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	4	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	4	5	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	4	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	4	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	4	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	4	5	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	4	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	4	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	4	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	4	5	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	4	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	4	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	4	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	4	5	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	4	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	4	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	4	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	4	5	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	4	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	4	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	4	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	4	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	4	5	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	4	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	4	2	0.16667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	4	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	4	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	4	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	4	1	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	4	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	4	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	4	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	4	1	0.11353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	4	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	4	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	4	4	0.28986
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	4	5	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	4	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	4	2	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	4	3	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	4	4	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	4	5	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	4	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	4	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	4	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	4	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	4	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	4	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	4	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	4	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	4	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	4	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	4	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	4	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	4	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	4	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	4	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	4	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	4	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	4	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	4	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	4	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	4	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	4	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	4	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	4	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	4	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	4	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	4	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	4	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	4	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	4	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	4	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	4	3	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	4	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	4	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	4	1	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	4	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	4	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	4	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	4	5	0.33575
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	4	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	4	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	4	3	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	4	4	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	4	5	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	4	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	4	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	4	3	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	4	4	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	4	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	4	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	4	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	4	3	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	4	4	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	4	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	4	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	4	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	4	3	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	4	4	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	4	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	4	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	4	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	4	3	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	4	4	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	4	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	4	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	4	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	4	3	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	4	4	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	4	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	4	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	4	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	4	3	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	4	4	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	4	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	4	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	4	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	4	3	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	4	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	4	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	4	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	4	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	4	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	4	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	4	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	4	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	4	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	4	3	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	4	4	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	4	5	0.34300
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	4	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	4	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	4	3	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	4	4	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	4	5	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	4	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	4	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	4	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	4	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	4	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	4	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	4	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	4	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	4	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	4	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	4	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	4	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	4	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	4	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	4	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	4	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	4	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	4	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	4	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	4	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	4	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	4	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	4	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	4	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	4	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	4	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	4	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	4	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	4	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	4	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	4	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	4	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	4	3	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	4	4	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	4	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	4	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	4	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	4	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	4	4	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	4	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	4	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	4	3	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	4	4	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	4	5	0.34300
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	4	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	4	2	0.17150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	4	3	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	4	4	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	4	5	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	4	1	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	4	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	4	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	4	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	4	1	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	4	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	4	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	4	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	4	1	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	4	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	4	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	4	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	4	1	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	4	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	4	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	4	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	4	1	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	4	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	4	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	4	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	4	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	4	1	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	4	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	4	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	4	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	4	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	4	1	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	4	3	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	4	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	4	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	4	1	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	4	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	4	4	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	4	5	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	4	1	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	4	2	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	4	3	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	4	4	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	4	5	0.34300
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	4	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	4	2	0.17150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	4	3	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	4	4	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	4	5	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	4	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	4	2	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	4	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	4	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	4	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	4	2	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	4	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	4	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	4	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	4	2	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	4	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	4	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	4	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	4	2	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	4	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	4	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	4	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	4	2	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	4	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	4	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	4	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	4	2	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	4	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	4	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	4	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	4	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	4	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	4	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	4	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	4	2	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	4	3	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	4	4	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	4	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	4	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	4	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	4	3	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	4	4	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	4	5	0.34300
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	4	1	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	4	2	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	4	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	4	4	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	4	5	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	4	1	0.14493
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	4	2	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	4	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	4	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	4	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	4	1	0.14493
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	4	2	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	4	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	4	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	4	1	0.14493
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	4	2	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	4	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	4	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	4	1	0.14493
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	4	2	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	4	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	4	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	4	1	0.14493
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	4	2	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	4	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	4	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	4	1	0.14493
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	4	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	4	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	4	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	4	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	4	1	0.14493
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	4	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	4	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	4	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	4	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	4	1	0.14734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	4	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	4	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	4	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	4	5	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	4	1	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	4	3	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	4	4	0.28986
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	4	5	0.34300
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	4	1	0.14251
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	4	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	4	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	4	4	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	4	5	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	4	1	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	4	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	4	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	4	4	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	4	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	4	1	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	4	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	4	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	4	4	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	4	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	4	1	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	4	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	4	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	4	4	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	4	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	4	1	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	4	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	4	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	4	4	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	4	5	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	4	1	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	4	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	4	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	4	4	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	4	5	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	4	1	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	4	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	4	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	4	4	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	4	5	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	4	1	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	4	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	4	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	4	4	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	4	5	0.33575
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	4	1	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	4	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	4	4	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	4	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	4	1	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	4	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	4	3	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	4	4	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	4	5	0.34541
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	4	1	0.14493
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	4	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	4	3	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	4	4	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	4	5	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	4	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	4	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	4	4	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	4	5	0.34058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	4	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	4	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	4	4	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	4	5	0.34058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	4	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	4	2	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	4	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	4	4	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	4	5	0.34058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	4	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	4	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	4	4	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	4	5	0.34058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	4	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	4	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	4	4	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	4	5	0.34058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	4	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	4	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	4	4	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	4	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	4	1	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	4	3	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	4	4	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	4	5	0.34058
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	4	1	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	4	2	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	4	3	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	4	4	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	4	5	0.34541
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	4	1	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	4	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	4	3	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	4	4	0.30918
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	4	5	0.34783
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	4	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	4	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	4	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	4	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	4	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	5	1	0.07971
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	5	2	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	5	3	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	5	4	0.14251
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	5	5	0.14734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	5	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	5	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	5	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	5	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	5	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	5	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	5	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	5	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	5	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	5	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	5	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	5	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	5	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	5	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	5	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	5	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	5	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	5	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	5	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	5	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	5	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	5	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	5	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	5	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	5	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	5	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	5	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	5	5	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	5	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	5	2	0.17150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	5	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	5	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	5	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	5	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	5	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	5	3	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	5	4	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	5	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	5	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	5	2	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	5	3	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	5	4	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	5	5	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	5	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	5	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	5	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	5	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	5	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	5	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	5	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	5	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	5	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	5	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	5	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	5	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	5	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	5	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	5	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	5	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	5	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	5	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	5	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	5	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	5	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	5	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	5	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	5	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	5	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	5	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	5	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	5	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	5	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	5	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	5	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	5	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	5	3	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	5	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	5	5	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	5	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	5	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	5	3	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	5	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	5	5	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	5	1	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	5	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	5	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	5	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	5	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	5	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	5	2	0.14493
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	5	3	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	5	4	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	5	5	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	5	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	5	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	5	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	5	4	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	5	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	5	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	5	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	5	4	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	5	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	5	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	5	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	5	4	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	5	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	5	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	5	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	5	4	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	5	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	5	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	5	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	5	4	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	5	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	5	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	5	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	5	4	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	5	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	5	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	5	3	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	5	4	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	5	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	5	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	5	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	5	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	5	4	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	5	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	5	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	5	2	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	5	3	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	5	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	5	5	0.33575
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	5	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	5	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	5	3	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	5	4	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	5	5	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	5	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	5	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	5	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	5	4	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	5	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	5	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	5	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	5	4	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	5	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	5	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	5	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	5	4	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	5	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	5	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	5	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	5	4	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	5	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	5	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	5	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	5	4	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	5	1	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	5	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	5	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	5	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	5	1	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	5	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	5	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	5	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	5	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	5	1	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	5	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	5	3	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	5	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	5	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	5	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	5	2	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	5	3	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	5	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	5	5	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	5	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	5	2	0.16667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	5	3	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	5	4	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	5	5	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	5	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	5	3	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	5	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	5	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	5	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	5	3	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	5	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	5	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	5	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	5	3	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	5	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	5	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	5	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	5	3	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	5	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	5	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	5	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	5	3	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	5	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	5	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	5	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	5	3	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	5	4	0.28986
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	5	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	5	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	5	3	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	5	4	0.28986
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	5	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	5	2	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	5	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	5	4	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	5	5	0.32850
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	5	1	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	5	3	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	5	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	5	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	5	1	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	5	2	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	5	3	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	5	4	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	5	5	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	5	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	5	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	5	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	5	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	5	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	5	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	5	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	5	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	5	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	5	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	5	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	5	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	5	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	5	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	5	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	5	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	5	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	5	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	5	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	5	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	5	3	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	5	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	5	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	5	1	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	5	2	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	5	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	5	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	5	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	5	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	5	2	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	5	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	5	4	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	5	5	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	5	1	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	5	2	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	5	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	5	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	5	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	5	1	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	5	2	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	5	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	5	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	5	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	5	1	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	5	2	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	5	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	5	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	5	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	5	1	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	5	2	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	5	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	5	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	5	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	5	1	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	5	2	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	5	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	5	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	5	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	5	1	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	5	2	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	5	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	5	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	5	2	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	5	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	5	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	5	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	5	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	5	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	5	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	5	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	5	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	5	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	5	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	5	1	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	5	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	5	3	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	5	4	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	5	5	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	5	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	5	4	0.28986
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	5	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	5	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	5	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	5	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	5	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	5	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	5	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	5	4	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	5	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	5	4	0.28986
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	5	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	5	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	5	4	0.28986
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	5	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	5	2	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	5	3	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	5	4	0.29469
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	5	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	5	2	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	5	3	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	5	4	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	5	5	0.33575
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	5	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	5	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	5	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	5	4	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	5	5	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	5	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	5	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	5	4	0.28986
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	5	5	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	5	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	5	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	5	4	0.28986
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	5	5	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	5	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	5	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	5	4	0.28986
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	5	5	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	5	1	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	5	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	5	3	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	5	4	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	5	5	0.33333
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	5	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	5	3	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	5	4	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	5	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	5	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	5	3	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	5	4	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	5	5	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	5	2	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	5	3	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	5	4	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	5	5	0.33575
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	5	1	0.14251
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	5	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	5	4	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	5	5	0.33816
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	5	1	0.14493
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	5	2	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	5	3	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	5	4	0.30918
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	5	5	0.33575
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	5	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	5	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	5	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	5	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	5	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	10	1	0.07729
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	10	2	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	10	3	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	10	4	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	10	5	0.14251
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	10	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	10	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	10	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	10	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	10	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	10	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	10	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	10	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	10	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	10	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	10	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	10	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	10	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	10	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	10	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	10	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	10	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	10	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	10	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	10	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	10	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	10	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	10	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	10	5	0.30193
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	10	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	10	3	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	10	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	10	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	10	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	10	2	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	10	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	10	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	10	5	0.30918
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	10	1	0.11353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	10	2	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	10	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	10	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	10	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	10	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	10	2	0.13527
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	10	3	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	10	4	0.17150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	10	5	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	10	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	10	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	10	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	10	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	10	5	0.30918
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	10	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	10	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	10	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	10	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	10	5	0.30918
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	10	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	10	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	10	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	10	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	10	5	0.30918
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	10	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	10	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	10	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	10	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	10	5	0.30918
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	10	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	10	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	10	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	10	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	10	5	0.30918
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	10	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	10	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	10	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	10	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	10	5	0.30918
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	10	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	10	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	10	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	10	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	10	5	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	10	1	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	10	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	10	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	10	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	10	5	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	10	1	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	10	2	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	10	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	10	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	10	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	10	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	10	2	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	10	3	0.17150
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	10	4	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	10	5	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	10	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	10	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	10	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	10	5	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	10	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	10	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	10	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	10	5	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	10	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	10	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	10	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	10	5	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	10	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	10	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	10	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	10	5	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	10	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	10	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	10	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	10	5	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	10	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	10	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	10	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	10	5	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	10	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	10	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	10	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	10	5	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	10	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	10	2	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	10	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	10	5	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	10	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	10	2	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	10	3	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	10	4	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	10	5	0.32609
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	10	2	0.15217
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	10	3	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	10	4	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	10	5	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	10	1	0.11353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	10	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	10	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	10	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	10	1	0.11353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	10	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	10	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	10	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	10	1	0.11353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	10	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	10	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	10	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	10	1	0.11353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	10	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	10	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	10	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	10	1	0.11353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	10	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	10	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	10	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	10	1	0.11353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	10	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	10	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	10	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	10	1	0.11353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	10	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	10	3	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	10	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	10	1	0.11353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	10	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	10	3	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	10	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	10	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	10	1	0.11353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	10	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	10	3	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	10	4	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	10	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	10	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	10	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	10	3	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	10	4	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	10	5	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	10	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	10	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	10	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	10	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	10	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	10	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	10	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	10	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	10	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	10	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	10	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	10	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	10	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	10	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	10	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	10	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	10	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	10	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	10	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	10	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	10	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	10	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	10	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	10	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	10	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	10	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	10	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	10	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	10	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	10	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	10	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	10	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	10	3	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	10	4	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	10	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	10	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	10	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	10	3	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	10	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	10	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	10	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	10	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	10	3	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	10	4	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	10	5	0.31643
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	10	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	10	2	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	10	3	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	10	4	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	10	5	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	10	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	10	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	10	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	10	4	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	10	5	0.28986
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	10	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	10	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	10	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	10	4	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	10	5	0.28986
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	10	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	10	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	10	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	10	4	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	10	5	0.28986
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	10	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	10	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	10	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	10	4	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	10	5	0.28986
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	10	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	10	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	10	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	10	4	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	10	5	0.28986
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	10	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	10	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	10	3	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	10	4	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	10	5	0.28986
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	10	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	10	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	10	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	10	4	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	10	5	0.28986
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	10	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	10	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	10	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	10	4	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	10	5	0.28986
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	10	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	10	2	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	10	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	10	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	10	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	10	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	10	2	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	10	3	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	10	4	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	10	5	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	10	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	10	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	10	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	10	4	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	10	5	0.28502
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	10	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	10	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	10	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	10	4	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	10	5	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	10	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	10	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	10	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	10	4	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	10	5	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	10	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	10	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	10	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	10	4	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	10	5	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	10	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	10	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	10	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	10	4	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	10	5	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	10	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	10	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	10	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	10	4	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	10	5	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	10	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	10	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	10	3	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	10	4	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	10	5	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	10	1	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	10	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	10	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	10	4	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	10	5	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	10	1	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	10	2	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	10	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	10	4	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	10	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	10	1	0.09662
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	10	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	10	3	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	10	4	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	10	5	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	10	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	10	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	10	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	10	4	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	10	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	10	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	10	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	10	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	10	4	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	10	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	10	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	10	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	10	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	10	4	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	10	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	10	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	10	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	10	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	10	4	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	10	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	10	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	10	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	10	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	10	4	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	10	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	10	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	10	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	10	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	10	4	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	10	5	0.29227
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	10	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	10	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	10	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	10	4	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	10	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	10	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	10	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	10	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	10	4	0.25121
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	10	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	10	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	10	2	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	10	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	10	4	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	10	5	0.30918
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	10	1	0.09420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	10	2	0.14734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	10	3	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	10	4	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	10	5	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	10	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	10	4	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	10	5	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	10	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	10	4	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	10	5	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	10	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	10	4	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	10	5	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	10	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	10	4	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	10	5	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	10	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	10	4	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	10	5	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	10	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	10	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	10	4	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	10	5	0.28986
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	10	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	10	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	10	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	10	4	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	10	5	0.28986
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	10	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	10	2	0.16667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	10	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	10	4	0.25362
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	10	5	0.28986
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	10	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	10	2	0.16667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	10	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	10	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	10	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	10	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	10	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	10	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	10	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	10	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	20	1	0.07729
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	20	2	0.09420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	20	3	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	20	4	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	20	5	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	20	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	20	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	20	4	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	20	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	20	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	20	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	20	4	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	20	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	20	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	20	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	20	4	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	20	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	20	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	20	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	20	4	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	20	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	20	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	20	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	20	4	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	20	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	20	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	20	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	20	4	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	20	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	20	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	20	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	20	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	20	4	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	20	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	20	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	20	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	20	3	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	20	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	20	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	20	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	20	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	20	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	20	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	20	2	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	20	3	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	20	4	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	20	5	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	20	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	20	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	20	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	20	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	20	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	20	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	20	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	20	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	20	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	20	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	20	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	20	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	20	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	20	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	20	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	20	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	20	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	20	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	20	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	20	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	20	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	20	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	20	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	20	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	20	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	20	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	20	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	20	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	20	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	20	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	20	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	20	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	20	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	20	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	20	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	20	1	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	20	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	20	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	20	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	20	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	20	1	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	20	2	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	20	3	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	20	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	20	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	20	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	20	2	0.14734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	20	3	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	20	4	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	20	5	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	20	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	20	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	20	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	20	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	20	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	20	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	20	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	20	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	20	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	20	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	20	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	20	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	20	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	20	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	20	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	20	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	20	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	20	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	20	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	20	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	20	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	20	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	20	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	20	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	20	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	20	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	20	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	20	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	20	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	20	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	20	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	20	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	20	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	20	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	20	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	20	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	20	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	20	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	20	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	20	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	20	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	20	2	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	20	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	20	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	20	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	20	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	20	2	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	20	3	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	20	4	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	20	5	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	20	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	20	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	20	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	20	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	20	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	20	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	20	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	20	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	20	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	20	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	20	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	20	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	20	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	20	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	20	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	20	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	20	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	20	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	20	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	20	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	20	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	20	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	20	3	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	20	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	20	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	20	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	20	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	20	5	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	20	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	20	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	20	3	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	20	4	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	20	5	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	20	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	20	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	20	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	20	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	20	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	20	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	20	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	20	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	20	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	20	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	20	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	20	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	20	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	20	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	20	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	20	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	20	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	20	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	20	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	20	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	20	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	20	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	20	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	20	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	20	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	20	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	20	3	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	20	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	20	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	20	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	20	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	20	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	20	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	20	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	20	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	20	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	20	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	20	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	20	5	0.31401
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	20	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	20	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	20	3	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	20	4	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	20	5	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	20	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	20	3	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	20	4	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	20	5	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	20	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	20	3	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	20	4	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	20	5	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	20	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	20	3	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	20	4	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	20	5	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	20	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	20	3	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	20	4	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	20	5	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	20	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	20	3	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	20	4	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	20	5	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	20	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	20	3	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	20	4	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	20	5	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	20	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	20	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	20	4	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	20	5	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	20	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	20	3	0.21981
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	20	4	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	20	5	0.28261
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	20	1	0.11353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	20	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	20	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	20	4	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	20	5	0.29710
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	20	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	20	2	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	20	3	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	20	4	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	20	5	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	20	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	20	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	20	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	20	4	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	20	5	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	20	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	20	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	20	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	20	4	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	20	5	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	20	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	20	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	20	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	20	4	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	20	5	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	20	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	20	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	20	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	20	4	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	20	5	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	20	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	20	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	20	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	20	4	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	20	5	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	20	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	20	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	20	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	20	4	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	20	5	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	20	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	20	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	20	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	20	4	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	20	5	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	20	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	20	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	20	3	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	20	4	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	20	5	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	20	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	20	2	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	20	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	20	4	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	20	5	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	20	1	0.09662
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	20	2	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	20	3	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	20	4	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	20	5	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	20	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	20	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	20	3	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	20	4	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	20	5	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	20	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	20	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	20	3	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	20	4	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	20	5	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	20	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	20	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	20	3	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	20	4	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	20	5	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	20	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	20	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	20	3	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	20	4	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	20	5	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	20	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	20	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	20	3	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	20	4	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	20	5	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	20	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	20	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	20	3	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	20	4	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	20	5	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	20	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	20	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	20	3	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	20	4	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	20	5	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	20	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	20	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	20	3	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	20	4	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	20	5	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	20	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	20	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	20	3	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	20	4	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	20	5	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	20	1	0.07005
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	20	2	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	20	3	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	20	4	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	20	5	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	20	1	0.07729
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	20	2	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	20	3	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	20	4	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	20	5	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	20	1	0.07729
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	20	2	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	20	3	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	20	4	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	20	5	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	20	1	0.07729
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	20	2	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	20	3	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	20	4	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	20	5	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	20	1	0.07729
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	20	2	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	20	3	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	20	4	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	20	5	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	20	1	0.07729
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	20	2	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	20	3	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	20	4	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	20	5	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	20	1	0.07729
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	20	2	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	20	3	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	20	4	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	20	5	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	20	1	0.07729
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	20	2	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	20	3	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	20	4	0.21014
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	20	5	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	20	1	0.07729
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	20	2	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	20	3	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	20	4	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	20	5	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	20	1	0.08213
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	20	2	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	20	3	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	20	4	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	20	5	0.24879
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	20	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	20	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	20	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	20	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	20	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	50	1	0.07729
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	50	2	0.09420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	50	3	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	50	4	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	50	5	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	50	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	50	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	50	4	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	50	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	50	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	50	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	50	4	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	50	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	50	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	50	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	50	4	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	50	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	50	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	50	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	50	4	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	50	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	50	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	50	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	50	4	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	50	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	50	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	50	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	50	4	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	50	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	50	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	50	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	50	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	50	4	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	50	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	50	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	50	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	50	3	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	50	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	50	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	50	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	50	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	50	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	50	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	50	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	50	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	50	2	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	50	3	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	50	4	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	50	5	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	50	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	50	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	50	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	50	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	50	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	50	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	50	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	50	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	50	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	50	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	50	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	50	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	50	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	50	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	50	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	50	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	50	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	50	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	50	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	50	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	50	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	50	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	50	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	50	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	50	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	50	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	50	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	50	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	50	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	50	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	50	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	50	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	50	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	50	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	50	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	50	1	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	50	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	50	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	50	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	50	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	50	1	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	50	2	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	50	3	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	50	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	50	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	50	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	50	2	0.14734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	50	3	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	50	4	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	50	5	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	50	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	50	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	50	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	50	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	50	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	50	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	50	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	50	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	50	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	50	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	50	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	50	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	50	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	50	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	50	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	50	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	50	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	50	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	50	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	50	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	50	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	50	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	50	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	50	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	50	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	50	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	50	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	50	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	50	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	50	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	50	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	50	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	50	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	50	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	50	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	50	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	50	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	50	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	50	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	50	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	50	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	50	2	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	50	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	50	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	50	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	50	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	50	2	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	50	3	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	50	4	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	50	5	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	50	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	50	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	50	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	50	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	50	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	50	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	50	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	50	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	50	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	50	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	50	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	50	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	50	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	50	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	50	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	50	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	50	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	50	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	50	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	50	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	50	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	50	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	50	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	50	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	50	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	50	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	50	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	50	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	50	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	50	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	50	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	50	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	50	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	50	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	50	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	50	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	50	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	50	3	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	50	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	50	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	50	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	50	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	50	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	50	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	50	5	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	50	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	50	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	50	3	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	50	4	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	50	5	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	50	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	50	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	50	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	50	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	50	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	50	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	50	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	50	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	50	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	50	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	50	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	50	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	50	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	50	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	50	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	50	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	50	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	50	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	50	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	50	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	50	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	50	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	50	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	50	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	50	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	50	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	50	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	50	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	50	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	50	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	50	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	50	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	50	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	50	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	50	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	50	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	50	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	50	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	50	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	50	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	50	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	50	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	50	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	50	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	50	5	0.30918
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	50	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	50	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	50	3	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	50	4	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	50	5	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	50	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	50	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	50	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	50	4	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	50	5	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	50	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	50	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	50	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	50	4	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	50	5	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	50	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	50	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	50	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	50	4	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	50	5	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	50	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	50	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	50	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	50	4	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	50	5	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	50	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	50	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	50	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	50	4	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	50	5	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	50	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	50	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	50	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	50	4	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	50	5	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	50	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	50	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	50	3	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	50	4	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	50	5	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	50	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	50	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	50	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	50	4	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	50	5	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	50	1	0.11353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	50	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	50	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	50	4	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	50	5	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	50	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	50	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	50	3	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	50	4	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	50	5	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	50	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	50	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	50	3	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	50	4	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	50	5	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	50	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	50	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	50	3	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	50	4	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	50	5	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	50	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	50	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	50	3	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	50	4	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	50	5	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	50	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	50	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	50	3	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	50	4	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	50	5	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	50	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	50	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	50	4	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	50	5	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	50	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	50	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	50	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	50	4	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	50	5	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	50	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	50	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	50	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	50	4	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	50	5	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	50	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	50	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	50	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	50	4	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	50	5	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	50	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	50	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	50	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	50	4	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	50	5	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	50	1	0.08937
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	50	2	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	50	3	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	50	4	0.16667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	50	5	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	50	1	0.09662
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	50	2	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	50	3	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	50	4	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	50	5	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	50	1	0.09662
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	50	2	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	50	3	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	50	4	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	50	5	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	50	1	0.09662
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	50	2	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	50	3	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	50	4	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	50	5	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	50	1	0.09662
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	50	2	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	50	3	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	50	4	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	50	5	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	50	1	0.09662
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	50	2	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	50	3	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	50	4	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	50	5	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	50	1	0.09662
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	50	2	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	50	3	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	50	4	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	50	5	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	50	1	0.09662
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	50	2	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	50	3	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	50	4	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	50	5	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	50	1	0.09420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	50	2	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	50	3	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	50	4	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	50	5	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	50	1	0.09662
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	50	2	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	50	3	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	50	4	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	50	5	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	50	1	0.06280
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	50	2	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	50	3	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	50	4	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	50	5	0.15942
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	50	1	0.07005
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	50	2	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	50	3	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	50	4	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	50	5	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	50	1	0.07246
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	50	2	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	50	3	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	50	4	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	50	5	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	50	1	0.07246
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	50	2	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	50	3	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	50	4	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	50	5	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	50	1	0.07246
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	50	2	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	50	3	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	50	4	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	50	5	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	50	1	0.07246
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	50	2	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	50	3	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	50	4	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	50	5	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	50	1	0.07246
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	50	2	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	50	3	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	50	4	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	50	5	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	50	1	0.07246
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	50	2	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	50	3	0.13768
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	50	4	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	50	5	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	50	1	0.07246
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	50	2	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	50	3	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	50	4	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	50	5	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	50	1	0.07246
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	50	2	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	50	3	0.14251
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	50	4	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	50	5	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	50	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	50	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	50	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	50	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	50	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	100	1	0.07729
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	100	2	0.09420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	100	3	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	100	4	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	1	100	5	0.14010
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	100	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	100	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	100	4	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	1	100	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	100	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	100	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	100	4	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	1	100	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	100	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	100	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	100	4	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	1	100	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	100	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	100	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	100	4	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	1	100	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	100	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	100	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	100	4	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	1	100	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	100	2	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	100	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	100	4	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	1	100	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	100	1	0.10145
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	100	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	100	3	0.22222
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	100	4	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	1	100	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	100	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	100	2	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	100	3	0.22464
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	100	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	1	100	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	100	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	100	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	100	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	1	100	5	0.32367
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	1	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	100	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	100	2	0.13285
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	100	3	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	100	4	0.16425
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	2	100	5	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	100	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	100	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	100	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	100	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	2	100	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	100	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	100	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	100	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	100	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	2	100	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	100	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	100	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	100	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	100	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	2	100	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	100	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	100	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	100	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	100	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	2	100	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	100	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	100	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	100	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	100	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	2	100	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	100	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	100	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	100	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	100	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	2	100	5	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	100	1	0.12319
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	100	2	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	100	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	100	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	2	100	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	100	1	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	100	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	100	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	100	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	2	100	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	100	1	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	100	2	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	100	3	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	100	4	0.27536
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	2	100	5	0.31884
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	2	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	100	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	100	2	0.14734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	100	3	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	100	4	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	3	100	5	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	100	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	100	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	100	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	100	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	3	100	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	100	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	100	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	100	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	100	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	3	100	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	100	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	100	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	100	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	100	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	3	100	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	100	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	100	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	100	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	100	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	3	100	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	100	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	100	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	100	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	100	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	3	100	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	100	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	100	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	100	3	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	100	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	3	100	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	100	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	100	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	100	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	100	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	3	100	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	100	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	100	2	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	100	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	100	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	3	100	5	0.30676
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	100	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	100	2	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	100	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	100	4	0.28019
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	3	100	5	0.32126
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	3	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	100	1	0.09903
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	100	2	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	100	3	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	100	4	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	4	100	5	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	100	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	100	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	100	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	4	100	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	100	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	100	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	100	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	4	100	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	100	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	100	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	100	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	4	100	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	100	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	100	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	100	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	4	100	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	100	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	100	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	100	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	4	100	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	100	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	100	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	100	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	4	100	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	100	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	100	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	100	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	4	100	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	100	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	100	3	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	100	4	0.26812
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	4	100	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	100	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	100	3	0.24155
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	100	4	0.27778
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	4	100	5	0.31159
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	4	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	100	1	0.10628
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	100	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	100	3	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	100	4	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	5	100	5	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	100	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	100	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	100	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	100	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	5	100	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	100	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	100	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	100	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	100	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	5	100	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	100	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	100	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	100	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	100	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	5	100	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	100	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	100	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	100	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	100	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	5	100	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	100	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	100	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	100	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	100	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	5	100	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	100	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	100	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	100	3	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	100	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	5	100	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	100	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	100	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	100	3	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	100	4	0.26329
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	5	100	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	100	1	0.11594
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	100	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	100	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	100	4	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	5	100	5	0.29952
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	100	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	100	2	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	100	3	0.23671
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	100	4	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	5	100	5	0.30918
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	5	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	100	1	0.10386
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	100	2	0.16184
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	100	3	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	100	4	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	10	100	5	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	100	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	100	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	100	4	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	10	100	5	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	100	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	100	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	100	4	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	10	100	5	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	100	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	100	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	100	4	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	10	100	5	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	100	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	100	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	100	4	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	10	100	5	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	100	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	100	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	100	4	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	10	100	5	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	100	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	100	3	0.21256
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	100	4	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	10	100	5	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	100	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	100	3	0.21498
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	100	4	0.24396
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	10	100	5	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	100	2	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	100	3	0.21739
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	100	4	0.24638
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	10	100	5	0.27295
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	100	1	0.11353
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	100	2	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	100	3	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	100	4	0.25604
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	10	100	5	0.28744
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	10	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	100	1	0.11111
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	100	2	0.15700
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	100	3	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	100	4	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	20	100	5	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	100	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	100	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	100	3	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	100	4	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	20	100	5	0.26087
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	100	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	100	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	100	3	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	100	4	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	20	100	5	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	100	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	100	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	100	3	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	100	4	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	20	100	5	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	100	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	100	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	100	3	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	100	4	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	20	100	5	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	100	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	100	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	100	4	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	20	100	5	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	100	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	100	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	100	3	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	100	4	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	20	100	5	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	100	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	100	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	100	3	0.20290
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	100	4	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	20	100	5	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	100	1	0.11836
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	100	2	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	100	3	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	100	4	0.23188
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	20	100	5	0.25845
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	100	1	0.12077
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	100	2	0.18116
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	100	3	0.20773
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	100	4	0.23913
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	20	100	5	0.26570
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	20	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	100	1	0.08937
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	100	2	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	100	3	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	100	4	0.16667
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	50	100	5	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	100	1	0.09662
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	100	2	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	100	3	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	100	4	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	50	100	5	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	100	1	0.09662
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	100	2	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	100	3	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	100	4	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	50	100	5	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	100	1	0.09662
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	100	2	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	100	3	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	100	4	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	50	100	5	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	100	1	0.09662
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	100	2	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	100	3	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	100	4	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	50	100	5	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	100	1	0.09662
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	100	2	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	100	3	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	100	4	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	50	100	5	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	100	1	0.09662
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	100	2	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	100	3	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	100	4	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	50	100	5	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	100	1	0.09662
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	100	2	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	100	3	0.17633
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	100	4	0.19565
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	50	100	5	0.22705
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	100	1	0.09420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	100	2	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	100	3	0.18357
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	100	4	0.19807
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	50	100	5	0.22947
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	100	1	0.09662
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	100	2	0.14976
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	100	3	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	100	4	0.20531
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	50	100	5	0.23430
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	50	100	5	0.36473
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	100	1	0.06039
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	100	2	0.09420
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	100	3	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	100	4	0.14734
DmCF-ypCF_with_simP2Y	0				1			k			k+1		1.0	100	100	5	0.15459
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	100	1	0.06763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	100	2	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	100	3	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	100	4	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.9	100	100	5	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	100	1	0.06763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	100	2	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	100	3	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	100	4	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.8	100	100	5	0.18599
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	100	1	0.06763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	100	2	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	100	3	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	100	4	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.7	100	100	5	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	100	1	0.06763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	100	2	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	100	3	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	100	4	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.6	100	100	5	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	100	1	0.06763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	100	2	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	100	3	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	100	4	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.5	100	100	5	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	100	1	0.06763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	100	2	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	100	3	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	100	4	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.4	100	100	5	0.18841
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	100	1	0.06763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	100	2	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	100	3	0.12560
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	100	4	0.16908
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.3	100	100	5	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	100	1	0.06763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	100	2	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	100	3	0.12802
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	100	4	0.17391
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.2	100	100	5	0.19082
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	100	1	0.06763
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	100	2	0.10870
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	100	3	0.13043
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	100	4	0.17874
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.1	100	100	5	0.20048
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	100	1	0.19324
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	100	2	0.27053
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	100	3	0.30435
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	100	4	0.33092
DmCF-ypCF_with_simP2Y	0				1			k			k+1		0.0	100	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	1	1	0.14493
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	1	2	0.20048
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	1	3	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	1	4	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	1	5	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	1	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	1	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	1	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	1	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	1	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	1	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	1	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	1	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	1	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	1	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	1	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	1	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	1	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	1	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	1	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	1	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	1	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	1	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	1	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	1	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	1	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	1	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	1	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	1	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	1	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	1	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	1	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	1	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	1	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	1	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	1	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	1	2	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	1	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	1	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	1	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	1	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	1	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	1	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	1	4	0.33816
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	1	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	1	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	1	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	1	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	1	4	0.33816
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	1	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	1	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	1	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	1	3	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	1	4	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	1	5	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	1	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	1	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	1	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	1	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	1	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	1	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	1	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	1	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	1	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	1	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	1	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	1	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	1	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	1	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	1	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	1	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	1	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	1	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	1	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	1	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	1	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	1	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	1	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	1	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	1	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	1	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	1	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	1	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	1	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	1	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	1	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	1	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	1	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	1	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	1	2	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	1	3	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	1	4	0.35024
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	1	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	1	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	1	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	1	3	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	1	4	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	1	5	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	1	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	1	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	1	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	1	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	1	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	1	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	1	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	1	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	1	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	1	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	1	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	1	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	1	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	1	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	1	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	1	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	1	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	1	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	1	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	1	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	1	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	1	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	1	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	1	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	1	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	1	2	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	1	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	1	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	1	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	1	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	1	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	1	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	1	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	1	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	1	4	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	1	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	1	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	1	3	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	1	4	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	1	5	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	1	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	1	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	1	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	1	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	1	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	1	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	1	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	1	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	1	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	1	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	1	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	1	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	1	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	1	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	1	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	1	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	1	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	1	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	1	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	1	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	1	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	1	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	1	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	1	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	1	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	1	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	1	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	1	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	1	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	1	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	1	4	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	1	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	1	3	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	1	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	1	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	1	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	1	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	1	4	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	1	5	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	1	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	1	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	1	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	1	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	1	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	1	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	1	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	1	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	1	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	1	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	1	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	1	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	1	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	1	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	1	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	1	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	1	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	1	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	1	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	1	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	1	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	1	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	1	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	1	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	1	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	1	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	1	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	1	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	1	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	1	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	1	3	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	1	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	1	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	1	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	1	3	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	1	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	1	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	1	2	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	1	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	1	4	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	1	5	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	1	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	1	2	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	1	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	1	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	1	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	1	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	1	2	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	1	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	1	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	1	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	1	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	1	2	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	1	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	1	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	1	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	1	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	1	2	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	1	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	1	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	1	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	1	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	1	2	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	1	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	1	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	1	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	1	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	1	2	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	1	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	1	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	1	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	1	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	1	2	0.28502
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	1	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	1	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	1	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	1	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	1	2	0.28502
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	1	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	1	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	1	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	1	1	0.19082
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	1	2	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	1	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	1	1	0.20048
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	1	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	1	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	1	4	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	1	5	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	1	1	0.20048
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	1	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	1	3	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	1	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	1	5	0.39855
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	1	1	0.20048
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	1	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	1	3	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	1	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	1	5	0.39855
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	1	1	0.20048
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	1	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	1	3	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	1	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	1	5	0.39855
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	1	1	0.20048
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	1	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	1	3	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	1	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	1	5	0.39855
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	1	1	0.20048
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	1	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	1	3	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	1	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	1	5	0.39855
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	1	1	0.20048
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	1	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	1	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	1	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	1	5	0.39855
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	1	1	0.20048
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	1	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	1	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	1	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	1	5	0.39855
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	1	1	0.20048
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	1	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	1	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	1	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	1	5	0.39855
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	1	1	0.19807
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	1	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	1	3	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	1	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	1	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	1	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	1	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	1	5	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	1	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	1	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	1	3	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	1	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	1	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	1	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	1	3	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	1	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	1	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	1	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	1	3	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	1	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	1	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	1	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	1	3	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	1	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	1	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	1	2	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	1	3	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	1	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	1	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	1	2	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	1	3	0.33816
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	1	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	1	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	1	2	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	1	3	0.33816
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	1	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	1	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	1	2	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	1	3	0.33816
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	1	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	1	1	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	1	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	1	3	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	1	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	1	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	1	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	1	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	1	3	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	1	4	0.39130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	1	5	0.41546
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	1	3	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	1	4	0.39130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	1	5	0.41546
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	1	3	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	1	4	0.39130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	1	5	0.41546
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	1	3	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	1	4	0.39130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	1	5	0.41546
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	1	3	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	1	4	0.39130
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	1	5	0.41546
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	1	3	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	1	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	1	5	0.41546
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	1	3	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	1	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	1	5	0.41546
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	1	3	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	1	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	1	5	0.41546
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	1	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	1	2	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	1	3	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	1	5	0.42029
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	2	1	0.14251
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	2	2	0.19565
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	2	3	0.21498
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	2	4	0.21981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	2	5	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	2	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	2	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	2	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	2	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	2	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	2	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	2	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	2	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	2	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	2	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	2	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	2	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	2	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	2	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	2	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	2	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	2	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	2	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	2	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	2	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	2	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	2	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	2	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	2	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	2	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	2	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	2	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	2	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	2	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	2	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	2	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	2	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	2	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	2	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	2	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	2	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	2	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	2	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	2	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	2	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	2	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	2	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	2	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	2	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	2	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	2	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	2	2	0.21981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	2	3	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	2	4	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	2	5	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	2	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	2	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	2	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	2	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	2	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	2	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	2	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	2	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	2	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	2	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	2	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	2	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	2	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	2	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	2	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	2	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	2	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	2	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	2	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	2	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	2	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	2	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	2	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	2	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	2	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	2	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	2	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	2	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	2	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	2	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	2	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	2	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	2	3	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	2	4	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	2	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	2	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	2	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	2	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	2	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	2	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	2	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	2	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	2	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	2	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	2	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	2	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	2	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	2	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	2	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	2	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	2	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	2	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	2	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	2	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	2	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	2	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	2	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	2	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	2	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	2	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	2	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	2	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	2	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	2	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	2	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	2	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	2	2	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	2	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	2	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	2	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	2	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	2	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	2	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	2	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	2	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	2	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	2	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	2	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	2	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	2	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	2	3	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	2	4	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	2	5	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	2	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	2	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	2	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	2	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	2	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	2	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	2	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	2	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	2	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	2	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	2	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	2	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	2	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	2	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	2	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	2	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	2	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	2	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	2	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	2	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	2	2	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	2	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	2	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	2	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	2	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	2	3	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	2	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	2	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	2	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	2	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	2	3	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	2	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	2	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	2	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	2	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	2	3	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	2	4	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	2	5	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	2	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	2	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	2	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	2	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	2	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	2	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	2	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	2	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	2	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	2	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	2	2	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	2	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	2	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	2	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	2	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	2	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	2	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	2	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	2	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	2	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	2	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	2	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	2	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	2	3	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	2	4	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	2	5	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	2	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	2	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	2	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	2	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	2	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	2	4	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	2	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	2	4	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	2	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	2	4	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	2	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	2	4	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	2	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	2	4	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	2	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	2	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	2	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	2	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	2	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	2	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	2	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	2	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	2	3	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	2	4	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	2	5	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	2	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	2	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	2	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	2	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	2	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	2	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	2	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	2	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	2	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	2	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	2	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	2	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	2	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	2	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	2	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	2	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	2	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	2	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	2	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	2	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	2	4	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	2	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	2	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	2	4	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	2	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	2	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	2	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	2	5	0.38164
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	2	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	2	2	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	2	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	2	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	2	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	2	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	2	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	2	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	2	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	2	5	0.33816
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	2	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	2	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	2	3	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	2	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	2	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	2	3	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	2	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	2	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	2	3	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	2	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	2	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	2	3	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	2	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	2	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	2	3	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	2	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	2	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	2	3	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	2	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	2	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	2	3	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	2	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	2	3	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	2	1	0.19807
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	2	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	2	3	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	2	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	2	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	2	2	0.28502
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	2	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	2	4	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	2	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	2	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	2	3	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	2	4	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	2	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	2	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	2	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	2	3	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	2	4	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	2	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	2	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	2	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	2	3	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	2	4	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	2	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	2	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	2	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	2	3	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	2	4	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	2	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	2	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	2	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	2	3	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	2	4	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	2	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	2	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	2	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	2	3	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	2	4	0.38164
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	2	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	2	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	2	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	2	3	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	2	4	0.38164
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	2	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	2	1	0.21256
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	2	2	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	2	3	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	2	4	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	2	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	2	1	0.21256
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	2	2	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	2	3	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	2	4	0.37923
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	2	5	0.41787
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	3	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	3	2	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	3	3	0.21498
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	3	4	0.21981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	3	5	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	3	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	3	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	3	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	3	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	3	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	3	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	3	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	3	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	3	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	3	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	3	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	3	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	3	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	3	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	3	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	3	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	3	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	3	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	3	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	3	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	3	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	3	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	3	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	3	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	3	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	3	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	3	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	3	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	3	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	3	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	3	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	3	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	3	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	3	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	3	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	3	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	3	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	3	2	0.21981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	3	3	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	3	4	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	3	5	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	3	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	3	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	3	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	3	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	3	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	3	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	3	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	3	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	3	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	3	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	3	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	3	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	3	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	3	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	3	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	3	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	3	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	3	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	3	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	3	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	3	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	3	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	3	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	3	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	3	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	3	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	3	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	3	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	3	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	3	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	3	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	3	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	3	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	3	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	3	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	3	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	3	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	3	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	3	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	3	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	3	3	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	3	4	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	3	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	3	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	3	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	3	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	3	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	3	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	3	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	3	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	3	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	3	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	3	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	3	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	3	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	3	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	3	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	3	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	3	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	3	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	3	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	3	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	3	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	3	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	3	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	3	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	3	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	3	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	3	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	3	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	3	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	3	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	3	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	3	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	3	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	3	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	3	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	3	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	3	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	3	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	3	3	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	3	4	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	3	5	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	3	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	3	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	3	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	3	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	3	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	3	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	3	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	3	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	3	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	3	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	3	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	3	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	3	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	3	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	3	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	3	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	3	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	3	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	3	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	3	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	3	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	3	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	3	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	3	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	3	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	3	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	3	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	3	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	3	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	3	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	3	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	3	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	3	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	3	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	3	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	3	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	3	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	3	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	3	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	3	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	3	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	3	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	3	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	3	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	3	3	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	3	4	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	3	5	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	3	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	3	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	3	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	3	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	3	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	3	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	3	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	3	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	3	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	3	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	3	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	3	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	3	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	3	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	3	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	3	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	3	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	3	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	3	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	3	4	0.33816
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	3	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	3	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	3	3	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	3	4	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	3	5	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	3	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	3	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	3	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	3	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	3	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	3	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	3	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	3	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	3	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	3	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	3	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	3	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	3	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	3	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	3	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	3	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	3	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	3	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	3	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	3	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	3	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	3	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	3	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	3	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	3	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	3	2	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	3	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	3	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	3	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	3	2	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	3	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	3	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	3	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	3	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	3	2	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	3	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	3	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	3	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	3	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	3	4	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	3	5	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	3	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	3	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	3	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	3	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	3	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	3	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	3	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	3	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	3	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	3	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	3	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	3	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	3	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	3	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	3	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	3	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	3	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	3	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	3	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	3	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	3	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	3	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	3	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	3	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	3	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	3	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	3	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	3	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	3	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	3	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	3	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	3	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	3	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	3	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	3	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	3	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	3	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	3	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	3	3	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	3	4	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	3	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	3	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	3	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	3	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	3	5	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	3	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	3	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	3	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	3	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	3	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	3	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	3	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	3	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	3	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	3	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	3	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	3	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	3	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	3	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	3	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	3	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	3	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	3	4	0.37923
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	3	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	3	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	3	4	0.37923
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	3	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	3	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	3	4	0.37923
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	3	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	3	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	3	4	0.37923
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	3	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	3	3	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	3	4	0.37923
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	3	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	3	3	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	3	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	3	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	3	1	0.20773
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	3	3	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	3	5	0.40821
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	3	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	3	4	0.37440
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	3	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	4	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	4	2	0.19082
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	4	3	0.21498
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	4	4	0.21981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	4	5	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	4	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	4	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	4	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	4	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	4	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	4	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	4	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	4	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	4	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	4	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	4	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	4	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	4	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	4	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	4	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	4	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	4	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	4	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	4	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	4	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	4	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	4	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	4	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	4	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	4	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	4	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	4	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	4	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	4	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	4	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	4	3	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	4	4	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	4	5	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	4	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	4	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	4	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	4	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	4	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	4	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	4	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	4	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	4	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	4	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	4	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	4	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	4	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	4	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	4	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	4	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	4	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	4	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	4	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	4	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	4	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	4	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	4	2	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	4	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	4	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	4	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	4	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	4	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	4	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	4	2	0.21014
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	4	3	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	4	4	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	4	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	4	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	4	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	4	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	4	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	4	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	4	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	4	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	4	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	4	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	4	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	4	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	4	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	4	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	4	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	4	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	4	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	4	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	4	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	4	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	4	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	4	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	4	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	4	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	4	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	4	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	4	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	4	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	4	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	4	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	4	2	0.22705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	4	3	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	4	4	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	4	5	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	4	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	4	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	4	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	4	5	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	4	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	4	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	4	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	4	5	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	4	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	4	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	4	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	4	5	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	4	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	4	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	4	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	4	5	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	4	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	4	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	4	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	4	5	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	4	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	4	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	4	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	4	5	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	4	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	4	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	4	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	4	5	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	4	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	4	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	4	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	4	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	4	5	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	4	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	4	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	4	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	4	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	4	5	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	4	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	4	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	4	3	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	4	4	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	4	5	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	4	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	4	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	4	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	4	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	4	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	4	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	4	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	4	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	4	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	4	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	4	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	4	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	4	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	4	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	4	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	4	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	4	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	4	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	4	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	4	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	4	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	4	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	4	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	4	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	4	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	4	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	4	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	4	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	4	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	4	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	4	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	4	3	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	4	4	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	4	5	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	4	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	4	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	4	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	4	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	4	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	4	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	4	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	4	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	4	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	4	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	4	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	4	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	4	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	4	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	4	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	4	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	4	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	4	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	4	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	4	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	4	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	4	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	4	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	4	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	4	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	4	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	4	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	4	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	4	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	4	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	4	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	4	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	4	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	4	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	4	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	4	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	4	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	4	4	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	4	5	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	4	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	4	4	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	4	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	4	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	4	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	4	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	4	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	4	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	4	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	4	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	4	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	4	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	4	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	4	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	4	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	4	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	4	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	4	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	4	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	4	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	4	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	4	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	4	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	4	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	4	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	4	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	4	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	4	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	4	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	4	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	4	4	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	4	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	4	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	4	5	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	4	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	4	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	4	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	4	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	4	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	4	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	4	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	4	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	4	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	4	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	4	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	4	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	4	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	4	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	4	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	4	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	4	1	0.18357
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	4	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	4	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	4	5	0.38164
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	4	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	4	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	4	4	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	4	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	4	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	4	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	4	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	4	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	4	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	4	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	4	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	4	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	4	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	4	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	4	5	0.39372
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	4	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	4	5	0.39372
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	4	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	4	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	4	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	4	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	4	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	4	5	0.39372
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	5	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	5	2	0.19082
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	5	3	0.21498
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	5	4	0.21981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	5	5	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	5	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	5	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	5	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	5	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	5	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	5	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	5	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	5	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	5	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	5	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	5	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	5	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	5	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	5	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	5	3	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	5	4	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	5	5	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	5	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	5	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	5	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	5	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	5	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	5	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	5	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	5	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	5	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	5	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	5	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	5	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	5	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	5	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	5	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	5	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	5	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	5	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	5	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	5	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	5	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	5	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	5	2	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	5	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	5	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	5	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	5	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	5	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	5	2	0.20773
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	5	3	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	5	4	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	5	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	5	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	5	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	5	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	5	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	5	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	5	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	5	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	5	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	5	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	5	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	5	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	5	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	5	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	5	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	5	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	5	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	5	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	5	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	5	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	5	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	5	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	5	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	5	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	5	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	5	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	5	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	5	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	5	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	5	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	5	2	0.22222
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	5	3	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	5	4	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	5	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	5	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	5	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	5	5	0.35024
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	5	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	5	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	5	5	0.35024
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	5	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	5	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	5	5	0.35024
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	5	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	5	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	5	5	0.35024
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	5	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	5	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	5	5	0.35024
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	5	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	5	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	5	5	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	5	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	5	2	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	5	5	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	5	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	5	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	5	5	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	5	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	5	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	5	5	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	5	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	5	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	5	3	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	5	4	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	5	5	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	5	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	5	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	5	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	5	5	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	5	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	5	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	5	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	5	5	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	5	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	5	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	5	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	5	5	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	5	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	5	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	5	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	5	5	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	5	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	5	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	5	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	5	5	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	5	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	5	2	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	5	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	5	5	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	5	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	5	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	5	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	5	5	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	5	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	5	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	5	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	5	5	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	5	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	5	2	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	5	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	5	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	5	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	5	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	5	3	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	5	4	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	5	5	0.28502
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	5	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	5	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	5	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	5	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	5	5	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	5	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	5	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	5	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	5	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	5	5	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	5	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	5	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	5	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	5	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	5	5	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	5	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	5	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	5	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	5	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	5	5	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	5	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	5	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	5	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	5	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	5	5	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	5	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	5	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	5	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	5	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	5	5	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	5	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	5	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	5	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	5	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	5	5	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	5	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	5	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	5	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	5	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	5	5	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	5	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	5	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	5	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	5	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	5	5	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	5	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	5	2	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	5	3	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	5	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	5	5	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	5	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	5	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	5	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	5	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	5	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	5	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	5	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	5	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	5	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	5	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	5	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	5	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	5	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	5	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	5	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	5	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	5	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	5	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	5	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	5	2	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	5	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	5	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	5	5	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	5	2	0.28502
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	5	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	5	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	5	2	0.28502
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	5	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	5	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	5	2	0.28502
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	5	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	5	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	5	2	0.28502
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	5	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	5	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	5	2	0.28502
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	5	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	5	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	5	1	0.18357
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	5	2	0.28502
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	5	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	5	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	5	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	5	2	0.28502
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	5	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	5	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	5	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	5	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	5	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	5	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	5	1	0.18357
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	5	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	5	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	5	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	5	2	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	5	5	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	5	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	5	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	5	5	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	5	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	5	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	5	5	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	5	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	5	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	5	5	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	5	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	5	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	5	5	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	5	1	0.18357
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	5	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	5	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	5	1	0.18357
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	5	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	5	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	5	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	5	3	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	5	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	5	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	5	2	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	5	3	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	5	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	5	2	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	5	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	5	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	5	5	0.38889
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	10	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	10	2	0.19082
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	10	3	0.21498
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	10	4	0.21981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	10	5	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	10	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	10	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	10	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	10	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	10	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	10	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	10	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	10	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	10	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	10	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	10	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	10	3	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	10	4	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	10	5	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	10	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	10	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	10	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	10	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	10	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	10	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	10	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	10	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	10	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	10	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	10	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	10	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	10	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	10	1	0.14493
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	10	2	0.20290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	10	3	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	10	4	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	10	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	10	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	10	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	10	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	10	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	10	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	10	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	10	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	10	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	10	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	10	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	10	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	10	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	10	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	10	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	10	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	10	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	10	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	10	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	10	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	10	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	10	5	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	10	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	10	2	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	10	3	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	10	4	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	10	5	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	10	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	10	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	10	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	10	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	10	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	10	5	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	10	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	10	5	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	10	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	10	5	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	10	5	0.35024
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	10	2	0.20773
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	10	3	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	10	4	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	10	5	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	10	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	10	5	0.35024
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	10	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	10	5	0.35024
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	10	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	10	5	0.35024
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	10	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	10	5	0.35024
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	10	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	10	5	0.35024
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	10	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	10	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	10	5	0.35024
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	10	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	10	5	0.35024
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	10	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	10	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	10	5	0.35024
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	10	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	10	3	0.28502
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	10	5	0.35266
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	10	2	0.21981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	10	3	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	10	4	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	10	5	0.27295
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	10	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	10	3	0.28502
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	10	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	10	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	10	3	0.28502
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	10	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	10	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	10	3	0.28502
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	10	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	10	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	10	3	0.28502
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	10	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	10	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	10	3	0.28502
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	10	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	10	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	10	3	0.28502
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	10	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	10	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	10	3	0.28502
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	10	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	10	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	10	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	10	5	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	10	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	10	5	0.33816
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	10	3	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	10	4	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	10	5	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	10	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	10	4	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	10	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	10	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	10	4	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	10	5	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	10	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	10	4	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	10	5	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	10	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	10	4	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	10	5	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	10	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	10	4	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	10	5	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	10	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	10	4	0.30676
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	10	5	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	10	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	10	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	10	5	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	10	3	0.28502
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	10	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	10	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	10	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	10	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	10	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	10	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	10	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	10	3	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	10	4	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	10	5	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	10	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	10	5	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	10	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	10	5	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	10	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	10	5	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	10	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	10	5	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	10	5	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	10	5	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	10	5	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	10	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	10	5	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	10	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	10	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	10	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	10	1	0.13285
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	10	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	10	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	10	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	10	1	0.13285
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	10	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	10	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	10	1	0.13285
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	10	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	10	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	10	1	0.13285
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	10	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	10	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	10	1	0.13285
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	10	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	10	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	10	1	0.13285
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	10	1	0.13527
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	10	1	0.13768
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	10	1	0.13768
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	10	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	10	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	10	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	10	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	10	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	10	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	20	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	20	2	0.19082
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	20	3	0.21498
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	20	4	0.21981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	20	5	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	20	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	20	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	20	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	20	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	20	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	20	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	20	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	20	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	20	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	20	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	20	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	20	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	20	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	20	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	20	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	20	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	20	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	20	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	20	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	20	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	20	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	20	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	20	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	20	3	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	20	4	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	20	5	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	20	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	20	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	20	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	20	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	20	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	20	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	20	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	20	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	20	2	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	20	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	20	1	0.14493
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	20	2	0.20290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	20	3	0.23430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	20	4	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	20	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	20	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	20	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	20	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	20	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	20	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	20	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	20	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	20	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	20	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	20	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	20	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	20	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	20	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	20	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	20	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	20	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	20	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	20	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	20	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	20	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	20	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	20	5	0.35749
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	20	1	0.14493
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	20	2	0.20290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	20	3	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	20	4	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	20	5	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	20	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	20	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	20	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	20	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	20	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	20	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	20	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	20	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	20	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	20	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	20	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	20	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	20	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	20	3	0.28502
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	20	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	20	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	20	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	20	5	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	20	2	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	20	3	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	20	4	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	20	5	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	20	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	20	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	20	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	20	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	20	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	20	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	20	2	0.22705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	20	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	20	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	20	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	20	2	0.22705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	20	3	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	20	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	20	5	0.34783
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	20	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	20	2	0.20290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	20	3	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	20	4	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	20	5	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	20	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	20	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	20	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	20	5	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	20	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	20	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	20	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	20	5	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	20	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	20	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	20	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	20	5	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	20	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	20	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	20	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	20	5	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	20	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	20	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	20	4	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	20	5	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	20	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	20	2	0.22222
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	20	4	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	20	5	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	20	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	20	2	0.22222
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	20	4	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	20	5	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	20	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	20	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	20	4	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	20	5	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	20	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	20	2	0.22222
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	20	3	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	20	4	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	20	5	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	20	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	20	2	0.20048
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	20	3	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	20	4	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	20	5	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	20	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	20	2	0.21739
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	20	3	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	20	4	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	20	5	0.32850
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	20	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	20	2	0.21739
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	20	3	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	20	4	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	20	5	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	20	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	20	2	0.21739
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	20	3	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	20	4	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	20	5	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	20	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	20	2	0.21739
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	20	3	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	20	4	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	20	5	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	20	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	20	2	0.21739
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	20	3	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	20	4	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	20	5	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	20	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	20	2	0.21739
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	20	3	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	20	4	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	20	5	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	20	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	20	2	0.21739
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	20	3	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	20	4	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	20	5	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	20	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	20	2	0.21981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	20	3	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	20	4	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	20	5	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	20	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	20	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	20	3	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	20	4	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	20	5	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	20	1	0.11594
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	20	2	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	20	3	0.21981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	20	4	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	20	5	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	20	1	0.11594
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	20	2	0.19565
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	20	3	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	20	4	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	20	5	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	20	1	0.11594
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	20	2	0.19565
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	20	3	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	20	4	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	20	5	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	20	1	0.11594
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	20	2	0.19565
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	20	3	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	20	4	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	20	5	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	20	1	0.11836
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	20	2	0.19807
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	20	3	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	20	4	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	20	5	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	20	1	0.11836
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	20	2	0.19807
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	20	3	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	20	4	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	20	5	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	20	1	0.11836
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	20	2	0.19807
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	20	3	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	20	4	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	20	5	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	20	1	0.11836
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	20	2	0.19565
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	20	3	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	20	4	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	20	5	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	20	1	0.11836
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	20	2	0.19807
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	20	3	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	20	4	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	20	5	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	20	1	0.11836
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	20	2	0.19807
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	20	3	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	20	4	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	20	5	0.32609
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	20	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	20	2	0.18116
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	20	3	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	20	4	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	20	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	20	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	20	2	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	20	3	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	20	4	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	20	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	20	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	20	2	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	20	3	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	20	4	0.28986
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	20	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	20	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	20	2	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	20	3	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	20	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	20	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	20	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	20	2	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	20	3	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	20	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	20	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	20	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	20	2	0.18841
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	20	3	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	20	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	20	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	20	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	20	2	0.19082
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	20	3	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	20	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	20	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	20	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	20	2	0.19082
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	20	3	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	20	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	20	5	0.33575
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	20	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	20	2	0.19082
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	20	3	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	20	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	20	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	20	2	0.19082
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	20	3	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	20	4	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	20	5	0.34058
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	50	2	0.19082
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	50	3	0.21498
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	50	4	0.21981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	50	5	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	50	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	50	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	50	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	50	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	50	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	50	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	50	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	50	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	50	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	50	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	50	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	50	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	50	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	50	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	50	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	50	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	50	2	0.21014
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	50	3	0.23430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	50	5	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	50	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	50	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	50	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	50	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	50	2	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	50	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	50	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	50	1	0.14493
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	50	2	0.20290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	50	3	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	50	4	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	50	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	50	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	50	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	50	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	50	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	50	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	50	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	50	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	50	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	50	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	50	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	50	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	50	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	50	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	50	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	50	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	50	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	50	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	50	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	50	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	50	5	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	50	1	0.14493
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	50	2	0.20290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	50	3	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	50	4	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	50	5	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	50	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	50	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	50	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	50	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	50	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	50	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	50	2	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	50	3	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	50	4	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	50	5	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	50	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	50	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	50	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	50	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	50	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	50	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	50	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	50	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	50	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	50	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	50	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	50	2	0.22705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	50	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	50	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	50	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	50	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	50	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	50	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	50	2	0.22705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	50	3	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	50	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	50	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	50	2	0.20290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	50	3	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	50	4	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	50	5	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	50	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	50	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	50	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	50	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	50	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	50	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	50	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	50	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	50	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	50	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	50	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	50	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	50	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	50	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	50	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	50	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	50	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	50	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	50	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	50	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	50	2	0.22222
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	50	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	50	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	50	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	50	2	0.22222
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	50	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	50	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	50	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	50	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	50	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	50	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	50	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	50	2	0.22222
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	50	3	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	50	4	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	50	5	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	50	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	50	2	0.19565
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	50	3	0.21739
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	50	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	50	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	50	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	50	3	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	50	4	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	50	5	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	50	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	50	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	50	3	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	50	4	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	50	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	50	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	50	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	50	3	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	50	4	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	50	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	50	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	50	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	50	3	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	50	4	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	50	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	50	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	50	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	50	3	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	50	4	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	50	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	50	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	50	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	50	3	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	50	4	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	50	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	50	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	50	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	50	3	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	50	4	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	50	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	50	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	50	2	0.21498
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	50	3	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	50	4	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	50	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	50	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	50	2	0.20773
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	50	3	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	50	4	0.28502
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	50	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	50	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	50	2	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	50	3	0.19082
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	50	4	0.21014
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	50	5	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	50	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	50	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	50	3	0.21014
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	50	4	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	50	5	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	50	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	50	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	50	3	0.21014
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	50	5	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	50	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	50	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	50	3	0.21014
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	50	5	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	50	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	50	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	50	3	0.21014
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	50	5	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	50	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	50	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	50	3	0.21014
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	50	5	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	50	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	50	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	50	3	0.21014
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	50	5	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	50	1	0.10628
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	50	2	0.17633
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	50	3	0.21014
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	50	5	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	50	1	0.10628
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	50	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	50	3	0.21256
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	50	5	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	50	1	0.10628
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	50	2	0.17633
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	50	3	0.21498
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	50	5	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	50	1	0.08213
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	50	2	0.13043
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	50	3	0.16667
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	50	4	0.21498
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	50	5	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	50	1	0.08213
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	50	2	0.13527
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	50	3	0.17633
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	50	4	0.22705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	50	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	50	1	0.08213
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	50	2	0.13527
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	50	3	0.17633
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	50	4	0.22705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	50	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	50	1	0.08213
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	50	2	0.13527
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	50	3	0.17633
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	50	4	0.22705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	50	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	50	1	0.08213
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	50	2	0.13527
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	50	3	0.17633
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	50	4	0.22705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	50	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	50	1	0.08213
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	50	2	0.13527
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	50	3	0.17633
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	50	4	0.22705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	50	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	50	1	0.08213
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	50	2	0.13527
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	50	3	0.17633
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	50	4	0.22705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	50	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	50	1	0.08213
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	50	2	0.13527
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	50	3	0.17633
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	50	4	0.22705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	50	5	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	50	1	0.08213
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	50	2	0.13768
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	50	3	0.17633
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	50	4	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	50	5	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	50	1	0.08213
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	50	2	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	50	3	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	50	4	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	50	5	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	100	2	0.19082
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	100	3	0.21498
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	100	4	0.21981
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	1	100	5	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	1	100	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	1	100	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	1	100	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	1	100	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	1	100	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	1	100	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	100	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	1	100	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	100	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	100	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	100	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	1	100	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	100	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	100	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	100	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	1	100	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	1	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	100	2	0.21014
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	100	3	0.23430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	100	4	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	2	100	5	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	2	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	2	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	2	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	2	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	2	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	100	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	2	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	100	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	2	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	100	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	2	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	100	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	100	2	0.25121
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	100	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	2	100	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	2	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	100	1	0.14493
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	100	2	0.20290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	100	3	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	100	4	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	3	100	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	100	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	3	100	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	100	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	3	100	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	100	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	3	100	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	100	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	3	100	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	100	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	3	100	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	100	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	3	100	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	100	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	3	100	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	100	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	100	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	3	100	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	100	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	100	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	3	100	5	0.35507
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	3	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	100	1	0.14493
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	100	2	0.20290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	100	3	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	100	4	0.24155
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	4	100	5	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	4	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	4	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	4	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	4	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	4	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	4	100	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	4	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	100	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	100	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	4	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	100	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	100	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	4	100	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	4	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	100	2	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	100	3	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	100	4	0.24879
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	5	100	5	0.26329
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	100	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	100	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	5	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	100	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	100	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	5	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	100	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	100	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	5	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	100	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	100	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	5	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	100	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	100	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	5	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	100	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	100	2	0.22705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	100	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	5	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	100	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	100	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	5	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	100	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	100	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	100	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	5	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	100	2	0.22705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	100	3	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	100	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	5	100	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	5	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	100	2	0.20290
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	100	3	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	100	4	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	10	100	5	0.25604
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	100	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	100	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	10	100	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	100	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	100	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	10	100	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	100	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	100	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	10	100	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	100	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	100	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	10	100	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	100	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	100	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	10	100	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	100	2	0.22222
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	100	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	10	100	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	100	2	0.22222
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	100	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	10	100	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	100	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	100	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	10	100	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	100	2	0.22222
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	100	3	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	100	4	0.29710
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	10	100	5	0.31884
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	10	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	100	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	100	2	0.19565
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	100	3	0.21739
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	100	4	0.23913
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	20	100	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	100	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	100	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	100	3	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	100	4	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	20	100	5	0.31159
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	100	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	100	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	100	3	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	100	4	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	20	100	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	100	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	100	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	100	3	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	100	4	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	20	100	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	100	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	100	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	100	3	0.24396
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	100	4	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	20	100	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	100	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	100	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	100	3	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	100	4	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	20	100	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	100	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	100	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	100	3	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	100	4	0.27778
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	20	100	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	100	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	100	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	100	3	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	100	4	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	20	100	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	100	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	100	2	0.21498
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	100	3	0.24638
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	100	4	0.28019
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	20	100	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	100	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	100	2	0.20773
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	100	3	0.25362
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	100	4	0.28502
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	20	100	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	20	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	100	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	100	2	0.16425
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	100	3	0.18599
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	100	4	0.20773
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	50	100	5	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	100	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	100	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	100	3	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	100	4	0.23430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	50	100	5	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	100	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	100	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	100	3	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	50	100	5	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	100	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	100	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	100	3	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	50	100	5	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	100	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	100	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	100	3	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	50	100	5	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	100	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	100	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	100	3	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	50	100	5	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	100	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	100	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	100	3	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	50	100	5	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	100	1	0.10628
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	100	2	0.17633
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	100	3	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	50	100	5	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	100	1	0.10628
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	100	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	100	3	0.20773
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	50	100	5	0.26570
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	100	1	0.10628
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	100	2	0.17633
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	100	3	0.21014
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	50	100	5	0.26812
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	50	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	100	1	0.07729
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	100	2	0.12077
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	100	3	0.14010
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	100	4	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		1.0	100	100	5	0.21014
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	100	1	0.07729
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	100	2	0.12560
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	100	3	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	100	4	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.9	100	100	5	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	100	1	0.07729
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	100	2	0.12560
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	100	3	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	100	4	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.8	100	100	5	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	100	1	0.07729
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	100	2	0.12560
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	100	3	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	100	4	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.7	100	100	5	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	100	1	0.07729
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	100	2	0.12560
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	100	3	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	100	4	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.6	100	100	5	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	100	1	0.07729
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	100	2	0.12560
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	100	3	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	100	4	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.5	100	100	5	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	100	1	0.07729
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	100	2	0.12560
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	100	3	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	100	4	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.4	100	100	5	0.22464
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	100	1	0.07729
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	100	2	0.12560
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	100	3	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	100	4	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.3	100	100	5	0.22705
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	100	1	0.07729
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	100	2	0.12802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	100	3	0.14976
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	100	4	0.20531
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.2	100	100	5	0.22947
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	100	1	0.07729
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	100	2	0.12802
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	100	3	0.15217
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	100	4	0.20773
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.1	100	100	5	0.23430
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k+1			k		0.0	100	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	1	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	1	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	1	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	1	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	1	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	1	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	1	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	1	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	1	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	1	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	1	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	1	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	1	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	1	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	1	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	1	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	1	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	1	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	1	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	1	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	1	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	1	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	1	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	1	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	1	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	1	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	1	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	1	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	1	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	1	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	1	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	1	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	1	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	1	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	1	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	1	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	1	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	1	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	1	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	1	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	1	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	1	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	1	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	1	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	1	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	2	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	2	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	2	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	2	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	2	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	2	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	2	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	2	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	2	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	2	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	2	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	2	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	2	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	2	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	2	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	2	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	2	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	2	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	2	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	2	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	2	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	2	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	2	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	2	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	2	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	2	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	2	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	2	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	2	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	2	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	2	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	2	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	2	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	2	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	2	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	2	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	2	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	2	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	2	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	2	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	2	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	2	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	2	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	2	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	2	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	2	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	2	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	2	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	2	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	2	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	2	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	2	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	2	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	2	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	2	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	2	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	2	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	2	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	2	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	2	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	2	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	2	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	2	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	3	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	3	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	3	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	3	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	3	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	3	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	3	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	3	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	3	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	3	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	3	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	3	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	3	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	3	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	3	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	3	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	3	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	3	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	3	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	3	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	3	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	3	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	3	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	3	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	3	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	3	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	3	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	3	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	3	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	3	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	3	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	3	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	3	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	3	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	3	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	3	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	4	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	4	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	4	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	4	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	4	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	4	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	4	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	4	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	4	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	4	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	4	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	4	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	4	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	4	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	4	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	4	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	4	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	4	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	5	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	5	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	5	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	5	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	5	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	5	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	5	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	5	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	5	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	10	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	10	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	10	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	10	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	10	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	10	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	10	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	10	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	10	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	10	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	10	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	10	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	10	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	10	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	10	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	10	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	10	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	10	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	20	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	20	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	20	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	20	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	20	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	20	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	20	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	20	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	20	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	20	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	20	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	20	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	20	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	20	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	20	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	20	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	20	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	20	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	20	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	20	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	20	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	20	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	20	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	20	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	20	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	20	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	20	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	50	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	50	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	50	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	50	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	50	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	50	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	50	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	50	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	50	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	50	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	50	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	50	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	50	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	50	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	50	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	50	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	50	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	50	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	50	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	50	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	50	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	50	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	50	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	50	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	50	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	50	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	50	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	1	100	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	1	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	1	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	1	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	1	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	1	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	1	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	1	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	1	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	100	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	1	100	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	1	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	2	100	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	2	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	2	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	2	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	2	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	2	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	2	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	2	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	2	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	100	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	2	100	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	2	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	3	100	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	3	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	3	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	3	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	3	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	3	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	3	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	3	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	3	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	100	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	3	100	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	3	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	4	100	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	4	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	4	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	4	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	4	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	4	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	4	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	4	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	4	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	100	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	4	100	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	4	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	5	100	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	5	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	5	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	5	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	5	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	5	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	5	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	5	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	5	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	100	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	5	100	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	5	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	10	100	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	10	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	10	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	10	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	10	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	10	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	10	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	10	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	10	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	100	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	10	100	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	10	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	20	100	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	20	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	20	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	20	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	20	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	20	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	20	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	20	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	20	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	100	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	20	100	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	20	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	50	100	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	50	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	50	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	50	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	50	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	50	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	50	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	50	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	50	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	100	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	50	100	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	50	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k		1.0	100	100	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.9	100	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.8	100	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.7	100	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.6	100	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.5	100	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.4	100	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.3	100	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.2	100	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	100	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.1	100	100	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k		0.0	100	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	1	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	1	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	1	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	1	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	1	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	1	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	1	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	1	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	1	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	1	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	1	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	1	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	1	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	1	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	1	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	1	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	1	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	1	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	1	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	1	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	1	1	0.22464
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	1	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	1	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	1	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	1	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	1	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	1	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	1	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	1	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	1	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	1	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	1	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	1	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	1	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	1	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	1	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	1	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	1	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	1	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	1	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	1	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	1	1	0.21498
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	1	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	1	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	1	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	1	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	1	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	1	3	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	1	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	1	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	1	3	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	1	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	1	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	1	3	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	1	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	1	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	1	3	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	1	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	1	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	1	3	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	1	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	1	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	1	3	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	1	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	1	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	1	3	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	1	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	1	2	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	1	3	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	1	2	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	1	3	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	1	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	1	5	0.40338
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	1	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	1	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	1	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	1	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	1	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	1	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	1	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	1	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	1	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	1	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	1	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	1	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	1	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	1	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	1	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	1	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	1	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	1	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	1	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	1	2	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	1	3	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	1	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	1	2	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	1	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	1	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	1	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	1	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	1	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	1	5	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	1	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	1	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	1	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	1	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	1	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	1	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	1	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	1	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	1	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	1	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	1	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	1	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	1	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	1	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	1	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	1	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	1	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	1	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	1	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	1	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	1	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	1	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	1	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	1	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	1	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	1	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	1	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	1	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	1	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	1	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	1	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	1	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	1	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	1	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	1	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	1	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	1	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	1	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	1	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	1	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	1	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	1	2	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	1	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	1	1	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	1	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	1	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	1	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	1	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	1	1	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	1	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	1	1	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	1	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	1	1	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	1	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	1	1	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	1	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	1	1	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	1	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	1	1	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	1	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	1	1	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	1	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	1	1	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	1	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	1	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	1	1	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	1	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	1	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	1	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	1	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	1	3	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	1	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	1	2	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	1	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	1	2	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	1	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	1	2	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	1	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	1	2	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	1	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	1	2	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	1	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	1	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	1	2	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	1	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	1	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	1	2	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	1	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	1	1	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	1	2	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	1	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	1	1	0.24155
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	1	2	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	1	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	1	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	1	1	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	1	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	1	3	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	1	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	1	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	1	1	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	1	2	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	1	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	1	4	0.40338
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	1	1	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	1	2	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	1	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	1	4	0.40338
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	1	1	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	1	2	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	1	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	1	4	0.40338
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	1	1	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	1	2	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	1	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	1	4	0.40338
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	1	1	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	1	2	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	1	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	1	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	1	1	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	1	2	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	1	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	1	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	1	1	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	1	2	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	1	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	1	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	1	1	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	1	2	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	1	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	1	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	1	1	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	1	2	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	1	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	1	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	1	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	1	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	1	2	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	1	4	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	1	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	1	3	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	1	4	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	1	5	0.42754
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	1	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	1	3	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	1	4	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	1	5	0.42754
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	1	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	1	3	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	1	4	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	1	5	0.42754
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	1	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	1	3	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	1	4	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	1	5	0.42754
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	1	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	1	3	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	1	4	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	1	5	0.42754
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	1	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	1	3	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	1	4	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	1	5	0.42754
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	1	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	1	3	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	1	4	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	1	5	0.42754
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	1	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	1	3	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	1	4	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	1	5	0.42754
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	1	1	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	1	3	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	1	4	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	1	5	0.42512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	2	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	2	3	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	2	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	2	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	2	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	2	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	2	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	2	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	2	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	2	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	2	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	2	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	2	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	2	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	2	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	2	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	2	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	2	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	2	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	2	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	2	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	2	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	2	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	2	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	2	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	2	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	2	3	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	2	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	2	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	2	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	2	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	2	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	2	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	2	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	2	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	2	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	2	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	2	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	2	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	2	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	2	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	2	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	2	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	2	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	2	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	2	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	2	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	2	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	2	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	2	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	2	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	2	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	2	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	2	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	2	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	2	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	2	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	2	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	2	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	2	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	2	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	2	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	2	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	2	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	2	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	2	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	2	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	2	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	2	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	2	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	2	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	2	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	2	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	2	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	2	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	2	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	2	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	2	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	2	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	2	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	2	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	2	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	2	5	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	2	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	2	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	2	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	2	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	2	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	2	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	2	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	2	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	2	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	2	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	2	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	2	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	2	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	2	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	2	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	2	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	2	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	2	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	2	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	2	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	2	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	2	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	2	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	2	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	2	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	2	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	2	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	2	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	2	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	2	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	2	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	2	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	2	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	2	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	2	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	2	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	2	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	2	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	2	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	2	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	2	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	2	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	2	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	2	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	2	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	2	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	2	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	2	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	2	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	2	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	2	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	2	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	2	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	2	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	2	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	2	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	2	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	2	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	2	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	2	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	2	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	2	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	2	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	2	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	2	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	2	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	2	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	2	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	2	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	2	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	2	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	2	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	2	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	2	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	2	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	2	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	2	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	2	2	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	2	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	2	1	0.22947
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	2	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	2	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	2	1	0.22947
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	2	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	2	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	2	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	2	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	2	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	2	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	2	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	2	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	2	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	2	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	2	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	2	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	2	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	2	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	2	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	2	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	2	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	2	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	2	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	2	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	2	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	2	5	0.42029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	2	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	2	5	0.42029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	2	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	2	5	0.42029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	2	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	2	5	0.42029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	2	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	2	5	0.42029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	2	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	2	5	0.42029
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	2	1	0.22464
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	2	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	2	5	0.42271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	2	1	0.22464
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	2	2	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	2	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	2	5	0.42271
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	2	2	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	2	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	2	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	2	3	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	2	4	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	2	5	0.40338
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	2	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	2	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	2	5	0.42512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	2	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	2	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	2	5	0.42512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	2	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	2	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	2	5	0.42512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	2	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	2	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	2	5	0.42512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	2	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	2	4	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	2	5	0.42512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	2	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	2	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	2	5	0.42512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	2	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	2	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	2	5	0.42754
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	2	1	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	2	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	2	4	0.40338
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	2	5	0.42754
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	2	1	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	2	2	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	2	3	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	2	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	2	5	0.42512
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	3	2	0.26570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	3	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	3	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	3	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	3	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	3	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	3	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	3	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	3	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	3	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	3	2	0.28502
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	3	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	3	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	3	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	3	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	3	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	3	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	3	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	3	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	3	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	3	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	3	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	3	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	3	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	3	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	3	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	3	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	3	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	3	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	3	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	3	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	3	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	3	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	3	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	3	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	3	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	3	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	3	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	3	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	3	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	3	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	3	2	0.28502
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	3	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	3	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	3	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	3	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	3	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	3	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	3	5	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	3	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	3	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	3	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	3	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	3	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	3	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	3	5	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	3	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	3	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	3	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	3	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	3	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	3	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	3	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	3	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	3	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	3	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	3	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	3	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	3	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	3	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	3	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	3	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	3	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	3	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	3	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	3	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	3	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	3	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	3	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	3	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	3	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	3	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	3	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	3	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	3	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	3	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	3	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	3	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	3	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	3	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	3	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	3	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	3	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	3	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	3	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	3	1	0.21256
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	3	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	3	5	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	3	1	0.21256
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	3	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	3	5	0.40338
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	3	1	0.21498
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	3	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	3	5	0.40338
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	3	1	0.21498
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	3	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	3	5	0.40338
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	3	1	0.21498
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	3	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	3	5	0.40338
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	3	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	3	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	3	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	3	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	3	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	3	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	3	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	3	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	3	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	3	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	3	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	3	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	3	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	3	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	3	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	3	1	0.21498
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	3	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	3	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	3	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	3	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	3	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	3	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	3	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	3	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	3	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	3	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	3	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	3	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	3	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	3	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	3	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	3	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	3	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	3	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	3	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	3	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	3	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	3	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	3	1	0.21014
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	3	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	3	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	3	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	3	1	0.21014
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	3	2	0.28502
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	3	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	3	1	0.21014
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	3	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	3	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	3	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	3	1	0.21014
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	3	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	3	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	3	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	3	1	0.21256
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	3	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	3	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	3	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	3	1	0.21256
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	3	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	3	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	3	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	3	1	0.21256
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	3	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	3	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	3	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	3	1	0.21256
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	3	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	3	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	3	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	3	1	0.21256
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	3	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	3	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	3	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	3	1	0.21498
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	3	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	3	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	3	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	3	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	3	1	0.21256
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	3	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	3	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	3	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	3	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	4	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	4	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	4	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	4	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	4	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	4	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	4	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	4	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	4	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	4	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	4	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	4	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	4	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	4	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	4	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	4	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	4	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	4	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	4	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	4	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	4	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	4	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	4	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	4	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	4	3	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	4	4	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	4	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	4	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	4	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	4	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	4	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	4	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	4	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	4	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	4	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	4	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	4	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	4	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	4	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	4	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	4	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	4	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	4	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	4	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	4	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	4	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	4	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	4	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	4	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	4	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	4	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	4	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	4	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	4	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	4	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	4	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	4	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	4	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	4	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	4	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	4	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	4	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	4	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	4	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	4	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	4	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	4	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	4	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	4	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	4	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	4	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	4	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	4	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	4	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	4	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	4	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	4	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	4	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	4	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	4	5	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	4	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	4	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	4	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	4	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	4	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	4	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	4	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	4	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	4	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	4	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	4	5	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	4	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	4	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	4	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	4	5	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	4	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	4	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	4	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	4	2	0.28502
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	4	3	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	4	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	4	5	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	4	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	4	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	4	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	4	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	4	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	4	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	4	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	4	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	4	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	4	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	4	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	4	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	4	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	4	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	4	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	4	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	4	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	4	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	4	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	4	1	0.21014
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	4	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	4	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	4	5	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	4	1	0.21014
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	4	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	4	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	4	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	4	1	0.21014
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	4	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	4	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	4	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	4	1	0.21014
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	4	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	4	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	4	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	4	1	0.21014
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	4	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	4	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	4	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	4	1	0.21256
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	4	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	4	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	4	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	4	1	0.21256
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	4	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	4	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	4	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	4	1	0.21256
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	4	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	4	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	4	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	4	1	0.21256
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	4	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	4	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	4	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	4	1	0.21498
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	4	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	4	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	4	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	4	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	4	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	4	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	4	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	4	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	4	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	4	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	4	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	4	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	4	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	4	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	4	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	4	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	4	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	4	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	4	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	4	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	4	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	4	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	4	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	4	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	4	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	4	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	4	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	4	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	4	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	4	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	4	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	4	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	4	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	4	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	4	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	4	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	4	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	4	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	4	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	4	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	4	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	4	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	4	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	4	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	4	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	4	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	4	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	4	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	4	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	4	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	4	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	4	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	4	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	4	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	4	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	4	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	4	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	4	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	4	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	4	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	4	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	4	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	4	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	4	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	4	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	4	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	4	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	4	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	4	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	4	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	4	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	4	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	4	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	4	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	4	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	4	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	5	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	5	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	5	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	5	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	5	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	5	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	5	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	5	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	5	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	5	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	5	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	5	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	5	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	5	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	5	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	5	3	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	5	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	5	5	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	5	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	5	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	5	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	5	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	5	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	5	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	5	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	5	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	5	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	5	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	5	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	5	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	5	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	5	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	5	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	5	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	5	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	5	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	5	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	5	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	5	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	5	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	5	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	5	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	5	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	5	2	0.26570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	5	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	5	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	5	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	5	2	0.26570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	5	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	5	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	5	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	5	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	5	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	5	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	5	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	5	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	5	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	5	3	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	5	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	5	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	5	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	5	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	5	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	5	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	5	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	5	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	5	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	5	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	5	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	5	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	5	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	5	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	5	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	5	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	5	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	5	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	5	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	5	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	5	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	5	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	5	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	5	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	5	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	5	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	5	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	5	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	5	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	5	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	5	2	0.26570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	5	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	5	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	5	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	5	4	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	5	5	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	5	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	5	5	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	5	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	5	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	5	5	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	5	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	5	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	5	5	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	5	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	5	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	5	5	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	5	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	5	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	5	5	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	5	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	5	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	5	5	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	5	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	5	5	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	5	5	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	5	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	5	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	5	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	5	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	5	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	5	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	5	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	5	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	5	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	5	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	5	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	5	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	5	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	5	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	5	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	5	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	5	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	5	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	5	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	5	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	5	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	5	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	5	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	5	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	5	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	5	5	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	5	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	5	2	0.28502
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	5	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	5	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	5	2	0.28502
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	5	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	5	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	5	2	0.28502
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	5	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	5	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	5	2	0.28502
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	5	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	5	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	5	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	5	2	0.28502
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	5	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	5	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	5	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	5	2	0.28502
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	5	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	5	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	5	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	5	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	5	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	5	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	5	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	5	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	5	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	5	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	5	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	5	2	0.28502
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	5	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	5	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	5	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	5	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	5	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	5	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	5	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	5	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	5	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	5	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	5	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	5	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	5	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	5	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	5	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	5	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	5	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	5	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	5	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	5	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	5	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	5	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	5	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	5	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	5	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	5	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	5	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	5	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	5	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	5	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	5	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	5	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	5	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	5	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	5	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	5	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	5	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	5	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	5	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	5	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	5	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	5	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	5	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	5	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	5	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	5	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	5	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	5	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	5	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	5	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	5	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	5	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	5	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	5	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	5	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	5	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	5	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	5	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	5	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	5	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	5	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	5	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	5	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	5	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	5	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	5	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	5	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	5	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	5	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	5	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	5	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	5	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	5	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	5	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	5	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	5	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	5	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	5	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	5	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	5	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	5	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	5	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	5	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	5	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	5	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	5	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	5	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	5	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	5	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	5	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	5	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	5	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	5	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	5	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	5	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	5	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	5	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	5	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	5	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	5	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	5	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	5	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	5	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	5	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	5	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	5	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	5	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	5	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	5	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	5	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	5	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	10	3	0.28502
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	10	5	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	10	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	10	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	10	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	10	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	10	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	10	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	10	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	10	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	10	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	10	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	10	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	10	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	10	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	10	5	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	10	5	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	10	5	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	10	5	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	10	5	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	10	5	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	10	5	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	10	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	10	5	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	10	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	10	5	0.37681
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	10	2	0.25362
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	10	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	10	5	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	10	1	0.15942
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	10	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	10	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	10	5	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	10	1	0.16184
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	10	1	0.16184
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	10	1	0.16184
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	10	1	0.16184
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	10	1	0.16184
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	10	1	0.16184
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	10	1	0.16184
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	10	1	0.16184
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	10	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	10	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	10	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	10	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	10	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	10	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	10	4	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	10	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	10	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	10	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	10	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	10	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	10	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	10	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	10	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	10	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	10	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	10	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	10	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	10	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	10	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	10	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	10	1	0.15942
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	10	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	10	3	0.27778
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	10	4	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	10	5	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	10	1	0.15942
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	10	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	10	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	10	1	0.15942
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	10	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	10	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	10	1	0.15942
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	10	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	10	1	0.15942
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	10	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	10	1	0.15942
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	10	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	10	1	0.16184
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	10	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	10	1	0.16184
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	10	2	0.24155
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	10	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	10	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	10	1	0.16184
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	10	2	0.24155
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	10	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	10	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	10	2	0.24155
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	10	1	0.17391
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	10	2	0.25362
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	10	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	10	1	0.17391
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	10	1	0.17391
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	10	1	0.17391
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	10	1	0.17391
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	10	1	0.17391
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	10	1	0.17391
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	10	1	0.17391
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	10	1	0.17391
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	10	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	10	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	10	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	10	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	10	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	10	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	10	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	10	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	10	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	10	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	10	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	10	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	10	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	10	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	10	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	10	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	10	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	10	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	10	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	10	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	10	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	10	2	0.25362
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	10	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	10	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	10	4	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	10	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	10	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	10	4	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	10	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	10	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	10	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	10	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	10	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	10	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	10	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	10	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	10	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	10	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	10	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	10	1	0.17391
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	10	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	10	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	10	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	10	5	0.37440
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	10	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	10	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	10	2	0.25362
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	10	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	10	2	0.25362
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	10	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	10	2	0.25362
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	10	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	10	2	0.25362
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	10	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	10	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	10	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	10	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	10	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	10	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	10	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	10	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	10	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	10	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	10	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	10	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	10	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	10	2	0.26570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	10	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	20	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	20	2	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	20	3	0.27778
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	20	4	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	20	5	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	20	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	20	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	20	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	20	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	20	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	20	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	20	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	20	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	20	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	20	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	20	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	20	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	20	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	20	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	20	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	20	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	20	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	20	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	20	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	20	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	20	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	20	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	20	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	20	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	20	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	20	2	0.25362
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	20	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	20	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	20	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	20	2	0.25362
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	20	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	20	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	20	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	20	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	20	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	20	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	20	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	20	4	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	20	5	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	20	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	20	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	20	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	20	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	20	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	20	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	20	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	20	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	20	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	20	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	20	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	20	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	20	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	20	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	20	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	20	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	20	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	20	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	20	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	20	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	20	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	20	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	20	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	20	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	20	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	20	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	20	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	20	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	20	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	20	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	20	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	20	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	20	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	20	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	20	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	20	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	20	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	20	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	20	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	20	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	20	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	20	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	20	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	20	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	20	2	0.22705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	20	3	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	20	4	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	20	5	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	20	4	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	20	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	20	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	20	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	20	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	20	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	20	4	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	20	4	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	20	2	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	20	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	20	4	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	20	5	0.35990
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	20	2	0.22464
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	20	3	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	20	4	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	20	5	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	20	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	20	4	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	20	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	20	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	20	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	20	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	20	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	20	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	20	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	20	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	20	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	20	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	20	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	20	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	20	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	20	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	20	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	20	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	20	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	20	4	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	20	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	20	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	20	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	20	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	20	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	20	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	20	2	0.22464
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	20	3	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	20	4	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	20	5	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	20	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	20	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	20	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	20	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	20	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	20	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	20	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	20	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	20	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	20	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	20	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	20	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	20	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	20	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	20	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	20	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	20	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	20	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	20	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	20	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	20	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	20	4	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	20	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	20	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	20	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	20	4	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	20	5	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	20	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	20	2	0.24155
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	20	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	20	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	20	2	0.24155
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	20	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	20	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	20	2	0.24155
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	20	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	20	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	20	2	0.24155
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	20	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	20	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	20	2	0.24155
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	20	4	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	20	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	20	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	20	2	0.24155
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	20	4	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	20	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	20	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	20	2	0.24155
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	20	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	20	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	20	2	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	20	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	20	2	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	20	4	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	20	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	20	2	0.22464
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	20	3	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	20	4	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	20	5	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	20	3	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	20	4	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	20	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	20	3	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	20	4	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	20	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	20	4	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	20	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	20	4	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	20	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	20	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	20	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	20	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	20	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	20	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	20	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	20	4	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	20	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	20	1	0.14976
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	20	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	20	4	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	20	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	20	1	0.13768
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	20	2	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	20	3	0.24879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	20	4	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	20	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	20	1	0.13768
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	20	2	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	20	3	0.25362
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	20	4	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	20	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	20	1	0.13768
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	20	2	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	20	3	0.25362
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	20	4	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	20	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	20	1	0.13768
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	20	2	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	20	3	0.25362
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	20	4	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	20	5	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	20	1	0.13768
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	20	2	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	20	3	0.25362
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	20	4	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	20	5	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	20	1	0.13768
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	20	2	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	20	3	0.25362
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	20	4	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	20	5	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	20	1	0.13768
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	20	2	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	20	3	0.25362
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	20	4	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	20	5	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	20	1	0.13768
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	20	2	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	20	3	0.25362
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	20	4	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	20	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	20	1	0.13768
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	20	2	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	20	3	0.25362
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	20	4	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	20	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	20	1	0.13768
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	20	2	0.21014
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	20	3	0.25604
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	20	4	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	20	1	0.11353
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	20	2	0.19082
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	20	3	0.25362
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	20	4	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	20	1	0.11353
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	20	2	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	20	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	20	4	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	20	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	20	1	0.11353
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	20	2	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	20	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	20	4	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	20	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	20	1	0.11353
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	20	2	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	20	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	20	4	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	20	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	20	1	0.11353
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	20	2	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	20	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	20	4	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	20	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	20	1	0.11353
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	20	2	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	20	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	20	4	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	20	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	20	1	0.11353
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	20	2	0.19807
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	20	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	20	4	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	20	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	20	1	0.11353
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	20	2	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	20	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	20	4	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	20	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	20	1	0.11111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	20	2	0.20048
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	20	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	20	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	20	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	20	1	0.11111
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	20	2	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	20	3	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	20	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	50	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	50	2	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	50	3	0.27778
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	50	5	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	50	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	50	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	50	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	50	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	50	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	50	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	50	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	50	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	50	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	50	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	50	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	50	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	50	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	50	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	50	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	50	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	50	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	50	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	50	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	50	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	50	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	50	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	50	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	50	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	50	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	50	2	0.25362
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	50	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	50	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	50	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	50	2	0.25362
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	50	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	50	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	50	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	50	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	50	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	50	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	50	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	50	3	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	50	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	50	5	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	50	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	50	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	50	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	50	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	50	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	50	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	50	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	50	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	50	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	50	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	50	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	50	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	50	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	50	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	50	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	50	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	50	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	50	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	50	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	50	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	50	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	50	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	50	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	50	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	50	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	50	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	50	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	50	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	50	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	50	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	50	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	50	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	50	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	50	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	50	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	50	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	50	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	50	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	50	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	50	5	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	50	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	50	2	0.22705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	50	3	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	50	4	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	50	5	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	50	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	50	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	50	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	50	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	50	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	50	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	50	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	50	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	50	2	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	50	3	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	50	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	50	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	50	2	0.22464
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	50	3	0.26570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	50	4	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	50	5	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	50	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	50	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	50	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	50	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	50	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	50	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	50	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	50	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	50	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	50	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	50	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	50	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	50	4	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	50	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	50	2	0.22464
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	50	3	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	50	4	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	50	5	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	50	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	50	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	50	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	50	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	50	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	50	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	50	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	50	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	50	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	50	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	50	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	50	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	50	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	50	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	50	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	50	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	50	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	50	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	50	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	50	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	50	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	50	3	0.28502
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	50	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	50	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	50	2	0.22705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	50	3	0.26570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	50	4	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	50	5	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	50	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	50	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	50	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	50	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	50	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	50	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	50	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	50	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	50	4	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	50	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	50	4	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	50	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	50	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	50	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	50	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	50	5	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	50	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	50	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	50	5	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	50	2	0.21498
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	50	3	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	50	4	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	50	5	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	50	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	50	3	0.25604
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	50	4	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	50	5	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	50	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	50	3	0.25604
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	50	4	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	50	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	50	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	50	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	50	4	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	50	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	50	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	50	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	50	4	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	50	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	50	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	50	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	50	4	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	50	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	50	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	50	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	50	4	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	50	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	50	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	50	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	50	4	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	50	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	50	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	50	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	50	4	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	50	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	50	1	0.14251
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	50	2	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	50	3	0.26570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	50	4	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	50	5	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	50	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	50	2	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	50	3	0.21014
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	50	4	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	50	5	0.27778
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	50	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	50	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	50	3	0.21739
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	50	5	0.28502
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	50	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	50	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	50	3	0.21739
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	50	5	0.28502
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	50	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	50	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	50	3	0.21739
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	50	5	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	50	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	50	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	50	3	0.21739
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	50	5	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	50	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	50	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	50	3	0.21739
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	50	5	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	50	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	50	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	50	3	0.21739
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	50	5	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	50	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	50	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	50	3	0.21739
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	50	4	0.24155
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	50	5	0.28502
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	50	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	50	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	50	3	0.21739
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	50	4	0.24155
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	50	5	0.28502
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	50	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	50	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	50	3	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	50	4	0.24155
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	50	5	0.28502
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	50	1	0.09179
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	50	2	0.14493
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	50	3	0.18116
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	50	4	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	50	5	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	50	1	0.09179
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	50	2	0.14976
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	50	3	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	50	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	50	5	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	50	1	0.09179
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	50	2	0.14976
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	50	3	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	50	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	50	5	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	50	1	0.09179
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	50	2	0.14976
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	50	3	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	50	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	50	5	0.26812
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	50	1	0.09179
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	50	2	0.14976
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	50	3	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	50	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	50	5	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	50	1	0.09179
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	50	2	0.14976
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	50	3	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	50	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	50	5	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	50	1	0.09179
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	50	2	0.14976
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	50	3	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	50	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	50	5	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	50	1	0.09179
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	50	2	0.14976
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	50	3	0.18599
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	50	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	50	5	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	50	1	0.09179
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	50	2	0.14976
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	50	3	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	50	5	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	50	1	0.09179
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	50	2	0.14976
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	50	3	0.18841
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	50	4	0.24155
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	50	5	0.27778
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	100	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	100	2	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	100	3	0.27778
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	1	100	5	0.34058
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	100	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	100	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	100	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	100	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	1	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	100	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	100	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	100	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	100	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	1	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	100	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	100	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	100	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	100	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	1	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	100	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	100	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	100	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	100	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	1	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	100	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	100	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	100	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	100	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	1	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	100	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	100	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	100	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	100	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	1	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	100	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	100	2	0.25362
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	100	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	100	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	1	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	100	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	100	2	0.25362
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	100	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	100	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	1	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	100	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	100	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	100	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	1	100	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	1	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	100	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	100	3	0.27536
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	100	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	2	100	5	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	100	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	100	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	100	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	100	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	2	100	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	100	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	100	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	100	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	2	100	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	100	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	100	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	100	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	2	100	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	100	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	100	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	100	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	2	100	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	100	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	100	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	100	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	100	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	2	100	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	100	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	100	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	100	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	100	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	2	100	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	100	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	100	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	100	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	2	100	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	100	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	100	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	100	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	2	100	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	100	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	100	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	100	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	100	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	2	100	5	0.36715
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	2	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	100	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	100	2	0.22705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	100	3	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	100	4	0.29952
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	3	100	5	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	100	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	3	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	100	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	3	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	100	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	3	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	100	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	3	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	100	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	3	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	100	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	3	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	100	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	3	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	100	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	3	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	100	2	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	100	3	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	100	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	3	100	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	3	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	100	2	0.22464
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	100	3	0.26570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	100	4	0.29710
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	4	100	5	0.31401
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	100	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	4	100	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	4	100	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	4	100	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	4	100	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	4	100	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	4	100	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	100	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	4	100	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	100	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	4	100	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	100	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	100	4	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	4	100	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	4	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	100	2	0.22464
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	100	3	0.26087
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	100	4	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	5	100	5	0.31159
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	100	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	5	100	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	100	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	5	100	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	100	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	100	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	5	100	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	100	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	100	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	5	100	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	100	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	100	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	5	100	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	100	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	100	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	5	100	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	100	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	5	100	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	100	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	5	100	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	100	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	100	3	0.28502
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	100	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	5	100	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	5	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	100	2	0.22705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	100	3	0.26570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	100	4	0.28986
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	10	100	5	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	100	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	10	100	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	100	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	10	100	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	100	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	10	100	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	100	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	10	100	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	100	4	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	10	100	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	100	4	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	10	100	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	100	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	10	100	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	100	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	10	100	5	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	100	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	100	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	10	100	5	0.33575
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	10	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	100	2	0.21498
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	100	3	0.24638
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	100	4	0.28019
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	20	100	5	0.30676
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	100	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	100	3	0.25604
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	20	100	5	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	100	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	100	3	0.25604
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	20	100	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	100	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	100	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	20	100	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	100	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	100	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	20	100	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	100	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	100	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	20	100	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	100	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	100	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	20	100	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	100	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	100	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	20	100	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	100	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	100	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	100	4	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	20	100	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	100	1	0.14251
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	100	2	0.21981
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	100	3	0.26570
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	100	4	0.29469
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	20	100	5	0.32850
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	20	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	100	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	100	2	0.17633
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	100	3	0.20531
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	100	4	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	50	100	5	0.26329
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	100	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	100	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	100	3	0.21256
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	50	100	5	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	100	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	100	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	100	3	0.21256
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	50	100	5	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	100	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	100	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	100	3	0.21256
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	50	100	5	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	100	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	100	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	100	3	0.21256
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	50	100	5	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	100	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	100	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	100	3	0.21256
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	50	100	5	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	100	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	100	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	100	3	0.21256
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	50	100	5	0.27295
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	100	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	100	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	100	3	0.21256
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	100	4	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	50	100	5	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	100	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	100	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	100	3	0.21256
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	100	4	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	50	100	5	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	100	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	100	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	100	3	0.21739
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	100	4	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	50	100	5	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	50	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	100	1	0.08213
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	100	2	0.12319
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	100	3	0.14976
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	100	4	0.20290
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		1.0	100	100	5	0.21739
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	100	1	0.08213
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	100	2	0.12802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	100	3	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	100	4	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.9	100	100	5	0.22705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	100	1	0.08213
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	100	2	0.12802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	100	3	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	100	4	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.8	100	100	5	0.22705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	100	1	0.08213
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	100	2	0.12802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	100	3	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	100	4	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.7	100	100	5	0.22705
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	100	1	0.08213
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	100	2	0.12802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	100	3	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	100	4	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.6	100	100	5	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	100	1	0.08213
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	100	2	0.12802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	100	3	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	100	4	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.5	100	100	5	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	100	1	0.08213
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	100	2	0.12802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	100	3	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	100	4	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.4	100	100	5	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	100	1	0.08213
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	100	2	0.12802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	100	3	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	100	4	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.3	100	100	5	0.23188
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	100	1	0.08213
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	100	2	0.12802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	100	3	0.15217
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	100	4	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.2	100	100	5	0.23430
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	100	1	0.08213
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	100	2	0.12802
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	100	3	0.15459
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	100	4	0.20773
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.1	100	100	5	0.23913
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k+1			k+1		0.0	100	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	1	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	1	2	0.20773
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	1	3	0.22222
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	1	4	0.22222
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	1	5	0.22222
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	1	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	1	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	1	4	0.33816
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	1	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	1	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	1	4	0.33816
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	1	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	1	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	1	4	0.33816
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	1	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	1	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	1	4	0.33816
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	1	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	1	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	1	4	0.33816
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	1	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	1	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	1	4	0.33816
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	1	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	1	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	1	4	0.33816
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	1	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	1	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	1	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	1	4	0.33816
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	1	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	1	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	1	4	0.33816
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	1	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	1	2	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	1	3	0.22705
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	1	4	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	1	5	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	1	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	1	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	1	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	1	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	1	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	1	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	1	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	1	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	1	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	1	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	1	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	1	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	1	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	1	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	1	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	1	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	1	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	1	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	1	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	1	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	1	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	1	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	1	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	1	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	1	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	1	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	1	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	1	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	1	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	1	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	1	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	1	3	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	1	4	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	1	5	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	1	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	1	4	0.35507
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	1	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	1	4	0.35507
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	1	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	1	4	0.35507
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	1	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	1	4	0.35507
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	1	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	1	4	0.35507
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	1	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	1	4	0.35507
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	1	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	1	4	0.35507
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	1	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	1	4	0.35507
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	1	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	1	2	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	1	3	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	1	4	0.35507
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	1	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	1	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	1	3	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	1	4	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	1	5	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	1	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	1	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	1	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	1	5	0.39372
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	1	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	1	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	1	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	1	5	0.39372
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	1	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	1	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	1	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	1	5	0.39372
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	1	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	1	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	1	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	1	5	0.39372
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	1	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	1	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	1	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	1	5	0.39372
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	1	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	1	3	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	1	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	1	5	0.39372
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	1	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	1	3	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	1	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	1	5	0.39372
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	1	1	0.18357
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	1	2	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	1	3	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	1	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	1	5	0.39372
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	1	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	1	2	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	1	3	0.33816
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	1	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	1	5	0.39372
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	1	1	0.18357
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	1	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	1	3	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	1	4	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	1	5	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	1	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	1	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	1	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	1	5	0.39130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	1	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	1	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	1	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	1	5	0.39130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	1	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	1	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	1	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	1	5	0.39130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	1	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	1	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	1	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	1	5	0.39130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	1	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	1	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	1	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	1	5	0.39130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	1	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	1	3	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	1	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	1	5	0.39130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	1	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	1	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	1	3	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	1	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	1	5	0.39130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	1	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	1	2	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	1	3	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	1	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	1	5	0.39130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	1	1	0.19082
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	1	2	0.28261
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	1	3	0.33816
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	1	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	1	5	0.39130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	1	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	1	3	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	1	4	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	1	5	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	1	2	0.28502
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	1	3	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	1	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	1	2	0.28502
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	1	3	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	1	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	1	2	0.28502
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	1	3	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	1	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	1	2	0.28502
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	1	3	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	1	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	1	2	0.28502
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	1	3	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	1	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	1	2	0.28502
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	1	3	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	1	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	1	2	0.28502
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	1	3	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	1	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	1	2	0.28502
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	1	3	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	1	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	1	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	1	1	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	1	2	0.28502
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	1	3	0.33816
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	1	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	1	5	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	1	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	1	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	1	3	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	1	4	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	1	5	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	1	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	1	2	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	1	3	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	1	4	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	1	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	1	2	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	1	3	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	1	4	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	1	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	1	2	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	1	3	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	1	4	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	1	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	1	2	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	1	3	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	1	4	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	1	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	1	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	1	3	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	1	4	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	1	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	1	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	1	3	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	1	4	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	1	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	1	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	1	3	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	1	4	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	1	1	0.20773
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	1	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	1	3	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	1	4	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	1	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	1	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	1	3	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	1	4	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	1	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	1	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	1	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	1	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	1	5	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	1	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	1	2	0.30676
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	1	3	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	1	4	0.37440
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	1	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	1	2	0.30676
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	1	3	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	1	4	0.37440
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	1	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	1	2	0.30676
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	1	3	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	1	4	0.37440
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	1	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	1	2	0.30676
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	1	3	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	1	4	0.37440
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	1	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	1	3	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	1	4	0.37440
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	1	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	1	3	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	1	4	0.37440
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	1	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	1	3	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	1	4	0.37440
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	1	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	1	3	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	1	2	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	1	3	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	1	2	0.28502
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	1	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	1	4	0.33816
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	1	5	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	1	2	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	1	3	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	1	2	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	1	3	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	1	2	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	1	3	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	1	2	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	1	3	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	1	2	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	1	3	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	1	2	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	1	3	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	1	2	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	1	3	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	1	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	1	2	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	1	3	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	1	1	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	1	2	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	1	3	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	1	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	2	1	0.14493
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	2	2	0.20048
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	2	3	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	2	4	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	2	5	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	2	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	2	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	2	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	2	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	2	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	2	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	2	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	2	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	2	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	2	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	2	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	2	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	2	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	2	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	2	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	2	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	2	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	2	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	2	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	2	2	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	2	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	2	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	2	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	2	4	0.33816
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	2	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	2	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	2	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	2	4	0.33816
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	2	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	2	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	2	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	2	3	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	2	4	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	2	5	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	2	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	2	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	2	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	2	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	2	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	2	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	2	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	2	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	2	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	2	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	2	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	2	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	2	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	2	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	2	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	2	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	2	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	2	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	2	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	2	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	2	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	2	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	2	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	2	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	2	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	2	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	2	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	2	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	2	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	2	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	2	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	2	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	2	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	2	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	2	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	2	2	0.28261
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	2	3	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	2	4	0.35024
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	2	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	2	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	2	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	2	3	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	2	4	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	2	5	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	2	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	2	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	2	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	2	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	2	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	2	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	2	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	2	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	2	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	2	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	2	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	2	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	2	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	2	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	2	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	2	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	2	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	2	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	2	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	2	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	2	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	2	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	2	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	2	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	2	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	2	2	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	2	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	2	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	2	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	2	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	2	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	2	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	2	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	2	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	2	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	2	4	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	2	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	2	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	2	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	2	3	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	2	4	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	2	5	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	2	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	2	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	2	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	2	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	2	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	2	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	2	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	2	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	2	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	2	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	2	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	2	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	2	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	2	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	2	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	2	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	2	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	2	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	2	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	2	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	2	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	2	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	2	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	2	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	2	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	2	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	2	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	2	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	2	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	2	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	2	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	2	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	2	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	2	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	2	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	2	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	2	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	2	4	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	2	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	2	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	2	3	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	2	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	2	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	2	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	2	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	2	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	2	4	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	2	5	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	2	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	2	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	2	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	2	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	2	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	2	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	2	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	2	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	2	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	2	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	2	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	2	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	2	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	2	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	2	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	2	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	2	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	2	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	2	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	2	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	2	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	2	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	2	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	2	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	2	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	2	3	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	2	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	2	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	2	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	2	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	2	3	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	2	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	2	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	2	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	2	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	2	3	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	2	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	2	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	2	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	2	2	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	2	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	2	4	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	2	5	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	2	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	2	2	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	2	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	2	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	2	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	2	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	2	2	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	2	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	2	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	2	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	2	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	2	2	0.28261
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	2	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	2	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	2	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	2	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	2	2	0.28261
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	2	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	2	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	2	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	2	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	2	2	0.28261
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	2	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	2	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	2	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	2	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	2	2	0.28261
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	2	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	2	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	2	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	2	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	2	2	0.28502
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	2	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	2	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	2	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	2	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	2	2	0.28502
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	2	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	2	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	2	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	2	1	0.19082
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	2	2	0.28261
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	2	3	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	2	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	2	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	2	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	2	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	2	4	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	2	5	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	2	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	2	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	2	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	2	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	2	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	2	3	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	2	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	2	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	2	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	2	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	2	1	0.20048
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	2	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	2	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	2	1	0.19807
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	2	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	2	3	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	2	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	2	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	2	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	2	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	2	5	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	2	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	2	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	2	3	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	2	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	2	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	2	3	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	2	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	2	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	2	3	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	2	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	2	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	2	3	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	2	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	2	3	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	2	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	2	3	0.33816
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	2	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	2	3	0.33816
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	2	1	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	2	3	0.33816
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	2	1	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	2	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	2	3	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	2	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	2	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	2	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	2	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	2	3	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	2	4	0.39130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	2	3	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	2	4	0.39130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	2	3	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	2	4	0.39130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	2	3	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	2	4	0.39130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	2	3	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	2	4	0.39130
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	2	3	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	2	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	2	3	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	2	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	2	3	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	2	4	0.38889
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	2	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	2	2	0.30676
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	2	3	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	2	4	0.39372
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	2	5	0.42029
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	3	1	0.14251
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	3	2	0.19565
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	3	3	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	3	4	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	3	5	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	3	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	3	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	3	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	3	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	3	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	3	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	3	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	3	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	3	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	3	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	3	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	3	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	3	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	3	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	3	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	3	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	3	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	3	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	3	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	3	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	3	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	3	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	3	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	3	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	3	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	3	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	3	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	3	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	3	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	3	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	3	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	3	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	3	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	3	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	3	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	3	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	3	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	3	2	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	3	3	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	3	4	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	3	5	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	3	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	3	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	3	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	3	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	3	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	3	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	3	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	3	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	3	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	3	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	3	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	3	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	3	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	3	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	3	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	3	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	3	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	3	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	3	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	3	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	3	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	3	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	3	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	3	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	3	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	3	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	3	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	3	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	3	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	3	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	3	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	3	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	3	3	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	3	4	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	3	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	3	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	3	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	3	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	3	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	3	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	3	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	3	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	3	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	3	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	3	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	3	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	3	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	3	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	3	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	3	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	3	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	3	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	3	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	3	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	3	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	3	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	3	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	3	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	3	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	3	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	3	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	3	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	3	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	3	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	3	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	3	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	3	2	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	3	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	3	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	3	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	3	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	3	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	3	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	3	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	3	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	3	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	3	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	3	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	3	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	3	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	3	3	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	3	4	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	3	5	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	3	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	3	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	3	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	3	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	3	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	3	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	3	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	3	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	3	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	3	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	3	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	3	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	3	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	3	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	3	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	3	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	3	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	3	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	3	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	3	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	3	2	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	3	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	3	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	3	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	3	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	3	3	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	3	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	3	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	3	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	3	3	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	3	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	3	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	3	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	3	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	3	3	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	3	4	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	3	5	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	3	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	3	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	3	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	3	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	3	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	3	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	3	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	3	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	3	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	3	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	3	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	3	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	3	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	3	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	3	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	3	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	3	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	3	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	3	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	3	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	3	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	3	2	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	3	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	3	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	3	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	3	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	3	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	3	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	3	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	3	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	3	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	3	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	3	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	3	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	3	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	3	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	3	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	3	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	3	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	3	3	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	3	4	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	3	5	0.28261
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	3	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	3	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	3	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	3	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	3	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	3	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	3	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	3	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	3	4	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	3	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	3	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	3	4	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	3	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	3	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	3	4	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	3	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	3	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	3	4	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	3	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	3	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	3	4	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	3	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	3	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	3	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	3	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	3	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	3	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	3	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	3	4	0.35266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	3	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	3	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	3	3	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	3	4	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	3	5	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	3	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	3	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	3	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	3	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	3	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	3	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	3	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	3	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	3	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	3	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	3	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	3	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	3	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	3	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	3	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	3	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	3	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	3	4	0.35507
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	3	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	3	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	3	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	3	4	0.35507
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	3	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	3	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	3	3	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	3	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	3	5	0.38164
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	3	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	3	2	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	3	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	3	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	3	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	3	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	3	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	3	5	0.33816
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	3	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	3	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	3	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	3	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	3	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	3	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	3	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	3	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	3	4	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	3	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	3	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	3	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	3	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	3	3	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	3	5	0.40097
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	3	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	3	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	3	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	3	2	0.28502
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	3	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	3	4	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	3	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	3	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	3	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	3	3	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	3	4	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	3	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	3	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	3	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	3	3	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	3	4	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	3	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	3	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	3	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	3	3	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	3	4	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	3	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	3	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	3	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	3	3	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	3	4	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	3	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	3	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	3	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	3	4	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	3	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	3	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	3	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	3	4	0.38164
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	3	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	3	1	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	3	2	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	3	4	0.38164
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	3	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	3	1	0.21256
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	3	3	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	3	4	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	3	5	0.41063
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	3	1	0.21256
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	3	4	0.37923
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	3	5	0.41787
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	4	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	4	2	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	4	3	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	4	4	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	4	5	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	4	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	4	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	4	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	4	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	4	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	4	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	4	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	4	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	4	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	4	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	4	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	4	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	4	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	4	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	4	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	4	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	4	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	4	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	4	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	4	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	4	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	4	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	4	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	4	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	4	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	4	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	4	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	4	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	4	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	4	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	4	2	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	4	3	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	4	4	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	4	5	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	4	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	4	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	4	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	4	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	4	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	4	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	4	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	4	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	4	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	4	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	4	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	4	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	4	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	4	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	4	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	4	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	4	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	4	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	4	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	4	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	4	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	4	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	4	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	4	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	4	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	4	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	4	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	4	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	4	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	4	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	4	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	4	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	4	3	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	4	4	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	4	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	4	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	4	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	4	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	4	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	4	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	4	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	4	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	4	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	4	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	4	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	4	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	4	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	4	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	4	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	4	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	4	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	4	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	4	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	4	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	4	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	4	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	4	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	4	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	4	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	4	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	4	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	4	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	4	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	4	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	4	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	4	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	4	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	4	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	4	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	4	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	4	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	4	3	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	4	4	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	4	5	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	4	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	4	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	4	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	4	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	4	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	4	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	4	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	4	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	4	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	4	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	4	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	4	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	4	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	4	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	4	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	4	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	4	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	4	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	4	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	4	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	4	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	4	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	4	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	4	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	4	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	4	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	4	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	4	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	4	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	4	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	4	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	4	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	4	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	4	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	4	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	4	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	4	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	4	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	4	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	4	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	4	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	4	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	4	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	4	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	4	3	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	4	4	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	4	5	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	4	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	4	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	4	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	4	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	4	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	4	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	4	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	4	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	4	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	4	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	4	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	4	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	4	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	4	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	4	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	4	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	4	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	4	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	4	4	0.33816
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	4	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	4	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	4	3	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	4	4	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	4	5	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	4	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	4	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	4	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	4	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	4	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	4	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	4	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	4	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	4	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	4	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	4	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	4	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	4	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	4	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	4	2	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	4	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	4	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	4	2	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	4	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	4	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	4	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	4	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	4	2	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	4	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	4	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	4	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	4	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	4	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	4	4	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	4	5	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	4	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	4	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	4	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	4	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	4	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	4	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	4	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	4	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	4	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	4	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	4	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	4	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	4	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	4	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	4	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	4	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	4	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	4	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	4	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	4	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	4	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	4	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	4	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	4	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	4	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	4	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	4	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	4	3	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	4	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	4	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	4	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	4	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	4	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	4	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	4	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	4	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	4	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	4	4	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	4	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	4	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	4	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	4	3	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	4	4	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	4	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	4	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	4	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	4	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	4	5	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	4	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	4	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	4	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	4	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	4	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	4	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	4	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	4	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	4	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	4	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	4	1	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	4	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	4	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	4	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	4	1	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	4	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	4	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	4	1	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	4	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	4	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	4	1	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	4	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	4	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	4	1	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	4	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	4	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	4	1	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	4	3	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	4	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	4	1	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	4	3	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	4	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	4	1	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	4	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	4	1	0.20773
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	4	2	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	4	3	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	4	5	0.40821
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	4	1	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	4	2	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	4	3	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	4	4	0.37440
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	4	5	0.40580
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	5	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	5	2	0.19082
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	5	3	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	5	4	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	5	5	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	5	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	5	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	5	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	5	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	5	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	5	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	5	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	5	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	5	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	5	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	5	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	5	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	5	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	5	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	5	3	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	5	4	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	5	5	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	5	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	5	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	5	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	5	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	5	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	5	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	5	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	5	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	5	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	5	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	5	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	5	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	5	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	5	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	5	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	5	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	5	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	5	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	5	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	5	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	5	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	5	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	5	2	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	5	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	5	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	5	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	5	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	5	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	5	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	5	2	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	5	3	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	5	4	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	5	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	5	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	5	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	5	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	5	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	5	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	5	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	5	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	5	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	5	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	5	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	5	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	5	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	5	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	5	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	5	1	0.16425
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	5	2	0.22705
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	5	3	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	5	4	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	5	5	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	5	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	5	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	5	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	5	5	0.35266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	5	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	5	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	5	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	5	5	0.35266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	5	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	5	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	5	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	5	5	0.35266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	5	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	5	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	5	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	5	5	0.35266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	5	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	5	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	5	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	5	5	0.35266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	5	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	5	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	5	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	5	5	0.35507
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	5	1	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	5	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	5	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	5	5	0.35507
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	5	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	5	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	5	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	5	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	5	5	0.35507
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	5	1	0.16908
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	5	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	5	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	5	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	5	5	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	5	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	5	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	5	3	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	5	4	0.26812
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	5	5	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	5	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	5	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	5	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	5	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	5	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	5	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	5	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	5	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	5	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	5	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	5	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	5	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	5	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	5	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	5	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	5	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	5	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	5	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	5	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	5	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	5	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	5	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	5	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	5	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	5	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	5	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	5	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	5	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	5	1	0.17391
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	5	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	5	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	5	1	0.17150
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	5	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	5	4	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	5	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	5	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	5	3	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	5	4	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	5	5	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	5	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	5	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	5	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	5	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	5	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	5	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	5	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	5	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	5	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	5	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	5	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	5	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	5	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	5	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	5	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	5	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	5	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	5	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	5	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	5	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	5	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	5	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	5	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	5	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	5	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	5	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	5	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	5	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	5	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	5	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	5	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	5	2	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	5	4	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	5	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	5	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	5	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	5	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	5	4	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	5	5	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	5	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	5	4	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	5	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	5	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	5	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	5	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	5	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	5	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	5	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	5	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	5	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	5	5	0.37440
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	5	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	5	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	5	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	5	1	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	5	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	5	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	5	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	5	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	5	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	5	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	5	1	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	5	2	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	5	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	5	4	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	5	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	5	1	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	5	3	0.30676
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	5	4	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	5	5	0.37681
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	5	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	5	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	5	5	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	5	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	5	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	5	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	5	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	5	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	5	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	5	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	5	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	5	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	5	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	5	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	5	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	5	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	5	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	5	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	5	2	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	5	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	5	5	0.37923
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	5	1	0.18357
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	5	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	5	5	0.38164
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	5	2	0.26812
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	5	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	5	4	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	5	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	5	2	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	5	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	5	5	0.39614
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	5	2	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	5	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	5	5	0.39614
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	5	2	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	5	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	5	5	0.39614
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	5	2	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	5	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	5	5	0.39614
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	5	2	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	5	5	0.39614
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	5	2	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	5	5	0.39372
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	5	2	0.28261
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	5	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	5	5	0.39372
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	5	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	5	3	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	5	5	0.39614
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	5	2	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	5	3	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	5	4	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	5	5	0.39372
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	10	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	10	2	0.19082
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	10	3	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	10	4	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	10	5	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	10	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	10	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	10	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	10	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	10	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	10	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	10	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	10	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	10	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	10	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	10	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	10	3	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	10	4	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	10	5	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	10	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	10	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	10	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	10	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	10	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	10	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	10	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	10	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	10	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	10	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	10	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	10	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	10	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	10	1	0.14493
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	10	2	0.20290
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	10	3	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	10	4	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	10	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	10	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	10	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	10	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	10	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	10	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	10	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	10	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	10	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	10	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	10	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	10	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	10	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	10	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	10	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	10	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	10	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	10	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	10	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	10	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	10	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	10	5	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	10	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	10	2	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	10	3	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	10	4	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	10	5	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	10	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	10	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	10	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	10	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	10	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	10	5	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	10	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	10	5	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	10	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	10	5	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	10	5	0.35024
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	10	2	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	10	3	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	10	4	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	10	5	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	10	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	10	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	10	5	0.35024
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	10	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	10	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	10	5	0.35024
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	10	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	10	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	10	5	0.35024
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	10	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	10	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	10	5	0.35024
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	10	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	10	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	10	5	0.35024
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	10	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	10	5	0.35024
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	10	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	10	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	10	5	0.35024
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	10	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	10	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	10	5	0.35024
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	10	5	0.35266
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	10	2	0.22222
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	10	3	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	10	4	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	10	5	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	10	3	0.28502
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	10	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	10	3	0.28502
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	10	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	10	3	0.28502
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	10	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	10	3	0.28502
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	10	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	10	3	0.28502
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	10	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	10	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	10	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	10	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	10	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	10	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	10	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	10	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	10	5	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	10	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	10	5	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	10	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	10	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	10	3	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	10	4	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	10	5	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	10	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	10	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	10	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	10	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	10	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	10	5	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	10	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	10	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	10	5	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	10	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	10	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	10	5	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	10	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	10	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	10	5	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	10	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	10	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	10	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	10	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	10	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	10	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	10	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	10	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	10	2	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	10	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	10	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	10	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	10	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	10	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	10	5	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	10	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	10	3	0.27295
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	10	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	10	5	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	10	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	10	2	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	10	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	10	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	10	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	10	2	0.25845
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	10	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	10	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	10	1	0.14493
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	10	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	10	3	0.28502
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	10	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	10	5	0.35024
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	10	1	0.14493
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	10	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	10	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	10	1	0.14493
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	10	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	10	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	10	1	0.14493
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	10	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	10	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	10	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	10	1	0.14493
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	10	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	10	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	10	1	0.14493
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	10	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	10	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	10	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	10	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	10	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	10	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	10	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	10	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	10	4	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	10	5	0.36957
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	10	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	10	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	10	4	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	20	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	20	2	0.19082
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	20	3	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	20	4	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	20	5	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	20	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	20	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	20	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	20	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	20	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	20	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	20	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	20	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	20	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	20	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	20	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	20	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	20	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	20	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	20	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	20	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	20	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	20	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	20	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	20	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	20	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	20	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	20	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	20	3	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	20	4	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	20	5	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	20	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	20	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	20	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	20	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	20	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	20	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	20	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	20	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	20	2	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	20	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	20	1	0.14493
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	20	2	0.20290
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	20	3	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	20	4	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	20	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	20	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	20	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	20	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	20	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	20	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	20	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	20	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	20	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	20	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	20	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	20	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	20	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	20	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	20	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	20	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	20	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	20	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	20	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	20	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	20	3	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	20	4	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	20	5	0.35749
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	20	1	0.14493
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	20	2	0.20290
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	20	3	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	20	4	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	20	5	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	20	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	20	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	20	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	20	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	20	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	20	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	20	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	20	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	20	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	20	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	20	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	20	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	20	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	20	3	0.28502
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	20	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	20	3	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	20	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	20	5	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	20	2	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	20	3	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	20	4	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	20	5	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	20	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	20	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	20	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	20	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	20	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	20	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	20	2	0.22705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	20	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	20	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	20	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	20	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	20	2	0.22705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	20	3	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	20	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	20	5	0.34783
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	20	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	20	2	0.20290
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	20	3	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	20	4	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	20	5	0.26812
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	20	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	20	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	20	4	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	20	5	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	20	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	20	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	20	4	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	20	5	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	20	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	20	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	20	4	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	20	5	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	20	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	20	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	20	4	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	20	5	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	20	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	20	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	20	4	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	20	5	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	20	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	20	2	0.22222
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	20	4	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	20	5	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	20	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	20	2	0.22222
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	20	4	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	20	5	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	20	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	20	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	20	4	0.29952
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	20	5	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	20	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	20	2	0.22222
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	20	3	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	20	4	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	20	5	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	20	1	0.12802
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	20	2	0.20048
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	20	3	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	20	4	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	20	5	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	20	1	0.12802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	20	2	0.21739
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	20	3	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	20	4	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	20	5	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	20	1	0.12802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	20	2	0.21739
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	20	3	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	20	4	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	20	5	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	20	1	0.12802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	20	2	0.21739
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	20	3	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	20	4	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	20	5	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	20	1	0.12802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	20	2	0.21739
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	20	3	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	20	4	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	20	5	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	20	1	0.12802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	20	2	0.21739
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	20	3	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	20	4	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	20	5	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	20	1	0.12802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	20	2	0.21739
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	20	3	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	20	4	0.28986
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	20	5	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	20	1	0.12802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	20	2	0.21739
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	20	3	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	20	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	20	5	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	20	1	0.12802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	20	2	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	20	3	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	20	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	20	5	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	20	1	0.12802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	20	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	20	3	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	20	4	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	20	5	0.32850
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	20	1	0.11594
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	20	2	0.18357
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	20	3	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	20	4	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	20	5	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	20	1	0.11594
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	20	2	0.19807
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	20	3	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	20	4	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	20	5	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	20	1	0.11594
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	20	2	0.19807
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	20	3	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	20	4	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	20	5	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	20	1	0.11594
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	20	2	0.19807
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	20	3	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	20	4	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	20	5	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	20	1	0.11594
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	20	2	0.19807
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	20	3	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	20	4	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	20	5	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	20	1	0.11594
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	20	2	0.20048
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	20	3	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	20	4	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	20	5	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	20	1	0.11836
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	20	2	0.20048
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	20	3	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	20	4	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	20	5	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	20	1	0.11836
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	20	2	0.19807
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	20	3	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	20	4	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	20	5	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	20	1	0.11836
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	20	2	0.20048
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	20	3	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	20	4	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	20	5	0.32367
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	20	1	0.11836
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	20	2	0.20048
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	20	3	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	20	4	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	20	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	20	1	0.10870
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	20	2	0.18116
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	20	3	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	20	4	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	20	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	20	1	0.10870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	20	2	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	20	3	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	20	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	20	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	20	1	0.10870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	20	2	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	20	3	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	20	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	20	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	20	1	0.10870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	20	2	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	20	3	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	20	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	20	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	20	1	0.10870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	20	2	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	20	3	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	20	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	20	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	20	1	0.10870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	20	2	0.18841
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	20	3	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	20	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	20	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	20	1	0.10870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	20	2	0.19082
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	20	3	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	20	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	20	5	0.33333
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	20	1	0.10870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	20	2	0.19082
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	20	3	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	20	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	20	5	0.33575
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	20	1	0.10870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	20	2	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	20	3	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	20	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	20	1	0.10870
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	20	2	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	20	3	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	20	4	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	20	5	0.34058
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	50	2	0.19082
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	50	3	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	50	4	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	50	5	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	50	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	50	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	50	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	50	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	50	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	50	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	50	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	50	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	50	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	50	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	50	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	50	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	50	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	50	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	50	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	50	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	50	2	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	50	3	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	50	5	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	50	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	50	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	50	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	50	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	50	2	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	50	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	50	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	50	1	0.14493
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	50	2	0.20290
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	50	3	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	50	4	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	50	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	50	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	50	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	50	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	50	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	50	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	50	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	50	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	50	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	50	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	50	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	50	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	50	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	50	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	50	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	50	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	50	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	50	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	50	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	50	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	50	5	0.35507
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	50	1	0.14493
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	50	2	0.20290
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	50	3	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	50	4	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	50	5	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	50	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	50	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	50	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	50	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	50	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	50	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	50	2	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	50	3	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	50	4	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	50	5	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	50	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	50	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	50	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	50	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	50	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	50	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	50	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	50	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	50	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	50	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	50	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	50	2	0.22705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	50	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	50	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	50	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	50	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	50	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	50	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	50	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	50	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	50	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	50	2	0.22705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	50	3	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	50	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	50	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	50	2	0.20290
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	50	3	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	50	4	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	50	5	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	50	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	50	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	50	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	50	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	50	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	50	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	50	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	50	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	50	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	50	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	50	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	50	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	50	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	50	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	50	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	50	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	50	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	50	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	50	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	50	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	50	2	0.22222
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	50	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	50	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	50	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	50	2	0.22222
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	50	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	50	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	50	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	50	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	50	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	50	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	50	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	50	2	0.22222
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	50	3	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	50	4	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	50	5	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	50	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	50	2	0.19565
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	50	3	0.21739
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	50	4	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	50	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	50	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	50	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	50	3	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	50	4	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	50	5	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	50	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	50	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	50	3	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	50	4	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	50	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	50	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	50	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	50	3	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	50	4	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	50	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	50	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	50	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	50	3	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	50	4	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	50	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	50	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	50	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	50	3	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	50	4	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	50	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	50	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	50	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	50	3	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	50	4	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	50	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	50	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	50	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	50	3	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	50	4	0.28261
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	50	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	50	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	50	2	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	50	3	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	50	4	0.28261
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	50	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	50	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	50	2	0.20773
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	50	3	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	50	4	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	50	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	50	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	50	2	0.16425
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	50	3	0.19082
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	50	4	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	50	5	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	50	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	50	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	50	3	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	50	4	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	50	5	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	50	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	50	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	50	3	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	50	5	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	50	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	50	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	50	3	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	50	5	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	50	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	50	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	50	3	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	50	5	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	50	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	50	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	50	3	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	50	5	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	50	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	50	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	50	3	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	50	5	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	50	1	0.10628
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	50	2	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	50	3	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	50	5	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	50	1	0.10628
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	50	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	50	3	0.21256
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	50	5	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	50	1	0.10628
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	50	2	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	50	3	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	50	5	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	50	1	0.08213
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	50	2	0.13043
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	50	3	0.16667
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	50	4	0.21739
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	50	5	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	50	1	0.08213
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	50	2	0.13527
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	50	3	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	50	4	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	50	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	50	1	0.08213
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	50	2	0.13527
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	50	3	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	50	4	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	50	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	50	1	0.08213
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	50	2	0.13527
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	50	3	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	50	4	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	50	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	50	1	0.08213
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	50	2	0.13527
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	50	3	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	50	4	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	50	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	50	1	0.08213
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	50	2	0.13527
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	50	3	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	50	4	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	50	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	50	1	0.08213
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	50	2	0.13527
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	50	3	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	50	4	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	50	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	50	1	0.08213
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	50	2	0.13527
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	50	3	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	50	4	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	50	5	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	50	1	0.08213
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	50	2	0.13768
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	50	3	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	50	4	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	50	5	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	50	1	0.08213
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	50	2	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	50	3	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	50	4	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	50	5	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	100	2	0.19082
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	100	3	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	100	4	0.21981
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	1	100	5	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	1	100	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	1	100	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	1	100	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	1	100	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	1	100	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	1	100	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	100	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	1	100	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	100	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	100	2	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	100	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	1	100	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	100	1	0.16184
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	100	2	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	100	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	1	100	5	0.36715
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	1	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	100	2	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	100	3	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	100	4	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	2	100	5	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	2	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	2	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	2	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	2	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	2	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	100	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	2	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	100	1	0.15459
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	2	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	100	2	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	2	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	100	1	0.15942
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	100	2	0.25121
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	100	3	0.30193
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	2	100	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	2	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	100	1	0.14493
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	100	2	0.20290
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	100	3	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	100	4	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	3	100	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	100	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	3	100	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	100	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	3	100	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	100	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	3	100	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	100	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	3	100	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	100	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	3	100	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	100	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	3	100	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	100	4	0.31401
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	3	100	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	100	2	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	100	4	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	3	100	5	0.35990
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	100	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	100	3	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	3	100	5	0.35507
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	3	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	100	1	0.14493
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	100	2	0.20290
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	100	3	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	100	4	0.24155
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	4	100	5	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	4	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	4	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	4	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	4	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	4	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	4	100	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	4	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	100	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	100	3	0.28261
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	4	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	100	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	100	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	4	100	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	4	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	100	2	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	100	3	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	100	4	0.24879
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	5	100	5	0.26329
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	100	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	100	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	5	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	100	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	100	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	5	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	100	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	100	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	5	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	100	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	100	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	5	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	100	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	100	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	5	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	100	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	100	2	0.22705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	100	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	5	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	100	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	100	2	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	100	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	5	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	100	1	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	100	3	0.27536
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	100	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	5	100	5	0.34300
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	100	1	0.14734
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	100	2	0.22705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	100	3	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	100	4	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	5	100	5	0.34541
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	5	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	100	2	0.20290
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	100	3	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	100	4	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	10	100	5	0.25604
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	100	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	100	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	10	100	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	100	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	100	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	10	100	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	100	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	100	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	10	100	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	100	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	100	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	10	100	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	100	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	100	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	10	100	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	100	2	0.22222
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	100	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	10	100	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	100	2	0.22222
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	100	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	10	100	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	100	2	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	100	3	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	10	100	5	0.31643
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	100	2	0.22222
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	100	3	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	100	4	0.29710
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	10	100	5	0.31884
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	10	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	100	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	100	2	0.19565
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	100	3	0.21739
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	100	4	0.23913
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	20	100	5	0.26087
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	100	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	100	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	100	3	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	100	4	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	20	100	5	0.31159
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	100	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	100	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	100	3	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	100	4	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	20	100	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	100	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	100	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	100	3	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	100	4	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	20	100	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	100	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	100	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	100	3	0.24396
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	100	4	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	20	100	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	100	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	100	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	100	3	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	100	4	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	20	100	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	100	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	100	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	100	3	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	100	4	0.27778
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	20	100	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	100	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	100	2	0.21256
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	100	3	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	100	4	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	20	100	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	100	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	100	2	0.21498
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	100	3	0.24638
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	100	4	0.28019
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	20	100	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	100	1	0.12319
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	100	2	0.20773
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	100	3	0.25362
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	100	4	0.28502
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	20	100	5	0.30918
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	20	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	100	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	100	2	0.16425
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	100	3	0.18599
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	100	4	0.20773
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	50	100	5	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	100	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	100	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	100	3	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	100	4	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	50	100	5	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	100	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	100	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	100	3	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	50	100	5	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	100	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	100	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	100	3	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	50	100	5	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	100	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	100	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	100	3	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	50	100	5	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	100	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	100	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	100	3	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	50	100	5	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	100	1	0.10386
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	100	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	100	3	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	50	100	5	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	100	1	0.10628
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	100	2	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	100	3	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	50	100	5	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	100	1	0.10628
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	100	2	0.17874
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	100	3	0.20773
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	50	100	5	0.26570
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	100	1	0.10628
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	100	2	0.17633
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	100	3	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	50	100	5	0.26812
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	50	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	100	1	0.07729
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	100	2	0.12077
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	100	3	0.14010
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	100	4	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		1.0	100	100	5	0.21014
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	100	1	0.07729
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	100	2	0.12560
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	100	3	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	100	4	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.9	100	100	5	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	100	1	0.07729
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	100	2	0.12560
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	100	3	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	100	4	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.8	100	100	5	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	100	1	0.07729
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	100	2	0.12560
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	100	3	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	100	4	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.7	100	100	5	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	100	1	0.07729
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	100	2	0.12560
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	100	3	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	100	4	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.6	100	100	5	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	100	1	0.07729
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	100	2	0.12560
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	100	3	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	100	4	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.5	100	100	5	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	100	1	0.07729
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	100	2	0.12560
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	100	3	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	100	4	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.4	100	100	5	0.22464
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	100	1	0.07729
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	100	2	0.12560
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	100	3	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	100	4	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.3	100	100	5	0.22705
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	100	1	0.07729
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	100	2	0.12802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	100	3	0.14976
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	100	4	0.20531
DmCF-ypCF_with_simP2Y	1				0			k			k		0.2	100	100	5	0.22947
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	100	1	0.07729
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	100	2	0.12802
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	100	3	0.15217
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	100	4	0.20773
DmCF-ypCF_with_simP2Y	1				0			k			k		0.1	100	100	5	0.23430
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				0			k			k		0.0	100	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	1	2	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	1	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	1	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	1	2	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	1	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	1	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	1	2	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	1	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	1	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	1	2	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	1	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	1	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	1	2	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	1	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	1	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	1	2	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	1	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	1	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	1	2	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	1	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	1	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	1	2	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	1	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	1	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	1	2	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	1	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	1	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	1	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	1	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	2	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	2	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	2	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	2	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	2	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	2	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	2	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	2	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	2	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	2	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	2	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	2	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	2	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	2	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	2	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	2	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	2	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	2	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	2	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	2	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	2	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	2	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	2	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	2	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	2	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	2	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	2	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	2	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	2	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	2	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	2	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	2	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	2	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	2	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	2	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	2	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	2	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	2	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	2	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	2	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	2	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	2	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	2	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	2	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	2	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	2	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	2	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	2	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	2	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	2	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	2	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	2	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	2	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	2	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	2	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	3	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	3	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	3	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	3	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	3	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	3	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	3	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	3	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	3	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	3	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	3	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	3	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	3	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	3	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	3	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	3	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	3	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	3	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	3	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	3	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	3	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	3	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	3	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	3	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	3	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	3	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	3	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	3	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	3	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	3	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	3	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	3	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	3	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	3	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	3	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	3	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	3	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	3	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	3	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	3	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	3	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	3	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	3	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	3	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	3	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	3	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	3	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	3	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	3	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	3	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	3	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	3	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	3	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	3	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	3	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	3	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	3	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	3	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	3	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	3	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	3	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	3	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	3	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	3	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	3	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	3	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	3	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	3	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	3	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	3	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	3	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	3	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	3	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	4	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	4	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	4	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	4	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	4	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	4	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	4	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	4	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	4	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	4	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	4	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	4	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	4	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	4	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	4	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	4	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	4	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	4	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	4	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	4	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	4	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	4	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	4	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	4	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	4	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	4	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	4	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	4	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	4	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	4	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	4	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	4	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	4	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	4	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	4	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	4	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	4	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	4	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	5	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	5	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	5	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	5	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	5	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	5	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	5	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	5	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	5	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	5	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	5	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	5	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	5	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	5	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	5	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	5	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	5	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	5	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	10	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	10	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	10	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	10	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	10	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	10	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	10	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	10	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	10	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	10	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	10	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	10	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	10	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	10	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	10	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	10	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	10	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	10	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	10	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	10	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	10	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	10	1	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	10	3	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	10	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	20	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	20	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	20	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	20	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	20	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	20	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	20	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	20	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	20	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	20	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	20	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	20	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	20	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	20	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	20	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	20	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	20	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	20	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	20	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	20	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	20	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	20	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	20	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	20	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	20	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	20	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	20	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	20	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	20	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	20	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	20	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	20	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	20	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	20	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	50	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	50	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	50	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	50	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	50	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	50	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	50	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	50	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	50	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	50	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	50	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	50	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	50	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	50	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	50	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	50	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	50	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	50	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	50	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	50	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	50	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	50	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	50	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	50	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	50	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	50	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	50	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	50	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	50	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	50	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	50	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	50	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	50	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	50	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	1	100	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	1	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	1	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	1	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	1	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	1	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	1	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	1	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	1	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	100	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	1	100	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	1	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	2	100	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	2	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	2	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	2	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	2	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	2	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	2	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	2	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	2	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	100	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	2	100	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	2	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	3	100	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	3	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	3	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	3	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	3	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	3	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	3	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	3	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	3	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	100	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	3	100	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	3	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	4	100	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	4	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	4	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	4	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	4	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	4	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	4	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	4	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	4	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	100	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	4	100	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	4	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	5	100	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	5	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	5	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	5	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	5	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	5	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	5	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	5	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	5	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	100	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	5	100	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	5	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	10	100	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	10	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	10	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	10	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	10	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	10	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	10	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	10	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	10	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	100	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	10	100	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	10	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	20	100	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	20	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	20	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	20	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	20	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	20	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	20	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	20	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	20	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	100	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	20	100	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	20	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	50	100	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	50	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	50	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	50	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	50	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	50	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	50	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	50	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	50	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	100	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	50	100	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	50	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k		1.0	100	100	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.9	100	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.8	100	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.7	100	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.6	100	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.5	100	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	100	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	100	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k		0.4	100	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.3	100	100	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	100	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k		0.2	100	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	100	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	100	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	100	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	100	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k		0.1	100	100	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k		0.0	100	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	1	1	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	1	2	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	1	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	1	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	1	5	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	1	1	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	1	1	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	1	1	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	1	1	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	1	1	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	1	1	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	1	1	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	1	1	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	1	1	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	1	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	1	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	1	1	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	1	2	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	1	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	1	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	1	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	1	1	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	1	3	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	1	1	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	1	3	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	1	1	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	1	3	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	1	1	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	1	3	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	1	1	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	1	3	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	1	1	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	1	3	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	1	1	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	1	3	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	1	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	1	3	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	1	3	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	1	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	1	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	1	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	1	5	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	1	3	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	1	3	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	1	3	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	1	3	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	1	3	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	1	3	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	1	3	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	1	1	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	1	3	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	1	1	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	1	2	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	1	3	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	1	1	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	1	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	1	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	1	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	1	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	1	1	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	1	1	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	1	1	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	1	1	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	1	1	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	1	1	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	1	1	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	1	1	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	1	1	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	1	2	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	1	1	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	1	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	1	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	1	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	1	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	1	1	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	1	1	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	1	1	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	1	1	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	1	1	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	1	1	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	1	1	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	1	1	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	1	1	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	1	2	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	1	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	1	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	1	1	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	1	2	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	1	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	1	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	1	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	1	1	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	1	2	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	1	3	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	1	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	1	1	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	1	2	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	1	3	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	1	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	1	1	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	1	2	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	1	3	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	1	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	1	1	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	1	2	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	1	3	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	1	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	1	1	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	1	2	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	1	3	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	1	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	1	1	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	1	2	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	1	3	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	1	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	1	1	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	1	2	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	1	3	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	1	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	1	1	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	1	2	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	1	3	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	1	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	1	1	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	1	2	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	1	3	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	1	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	1	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	1	1	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	1	2	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	1	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	1	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	1	5	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	1	1	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	1	3	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	1	1	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	1	3	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	1	1	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	1	3	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	1	1	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	1	3	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	1	1	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	1	3	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	1	1	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	1	3	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	1	1	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	1	3	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	1	1	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	1	3	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	1	1	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	1	2	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	1	3	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	1	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	1	1	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	1	2	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	1	3	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	1	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	1	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	1	1	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	1	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	1	1	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	1	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	1	1	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	1	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	1	1	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	1	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	1	1	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	1	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	1	1	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	1	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	1	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	1	1	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	1	3	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	1	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	1	1	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	1	3	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	1	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	1	1	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	1	3	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	1	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	1	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	1	2	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	1	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	1	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	1	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	1	3	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	1	4	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	1	5	0.42029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	1	3	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	1	4	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	1	5	0.42029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	1	3	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	1	4	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	1	5	0.42029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	1	3	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	1	4	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	1	5	0.42029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	1	3	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	1	4	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	1	5	0.42029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	1	3	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	1	4	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	1	5	0.42029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	1	3	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	1	4	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	1	5	0.42029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	1	3	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	1	4	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	1	5	0.42029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	1	1	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	1	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	1	3	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	1	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	1	5	0.42029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	1	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	1	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	1	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	1	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	1	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	2	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	2	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	2	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	2	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	2	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	2	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	2	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	2	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	2	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	2	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	2	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	2	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	2	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	2	1	0.22464
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	2	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	2	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	2	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	2	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	2	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	2	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	2	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	2	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	2	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	2	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	2	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	2	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	2	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	2	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	2	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	2	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	2	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	2	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	2	1	0.21498
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	2	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	2	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	2	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	2	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	2	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	2	3	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	2	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	2	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	2	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	2	3	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	2	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	2	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	2	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	2	3	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	2	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	2	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	2	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	2	3	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	2	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	2	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	2	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	2	3	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	2	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	2	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	2	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	2	3	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	2	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	2	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	2	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	2	3	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	2	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	2	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	2	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	2	2	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	2	3	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	2	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	2	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	2	2	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	2	3	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	2	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	2	5	0.40338
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	2	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	2	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	2	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	2	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	2	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	2	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	2	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	2	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	2	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	2	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	2	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	2	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	2	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	2	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	2	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	2	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	2	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	2	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	2	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	2	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	2	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	2	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	2	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	2	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	2	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	2	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	2	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	2	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	2	2	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	2	3	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	2	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	2	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	2	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	2	2	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	2	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	2	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	2	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	2	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	2	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	2	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	2	5	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	2	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	2	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	2	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	2	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	2	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	2	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	2	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	2	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	2	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	2	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	2	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	2	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	2	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	2	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	2	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	2	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	2	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	2	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	2	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	2	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	2	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	2	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	2	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	2	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	2	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	2	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	2	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	2	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	2	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	2	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	2	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	2	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	2	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	2	2	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	2	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	2	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	2	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	2	1	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	2	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	2	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	2	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	2	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	2	1	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	2	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	2	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	2	1	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	2	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	2	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	2	1	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	2	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	2	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	2	1	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	2	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	2	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	2	1	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	2	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	2	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	2	1	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	2	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	2	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	2	1	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	2	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	2	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	2	1	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	2	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	2	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	2	1	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	2	2	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	2	3	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	2	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	2	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	2	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	2	3	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	2	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	2	5	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	2	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	2	2	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	2	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	2	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	2	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	2	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	2	2	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	2	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	2	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	2	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	2	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	2	2	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	2	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	2	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	2	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	2	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	2	2	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	2	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	2	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	2	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	2	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	2	2	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	2	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	2	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	2	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	2	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	2	2	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	2	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	2	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	2	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	2	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	2	2	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	2	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	2	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	2	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	2	1	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	2	2	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	2	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	2	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	2	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	2	1	0.24155
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	2	2	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	2	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	2	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	2	1	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	2	2	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	2	3	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	2	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	2	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	2	1	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	2	2	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	2	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	2	4	0.40338
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	2	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	2	1	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	2	2	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	2	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	2	4	0.40338
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	2	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	2	1	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	2	2	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	2	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	2	4	0.40338
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	2	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	2	1	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	2	2	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	2	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	2	4	0.40338
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	2	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	2	1	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	2	2	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	2	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	2	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	2	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	2	1	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	2	2	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	2	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	2	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	2	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	2	1	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	2	2	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	2	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	2	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	2	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	2	1	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	2	2	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	2	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	2	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	2	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	2	1	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	2	2	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	2	3	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	2	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	2	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	2	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	2	2	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	2	3	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	2	4	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	2	5	0.40580
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	2	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	2	3	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	2	4	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	2	5	0.42754
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	2	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	2	3	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	2	4	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	2	5	0.42754
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	2	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	2	3	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	2	4	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	2	5	0.42754
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	2	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	2	3	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	2	4	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	2	5	0.42754
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	2	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	2	3	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	2	4	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	2	5	0.42754
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	2	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	2	3	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	2	4	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	2	5	0.42754
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	2	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	2	3	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	2	4	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	2	5	0.42754
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	2	1	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	2	3	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	2	4	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	2	5	0.42754
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	2	1	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	2	2	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	2	3	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	2	4	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	2	5	0.42512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	2	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	2	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	2	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	2	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	2	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	3	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	3	3	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	3	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	3	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	3	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	3	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	3	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	3	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	3	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	3	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	3	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	3	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	3	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	3	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	3	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	3	3	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	3	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	3	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	3	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	3	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	3	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	3	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	3	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	3	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	3	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	3	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	3	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	3	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	3	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	3	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	3	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	3	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	3	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	3	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	3	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	3	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	3	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	3	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	3	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	3	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	3	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	3	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	3	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	3	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	3	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	3	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	3	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	3	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	3	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	3	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	3	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	3	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	3	5	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	3	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	3	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	3	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	3	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	3	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	3	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	3	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	3	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	3	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	3	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	3	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	3	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	3	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	3	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	3	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	3	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	3	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	3	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	3	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	3	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	3	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	3	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	3	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	3	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	3	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	3	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	3	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	3	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	3	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	3	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	3	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	3	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	3	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	3	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	3	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	3	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	3	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	3	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	3	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	3	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	3	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	3	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	3	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	3	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	3	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	3	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	3	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	3	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	3	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	3	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	3	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	3	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	3	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	3	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	3	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	3	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	3	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	3	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	3	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	3	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	3	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	3	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	3	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	3	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	3	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	3	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	3	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	3	1	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	3	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	3	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	3	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	3	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	3	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	3	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	3	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	3	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	3	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	3	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	3	2	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	3	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	3	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	3	1	0.22947
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	3	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	3	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	3	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	3	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	3	1	0.22947
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	3	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	3	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	3	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	3	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	3	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	3	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	3	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	3	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	3	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	3	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	3	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	3	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	3	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	3	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	3	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	3	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	3	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	3	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	3	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	3	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	3	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	3	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	3	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	3	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	3	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	3	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	3	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	3	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	3	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	3	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	3	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	3	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	3	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	3	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	3	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	3	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	3	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	3	4	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	3	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	3	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	3	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	3	3	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	3	4	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	3	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	3	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	3	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	3	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	3	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	3	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	3	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	3	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	3	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	3	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	3	5	0.42029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	3	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	3	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	3	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	3	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	3	5	0.42029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	3	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	3	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	3	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	3	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	3	5	0.42029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	3	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	3	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	3	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	3	4	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	3	5	0.42029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	3	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	3	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	3	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	3	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	3	5	0.42029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	3	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	3	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	3	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	3	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	3	5	0.42029
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	3	1	0.22464
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	3	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	3	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	3	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	3	5	0.42271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	3	1	0.22464
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	3	2	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	3	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	3	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	3	5	0.42271
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	3	1	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	3	2	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	3	3	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	3	4	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	3	5	0.41787
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	3	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	3	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	3	3	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	3	4	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	3	5	0.40338
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	3	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	3	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	3	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	3	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	3	5	0.42512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	3	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	3	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	3	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	3	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	3	5	0.42512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	3	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	3	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	3	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	3	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	3	5	0.42512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	3	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	3	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	3	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	3	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	3	5	0.42512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	3	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	3	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	3	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	3	4	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	3	5	0.42512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	3	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	3	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	3	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	3	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	3	5	0.42512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	3	1	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	3	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	3	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	3	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	3	5	0.42754
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	3	1	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	3	2	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	3	3	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	3	4	0.40338
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	3	5	0.42754
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	3	1	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	3	2	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	3	3	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	3	4	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	3	5	0.42512
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	3	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	3	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	3	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	3	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	3	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	4	2	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	4	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	4	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	4	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	4	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	4	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	4	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	4	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	4	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	4	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	4	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	4	2	0.28502
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	4	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	4	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	4	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	4	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	4	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	4	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	4	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	4	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	4	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	4	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	4	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	4	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	4	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	4	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	4	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	4	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	4	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	4	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	4	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	4	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	4	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	4	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	4	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	4	2	0.28502
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	4	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	4	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	4	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	4	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	4	5	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	4	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	4	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	4	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	4	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	4	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	4	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	4	5	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	4	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	4	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	4	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	4	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	4	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	4	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	4	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	4	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	4	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	4	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	4	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	4	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	4	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	4	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	4	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	4	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	4	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	4	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	4	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	4	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	4	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	4	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	4	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	4	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	4	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	4	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	4	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	4	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	4	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	4	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	4	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	4	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	4	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	4	1	0.19565
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	4	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	4	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	4	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	4	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	4	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	4	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	4	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	4	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	4	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	4	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	4	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	4	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	4	1	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	4	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	4	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	4	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	4	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	4	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	4	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	4	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	4	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	4	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	4	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	4	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	4	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	4	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	4	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	4	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	4	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	4	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	4	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	4	4	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	4	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	4	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	4	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	4	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	4	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	4	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	4	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	4	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	4	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	4	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	4	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	4	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	4	5	0.39614
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	4	1	0.21256
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	4	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	4	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	4	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	4	5	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	4	1	0.21256
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	4	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	4	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	4	5	0.40338
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	4	1	0.21498
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	4	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	4	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	4	5	0.40338
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	4	1	0.21498
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	4	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	4	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	4	5	0.40338
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	4	1	0.21498
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	4	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	4	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	4	5	0.40338
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	4	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	4	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	4	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	4	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	4	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	4	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	4	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	4	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	4	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	4	2	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	4	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	4	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	4	1	0.21739
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	4	2	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	4	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	4	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	4	1	0.21498
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	4	2	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	4	3	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	4	4	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	4	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	4	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	4	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	4	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	4	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	4	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	4	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	4	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	4	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	4	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	4	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	4	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	4	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	4	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	4	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	4	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	4	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	4	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	4	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	4	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	4	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	4	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	4	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	4	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	4	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	4	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	4	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	4	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	4	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	4	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	4	1	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	4	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	4	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	4	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	4	1	0.20773
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	4	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	4	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	4	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	4	1	0.21014
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	4	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	4	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	4	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	4	1	0.21014
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	4	2	0.28502
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	4	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	4	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	4	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	4	1	0.21014
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	4	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	4	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	4	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	4	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	4	1	0.21014
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	4	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	4	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	4	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	4	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	4	1	0.21256
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	4	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	4	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	4	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	4	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	4	1	0.21256
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	4	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	4	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	4	4	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	4	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	4	1	0.21256
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	4	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	4	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	4	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	4	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	4	1	0.21256
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	4	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	4	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	4	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	4	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	4	1	0.21256
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	4	2	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	4	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	4	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	4	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	4	1	0.21498
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	4	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	4	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	4	4	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	4	5	0.41546
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	4	1	0.21256
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	4	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	4	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	4	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	4	5	0.41304
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	4	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	4	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	4	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	4	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	4	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	5	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	5	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	5	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	5	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	5	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	5	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	5	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	5	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	5	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	5	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	5	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	5	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	5	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	5	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	5	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	5	4	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	5	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	5	3	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	5	4	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	5	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	5	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	5	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	5	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	5	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	5	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	5	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	5	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	5	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	5	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	5	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	5	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	5	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	5	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	5	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	5	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	5	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	5	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	5	4	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	5	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	5	1	0.19082
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	5	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	5	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	5	1	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	5	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	5	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	5	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	5	5	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	5	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	5	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	5	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	5	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	5	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	5	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	5	3	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	5	4	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	5	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	5	4	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	5	1	0.18599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	5	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	5	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	5	1	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	5	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	5	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	5	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	5	2	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	5	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	5	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	5	5	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	5	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	5	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	5	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	5	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	5	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	5	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	5	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	5	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	5	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	5	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	5	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	5	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	5	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	5	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	5	2	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	5	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	5	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	5	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	5	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	5	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	5	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	5	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	5	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	5	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	5	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	5	5	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	5	2	0.27295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	5	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	5	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	5	5	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	5	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	5	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	5	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	5	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	5	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	5	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	5	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	5	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	5	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	5	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	5	4	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	5	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	5	2	0.27778
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	5	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	5	2	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	5	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	5	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	5	2	0.28502
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	5	3	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	5	4	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	5	5	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	5	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	5	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	5	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	5	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	5	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	5	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	5	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	5	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	5	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	5	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	5	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	5	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	5	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	5	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	5	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	5	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	5	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	5	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	5	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	5	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	5	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	5	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	5	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	5	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	5	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	5	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	5	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	5	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	5	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	5	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	5	5	0.39130
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	5	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	5	3	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	5	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	5	5	0.38889
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	5	1	0.21014
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	5	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	5	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	5	5	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	5	1	0.21014
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	5	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	5	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	5	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	5	1	0.21014
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	5	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	5	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	5	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	5	1	0.21014
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	5	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	5	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	5	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	5	1	0.21014
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	5	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	5	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	5	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	5	1	0.21256
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	5	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	5	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	5	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	5	1	0.21256
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	5	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	5	3	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	5	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	5	1	0.21256
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	5	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	5	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	5	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	5	1	0.21256
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	5	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	5	3	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	5	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	5	1	0.21498
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	5	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	5	3	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	5	4	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	5	5	0.39855
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	5	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	5	3	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	5	4	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	5	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	5	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	5	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	5	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	5	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	5	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	5	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	5	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	5	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	5	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	5	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	5	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	5	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	5	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	5	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	5	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	5	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	5	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	5	3	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	5	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	5	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	5	2	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	5	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	5	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	5	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	5	2	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	5	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	5	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	5	2	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	5	3	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	5	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	5	5	0.40097
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	5	2	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	5	3	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	5	4	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	5	5	0.39372
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	5	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	5	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	5	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	5	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	5	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	5	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	5	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	5	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	5	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	5	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	5	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	5	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	5	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	5	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	5	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	5	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	5	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	5	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	5	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	5	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	5	2	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	5	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	5	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	5	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	5	1	0.19807
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	5	2	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	5	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	5	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	5	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	5	2	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	5	3	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	5	4	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	5	5	0.41063
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	5	1	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	5	2	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	5	3	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	5	4	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	5	5	0.40821
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	5	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	5	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	5	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	5	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	5	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	10	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	10	4	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	10	5	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	10	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	10	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	10	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	10	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	10	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	10	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	10	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	10	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	10	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	10	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	10	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	10	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	10	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	10	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	10	3	0.28502
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	10	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	10	5	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	10	5	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	10	5	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	10	5	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	10	5	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	10	5	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	10	5	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	10	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	10	5	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	10	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	10	5	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	10	2	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	10	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	10	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	10	5	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	10	1	0.15942
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	10	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	10	3	0.28502
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	10	4	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	10	5	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	10	1	0.16184
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	10	1	0.16184
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	10	1	0.16184
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	10	1	0.16184
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	10	1	0.16184
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	10	1	0.16184
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	10	1	0.16184
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	10	1	0.16184
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	10	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	10	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	10	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	10	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	10	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	10	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	10	2	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	10	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	10	4	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	10	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	10	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	10	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	10	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	10	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	10	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	10	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	10	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	10	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	10	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	10	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	10	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	10	2	0.24155
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	10	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	10	4	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	10	5	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	10	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	10	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	10	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	10	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	10	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	10	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	10	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	10	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	10	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	10	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	10	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	10	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	10	1	0.16908
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	10	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	10	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	10	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	10	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	10	5	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	10	2	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	10	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	10	2	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	10	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	10	2	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	10	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	10	2	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	10	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	10	2	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	10	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	10	2	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	10	2	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	10	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	10	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	10	1	0.17391
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	10	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	10	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	10	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	10	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	10	1	0.17391
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	10	5	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	10	1	0.17391
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	10	1	0.17391
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	10	1	0.17391
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	10	1	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	10	2	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	10	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	10	5	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	10	1	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	10	2	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	10	3	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	10	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	10	5	0.37681
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	10	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	10	2	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	10	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	10	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	10	5	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	10	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	10	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	10	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	10	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	10	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	10	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	10	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	10	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	10	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	10	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	10	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	10	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	10	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	10	4	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	10	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	10	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	10	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	10	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	10	2	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	10	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	10	1	0.17391
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	10	3	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	10	5	0.37440
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	10	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	10	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	10	3	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	10	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	10	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	10	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	10	2	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	10	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	10	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	10	2	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	10	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	10	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	10	2	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	10	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	10	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	10	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	10	4	0.34300
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	10	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	10	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	10	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	10	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	10	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	10	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	10	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	10	4	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	10	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	10	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	10	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	10	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	10	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	10	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	10	2	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	10	3	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	10	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	10	5	0.38164
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	10	1	0.15942
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	10	2	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	10	3	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	10	4	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	10	5	0.38647
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	10	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	10	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	10	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	10	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	10	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	20	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	20	2	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	20	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	20	4	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	20	5	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	20	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	20	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	20	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	20	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	20	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	20	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	20	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	20	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	20	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	20	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	20	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	20	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	20	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	20	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	20	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	20	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	20	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	20	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	20	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	20	2	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	20	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	20	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	20	2	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	20	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	20	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	20	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	20	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	20	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	20	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	20	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	20	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	20	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	20	4	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	20	5	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	20	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	20	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	20	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	20	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	20	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	20	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	20	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	20	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	20	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	20	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	20	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	20	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	20	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	20	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	20	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	20	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	20	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	20	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	20	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	20	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	20	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	20	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	20	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	20	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	20	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	20	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	20	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	20	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	20	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	20	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	20	5	0.37198
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	20	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	20	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	20	3	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	20	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	20	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	20	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	20	2	0.22705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	20	4	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	20	5	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	20	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	20	4	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	20	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	20	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	20	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	20	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	20	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	20	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	20	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	20	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	20	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	20	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	20	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	20	4	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	20	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	20	4	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	20	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	20	2	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	20	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	20	4	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	20	5	0.35990
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	20	2	0.22464
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	20	3	0.27295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	20	4	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	20	5	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	20	4	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	20	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	20	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	20	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	20	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	20	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	20	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	20	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	20	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	20	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	20	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	20	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	20	4	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	20	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	20	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	20	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	20	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	20	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	20	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	20	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	20	2	0.22464
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	20	3	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	20	4	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	20	5	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	20	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	20	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	20	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	20	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	20	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	20	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	20	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	20	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	20	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	20	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	20	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	20	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	20	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	20	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	20	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	20	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	20	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	20	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	20	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	20	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	20	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	20	3	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	20	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	20	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	20	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	20	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	20	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	20	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	20	4	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	20	5	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	20	2	0.24155
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	20	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	20	2	0.24155
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	20	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	20	2	0.24155
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	20	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	20	2	0.24155
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	20	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	20	2	0.24155
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	20	4	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	20	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	20	2	0.24155
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	20	4	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	20	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	20	2	0.24155
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	20	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	20	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	20	2	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	20	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	20	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	20	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	20	1	0.15942
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	20	2	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	20	3	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	20	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	20	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	20	2	0.22464
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	20	4	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	20	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	20	3	0.27295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	20	4	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	20	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	20	3	0.27295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	20	4	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	20	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	20	4	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	20	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	20	4	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	20	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	20	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	20	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	20	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	20	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	20	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	20	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	20	3	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	20	4	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	20	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	20	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	20	2	0.22947
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	20	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	20	4	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	20	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	20	1	0.14251
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	20	2	0.20773
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	20	3	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	20	4	0.27778
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	20	5	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	20	1	0.14251
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	20	2	0.21498
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	20	3	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	20	4	0.28502
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	20	1	0.14251
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	20	2	0.21498
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	20	3	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	20	4	0.28502
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	20	1	0.14251
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	20	2	0.21498
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	20	3	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	20	4	0.28502
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	20	5	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	20	1	0.14251
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	20	2	0.21498
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	20	3	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	20	4	0.28502
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	20	5	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	20	1	0.14251
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	20	2	0.21498
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	20	3	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	20	4	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	20	5	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	20	1	0.14251
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	20	2	0.21498
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	20	3	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	20	4	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	20	5	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	20	1	0.14251
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	20	2	0.21498
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	20	3	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	20	4	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	20	1	0.14251
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	20	2	0.21498
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	20	3	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	20	4	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	20	5	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	20	1	0.14251
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	20	2	0.21739
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	20	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	20	4	0.28502
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	20	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	20	2	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	20	3	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	20	4	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	20	5	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	20	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	20	2	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	20	4	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	20	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	20	2	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	20	4	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	20	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	20	2	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	20	4	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	20	5	0.34541
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	20	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	20	2	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	20	4	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	20	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	20	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	20	2	0.20048
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	20	4	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	20	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	20	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	20	2	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	20	4	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	20	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	20	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	20	2	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	20	4	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	20	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	20	1	0.11594
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	20	2	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	20	3	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	20	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	20	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	20	1	0.11594
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	20	2	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	20	3	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	20	4	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	20	5	0.35507
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	20	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	20	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	20	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	20	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	20	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	50	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	50	2	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	50	3	0.27778
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	50	5	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	50	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	50	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	50	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	50	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	50	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	50	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	50	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	50	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	50	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	50	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	50	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	50	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	50	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	50	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	50	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	50	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	50	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	50	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	50	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	50	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	50	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	50	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	50	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	50	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	50	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	50	2	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	50	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	50	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	50	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	50	2	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	50	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	50	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	50	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	50	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	50	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	50	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	50	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	50	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	50	3	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	50	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	50	5	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	50	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	50	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	50	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	50	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	50	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	50	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	50	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	50	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	50	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	50	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	50	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	50	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	50	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	50	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	50	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	50	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	50	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	50	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	50	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	50	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	50	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	50	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	50	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	50	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	50	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	50	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	50	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	50	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	50	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	50	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	50	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	50	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	50	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	50	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	50	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	50	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	50	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	50	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	50	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	50	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	50	5	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	50	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	50	2	0.22705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	50	3	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	50	4	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	50	5	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	50	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	50	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	50	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	50	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	50	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	50	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	50	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	50	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	50	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	50	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	50	2	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	50	3	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	50	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	50	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	50	2	0.22464
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	50	3	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	50	4	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	50	5	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	50	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	50	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	50	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	50	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	50	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	50	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	50	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	50	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	50	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	50	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	50	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	50	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	50	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	50	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	50	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	50	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	50	4	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	50	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	50	2	0.22464
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	50	3	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	50	4	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	50	5	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	50	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	50	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	50	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	50	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	50	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	50	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	50	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	50	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	50	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	50	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	50	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	50	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	50	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	50	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	50	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	50	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	50	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	50	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	50	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	50	4	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	50	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	50	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	50	3	0.28502
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	50	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	50	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	50	2	0.22705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	50	3	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	50	4	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	50	5	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	50	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	50	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	50	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	50	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	50	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	50	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	50	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	50	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	50	4	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	50	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	50	4	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	50	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	50	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	50	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	50	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	50	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	50	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	50	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	50	5	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	50	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	50	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	50	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	50	4	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	50	5	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	50	2	0.21498
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	50	3	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	50	4	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	50	5	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	50	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	50	3	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	50	4	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	50	5	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	50	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	50	3	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	50	4	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	50	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	50	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	50	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	50	4	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	50	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	50	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	50	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	50	4	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	50	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	50	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	50	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	50	4	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	50	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	50	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	50	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	50	4	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	50	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	50	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	50	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	50	4	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	50	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	50	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	50	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	50	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	50	4	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	50	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	50	1	0.14251
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	50	2	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	50	3	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	50	4	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	50	5	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	50	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	50	2	0.17874
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	50	3	0.21256
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	50	5	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	50	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	50	2	0.18599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	50	3	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	50	4	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	50	5	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	50	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	50	2	0.18599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	50	3	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	50	4	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	50	5	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	50	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	50	2	0.18599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	50	3	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	50	4	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	50	5	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	50	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	50	2	0.18599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	50	3	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	50	4	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	50	5	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	50	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	50	2	0.18599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	50	3	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	50	4	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	50	5	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	50	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	50	2	0.18599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	50	3	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	50	4	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	50	5	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	50	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	50	2	0.18599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	50	3	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	50	4	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	50	5	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	50	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	50	2	0.18599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	50	3	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	50	4	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	50	5	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	50	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	50	2	0.18599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	50	3	0.22464
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	50	4	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	50	5	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	50	1	0.09179
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	50	2	0.14493
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	50	3	0.18116
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	50	4	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	50	5	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	50	1	0.09179
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	50	2	0.14976
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	50	3	0.18599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	50	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	50	5	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	50	1	0.09179
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	50	2	0.14976
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	50	3	0.18599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	50	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	50	5	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	50	1	0.09179
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	50	2	0.14976
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	50	3	0.18599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	50	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	50	5	0.26812
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	50	1	0.09179
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	50	2	0.14976
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	50	3	0.18599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	50	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	50	5	0.27295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	50	1	0.09179
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	50	2	0.14976
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	50	3	0.18599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	50	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	50	5	0.27295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	50	1	0.09179
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	50	2	0.14976
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	50	3	0.18599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	50	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	50	5	0.27295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	50	1	0.09179
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	50	2	0.14976
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	50	3	0.18599
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	50	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	50	5	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	50	1	0.09179
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	50	2	0.14976
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	50	3	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	50	4	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	50	5	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	50	1	0.09179
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	50	2	0.14976
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	50	3	0.18841
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	50	4	0.24155
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	50	5	0.27778
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	50	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	50	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	50	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	50	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	50	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	100	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	100	2	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	100	3	0.27778
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	1	100	5	0.34058
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	100	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	100	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	100	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	100	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	1	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	100	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	100	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	100	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	100	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	1	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	100	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	100	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	100	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	100	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	1	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	100	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	100	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	100	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	100	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	1	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	100	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	100	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	100	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	100	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	1	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	100	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	100	2	0.25121
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	100	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	100	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	1	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	100	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	100	2	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	100	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	100	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	1	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	100	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	100	2	0.25362
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	100	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	100	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	1	100	5	0.38406
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	100	1	0.17150
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	100	2	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	100	4	0.33816
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	1	100	5	0.37923
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	1	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	100	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	100	3	0.27536
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	100	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	2	100	5	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	100	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	100	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	100	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	100	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	2	100	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	100	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	100	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	100	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	2	100	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	100	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	100	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	100	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	2	100	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	100	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	100	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	100	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	2	100	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	100	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	100	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	100	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	100	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	2	100	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	100	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	100	2	0.24396
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	100	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	100	4	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	2	100	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	100	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	100	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	100	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	2	100	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	100	1	0.16667
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	100	2	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	100	3	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	100	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	2	100	5	0.36957
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	100	1	0.16425
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	100	2	0.24879
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	100	3	0.30193
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	100	4	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	2	100	5	0.36715
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	2	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	100	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	100	2	0.22705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	100	3	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	100	4	0.29952
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	3	100	5	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	100	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	3	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	100	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	3	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	100	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	3	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	100	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	3	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	100	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	3	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	100	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	3	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	100	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	3	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	100	2	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	100	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	3	100	5	0.36232
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	100	2	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	100	3	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	100	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	3	100	5	0.35749
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	3	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	100	2	0.22464
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	100	3	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	100	4	0.29710
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	4	100	5	0.31401
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	100	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	4	100	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	4	100	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	4	100	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	4	100	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	4	100	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	100	4	0.32126
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	4	100	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	100	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	4	100	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	100	1	0.15700
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	100	3	0.28744
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	100	4	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	4	100	5	0.35266
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	100	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	100	3	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	100	4	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	4	100	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	4	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	100	2	0.22464
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	100	3	0.26087
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	100	4	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	5	100	5	0.31159
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	100	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	5	100	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	100	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	5	100	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	100	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	100	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	5	100	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	100	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	100	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	5	100	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	100	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	100	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	5	100	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	100	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	100	4	0.31643
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	5	100	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	100	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	5	100	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	100	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	100	4	0.31884
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	5	100	5	0.35024
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	100	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	100	3	0.28502
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	100	4	0.32367
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	5	100	5	0.34783
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	5	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	100	2	0.22705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	100	3	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	100	4	0.28986
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	10	100	5	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	100	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	10	100	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	100	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	10	100	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	100	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	10	100	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	100	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	10	100	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	100	4	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	10	100	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	100	4	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	10	100	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	100	2	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	100	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	10	100	5	0.33333
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	100	1	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	100	3	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	100	4	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	10	100	5	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	100	1	0.15459
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	100	2	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	100	3	0.28261
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	100	4	0.30918
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	10	100	5	0.33575
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	10	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	100	2	0.21498
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	100	3	0.24638
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	100	4	0.28019
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	20	100	5	0.30676
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	100	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	100	3	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	20	100	5	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	100	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	100	3	0.25604
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	20	100	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	100	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	100	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	20	100	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	100	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	100	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	20	100	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	100	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	100	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	20	100	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	100	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	100	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	20	100	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	100	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	100	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	100	4	0.29227
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	20	100	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	100	1	0.14010
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	100	2	0.22222
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	100	3	0.25845
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	100	4	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	20	100	5	0.32609
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	100	1	0.14251
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	100	2	0.21981
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	100	3	0.26570
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	100	4	0.29469
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	20	100	5	0.32850
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	20	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	100	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	100	2	0.17633
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	100	3	0.20531
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	100	4	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	50	100	5	0.26329
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	100	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	100	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	100	3	0.21256
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	50	100	5	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	100	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	100	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	100	3	0.21256
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	50	100	5	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	100	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	100	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	100	3	0.21256
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	50	100	5	0.27295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	100	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	100	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	100	3	0.21256
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	50	100	5	0.27295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	100	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	100	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	100	3	0.21256
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	50	100	5	0.27295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	100	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	100	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	100	3	0.21256
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	100	4	0.23671
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	50	100	5	0.27295
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	100	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	100	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	100	3	0.21256
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	100	4	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	50	100	5	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	100	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	100	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	100	3	0.21256
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	100	4	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	50	100	5	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	100	1	0.11836
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	100	2	0.18357
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	100	3	0.21739
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	100	4	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	50	100	5	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	50	100	5	0.36473
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	100	1	0.08213
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	100	2	0.12319
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	100	3	0.14976
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	100	4	0.20290
DmCF-ypCF_with_simP2Y	1				1			k			k+1		1.0	100	100	5	0.21739
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	100	1	0.08213
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	100	2	0.12802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	100	3	0.15459
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	100	4	0.20773
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.9	100	100	5	0.22705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	100	1	0.08213
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	100	2	0.12802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	100	3	0.15459
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	100	4	0.20773
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.8	100	100	5	0.22705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	100	1	0.08213
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	100	2	0.12802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	100	3	0.15459
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	100	4	0.20773
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.7	100	100	5	0.22705
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	100	1	0.08213
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	100	2	0.12802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	100	3	0.15459
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	100	4	0.20773
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.6	100	100	5	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	100	1	0.08213
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	100	2	0.12802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	100	3	0.15459
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	100	4	0.20773
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.5	100	100	5	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	100	1	0.08213
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	100	2	0.12802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	100	3	0.15459
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	100	4	0.20773
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.4	100	100	5	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	100	1	0.08213
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	100	2	0.12802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	100	3	0.15459
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	100	4	0.20773
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.3	100	100	5	0.23188
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	100	1	0.08213
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	100	2	0.12802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	100	3	0.15217
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	100	4	0.20773
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.2	100	100	5	0.23430
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	100	1	0.08213
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	100	2	0.12802
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	100	3	0.15459
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	100	4	0.20773
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.1	100	100	5	0.23913
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	100	1	0.19324
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	100	2	0.27053
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	100	3	0.30435
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	100	4	0.33092
DmCF-ypCF_with_simP2Y	1				1			k			k+1		0.0	100	100	5	0.36473


==> performance/paramter_study/additional_experiment/alpha_top1.txt <==
0.00 0.20187
0.01 0.22991
0.02 0.24112
0.03 0.24673
0.04 0.24486
0.05 0.24673
0.06 0.24673
0.07 0.24486
0.08 0.24299
0.09 0.24486
0.10 0.24486
0.11 0.24486
0.12 0.24486
0.13 0.24299
0.14 0.24486
0.15 0.24486
0.16 0.24486
0.17 0.24673
0.18 0.24673
0.19 0.24673
0.20 0.24673


==> performance/paramter_study/additional_experiment/alpha_top2.txt <==
0.00 0.29720
0.01 0.34953
0.02 0.34766
0.03 0.35140
0.04 0.35701
0.05 0.35701
0.06 0.35888
0.07 0.35888
0.08 0.35888
0.09 0.35701
0.10 0.35701
0.11 0.35701
0.12 0.35701
0.13 0.35701
0.14 0.35701
0.15 0.35701
0.16 0.35701
0.17 0.35701
0.18 0.35701
0.19 0.35701
0.20 0.35701


==> performance/paramter_study/additional_experiment/alpha_top3.txt <==
0.00 0.33832
0.01 0.41308
0.02 0.41682
0.03 0.41682
0.04 0.41682
0.05 0.42430
0.06 0.42617
0.07 0.42617
0.08 0.42617
0.09 0.42617
0.10 0.42617
0.11 0.42617
0.12 0.42617
0.13 0.42430
0.14 0.42617
0.15 0.42617
0.16 0.42617
0.17 0.42430
0.18 0.42430
0.19 0.42617
0.20 0.42617


==> performance/paramter_study/additional_experiment/alpha_top4.txt <==
0.00 0.37757
0.01 0.44486
0.02 0.44299
0.03 0.44299
0.04 0.44112
0.05 0.43738
0.06 0.43738
0.07 0.43925
0.08 0.43925
0.09 0.43925
0.10 0.43925
0.11 0.44112
0.12 0.44112
0.13 0.44112
0.14 0.44112
0.15 0.44112
0.16 0.44112
0.17 0.44112
0.18 0.44112
0.19 0.44112
0.20 0.44112


==> performance/paramter_study/additional_experiment/alpha_top5.txt <==
0.00 0.39252
0.01 0.46168
0.02 0.46355
0.03 0.45981
0.04 0.45981
0.05 0.45981
0.06 0.46168
0.07 0.46168
0.08 0.46355
0.09 0.46355
0.10 0.46355
0.11 0.46355
0.12 0.46355
0.13 0.46355
0.14 0.46355
0.15 0.46355
0.16 0.46355
0.17 0.46355
0.18 0.46355
0.19 0.46355
0.20 0.46355


==> performance/paramter_study/additional_experiment/dmcf_simp2y_sp100_sy1_1_1_k_k_alphavary.txt <==
Method                  physician_self_referenced       patient_self_referenced physician_kork+1        patient_kork+1  alpha   |Sp|    |Sy|    N       HR
DmCF-ypCF_with_simP2Y	1				1			k			k		0.20	100	  1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.20	100	  1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.20	100	  1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.20	100	  1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.20	100	  1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.19	100	  1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.19	100	  1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.19	100	  1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.19	100	  1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.19	100	  1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.18	100	  1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.18	100	  1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.18	100	  1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.18	100	  1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.18	100	  1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.17	100	  1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.17	100	  1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.17	100	  1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.17	100	  1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.17	100	  1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.16	100	  1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.16	100	  1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.16	100	  1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.16	100	  1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.16	100	  1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.15	100	  1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.15	100	  1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.15	100	  1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.15	100	  1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.15	100	  1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.14	100	  1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.14	100	  1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.14	100	  1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.14	100	  1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.14	100	  1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.13	100	  1	1	0.24299
DmCF-ypCF_with_simP2Y	1				1			k			k		0.13	100	  1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.13	100	  1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.13	100	  1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.13	100	  1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.12	100	  1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.12	100	  1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.12	100	  1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.12	100	  1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.12	100	  1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.11	100	  1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.11	100	  1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.11	100	  1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.11	100	  1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.11	100	  1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.10	100	  1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.10	100	  1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.10	100	  1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.10	100	  1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.10	100	  1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.09	100	  1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.09	100	  1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.09	100	  1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.09	100	  1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.09	100	  1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.08	100	  1	1	0.24299
DmCF-ypCF_with_simP2Y	1				1			k			k		0.08	100	  1	2	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k		0.08	100	  1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.08	100	  1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.08	100	  1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.07	100	  1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.07	100	  1	2	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k		0.07	100	  1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.07	100	  1	4	0.43925
DmCF-ypCF_with_simP2Y	1				1			k			k		0.07	100	  1	5	0.46168
DmCF-ypCF_with_simP2Y	1				1			k			k		0.06	100	  1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.06	100	  1	2	0.35888
DmCF-ypCF_with_simP2Y	1				1			k			k		0.06	100	  1	3	0.42617
DmCF-ypCF_with_simP2Y	1				1			k			k		0.06	100	  1	4	0.43738
DmCF-ypCF_with_simP2Y	1				1			k			k		0.06	100	  1	5	0.46168
DmCF-ypCF_with_simP2Y	1				1			k			k		0.05	100	  1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.05	100	  1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.05	100	  1	3	0.42430
DmCF-ypCF_with_simP2Y	1				1			k			k		0.05	100	  1	4	0.43738
DmCF-ypCF_with_simP2Y	1				1			k			k		0.05	100	  1	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.04	100	  1	1	0.24486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.04	100	  1	2	0.35701
DmCF-ypCF_with_simP2Y	1				1			k			k		0.04	100	  1	3	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k		0.04	100	  1	4	0.44112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.04	100	  1	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.03	100	  1	1	0.24673
DmCF-ypCF_with_simP2Y	1				1			k			k		0.03	100	  1	2	0.35140
DmCF-ypCF_with_simP2Y	1				1			k			k		0.03	100	  1	3	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k		0.03	100	  1	4	0.44299
DmCF-ypCF_with_simP2Y	1				1			k			k		0.03	100	  1	5	0.45981
DmCF-ypCF_with_simP2Y	1				1			k			k		0.02	100	  1	1	0.24112
DmCF-ypCF_with_simP2Y	1				1			k			k		0.02	100	  1	2	0.34766
DmCF-ypCF_with_simP2Y	1				1			k			k		0.02	100	  1	3	0.41682
DmCF-ypCF_with_simP2Y	1				1			k			k		0.02	100	  1	4	0.44299
DmCF-ypCF_with_simP2Y	1				1			k			k		0.02	100	  1	5	0.46355
DmCF-ypCF_with_simP2Y	1				1			k			k		0.01	100	  1	1	0.22991
DmCF-ypCF_with_simP2Y	1				1			k			k		0.01	100	  1	2	0.34953
DmCF-ypCF_with_simP2Y	1				1			k			k		0.01	100	  1	3	0.41308
DmCF-ypCF_with_simP2Y	1				1			k			k		0.01	100	  1	4	0.44486
DmCF-ypCF_with_simP2Y	1				1			k			k		0.01	100	  1	5	0.46168
DmCF-ypCF_with_simP2Y	1				1			k			k		0.00	100	  1	1	0.20187
DmCF-ypCF_with_simP2Y	1				1			k			k		0.00	100	  1	2	0.29720
DmCF-ypCF_with_simP2Y	1				1			k			k		0.00	100	  1	3	0.33832
DmCF-ypCF_with_simP2Y	1				1			k			k		0.00	100	  1	4	0.37757
DmCF-ypCF_with_simP2Y	1				1			k			k		0.00	100	  1	5	0.39252


==> performance/paramter_study/all/alpha_top1.txt <==
0.00 0.20187
0.01 0.22991
0.02 0.24112
0.03 0.24673
0.04 0.24486
0.05 0.24673
0.06 0.24673
0.07 0.24486
0.08 0.24299
0.09 0.24486
0.10 0.24486
0.11 0.24486
0.12 0.24486
0.13 0.24299
0.14 0.24486
0.15 0.24486
0.16 0.24486
0.17 0.24673
0.18 0.24673
0.19 0.24673
0.20 0.24673
0.30 0.24486
0.40 0.24486
0.50 0.24486
0.60 0.24486
0.70 0.24486
0.80 0.24486
0.90 0.24486
1.00 0.24860


==> performance/paramter_study/all/alpha_top2.txt <==
0.00 0.29720
0.01 0.34953
0.02 0.34766
0.03 0.35140
0.04 0.35701
0.05 0.35701
0.06 0.35888
0.07 0.35888
0.08 0.35888
0.09 0.35701
0.10 0.35701
0.11 0.35701
0.12 0.35701
0.13 0.35701
0.14 0.35701
0.15 0.35701
0.16 0.35701
0.17 0.35701
0.18 0.35701
0.19 0.35701
0.20 0.35701
0.30 0.35888
0.40 0.36075
0.50 0.36262
0.60 0.36262
0.70 0.36075
0.80 0.36075
0.90 0.36075
1.00 0.35514


==> performance/paramter_study/all/alpha_top3.txt <==
0.00 0.33832
0.01 0.41308
0.02 0.41682
0.03 0.41682
0.04 0.41682
0.05 0.42430
0.06 0.42617
0.07 0.42617
0.08 0.42617
0.09 0.42617
0.10 0.42617
0.11 0.42617
0.12 0.42617
0.13 0.42430
0.14 0.42617
0.15 0.42617
0.16 0.42617
0.17 0.42430
0.18 0.42430
0.19 0.42617
0.20 0.42617
0.30 0.42430
0.40 0.42243
0.50 0.42243
0.60 0.42243
0.70 0.42243
0.80 0.42430
0.90 0.42430
1.00 0.40561


==> performance/paramter_study/all/alpha_top4.txt <==
0.00 0.37757
0.01 0.44486
0.02 0.44299
0.03 0.44299
0.04 0.44112
0.05 0.43738
0.06 0.43738
0.07 0.43925
0.08 0.43925
0.09 0.43925
0.10 0.43925
0.11 0.44112
0.12 0.44112
0.13 0.44112
0.14 0.44112
0.15 0.44112
0.16 0.44112
0.17 0.44112
0.18 0.44112
0.19 0.44112
0.20 0.44112
0.30 0.44112
0.40 0.43925
0.50 0.43925
0.60 0.43925
0.70 0.43925
0.80 0.43925
0.90 0.43925
1.00 0.41682


==> performance/paramter_study/all/alpha_top5.txt <==
0.00 0.39252
0.01 0.46168
0.02 0.46355
0.03 0.45981
0.04 0.45981
0.05 0.45981
0.06 0.46168
0.07 0.46168
0.08 0.46355
0.09 0.46355
0.10 0.46355
0.11 0.46355
0.12 0.46355
0.13 0.46355
0.14 0.46355
0.15 0.46355
0.16 0.46355
0.17 0.46355
0.18 0.46355
0.19 0.46355
0.20 0.46355
0.30 0.46355
0.40 0.46355
0.50 0.46355
0.60 0.46355
0.70 0.46355
0.80 0.46355
0.90 0.46355
1.00 0.42804


==> performance/paramter_study/all/dmcf_simp2y_sp1_sy1_1_1_k_k_alphavary.txt <==
 1	 1	    0.00	 1	 0.24860
 1	 1	    0.00	 2	 0.35514
 1	 1	    0.00	 3	 0.40561
 1	 1	    0.00	 4	 0.41682
 1	 1	    0.00	 5	 0.42804
 1	 1	    0.10	 1	 0.24486
 1	 1	    0.10	 2	 0.36075
 1	 1	    0.10	 3	 0.42430
 1	 1	    0.10	 4	 0.43925
 1	 1	    0.10	 5	 0.46355
 1	 1	    0.20	 1	 0.24486
 1	 1	    0.20	 2	 0.36075
 1	 1	    0.20	 3	 0.42430
 1	 1	    0.20	 4	 0.43925
 1	 1	    0.20	 5	 0.46355
 1	 1	    0.30	 1	 0.24486
 1	 1	    0.30	 2	 0.36075
 1	 1	    0.30	 3	 0.42243
 1	 1	    0.30	 4	 0.43925
 1	 1	    0.30	 5	 0.46355
 1	 1	    0.40	 1	 0.24486
 1	 1	    0.40	 2	 0.36262
 1	 1	    0.40	 3	 0.42243
 1	 1	    0.40	 4	 0.43925
 1	 1	    0.40	 5	 0.46355
 1	 1	    0.50	 1	 0.24486
 1	 1	    0.50	 2	 0.36262
 1	 1	    0.50	 3	 0.42243
 1	 1	    0.50	 4	 0.43925
 1	 1	    0.50	 5	 0.46355
 1	 1	    0.60	 1	 0.24486
 1	 1	    0.60	 2	 0.36075
 1	 1	    0.60	 3	 0.42243
 1	 1	    0.60	 4	 0.43925
 1	 1	    0.60	 5	 0.46355
 1	 1	    0.70	 1	 0.24486
 1	 1	    0.70	 2	 0.35888
 1	 1	    0.70	 3	 0.42430
 1	 1	    0.70	 4	 0.44112
 1	 1	    0.70	 5	 0.46355
 1	 1	    0.80	 1	 0.24673
 1	 1	    0.80	 2	 0.35701
 1	 1	    0.80	 3	 0.42617
 1	 1	    0.80	 4	 0.44112
 1	 1	    0.80	 5	 0.46355
 1	 1	    0.81	 1	 0.24673
 1	 1	    0.81	 2	 0.35701
 1	 1	    0.81	 3	 0.42617
 1	 1	    0.81	 4	 0.44112
 1	 1	    0.81	 5	 0.46355
 1	 1	    0.82	 1	 0.24673
 1	 1	    0.82	 2	 0.35701
 1	 1	    0.82	 3	 0.42430
 1	 1	    0.82	 4	 0.44112
 1	 1	    0.82	 5	 0.46355
 1	 1	    0.83	 1	 0.24673
 1	 1	    0.83	 2	 0.35701
 1	 1	    0.83	 3	 0.42430
 1	 1	    0.83	 4	 0.44112
 1	 1	    0.83	 5	 0.46355
 1	 1	    0.84	 1	 0.24486
 1	 1	    0.84	 2	 0.35701
 1	 1	    0.84	 3	 0.42617
 1	 1	    0.84	 4	 0.44112
 1	 1	    0.84	 5	 0.46355
 1	 1	    0.85	 1	 0.24486
 1	 1	    0.85	 2	 0.35701
 1	 1	    0.85	 3	 0.42617
 1	 1	    0.85	 4	 0.44112
 1	 1	    0.85	 5	 0.46355
 1	 1	    0.86	 1	 0.24486
 1	 1	    0.86	 2	 0.35701
 1	 1	    0.86	 3	 0.42617
 1	 1	    0.86	 4	 0.44112
 1	 1	    0.86	 5	 0.46355
 1	 1	    0.87	 1	 0.24299
 1	 1	    0.87	 2	 0.35701
 1	 1	    0.87	 3	 0.42430
 1	 1	    0.87	 4	 0.44112
 1	 1	    0.87	 5	 0.46355
 1	 1	    0.88	 1	 0.24486
 1	 1	    0.88	 2	 0.35701
 1	 1	    0.88	 3	 0.42617
 1	 1	    0.88	 4	 0.44112
 1	 1	    0.88	 5	 0.46355
 1	 1	    0.89	 1	 0.24486
 1	 1	    0.89	 2	 0.35701
 1	 1	    0.89	 3	 0.42617
 1	 1	    0.89	 4	 0.44112
 1	 1	    0.89	 5	 0.46355
 1	 1	    0.90	 1	 0.24486
 1	 1	    0.90	 2	 0.35701
 1	 1	    0.90	 3	 0.42617
 1	 1	    0.90	 4	 0.43925
 1	 1	    0.90	 5	 0.46355
 1	 1	    0.91	 1	 0.24486
 1	 1	    0.91	 2	 0.35701
 1	 1	    0.91	 3	 0.42617
 1	 1	    0.91	 4	 0.43925
 1	 1	    0.91	 5	 0.46355
 1	 1	    0.92	 1	 0.24299
 1	 1	    0.92	 2	 0.35888
 1	 1	    0.92	 3	 0.42617
 1	 1	    0.92	 4	 0.43925
 1	 1	    0.92	 5	 0.46355
 1	 1	    0.93	 1	 0.24486
 1	 1	    0.93	 2	 0.35888
 1	 1	    0.93	 3	 0.42617
 1	 1	    0.93	 4	 0.43925
 1	 1	    0.93	 5	 0.46168
 1	 1	    0.94	 1	 0.24673
 1	 1	    0.94	 2	 0.35888
 1	 1	    0.94	 3	 0.42617
 1	 1	    0.94	 4	 0.43738
 1	 1	    0.94	 5	 0.46168
 1	 1	    0.95	 1	 0.24673
 1	 1	    0.95	 2	 0.35701
 1	 1	    0.95	 3	 0.42430
 1	 1	    0.95	 4	 0.43738
 1	 1	    0.95	 5	 0.45981
 1	 1	    0.96	 1	 0.24486
 1	 1	    0.96	 2	 0.35701
 1	 1	    0.96	 3	 0.41682
 1	 1	    0.96	 4	 0.44112
 1	 1	    0.96	 5	 0.45981
 1	 1	    0.97	 1	 0.24673
 1	 1	    0.97	 2	 0.35140
 1	 1	    0.97	 3	 0.41682
 1	 1	    0.97	 4	 0.44299
 1	 1	    0.97	 5	 0.45981
 1	 1	    0.98	 1	 0.24112
 1	 1	    0.98	 2	 0.34766
 1	 1	    0.98	 3	 0.41682
 1	 1	    0.98	 4	 0.44299
 1	 1	    0.98	 5	 0.46355
 1	 1	    0.99	 1	 0.22991
 1	 1	    0.99	 2	 0.34953
 1	 1	    0.99	 3	 0.41308
 1	 1	    0.99	 4	 0.44486
 1	 1	    0.99	 5	 0.46168
 1	 1	    1.00	 1	 0.20187
 1	 1	    1.00	 2	 0.29720
 1	 1	    1.00	 3	 0.33832
 1	 1	    1.00	 4	 0.37757
 1	 1	    1.00	 5	 0.39252


==> performance/paramter_study/alpha_top1.txt <==
0.0 0.20187
0.1 0.24486
0.2 0.24673
0.3 0.24486
0.4 0.24486
0.5 0.24486
0.6 0.24486
0.7 0.24486
0.8 0.24486
0.9 0.24486
1.0 0.24860


==> performance/paramter_study/alpha_top2.txt <==
0.0 0.29720
0.1 0.35701
0.2 0.35701
0.3 0.35888
0.4 0.36075
0.5 0.36262
0.6 0.36262
0.7 0.36075
0.8 0.36075
0.9 0.36075
1.0 0.35514


==> performance/paramter_study/alpha_top3.txt <==
0.0 0.33832
0.1 0.42617
0.2 0.42617
0.3 0.42430
0.4 0.42243
0.5 0.42243
0.6 0.42243
0.7 0.42243
0.8 0.42430
0.9 0.42430
1.0 0.40561


==> performance/paramter_study/alpha_top4.txt <==
0.0 0.37757
0.1 0.43925
0.2 0.44112
0.3 0.44112
0.4 0.43925
0.5 0.43925
0.6 0.43925
0.7 0.43925
0.8 0.43925
0.9 0.43925
1.0 0.41682


==> performance/paramter_study/alpha_top5.txt <==
0.0 0.39252
0.1 0.46355
0.2 0.46355
0.3 0.46355
0.4 0.46355
0.5 0.46355
0.6 0.46355
0.7 0.46355
0.8 0.46355
0.9 0.46355
1.0 0.42804

